Differentially Private Optimal Power Flow for Distribution Grids

Although distribution grid customers are obliged to share their consumption data with distribution system operators (DSOs), a possible leakage of this data is often disregarded in operational routines of DSOs. This paper introduces a privacy-preserving optimal power flow (OPF) mechanism for distribution grids that secures customer privacy from unauthorised access to OPF solutions, e.g., current and voltage measurements. The mechanism is based on the framework of differential privacy that allows to control the participation risks of individuals in a dataset by applying a carefully calibrated noise to the output of a computation. Unlike existing private mechanisms, this mechanism does not apply the noise to the optimization parameters or its result. Instead, it optimizes OPF variables as affine functions of the random noise, which weakens the correlation between the grid loads and OPF variables. To ensure feasibility of the randomized OPF solution, the mechanism makes use of chance constraints enforced on the grid limits. The mechanism is further extended to control the optimality loss induced by the random noise, as well as the variance of OPF variables. The paper shows that the differentially private OPF solution does not leak customer loads up to specified parameters.

==> data/cost_dist/cost_dist.dat <==
data
20.377084501736515
6.5946578271418
17.623362386661967
19.00805359628134
25.406759248030426
7.6758487009966485
3.011345630137795
1.2529945553706767
3.2928812222178943
10.84579631541176
7.5826056162752495
9.365489405198419
2.750714335048108
19.06407638206984
1.3568405794716
12.62116908708629
12.710212520620257
21.523005497952433
13.55241804262009
12.72750701333711
19.162533871147325
10.76564604341427
7.5504438730341485
5.053085460070923
11.104016816970525
10.879116499970113
3.355353356392209
18.99032388806619
1.0058064525540846
4.9633182416445685
8.322983492683617
4.479692326616213
8.797689465339925
0.9567340729256801
6.6116183679756535
8.82586115954404
6.964332989964977
0.8048106680914382
2.5024731427438587
4.830558335896129
22.75572773601441
4.681273892747256
1.6494979942323573
21.92546804567429
4.220121628158646
17.298237607976944
3.645495215140597
11.459128015858026
11.56848489646009
10.59343383736326
14.216158869614004
8.637675363633168
0.2557158357476361
1.475200097014961
2.8418514868325273
20.608454180011314
4.690805543348199
7.4624304616899755
12.28872133240472
10.738333263105131
11.754128608436842
18.02138027139009
19.134097141474985
15.418649850486682
7.792180959999966
16.331780389509035
5.844882519463583
2.594045225640007
3.539866039360718
5.560284157257998
9.77241960857816
0.059168460682936325
5.964547044969985
2.8872075405116835
8.953496660305584
2.5501085920623123
2.9746444098700033
17.737938621375136
1.2764342503969497
4.650507384704678
0.18169384359615112
19.717069344995533
10.388746761801368
3.859925550422637
2.7581821888791054
12.16976069162328
14.009419351319968
4.820202142809542
4.867542199857863
13.18066950084414
11.513404180881658
5.051231226354414
2.6776614641931356
15.23399160982642
8.713203004891495
29.19561440245433
14.638817140826685
11.705231138656897
4.581313077870437
2.447079547467838
7.08105133213353
10.896593946047991
17.781743853855446
0.7248400882839185
3.6127792389586793
20.759739256605915
13.28332046092797
10.514303873369519
3.414236053864185
10.52117060852952
4.470728446753794
11.378752092600235
1.882822687617777
2.138185772411365
5.634541135782274
6.570840239161174
2.2492377747981185
10.93620290631342
17.7016917695735
1.0099937673839228
8.984644793409267
15.617462183313084
6.560054140803054
3.370383755855575
6.0400863178825075
3.4732777185729717
6.315473204164937
1.4681663103685016
15.586877555268428
20.931088759825396
8.86728459006248
21.832505178088503
11.097698957498805
10.558632888531266
13.883588537432958
12.407148337229389
18.845417037501168
8.019746503252552
8.880020633710107
12.718324990337296
8.023435397808376
4.376386026814987
2.4319965223515982
22.96211839070854
8.670486156570835
7.991822936508592
0.8601449718111702
21.569368883950737
11.085109314372588
0.2628313989909589
9.607142981608094
3.0124426169081144
12.959839788229138
0.1258859567030249
13.142987639726433
2.1901602348898885
2.8448156416938573
16.101188358099506
6.478683133071978
0.2957547740029371
6.424703998992559
0.9421820702882456
6.860198125982563
1.3490214301774177
6.820411509299361
5.950836937676665
15.749085590578577
3.451361740632481
14.570138681444595
3.1666738147472238
3.8431667382435837
11.720733423107726
13.130125681524737
0.148402815038194
6.873314063240856
8.180024498480877
0.34435635397506426
0.7696295583688163
9.21927626613073
12.352570815604667
14.528233166131185
5.731680406852157
1.5009802533546752
3.0345399891553546
5.613088965184307
8.273683396041484
4.962364844290358
12.022380175407193
17.278403909030427
15.976402741292658
7.518485419747724
1.764148575569948
1.6928088331515454
5.537034157685216
11.667742815595114
0.5110756556426415
11.930306382415328
12.286813890649375
3.0158987967825404
11.124676220601652
11.731288178094502
19.805307264373457
6.136803866803693
12.283693988725494
14.654042257498828
15.12295776388686
6.489970927060204
1.420506045603523
1.4792031079301509
15.137667185760984
4.220745310595834
2.38366819550184
9.969347516516649
22.013430527895242
1.9258535998226352
5.792454075174386
0.2353686330149814
14.151604278433915
18.220064968491734
6.856439181428138
4.109239511494744
2.171661352954829
18.408574107392532
13.270303636822616
15.93178568857272
5.504297080710482
16.030407660066306
11.082045498988819
6.998127722607799
10.255207501750737
8.468673362889346
7.014424091951795
4.445666709158212
18.63391311520506
1.1875890926157302
20.028065638943527
7.3059609020251575
9.079105084195714
0.9804806984244401
5.225945611339535
2.7743261129777785
6.884698747218272
8.164627701650796
2.8080684956173942
14.85253678040787
1.1303729784948837
9.804982791325427
5.685748001616319
11.893253645192127
7.117556301591102
4.331879191757528
14.991714371424989
8.990797902777196
3.5376781755593942
27.793045734163112
13.516916495916186
13.227334140662869
3.155914021631435
15.29504957313568
0.1612251547046521
23.650351307723774
0.039251514455829056
3.9302016443726497
22.093227778407577
7.811173504127286
14.225368047738861
4.438843242727946
2.7566194461412143
13.502503205246327
19.33556943706848
7.647494412310342
2.0956191485602855
15.706644667560038
0.8999111347960979
12.133135641208382
21.680240693652873
5.05484706351726
4.848582625013853
12.842494165363883
20.837637582624634
7.662185888163253
0.3254765738034482
14.415955290092231
4.028038368790137
11.421077155961642
11.264256271718295
10.146318278766335
15.681464510916692
14.840971588714833
0.9975694129085568
7.068309300021249
20.255646151172975
6.149732038469176
1.218913909406506
11.695734701095702
9.443088556316289
2.194598165548531
6.02386921322798
15.213000228899338
9.371090232425662
16.119226208677713
7.643635448584288
8.086776121512976
17.47391000864056
2.1013320674215863
3.9592144456097267
5.940016367003221
9.077695322633936
11.290804815095006
11.085014170687957
18.90011915177898
8.74436556360231
4.577847458272819
2.7982206514726866
1.859866579191755
8.97944645850569
14.395627166317704
6.598620194797751
4.780870134923527
19.246674998730388
6.519931863315656
10.687325626607965
12.568126788701486
15.522787355743509
8.341247387585035
2.5326944460159972
5.640804310318313
3.3109971850717566
7.893937732817783
24.939042160293994
20.141782497527807
5.390283991596376
15.349975712501307
16.72352560597468
4.801122446893255
8.50606856205525
6.783187779710458
1.6158645551387394
6.282600704726493
20.586879367677046
6.573059457637573
16.734875471104836
17.969593888729673
7.246402915655992
10.289327394452423
3.1917107656086583
3.2521094201548215
2.544673185708448
12.765646293974479
7.130247597791811
12.55312813674521
0.7291773212174579
4.039668985218317
0.7006621333476065
9.626724671248413
5.1811107658087305
6.809548254783154
17.75744773118002
15.541225555222798
11.830817908378972
20.859068181735637
2.466099386632529
6.111451950345084
17.081735562875608
17.023706095695786
2.601019381783071
15.477151790507099
3.0082350460297596
12.958594542270967
17.87247478288283
0.2500405869821776
2.201398563834001
8.6086028254563
4.656939828186532
12.887658665938261
5.4440980565620265
3.9576242371958976
10.055813096122455
3.2069733456831164
4.5981643854576255
2.322053475631424
4.32218941380467
11.707885189163944
4.52169378365946
13.56047090256865
2.045999605313301
6.610394335040907
6.558249121035875
10.699599961912208
9.714889687805558
5.159085645360362
24.31990568419656
8.603191556171565
13.584242746001413
9.327303663640945
3.174083565983641
15.681759828522981
4.2323466777976835
6.876849297944547
10.816657142623134
7.022832685308288
2.6537412442111377
11.936895517710258
4.444813416748851
1.1151860910217355
10.256322611680247
0.5575121439293426
2.7984244811825665
15.600795780075021
1.5889289076974213
18.98090237485984
13.966780557270972
4.53690400412767
3.4223236077772707
11.54847527182542
1.6273297187237306
7.614041747308146
1.1612182313865005
8.921889802516098
6.068794579232016
11.017756510124123
6.072225516760988
16.01277032716141
18.58254093223726
14.035989800457596
14.422346943184062
13.312051329107808
9.984418973362926
9.817190766301973
9.325802600608542
16.02280916231803
5.573503140613072
10.407266835707413
0.9281848943599881
5.469206931054339
11.651296957768183
12.164430904456717
8.131754810069044
6.532150461455973
2.6069803436128116
9.435768181909838
6.850689228440468
2.8087149101511963
3.324154585794328
12.003887644746538
23.337395710574533
18.955209062797568
21.77598300334162
7.233194977332008
11.01835842735268
7.509128218649614
12.887493897595387
12.622391895025546
18.82473629817893
3.150808342333729
7.038858666585654
4.46873620015199
9.274705604746263
7.487476681992539
12.274820720038198
7.335796275313887
5.632343675254446
7.428750137190441
3.8396254708539663
13.856203580199725
9.796957307140932
12.130414131988658
7.498957016650863
1.4874071643877178
0.17978849869251312
13.171535364168651
12.485829839699557
16.971576269159897
6.60329728508207
5.891926092647153
2.201503713240984
16.200135005208455
14.517532261922847
10.352386870788093
2.1888322767108637
2.8381546346334066
8.71254083322236
7.028554411420276
8.2945347726297
5.096587666691818
11.005895341533249
10.517634596009879
7.230481072292869
12.990329921601981
3.727684053241482
6.475552125429848
5.027487229098119
16.91290046846365
9.53104805302761
2.9817758223681707
16.07680659329192
21.01746739456778
8.765195537241015
6.404040902374112
11.904462959592076
1.737444329445972
13.223912436913817
4.289279831597451
2.5790503625764893
4.81115398387463
0.5734094002287782
7.264885204562689
9.880325857986888
10.25741423402847
6.847077298456012
12.144167941504325
2.4542466211725626
16.67788231976051
5.98062991110973
9.09657643156201
11.525189325731732
3.016679121667696
11.451282986631721
8.029475624846572
15.153657642905111
3.258479138051119
3.289211043306399
11.64791012362978
3.4755373919247115
9.642900918358887
15.451225749211812
5.907694572545735
8.862031488041426
0.41447182745124
4.0151507409652245
6.903638870754213
7.204248178014369
9.378327944954794
4.290547749206078
18.760563478947017
7.967767093899027
2.432725117021515
13.56897553194982
2.7167285188364074
17.40364100925089
6.7097894642992815
1.8701970914441832
1.8232702298885708
12.018246465446309
13.965431165970054
19.234693532104398
8.385418337959088
18.271659823654947
18.244109665895365
11.311372693862392
9.635832360108692
11.521426911485149
3.0297060596776957
13.743694467544548
5.237568478614381
10.275006791577379
7.06691640516151
4.023481382973306
2.554093746304939
8.20587754144022
16.290702660781246
7.046818012201034
3.024271836090463
14.788879464228172
9.389701113001445
11.817975834907509
5.858799662774321
13.168530966006825
6.646002734156441
20.763471490198587
19.306367667753605
5.201400098521555
7.837923961673411
4.357893453031459
5.486728296242091
8.464780995371338
3.1321495131906762
4.2231019597496084
9.198606561410774
11.28071083848865
2.5710978717315225
7.899820805679434
1.8502406708055177
8.56034934992089
9.908155423780038
8.571629914224014
10.76661515319182
3.1110417127519234
11.113753658910747
4.131870298313185
9.085659652741114
3.9592907382536504
0.9673475040584679
1.5052216960812834
0.8381123772191228
2.2452414197689246
10.715018036601922
5.290038774230381
8.898382211227226
17.908459391279667
13.205909333691645
0.5929731182270386
5.211388261155491
1.0889404238846114
0.28799433231864624
7.810798015505703
14.24002781546984
19.082544260906282
10.121450999728344
0.0955316539820961
12.506434846471349
17.699941165100892
6.09581062975114
8.240354640698072
9.928649595407322
10.627700169376377
19.208090098936147
3.2112093449708237
9.34902674364054
6.735871720525521
8.933937616914099
5.57753199189411
12.357517305724295
4.413039792743574
1.283091404989786
12.874689780049447
13.261929126528205
2.8510759844496443
9.250871280650937
11.643068961039829
15.29075063760232
10.30352071683872
10.007988192862811
0.6869125028100337
13.743610583178931
14.277114312536234
2.523859431737403
0.016101119094504367
14.154913675075367
1.5444577725898385
16.183123853439895
6.832357169004425
4.006546232416426
8.025347583592524
19.419406240882548
20.782081095206507
8.762326912319637
16.619783107129383
4.5213724951271415
11.990039984714635
4.030680422432825
12.933812088846464
3.603204586273771
9.916745659861462
1.9222076555758896
0.22460936877810567
5.883679415390388
7.545787191790613
3.3599375874224022
16.45004411464773
0.08400710522147727
6.366718849562433
3.6333911662779843
6.757290019833591
11.380031543948268
5.87182620554734
3.118229979321993
17.877935416575223
13.459960716402893
0.4553777042512879
7.932488629756791
7.537079324723346
9.348341077350444
6.100097382913233
0.7404103980195097
6.137992507320444
21.445668699514385
1.31621875566898
9.033418838234098
0.20084056810213644
8.287280922713489
9.225534745713029
0.06877548311298454
12.057214072380852
11.290799093980551
15.084836246787972
13.051270127468465
13.85715351384778
16.153107263092952
10.103537415545915
10.930166156482723
6.66795938465264
5.297022292959223
10.961250866659322
6.5047280865657235
6.881449781324841
8.397811061299642
12.874340260046843
12.209196387441395
2.5517179444082214
1.1406448420595345
4.498874920276298
1.3220058005913824
8.884904799056974
17.178513561428883
4.308692368982193
7.803210990766204
15.85153620004996
5.275912405703399
9.469523529119003
7.133282574109849
14.678101500531646
1.856999057230065
6.7462996117518506
11.525016757537442
15.630276810367743
15.364109004417001
7.743557017335376
9.516567585662393
4.6338948855287665
18.64823091529096
8.590268777598396
8.278703093327435
13.937599794391808
2.8429347591799057
11.44285114105709
6.931898782181678
2.0519036776690562
12.839132648504432
5.696300426531466
9.246440976064264
9.009348612655252
9.826863040268503
6.847697936958902
5.2512567446013865
5.061510665976391
6.157498021080065
20.533418329963133
6.705676978163414
9.29091714022535
13.194304578181839
6.560772015629629
12.310126137467817
16.113551980026347
1.72124153654652
0.21580940247954195
4.280478981057243
15.77896416089638
7.7617674471588325
11.958482883297016
13.301959217430822
0.8226714335482631
11.699370023742341
3.595387015896144
11.343627350388422
3.888360361244462
9.659095590830342
5.601387128967248
13.255162925338434
12.364789514195259
9.578046341816734
15.62639032160886
0.16122318875080177
11.515233485306135
25.97395921998113
4.267357695106697
11.93841274300729
18.070926017822273
0.1239681968084416
12.36964066579685
2.3445940880666267
0.8300876267101449
4.329085593184005
9.786197660929078
4.54999663288715
3.413502231519847
11.16689419265512
10.741369199094187
14.233145164955532
13.907250967409668
21.4126207801591
16.361653751698448
9.941717457759552
14.946062332841917
7.519164173866162
2.1629850791653022
2.13453923474911
4.824720990190186
25.82720286019703
4.599848434590941
6.042642207608105
4.174045683201926
4.270398368973693
16.557118672500202
3.3212327700418833
2.1372690286310014
2.49648556559022
11.578865715340687
6.8505820801458155
22.987207837590404
13.954254408173375
2.1614064256474945
13.860041158635298
4.4441113364364355
19.405545611118598
20.136961910959634
10.129386808306577
11.434194895657368
0.9121148612617598
10.09410439755464
10.703102259077463
9.33942421636104
4.658809443967078
2.5521829914178102
12.640416643692893
5.723020242298121
4.727172542326949
12.406234404612297
17.669809800484376
1.3691254640412682
10.445545903321005
1.671555096799206
4.646337276676273
3.5060482267475503
2.7212752592863136
7.930929071605916
9.665918241597641
9.383597251865693
15.798944288151754
3.9298662709155185
2.436436230017173
4.06556348630669
2.626480329740474
18.777725353958648
7.023104876517254
6.647189193130656
10.311994329779296
7.799787095904516
7.401309105346554
12.976377072999881
6.261256330538775
10.717475940218137
18.366357019630538
0.007900179980862045
11.56651317551909
4.707265069622983
1.6290953372937556
5.2379694663502825
12.388712770684783
6.06721357637775
2.3489706003802215
3.7838825369695863
7.765450647867052
9.457648896970145
4.3362054645778
7.984046672760796
20.146258892851247
5.691870747396722
18.931451888099115
3.641588819745857
3.4605251673853976
5.750914394974862
1.361490139144341
30.544596170157302
6.829424990028199
11.1926939579465
11.926184373303395
10.273091200351448
5.868226938452178
4.316020492458358
1.3126959722178528
7.049457812856966
0.24793978950568832
11.94067856565032
6.451568922350563
2.3064531744386887
4.48750255675391
8.677510420869657
4.969704421743496
3.3218985533709104
7.101928189446335
11.003399022858124
6.522565683937335
0.5309767244394956
8.478329999862295
12.0140121678137
0.4785675283757914
4.550758847289084
13.545256321828772
9.596868722979272
13.823294122849669
8.241616813419954
11.272851818911725
2.9557476225249215
17.377766948744696
19.368964366322125
18.252978264419184
12.891604939578938
10.392520660059215
0.7525666632175453
3.8002520983422396
9.03386441268681
9.089046075110558
5.952341521741383
13.640334961447149
0.6718891709641325
22.898454723621743
0.7094403879680597
4.2183959403807165
8.21488455246548
18.250787934384412
12.441654736862086
15.08960081108796
20.967234370272607
7.833544913684019
5.64818196229374
5.6898696041309575
1.4196063568822712
4.480468378626182
16.80462112901319
1.9305354202854568
9.844103506666968
16.39072992333375
21.679675313120566
3.0885237595215207
10.909582283678589
22.432780796925964
8.176441569683735
14.216794906557077
9.812506327320369
4.653175352743093
24.689514163730284
5.721762512435043
13.053055595594302
13.745299609984905
4.947290771667761
1.9630085467859024
11.948834896401781
26.702796395545636
6.666957481926633
0.5636569024532994
23.04084648591403
16.178018488174928
10.63665576602629
2.49298707102057
18.131182682935993
13.430667092036638
2.589595316223689
19.54337536452841
4.017624354769237
24.72739717471876
1.9190072575094503
2.9425418275764734
17.829930412157687
11.210428112271353
10.199606549519244
7.652016064158608
4.3563428752633255
1.0665388390395962
21.241060184898988
7.483680085919336
3.6884471153952463
22.907459009086814
14.648995089558333
0.6790337959789383
1.1465295477314643
9.463769953342787
13.858237920076139
7.1033020320554545
11.520809178981049
13.909069024230561
27.5521807741484
5.865979545802575
7.453391501722659
15.521895927253917
6.4121840578121505
7.566942955469297
10.101223145823097
0.9715000495009547
6.7325540351212005
0.5179532336053979
20.40591510625954
6.365137190152298
2.2716221699180164
10.746581617348411
15.325169741026196
9.601278447713241
13.46988379840918
4.242877760934353
1.5975686954750181
20.671976701079913
4.868631138113717
0.39427449944109594
4.215523738967943
4.658587405905874
20.530365621240925
1.2627244769399595
5.069571391928374
4.227684863565869
5.590243399251144
6.276378211282246
13.425826432264104
17.23332963004849
11.19091727565906
0.5412717514180122
0.49852714829451206
9.371450124157485
1.2376788447136189
4.459326371633811
6.240104873818366
1.0932819563057303
13.392447742562108
2.3685200973095917
11.75178536364538
10.608773063640726
3.7125181523091744
12.988843135986986
14.893798201113789
7.355140061168029
10.915505019702643
10.746235079286203
9.546072436411329
7.032484243705109
0.4028150593190801
22.646262392798562
8.816887394481911
24.87877618235342
10.511989726030778
2.9472407359231587
2.30545034704561
10.058930601754199
11.967032962909363
10.85142099346711
8.76307746110207
1.6505109715949224
7.266172653921027
8.356139819453688
17.703628263069845
2.103736753026587
7.334237079013723
1.6234629531541893
18.502927624595333
8.311016590833772
16.36812582152301
8.055882957180833
22.24775086943061
9.594659147751178
5.065589864372753
6.227375410270383
1.9817924992699083
5.334368742525664
5.7629782918407555
0.3547941799179662
7.0682163885524245
12.995715046632613
22.12571445507426
2.0965811738950597
10.59966289718755
9.035263957370626
9.756306127969072
17.01934959271599
8.864241085985638
21.099613125211217
16.74385610910896
8.959724254082818
18.87608204792089
28.071637295479924
0.7256622490473448
10.584943576289541
14.66372639119982
4.986840213157722
11.237340918481802
3.6159287375129376
9.060432543930348
3.0133934599115335
8.033055324471109
4.656592573306615
23.446384128721377
8.727890929758281
12.285330863272016
1.7501318468907716
1.3994299186008123
2.2187799018716254
3.7208208116741206
0.010648635665902318
15.344844245020184
8.655466619770712
1.7449069873150203
4.363531467830684
10.501977107819949
5.14009737673338
8.48464811356182
3.3216315384728494
11.317207564299519
2.179715887280579
9.750178914303232
12.643331132428123
8.109168992509485
11.625629837406889
1.732740361861561
0.49076341040728416
9.220713715513524
3.5873628345905044
1.376578834177827
19.50197425231841
7.8956229087623
1.5238758034542328
0.45829502242755943
3.857516924114638
0.9175268547056286
1.4857611241320534
5.116411425178083
10.534709639750668
17.76307590752884
9.934001299257703
4.560141947817072
15.89331399307893
0.6381386821801419
2.6224963512920163
0.6792719703842716
4.10838475373851
13.600770630195635
13.319343019967478
3.543894501009781
15.772828896875007
9.787100713739804
15.44445014668998
21.326482916783544
10.673795715828872
1.5809815407919408
8.146804442249952
19.50018294577553
8.529825176221713
6.01163863849274
7.2704612921630885
18.81942896554171
13.78944515085719
10.32555739763762
3.786313694426393
8.977720809148366
15.373472878165865
1.527632128333454
10.234482662483032
13.710933352740831
14.692865607313818
1.5790977284390235
14.945842904692947
0.26334145612979465
9.328393278220295
6.228539496374454
20.24934138511098
19.29620931120738
21.4797830584978
3.1903349719205365
3.178507527410136
3.986313202179908
7.215767073040224
8.805986497362664
10.518985437723416
7.120814157740778
3.8646879269207535
23.210134013161433
3.5984613086741444
8.25883440807846
15.936957986930853
7.408378979819153
9.98498558576767
18.10845010578575
2.1186762157723846
9.868139714075722
13.593777064120522
10.107048678194056
9.024213106303113
6.746478388440741
0.8751327731951826
1.0666396210906552
14.580411866338558
9.22056374860825
18.34841872932479
1.5213930745806017
0.1711689949085278
9.875748095641459
10.272710550386018
20.641852553120575
0.04386863858554992
9.310797722732293
8.098489316181283
13.659439027186968
7.0280472601556525
10.64369110776677
4.648151108606422
10.910078041658622
7.924217870546471
3.848972790920444
10.281215567166079
0.686553336881666
8.195734851615022
8.60762709205082
13.74699607582708
24.328298696479447
8.225884941821132
2.7248358179926813
16.579548637452515
14.829482515843779
10.437738425894356
17.209987370680146
10.421774785485086
0.5057848972051175
3.2902871183527513
5.418544443122398
2.9762450070998017
12.567014836527232
9.027018908239143
15.034534796410226
11.411980952252508
11.673524636632509
6.02871874947636
3.0062668541244615
14.193499621664962
2.3800033481624205
5.637176203355452
21.176995402540282
2.4955814763740336
7.501964505860075
12.236559634001976
1.0491807276228489
4.2462684222936735
14.832864773895215
4.869841154341188
13.437838290052989
7.120870337855907
10.843577111496106
0.8241017665411681
13.680924160249589
2.7584867890454685
1.6248498645519809
8.225222396216664
11.149509664575767
5.953917288637809
0.07875144886551078
1.565430424870633
1.7351808686390924
6.102879399033188
6.740156670385968
4.9582392205351145
2.5221130189171874
2.5401111767178337
5.811298547548976
16.95414535073104
17.49116660640184
15.831295208175037
9.789630025435482
5.530018298322519
0.7392748031058755
1.0124366981196427
3.4720653137003135
19.015575618339938
4.110457843091365
9.057429589071461
8.390391571606031
8.377988953578495
3.9594230179094922
0.285173567281457
14.663194060786457
13.170128007051671
3.4882729193837267
7.003783745659771
3.9342569856123326
6.2336776035288315
11.225670575394208
11.07430155157173
8.957300614719868
8.450392110669334
10.585254512426136
9.499133091353679
14.942855935360589
10.119736695558908
6.758899941592908
3.2623059651165556
4.200635504650691
18.492170281312113
6.3584363512290825
2.9095912663307137
14.500236072940378
5.56555856426307
12.440769887394469
9.112152624032996
21.140009762554364
15.145679846954756
7.08091606675377
3.9559004001852
19.145520302406403
4.83421064515044
10.133824804892397
10.111714995169201
17.852225972309377
0.9507132030879868
7.2818777789633815
9.95234710090383
0.658217584137783
15.307700280062242
0.8913995336972924
13.427860937973021
7.806941115437299
5.356771290779983
2.666684207984548
10.258075477785153
7.969484277286801
12.158530176926579
12.351810261721857
12.013172166455512
21.44064460952404
12.757218106576772
12.695630833308591
6.331717366512201
18.07461511589996
3.551741851575232
3.5693357984306737
1.4615880183952834
13.592601315132919
12.743223744487409
4.661308735907062
18.396281786007812
5.987588380170472
4.459790307959378
5.0408869954902045
2.7458072267478317
4.174562814194305
1.7245004213308819
2.7718869369653074
14.7082018923579
20.067973543489757
24.906741318038254
10.70878568813133
20.83841129005095
6.927018446817504
10.598959016181201
4.450378921737358
8.735794949041182
10.146599432490323
14.859112792304401
0.9804225914201486
7.056934500601692
12.19314040967034
1.3599478559510225
7.957530623573743
9.574160944195947
9.451931278118906
3.4831912847753483
9.389811851451501
18.046226252907466
14.49706369353794
6.502697699188811
13.590294557151026
10.27392089079466
2.861977739259196
19.840479819289033
3.0133312286076697
2.5763223014654693
14.674917323151938
8.809469678030602
7.2202787709694665
3.7728203709806745
13.556955406410399
13.241675740455838
10.52204658505445
8.62959978524071
6.720183510122074
8.92641492829859
8.25700800105966
2.038666711679185
17.038507141413138
1.3171319450252863
2.814411666739411
7.12386417788518
2.865289138006278
8.041769718738191
1.342226808751928
13.524786930594235
2.9587258547296784
2.6622648467827195
6.94760237212913
3.375886591005205
12.818269637576476
14.015189663928155
15.152394828129742
8.412887279678516
18.317036532261323
12.711952556963032
20.09327141781711
1.3138406309296653
13.735520239104657
4.2498194133710046
6.695250957281498
11.329426138996752
16.643447962690143
5.178932643024325
12.955180375078276
2.3835221579549843
8.8820278669399
4.7811675215462115
12.070603087505855
0.5241501589033813
5.379620908567121
7.490086332647629
5.31541106546425
2.0578002669348465
2.2081632819889556
11.022755713990298
0.992809967469677
2.501876319701538
8.437350248277212
6.593575915668453
16.186495591460133
3.5814681850047667
0.4530552845632042
5.706105883099343
0.6814251539241966
11.625072198223382
3.195151369800511
10.756976014170352
9.023213875178254
0.6950102931589425
10.582655227775286
17.123735836782856
16.680730242930967
2.6973864940029455
10.336545615262514
14.682264316705748
6.4885180583042406
5.8190740659187785
9.820357645938325
5.430544576458853
5.7404550776046275
7.360548234224611
1.9555164717662106
15.934314802408773
1.5678649931650555
13.779933956085907
15.215828266234722
12.994964549098103
6.456190008126127
4.079305408833102
8.86180440508586
9.907376463362409
15.234566857862253
7.116407303649405
1.3801496119072154
8.174613318138784
14.190154411425132
12.893329299865709
16.747308018426786
13.392901259289708
8.16589069486314
7.516512255045018
18.27944342944631
10.377423088819874
3.77181992440924
6.067793872376264
4.139487577389589
6.560537290060885
13.209900378464972
12.074583728847378
8.50035654671469
10.408817902653045
2.2890703001894623
1.752427855291929
6.478580916937856
14.764340787718766
0.8792792061307034
8.453356910237465
3.308112871435172
7.1831752975201555
2.462398306037528
4.9353002966617705
6.311397519286042
15.477398529514797
11.377693322171986
8.730482375782929
15.148818500104042
5.029237592887547
10.84431865917028
10.423357685161553
6.664676674936813
3.9817514967090504
13.563629358081588
19.036256851639447
0.5238579802133542
11.75191365780236
9.044480038010535
10.501985325909597
25.39098652745692
1.6885533482096649
11.889372082310548
17.680725468940114
9.600314501813266
13.705773827090514
11.181072784230176
13.054417383475734
4.416639714667749
2.4646557390030703
16.26788327254748
1.720216656601088
11.975297097776867
4.837123780523785
0.3586100783367045
8.631878735706755
11.02071281947227
3.1839632500217103
8.493427137195408
5.445811653667286
1.832474552025149
11.027167103929658
6.1149893850585455
9.826066007656962
1.6671895905807625
10.778235051725696
8.26679993441969
0.351944126852346
18.69840567706141
9.88248997721627
3.9749591259801607
3.7438227301769156
3.4073952492178052
6.078412295080294
6.569959541992562
2.3064673684467163
9.257050885008326
5.36297738880144
4.49097375296931
3.4865150063243324
7.454425876442045
4.515063935325589
9.889018918880438
0.5335850667200387
5.509341008219161
3.2147828769683326
3.564896520782869
8.613774329501183
3.517353082042486
3.846374156792512
5.350688669640939
12.05013828208622
18.199887365427294
2.0028295760935655
12.080841287259473
29.210047785002974
8.175077734652676
3.0639659152607517
3.7343017335858835
15.35793081463184
11.101041251793509
9.638933174929768
3.660311835468243
10.378350271752309
18.475136790560715
1.5467196117696131
6.656979485381638
11.197313495662984
4.13984824467909
6.880157841031756
0.9774698613884278
7.102611071052026
19.689048015300642
5.9596857849659886
6.159658177893193
4.5267388107381175
4.761332937629886
18.18888245302318
5.556506674591566
13.138117665848137
13.016134653559114
2.8706636281264433
7.5649600101839365
14.778294420731067
5.302196513584001
1.0642373859979628
1.290402596471674
2.9044392090254068
2.8071994548261086
2.744122175976969
10.828947692392438
1.5513824346116845
8.619793008653893
16.979839522018988
12.210858023031843
2.1557759321231447
10.325684950773448
0.8065598503552533
0.02018365397157335
17.699371781303388
10.743944987002886
14.095230921401702
2.5468717551514644
0.18411945918816017
17.087494015031883
14.091793867954042
11.994398232857012
20.927928330406463
16.26404252289911
18.433765265711397
6.454853556933064
11.110791213508904
14.347968210015031
10.398005402487373
16.466795200781707
19.99916373034762
6.271970201050261
20.87302056775748
11.978620850614034
19.729083592488784
8.5670393859959
5.054535141741382
17.17175076251209
15.341165028548206
1.412197422923517
8.648827087096201
7.49816735996222
11.647142329397552
6.023869244462554
12.491778017425167
4.19063070692731
17.21134015933891
8.63533274101277
0.9038437635838675
7.73303921608695
12.668795827916968
24.309071037668424
3.825396913918445
18.3239886662349
1.470896495802439
14.10881310907087
16.398024547073845
10.051823201256983
8.694144039697631
1.5764603764000031
23.65804333544229
13.781111494592357
21.33842053745752
1.2427521197195668
1.6686410282481863
7.5251725817408675
20.888563905526027
15.192827403058946
13.359150152362648
9.377446670516235
2.7937656434570792
13.161323416731957
5.068666053441877
8.529691531999967
10.49381476249271
0.6873249139432308
9.74621109406038
7.216871026700303
2.811181448037055
11.715670722450296
7.101582844953401
6.169413574566945
9.081865155591057
13.925955448343641
8.762931590297375
10.977731778026472
4.876352835199575
4.89691136107241
6.802950866370594
2.125723286412521
11.56715292399888
2.191466142761352
16.478224552876895
11.515586318121612
2.5085524142960924
3.3215328950639242
6.550620868252343
22.56666464233139
10.816151232718989
1.5485079992056572
2.9191631431604943
9.66527065253451
5.219007716534565
11.813250348400093
9.26253652542801
3.9701182002598387
30.282419018652156
19.99228467642006
19.424029670024098
8.961228500466456
4.685486449032158
13.84069108521464
3.240150676404105
13.419852129773298
6.924553537557367
11.454772246336185
8.560741338032221
28.102812395080072
2.2328023639674264
12.999731164777787
2.387781265318666
4.42652337193417
1.4056637871405941
3.101226569897261
17.517926306607098
13.7360570580119
19.193123426942588
4.351503474166378
20.375146456986386
16.60101427436301
20.59027666729709
5.709687176173421
6.562308372398237
3.0086562859370956
14.917665994818059
0.3739195398895505
16.64426798812237
2.6049897962167603
9.348485513094982
18.94502781435561
18.41901559722446
13.076722221100306
15.447590375288472
6.90040282883615
4.708314565134565
10.819849628197737
7.568508713631051
21.939276926486002
22.71930792962758
22.909708399896665
7.9948752778823895
0.5944401663480554
20.651988333744455
5.25782758063086
4.852007072760514
17.070168072298365
4.992152350601188
3.8739532506474537
8.209905124522704
4.229750835594393
6.535350474282707
7.221183889299167
1.1109241693912817
9.463205583879995
7.564173657923587
7.490865437238349
15.280342199644439
19.64219986497882
3.240844103679548
13.828343753782951
22.51846055362841
12.560669623226433
6.780643937256434
0.33819791420789935
14.881636867344774
5.654291348315108
0.46349949827917275
4.132453823365831
16.427622114076364
9.027041316486832
22.71442094847442
0.7461753296612077
27.137150645421066
6.810892550816587
5.105802953965547
10.372187320899743
8.30967423784157
21.277698212203642
11.359786670216577
12.016055673261157
6.887606594535886
0.7878191071854821
3.2892578401118455
10.471313719518475
21.397573612797334
0.35895253459384474
2.0181325876487537
8.009491709349591
22.444475480332514
0.9824904489791074
12.461944135003007
8.61536054949715
11.700762373237954
12.973596422107411
7.695373036562189
21.74394652415401
3.43565176902241
2.7771700345530905
6.634802433775105
10.702536574069569
5.483283244339445
15.022824410643166
7.0088074720799405
0.5046063018399329
9.790545905685535
10.118493879721768
2.90261669704309
9.174289048891318
19.866768005254546
14.200691810169133
5.902291346741634
12.416927443808786
7.367248697307654
8.290609352659171
18.30530718920648
9.098605827307688
8.526415543176151
9.666116665792956
10.719359903176231
5.2243037521390345
9.381665734972156
15.759258743104548
8.184742801638123
2.513720839870455
14.305701819696868
10.318664390497128
4.9470984376331195
15.188749864081968
2.2394738918493378
11.035236435829633
15.238927052517317
17.20004160780105
13.777056331005808
8.022853362481982
14.358753911244552
2.4479823266122622
6.219751669238309
7.367755958116636
13.465803672214266
6.172729533279059
6.666108414802387
3.502895177847045
15.728086351952225
5.994712397083159
0.40947747969464676
13.061783160562854
0.6676332131641619
1.3982215124598714
8.232326197313308
16.17477038518798
5.422013849117941
21.104837070706637
16.1844827599439
6.519112916714658
24.43642626636135
3.1787337797411377
0.8464147824844318
10.712028017054706
12.686708235059161
6.613954387108581
1.586294353734132
15.570933270345396
5.148658009302985
22.596047811810575
7.950193848813189
20.407837251823523
1.746713453163985
3.283057778024454
8.313279755615566
11.669088304624482
3.4628558471942363
0.41640228264219586
7.357213206573109
7.39106189302809
2.6019848745681946
13.705696463000667
17.52586062676756
13.732134457058368
3.031847491690532
10.800980397828402
17.622255297954364
0.6888298209094987
3.1927359539004114
4.053854673343077
4.043392847657464
20.15024492556533
17.474179751159983
0.013580331419467084
4.415118698594178
8.138366907495108
6.897489745539118
5.794066782338153
17.974729148288162
3.261231701981706
1.5049224725189934
0.22890748301856007
10.493928189919336
12.14286601686792
8.79214651636682
2.2075117678798475
8.821984354948869
2.481946272551609
6.201744385158034
24.4345830398727
10.40688937815964
8.188404521074252
20.241804690821656
16.49306213051826
7.551490142334439
4.98794774652636
3.920907839902357
11.451220281403883
11.62021477011245
4.459950227940761
12.622505639365103
17.726766386799806
7.798378139204104
12.341909852586008
5.1853267060378165
4.753883366210561
9.583205776960869
25.716735681201186
13.5830304857799
17.646653760351967
14.77988365151334
18.51425697714498
1.3260600464166061
16.463122626114696
12.895898323716445
8.207199581265211
11.58577548247763
13.462019001600348
16.30567325832449
11.644006531420708
8.177490527791715
4.19177076301135
6.33035244809432
14.302310049730313
16.768453247930008
13.721195897923163
3.883573322619973
10.48946103194998
0.3991074135761174
1.2884636905919806
9.9778793351188
6.233001785162308
9.829277939207328
7.796342279866045
12.058283770165458
4.565851993032875
16.695612080992454
1.2685418374287993
12.298834829983948
7.413654303200577
6.992633319726438
9.47255882518134
5.802548189770332
2.3198542576385393
29.53811986212615
6.698933637060976
14.4595412424388
6.418234118184185
6.035324920618787
7.156296007567965
14.663585168490915
13.312480095367823
8.64486605231596
14.82286159067099
4.5689123651027845
4.727676032503622
15.395963264181075
4.5896562222458375
2.191490923601404
11.554369832897404
8.097922129355856
2.3162757554543516
0.10075353187972105
4.586802295989114
0.9551757101497113
8.181112145876876
3.440523879726623
2.411075563138845
6.237343621236408
13.643760547036004
11.784311394401115
3.1760478484788663
7.001667824617982
12.804625924914934
8.301781235784393
8.142889658814738
4.185196722737535
1.4611301569266995
8.270715283062291
16.95961545073745
17.037545193248445
4.718704763101997
8.51077222192263
16.15596151324459
8.601429527853394
6.1586697596218665
18.017065591020437
13.12449144447718
24.414921823183143
0.2541246575898438
15.960528274654429
4.016673677666846
6.453106447505181
6.779738404544318
1.4888723489602576
11.065500470879648
7.551153216534419
8.573005825734358
6.4310021102733375
9.925825871052506
4.529290226567397
2.7169568951535363
11.376590878489504
2.3788169988541554
13.939028553519195
3.9794733177933783
3.595470099660092
10.852602838168478
11.917230617310432
15.35574723983274
0.4697582472977373
1.1359313159100424
1.2898226489572084
11.690208333564737
1.226541392852604
7.836414832934577
0.5806266518352263
5.110858557067977
11.019217818472615
1.2504233086633822
2.969661531226431
9.87157245487642
4.320638215752302
5.677767701656256
14.758700326457902
14.239607666002843
7.123858383374817
1.693291967268204
0.45011048004878496
1.1999429103462065
12.386395622298146
4.7621393399214185
11.145762517693113
4.087824280497525
3.127869984123598
11.280285174827728
3.7025990895013496
11.88232765198148
0.7305461618468563
0.7359963918860454
15.871489244932006
20.706779784917074
12.899095255418159
4.464284405624905
7.654611922473907
6.10892792973456
19.454473133509637
22.03376388676544
17.380536486014865
12.154517560859976
2.8558974955962872
2.6503525027150756
2.313417522199901
28.25075168195406
11.063595850464598
14.899898106572351
17.753769453388315
3.0671164679684266
18.968421318294382
8.011057726591272
7.145744585118018
2.2077670853879883
11.445145351168563
23.676082098382853
4.588623903123372
17.94524657115393
14.417857608041759
13.415256455352573
11.259777602549423
10.616414450285182
15.45543526914621
6.862096966168267
12.881428210917942
0.2603959996042354
10.040100261607893
9.308904288681392
1.094025157480686
15.129648743096446
15.813870107436653
2.4838778088371782
3.322782788059416
2.165922548200187
0.8084530590559027
15.28733753295792
11.701058541790236
14.25258485723267
5.349749505381999
7.376763465922111
4.790794131015389
13.022208412251596
6.836208447605426
5.2126618221202365
14.262646183624717
6.549362835502377
4.250172108127962
2.8318046823443206
0.430353070788241
3.9972379961280438
14.607182591442818
4.363474978744652
2.3462489468787204
5.229668488584424
8.4999994975415
15.59060098983569
3.7100165083928203
13.519447202136787
8.809156993795188
2.069000671362211
7.62552293573907
2.4016455398453522
17.374771550848493
15.948765148825213
15.042803755577818
8.417723130017276
8.242748376631052
11.109384840373872
4.632443418913494
0.5919716578355407
11.254810683550033
2.0104564028660583
7.426619073559906
22.212217432303568
9.630030252104515
4.122144084909114
20.471165830775718
6.9705680465581
6.968278025281943
6.088684966187911
10.137518351871517
5.796708271779742
7.2105496225339945
12.781567784818042
18.070593978470246
12.95697840292019
10.471369117741663
4.117166402909841
3.4084976267897984
4.104898995690634
2.525388267681502
2.1527350752505883
3.6430622903950916
16.295079206649145
14.786116019571757
2.4627985923994355
8.185656828752762
9.789756492092888
4.1876817657888195
15.650745410464987
2.3068619601812443
13.199627470077186
6.170902120739875
5.190583966934916
8.022610612761383
9.653434723663297
19.865676915917483
17.25679198864162
1.520498216472788
5.393728975287899
14.231373055571048
8.512517301990728
11.186315904493622
4.7448531595607095
3.9748358089173865
5.68521863343855
6.127583251669436
5.144422614525023
3.3953201548423064
9.833368982906174
1.6422154328350944
12.117413223523512
14.389498588962777
14.87051416888531
6.060653786993388
1.3783870489899364
5.854114940785663
5.801635372595785
18.471638561868396
13.279569462521742
16.255526496251687
11.020421366940937
1.1447284614291462
10.060810055044088
8.594938808451321
18.97415353179454
0.7205584406285868
19.66456628579006
6.44187313417379
11.7957148563282
8.16271927179323
5.542539609025271
14.757467671084209
5.731618213462806
0.3373897112174324
3.9233363535934735
15.317004756900815
6.0109863142683375
18.893903278755957
17.408211556184618
2.35859412051094
11.40566949351999
13.224844471821914
3.800517952954352
10.485245912114664
8.236525325539946
20.952303958652664
7.042390428015061
4.877012417816141
1.8834623108567337
4.620724524252
15.024057827951346
11.438992986803223
19.65409264915425
2.552029982377689
14.592621892701121
6.104282819225348
3.5821610798820873
9.775401989335828
8.291755274586354
13.614852723479279
20.750125067068407
6.482076105379349
12.395259334286724
8.70039427660238
6.645362148130192
7.761289902962246
13.23102459211056
19.429250486636064
5.119385776019247
9.035643275128072
3.347631802976367
0.5032674987547712
1.579811553737736
15.589761283324382
4.89032661407487
3.565847292404477
16.93928617818526
0.9880541835718376
15.522084854276146
5.621604953437907
4.414126257512514
6.580632938558234
0.2458676425877887
13.876200464437197
11.730156335923809
10.31988936241314
5.257273965397371
8.905683737597201
13.24123778652363
6.418286220488515
4.586159372331721
1.3984621100548786
0.12605380066412997
8.639918901551388
0.8264219265034185
18.245425518096457
5.081974418508672
2.6078266224170967
1.8229676329304838
11.160069853968933
0.03488827143826268
8.725314286858552
5.58153697020031
5.916787929337618
15.532853930783059
2.418679639824906
3.97015774503056
4.3106483856828754
5.241108526667197
11.321854773222498
20.53937495445602
1.1864868656319796
0.5937596335029496
15.635862587398869
6.748335977457962
0.9746666306622708
5.684320835512697
13.932352993025326
9.262758858774383
10.185039570034343
20.549019190997004
20.887518290324646
4.077285736812863
13.965282130528003
10.125787450550373
1.2763229816393777
19.526699733670938
11.822526578850862
13.772803860116598
1.1412474029461457
7.647381008455147
14.293802726415938
13.157834728380843
3.7779056468371848
7.251156399275188
11.25546283469978
2.183196132503783
17.29216775573958
4.431244873481923
10.270908045323058
8.432232099365578
21.807598766041515
10.983100632616216
17.396101340416838
9.063774181362069
2.904262579551027
12.52132513813648
3.747144045546305
4.705309530209749
7.453846754821433
20.15288490535064
4.067457605666895
1.5800177149653407
1.0271754453373874
7.833752711646043
7.6685050025488035
17.258344644564584
0.6369260480762573
9.360450382817179
8.617351249672787
10.334727376592907
0.851525647849799
6.177251943639369
20.019815946406382
13.871198142552913
14.663441860284406
10.474164990913467
20.556861001697033
1.2691799805170605
3.1133661861033985
9.260314221111132
4.270039700159078
4.347172691591982
6.8964521594420045
18.46387100875531
15.94014867996481
22.920080717272974
3.7853703290165184
16.607070997213075
1.394117136263142
5.2378581262705195
15.535978637017859
13.447723040192574
4.447394326199417
10.683942234359261
18.72696447920735
14.741422719103472
8.618140028357917
4.356685733182893
9.94209682774631
1.395712128646622
5.787347593119501
12.006414639387868
11.141063571140121
8.941122578197
7.608814188016985
9.16107259631775
4.583712485318793
9.319888205331035
14.314858516541873
12.618683726318872
0.6280081634082234
4.98688339445836
12.39260917113754
1.1371872504019644
4.920908022517112
3.08605462982218
10.279922996284359
8.227810110024391
11.970117679554226
13.668744434321741
6.617272385190676
6.919298144815167
14.343120502563474
13.53457224674356
10.486408658385884
5.441618169016669
10.388245376855078
8.739106314643063
16.298070304061476
2.989465731366351
5.615463428548419
1.4739742256892068
2.420359718882837
9.509764336968916
14.659939875141179
5.585518914364477
4.959997123358395
18.03027082646939
4.124994976483952
18.11340356298057
19.725666021451204
17.673984245270287
2.872713017123377
30.57593024129001
8.698608420207346
4.253522690372239
5.610281873635499
12.85137385959478
5.920655450432117
1.0974482852809129
1.476036133411942
11.559444377694742
1.600516861051707
3.7372621744286154
16.49896572371614
12.020848913359444
13.225092115402676
14.071708719599457
6.568011279525419
6.485861268823097
3.824530724212616
1.4028672331826495
2.4101849996721283
7.125192724842718
2.600833477056916
2.9642127550591266
5.948925192209989
4.474873958751422
14.795486971613395
6.978407934577474
6.577913573139817
14.847500918116982
9.16243999860044
17.93746020530536
14.945947559119144
5.554689254693205
1.6517787277789848
4.332595302349399
10.399726271982654
6.857684420222013
6.463152694616656
3.5186288179844447
0.27913359009921473
15.734210018382338
6.331455369279918
12.597023980397445
5.736588959525183
0.5031718297607478
0.046032422533491685
4.58004069130017
2.2874553515778646
10.906975034802713
9.98544550813915
19.62300381131576
5.736931610899363
12.330907873013846
3.2330426097089036
16.62262412961857
11.568706442398149
10.35457897147717
3.8870650677097225
15.069469328597032
9.271514605758343
9.9243166131022
2.875570486855561
14.048770575506747
7.0496825309431115
5.561915079891706
11.73504582127276
9.235846999567292
11.740031171564306
3.657969647961959
18.777680039195925
0.09319625557786868
11.632315717266088
1.9429412731373508
3.8073535780425396
0.29956803139118
2.353146708932287
6.888106169425876
18.46536040115884
5.1671649916433156
11.238130625120748
8.321791818669375
10.438007421895684
19.46957209533419
17.633566146921396
12.70597845157403
1.0348857586431854
0.7356892460796262
8.947830595717088
0.9086158392051258
5.998653559671812
6.4715386404676405
1.8501199353718818
11.731963484059362
0.909187338817829
10.86426231468669
14.531903215260089
0.20752060981180037
2.773108795522456
8.726468851220377
2.619419292169385
2.970654409853106
11.664708069613393
5.197527028494996
24.0223844300576
22.302259698812716
5.412623132322339
13.97483549931252
16.155609790111967
7.875213131819453
6.898425875558374
1.0965330484644218
20.665196936917102
5.390151147830579
23.781991918476706
20.103288945543714
9.542309077044221
14.150331344671216
9.463341247670003
4.612781023904328
9.351981582210495
13.33011104895398
7.78671611408339
6.584668929412886
10.107895199758389
9.411686199779549
8.849345455576309
13.668609467306226
7.056906197000158
12.734917768459223
4.274069705404876
0.9189716545923576
16.455734220074785
8.899618373429508
13.801392511940294
0.037624674965366145
3.8121495494673474
3.151981366914216
5.307737392574182
14.586795500832903
13.135206335218633
1.750148966788513
8.979761717786976
9.557171797253067
5.36340613209914
8.443122493470453
6.396577558272365
5.932251162019091
5.349778372509224
12.249471924962048
0.4082283755296002
15.451978008398784
12.24248170897452
0.8912772111376918
1.0737877817199648
10.361037881284174
3.022445403469974
16.11250743713125
2.6198196999301464
12.542277166007265
1.2323837469027357
0.9383853645821872
6.349798864430175
12.25020442634171
8.866946402248352
3.929667394938631
6.258257677512388
21.570413309436596
16.058129906529032
9.874372202415296
2.566702748403118
2.601876910589804
13.165653619879361
21.199197969456378
10.857557311368982
14.936561224938968
10.29080901762179
13.66903955157937
9.26793243862637
5.974638347647366
6.980707961529475
17.8249379187693
7.756980642490502
1.247724758304008
9.643114799184412
13.29554887574329
3.5154519400290414
0.282110493965568
11.589393068708683
1.2129476705942974
0.5411080011960007
10.969020566243518
3.286679979431431
7.507882819543556
20.85235705494612
1.950494394096061
3.193725852791113
0.4828271037171549
17.683489002855325
13.570254820643138
5.865230581297492
4.2959915368834
13.994019007267728
13.266839497948965
7.962473122357948
3.441398236342995
2.9652664305238994
5.739920325225833
10.389753707853238
17.31818900016835
13.732951049288156
9.194544062631659
6.613593493844809
4.489530575549317
1.96872042310061
6.645355883815611
15.007440712624312
15.858898705899934
15.226790931651578
14.943893862923519
12.22046535347342
17.33368849038787
14.06627474590684
15.657010119328469
13.288828744608045
12.104394601636473
11.240079602372074
14.388386800522118
6.993533873119722
10.091916921584586
17.28912431381316
11.085052396967235
11.320138922100734
2.9189583218493262
15.008387584252114
1.8269753034919307
8.708615585457677
18.72274539279881
4.880282862163869
13.104577838205431
6.598534772727488
1.4878188290732135
3.018793072932114
10.073872544871223
9.841389134162421
13.879471386721324
9.506362055379775
14.49575997690157
10.02162194676913
11.050645286036499
1.1941248130569855
4.504948672349582
10.012736972656942
11.2752485527576
4.981289476936487
0.5629903900906064
11.65404947638384
9.395785313716628
0.20392900295708533
7.47570295936998
8.583194127887248
14.684066760845226
8.06720953757184
8.076907917580197
7.086133230713504
17.159144807701157
11.449981175876935
6.465808909266777
5.739663305204011
10.844596215779477
0.9149393576636309
5.4728459940636265
6.572287276881387
3.6413477172598387
2.401003415600324
11.025413499545603
12.651001265509082
8.895308797477808
2.9392204884082576
8.151952322180499
15.275078240326199
15.02087516660523
18.10402764559869
11.650534124743071
1.3669932289276499
9.347677134342362
7.223596874680144
12.69780759634511
5.0241404715474145
1.5569030106948145
13.608688337161128
3.096337056470395
7.53227987051692
1.9084236486361223
7.6916938829616015
0.49068972817680795
12.036550627275012
2.2406010414092807
0.4504120938324435
9.609625568080912
23.376776224197535
7.207531467052572
16.46397329943935
5.407484898713215
8.904200531764594
3.4122322572624797
9.56133580765087
17.71817431877274
5.632516331192776
0.09771053197539464
0.3443223981178379
8.23842066112171
13.784191371804958
10.90550626811124
7.197723636080097
2.6767683937380102
1.98477416635756
8.660872293374457
9.991378003782009
9.03962126045394
7.76635434639638
13.046589106710474
11.218138175017538
13.89104109567951
0.9554438156598356
3.9203775305260646
0.5694175904205263
13.749798315822142
9.838227824922555
5.679527581587332
3.0220500625084066
10.824055738307784
11.493137954111942
7.139702572467608
9.004469697114676
6.85166661398144
4.73707101295719
7.354816370547384
0.48671381881935294
7.751770762212
12.737339434329273
5.200921424594161
0.5633310884777812
11.86219570008297
13.489202009485233
7.8237453620906585
6.431165269701662
5.128845216615707
1.501330125443011
5.456820326167467
10.688453791035126
2.507991030404558
16.312825405667
6.721505560782965
1.1369255591784835
1.3295794023656424
7.573282104216254
8.84429988821593
17.958750475936007
2.449401665083732
8.248720651804879
16.032280337428418
5.660386515981046
13.118176856022496
2.1778616154575667
14.828776873292767
8.54081416326009
8.477460965531716
24.142070227560062
2.288914081910634
7.73966013895557
14.425878548091383
10.213217066239299
5.962969238910788
14.099468793738918
2.9183655202625376
23.441269831986638
11.411975984688896
19.5168549085629
2.769411119976879
7.345145179795034
10.595235400767127
5.914081214846825
10.411117908885638
13.239787570577011
21.78440578765846
14.287957581497437
5.718240172802004
0.92988325891823
16.58209060348981
7.458028241843069
17.92062396614174
9.009708241022778
2.3867826298412775
1.3644437379179863
12.589785382442162
9.102539044611213
0.2537892780267628
10.30215050529366
3.230206387282333
6.904053099804779
1.386678498618653
28.46208952758124
2.043527532666144
12.322801750026303
17.15851874840037
15.181820879718622
4.227138555040636
15.852280704318844
8.962157178392506
8.609794566943982
17.715259945024354
1.2559801858782775
1.4988430522792973
0.3377086369013944
12.754572712641208
5.715134660111103
5.073401413607598
1.5784672001747806
3.425746865402796
1.8593368370630996
6.223713847877136
28.612491862100825
3.5841740440169843
7.797296351042772
5.076198376915743
9.38925015783845
4.238977809300327
15.576565820562136
7.121345730466584
13.988957093650441
1.9666886325674333
18.063146212843247
8.032699817072682
14.64743727823215
16.010126813335393
14.197429168952924
16.076605736255864
18.94783511579204
11.158185325939167
12.387540743700594
7.1749655835927255
14.958617573588533
5.3679807002763225
19.562926228570163
5.363726346982394
7.83768290873376
5.657481182916568
1.4711759301508058
12.809445869499733
12.443837544848083
3.275567794849598
19.306781334950973
1.0870441387748668
6.187601683772445
6.986129186289039
10.981557065891494
16.692872838769407
10.162440568955397
17.251959284032324
4.076361912989622
18.465553079560916
9.18255392775081
5.7079194508195075
20.32565762675061
15.280126584765409
0.3038757571848745
1.5859465293185298
4.531855961858816
7.274596974243897
0.3724203405950918
1.9998705949030149
7.852595357700181
18.316258518249157
17.328930482239908
4.582561199848185
4.995534281959812
11.164328647399739
7.071624665475819
10.645210360712197
10.460889904998023
7.022821382348467
10.258268908381606
2.498968596000161
16.893456343185562
7.697775241111304
14.371047543773347
12.417948762066263
24.222058772189815
14.511858492433305
1.3916216626641367
12.49136041759365
15.612233102046813
4.192194941321021
0.12421812379520714
16.606027179769338
9.519802592980023
2.4877794171944436
17.839994327132818
4.7117809590181094
13.915651365657645
6.723705107374828
9.635074235189697
6.082386213786585
19.063456559669394
16.02484567523702
10.397924106501598
11.690682855134787
1.0930670716198698
6.072481254791734
5.0168053779387565
15.168265953299596
0.7975168692643158
10.749459084470313
4.581855673622204
3.62794805644313
22.372162545663702
0.22989496036236448
9.615600613145418
23.23651120525034
4.677791791562209
5.04346208052231
1.5958592851575117
16.54372678916773
5.166800598727407
11.537559509639468
7.686083255249208
3.499737178984402
0.5782652495880414
13.081316051791909
8.834738701880926
8.990004945419066
17.6027145994661
5.083885410810888
5.004649658285668
5.774472265176479
14.649780535858984
9.060971430056487
1.8440751867418737
10.286740905462047
4.619827226130986
16.988730921518012
6.129428490087722
11.870456736334019
6.640327857743862
3.334048426586908
9.254899137631933
2.262164673528618
4.361543997270462
13.561454762017608
12.767666908657976
8.408822828268129
14.3621373132534
10.81297448991811
16.648675196830727
2.9189152153219466
9.301103820563561
5.886514987152584
13.059274433939386
15.693367496089145
1.589329586764579
11.495128273673025
0.47873002005333193
1.6860412105870377
14.743275900089289
3.85170359825285
0.4858643191801371
7.814156841198297
0.22723784070460373
16.362087680832374
2.3059786930051662
14.002247952478312
0.6231053007099688
12.296162135269673
18.996173128702004
11.260919060202207
7.915683767327028
2.0824826296729304
12.373013785481787
14.031587824896933
5.15118300649744
2.988042701506889
2.0054560573091793
9.17093453538847
13.859600006419079
4.0889287365018205
13.153280673724824
5.3820641956678195
8.134122981136336
20.318337986066915
24.6085171094843
3.2689780771062944
16.371512686080848
3.0598352255585612
7.920942855153908
15.194816688609954
15.353055289442413
15.342813513466114
8.532258029683698
7.566113186841708
10.083997722389023
3.609437674475867
1.3263231127314117
4.905784025380215
11.859035293550603
11.428312949375508
1.4083833044309122
9.173628647817319
19.972858138827206
10.609565063801284
0.1966613321742156
12.408576778992972
15.924079494418391
8.150210837313121
18.848211125393412
0.9142571678097255
7.760367168707928
17.653772573469933
2.3914024780169543
4.578473036247218
15.039076543159815
2.526076641335282
4.209603603328018
8.826953789175224
7.832680001621811
12.643145816824166
21.228788785417787
9.542533751686161
19.540089473339282
23.28248697621129
11.776493532679753
14.925383871345105
9.083150036922774
12.81421423249669
14.689594638393217
8.109860913452309
7.5244315403089805
5.471430714783847
8.76303671176625
6.625459838342127
7.219403971998668
3.4544275946188696
8.092642100774395
4.666336582294603
17.178167267475423
12.396901486534318
2.2211932358192605
8.174428821239736
6.753209712728747
5.8179915658488826
11.666915480537673
29.07566470449344
5.00873714509593
19.837182897029923
4.6939387088407125
18.28486241587299
13.613452547612662
0.2611082937887893
7.447703032947596
9.621076919136168
5.386924609785876
4.1174891154586915
8.477761752439177
9.504563379275915
4.022388554816295
2.3171475916928523
6.224418921973405
10.525127966948334
3.3243518118459754
13.783347997770667
8.707966594779034
1.015742767342493
1.8356757796440897
10.250037696272537
18.248603519005282
9.183895087430809
17.07722570706644
11.816827525580015
10.21102196359527
13.824429711424068
4.0185727452233495
7.788790684474368
11.17362630673115
2.4366626585499587
11.617956584656822
6.483547007807863
21.435658869201607
0.3433763550787003
4.462612644751204
12.626434606201798
6.405424887039307
1.4895117226294683
17.38940763349691
13.76219151957187
16.72977043812592
11.189433950146842
12.103427805680138
9.328140855704332
7.069578833586278
4.672768175239726
19.431678341281426
25.41061774697822
14.60302253919866
1.551049202321454
17.585748046536594
5.343720502077173
18.62228727367144
11.523604714985323
2.7835833060318023
4.500366524602627
13.195199555580182
1.9464894244461597
18.243683554344578
1.513218662502751
6.302649835498415
8.141525341158268
2.1365948409173963
6.461485906669134
6.492887732066073
9.449915398887372
8.647166732322114
7.2735273672241405
15.954571174396273
19.201008789115757
14.71647864813583
1.0010103259054406
25.301280952436905
3.019546688755456
19.39130183525544
3.75932401818741
24.15088264807282
4.716813465967698
10.413232822113464
1.3759902927674321
7.960690841171281
9.20517261663626
12.705383526099109
3.9446887121808833
2.4223682790688965
14.43925455383828
3.3847520623491216
5.154401680737251
8.12779550811928
15.757126628830619
12.64728232174637
10.129240965379575
12.596022235754912
19.66038493950765
11.781288807019646
3.530666665632673
3.017170677677803
6.044992244563425
5.612077016453423
11.077716151712181
8.128342918631292
7.984382892928693
15.3470158876902
4.003457353332491
11.538886549554762
21.300982130550413
0.9916178747793957
10.090982801997914
12.925573635145232
16.59154020614674
3.319274216444908
16.867517027566716
1.9118617665650077
4.802679822262709
5.333057761210687
6.194160046228005
0.024074653378951885
16.022045042770145
13.631281012352614
17.368301957928807
10.582826577611542
10.518098283820953
12.706163866517405
12.77026871930024
3.848595430045233
2.6720724284273927
10.498989055357814
18.306089830999852
16.68220193023982
3.8175011069229945
12.610679053829497
6.255740394408744
17.09468604791703
11.729601496596095
3.9488414634161666
2.864308584093635
9.698376333010206
3.7731929509331636
8.994367730693181
12.280346963048155
1.6467483045600042
5.241035092612126
10.194781707037068
19.480246994950807
11.753960124376235
18.299014624246855
6.344344012470627
4.776636508671279
11.291903583139435
3.539948167606319
11.104164772613286
4.713205124502185
16.98806090292263
10.192785892838193
13.423146878444445
0.12970180479620413
10.824611746744434
9.159450698287671
4.875236394112219
12.50499390096552
12.651476515117144
7.6328235203594375
3.280379888368392
17.34080973797694
1.475990812624897
5.675394957954927
4.439262336550817
0.6785885789159941
5.187837946081409
5.127519656647779
8.322273734869478
4.557749907983025
9.228389039510636
11.025465922057558
17.82600492035515
9.480378178502892
11.432927782835213
11.42674483291856
2.4118350327930473
2.0538569443177574
7.22797977089008
15.733406181646616
21.05818632931249
12.161235461682729
9.101261550648278
3.627892653809223
6.220157139858097
3.152223435073609
5.408177983045745
11.668595115333872
14.253222848208669
8.837621006381898
16.195570290197008
6.252349784292916
3.2925869770481375
11.556923793063557
5.615766604279859
8.196487319383213
16.65823849480636
9.743915181660336
15.226743564298653
6.704454551669067
4.846638001205186
13.888135061851633
3.8750717528426626
9.873436125716918
6.3074801407733485
11.691336902370107
12.233115419119889
3.8485617221366883
0.8791458641289601
0.6653637243948551
14.476880482446076
6.671981847885035
8.171987053101141
3.168805206031001
0.37346901515360936
5.187027332142215
1.7700487316476488
11.60190559980641
4.8001393125168805
11.040898217302185
2.828161343515367
4.946114707596387
16.248425300266632
17.76188332577093
19.977457340628447
21.307532134901788
0.7509380497648818
15.579621794655765
9.54491908232447
9.682053020237326
6.040016815070509
18.463241889795817
10.19327536352507
12.468062364958033
24.167081501463613
8.466109565775346
5.71155743406649
11.70578899245389
16.518722997844097
7.736161335116081
5.288226197604874
20.14307960963428
4.314932082315021
18.593356950662496
7.085730031362165
7.807319011891886
17.24102946001049
13.494626236606855
12.217659999418128
4.4258718520761
7.4691359924478995
14.930472932308122
10.202243926390787
4.241329104127202
14.95440495291282
2.4090854876144485
6.04126543584063
1.6764961012901813
4.91777837619912
18.918300644849875
19.7665830778943
8.43942570331969
7.602033883266625
7.529034486406025
8.91777816100603
0.5089697093913729
12.37326556715083
6.8002994144466
4.651939056372239
13.511425510833936
6.109832996422509
2.634396958504526
5.179762910657564
1.3501057318691403
13.57551237254494
4.85210178273304
3.692693958350763
13.470573870744845
0.16983523322146507
16.47798460331985
3.2064369754753788
0.3235874937557037
6.93333679147473
26.357898634105258
10.942744161514584
1.9437469072955595
9.612762823886404
24.147254637978264
11.649904285807693
3.2326323669450376
0.18025762241803997
5.9070884712526315
6.9649289346703265
10.520117378561656
5.181102549477721
0.6879594126477738
9.993281816831516
14.704209974141827
10.264469420626487
6.6107703284205135
11.924881417513987
3.919304342815507
11.32758658370921
10.69640970419511
11.114964492742791
8.934199962284872
10.840783764019694
3.4174377309295227
13.446490569427146
11.205869908540022
4.010744934370915
2.313342222558278
7.004556808269803
9.144959738211469
10.239237108910402
1.2135036184980539
7.208052114781983
11.24917167831643
0.4024515810411497
21.01025385246855
10.269756493462014
10.653715714887353
8.359617203297766
1.6628144798361475
5.617137165552274
8.792082460711866
5.0620266305251915
3.871109242328748
24.2205883453738
9.228013047016956
4.1039652366129
6.001877782278252
7.285112297869996
0.4319178301041774
13.020585149358322
0.7500074141957774
2.7545934541125474
6.754720506472155
0.9480802316326203
4.6275101545349235
16.278433774064332
25.915880310066058
13.430383481054447
4.832146102075841
10.883333140132928
6.809358297766802
16.085059386445796
4.082786314996955
10.394790024472066
5.55041873029137
0.6439836555643922
27.675897521111924
1.9781251924195984
4.640096505350213
8.091031389713699
13.253331508857736
10.881322170131945
7.095949400090465
20.463240905416473
6.627866945945791
5.013489171342011
11.412348034084289
2.2575533745432437
2.9233430895848183
12.850436606699969
5.990294646034658
8.844677482107755
8.078831018900209
6.952379944903626
1.956315468381552
24.512356394677845
4.191842652506734
6.302647875920407
0.22236492599277285
14.972552153805452
17.86297967806516
10.270757329726287
10.751663949449643
15.61235790310417
13.163853206658322
3.351798659167106
11.225775922014547
2.167025918156742
6.073239723593187
4.11339634828868
3.575148902246302
12.939589055677809
23.832298047390204
5.7044946259796125
1.6509962925741437
0.961990176022277
4.15770661441013
10.331058308698376
17.234934479402533
10.359221080888398
17.868604899029922
15.215327840636924
3.390081339533926
3.638428040636869
5.065224654433103
0.24867485402603404
5.3006029748520955
20.74666277591895
2.702318004605366
13.023811072093306
14.49431613219124
13.030496413655374
2.560733291403539
17.787853064218872
7.834293138975153
7.364217952693222
22.274907862865717
11.445917813408615
11.92939812336387
18.709992296701994
7.108730155594029
5.406670804788105
6.850867877063911
17.555291868506085
8.271296521183285
6.798208128319703
10.020784975629004
18.50514829659118
7.75588390091014
11.456786675140226
5.04897507736205
13.308532958102798
21.493057542329865
12.969130795124364
6.576436671679654
4.895482478368019
7.942551593187154
2.266125589158354
2.8120129054895306
10.553329210452866
1.3050833768041397
8.015746578217499
9.3956635897801
7.642998550740857
7.644942615058452
16.522581046043655
9.671844497860228
1.3656571149828758
11.921735053213503
17.441675180777434
8.676360549892726
4.662062374708342
15.194649027942683
17.40083593745364
9.890412440505102
16.602304865952927
18.307636702178968
6.397206067358723
11.604466751088045
3.85434155707347
3.7939142731825073
1.2149380815787236
18.969770154189934
14.90919540261762
15.09487963021456
7.450297920959937
4.381113286706643
10.613071558541469
4.269180018601848
12.022001432204112
5.908267984631977
2.7516020986774703
3.7681409295734887
14.777719366969212
3.3699936833436666
5.7726306567742
5.673268038733707
21.668026981728485
14.44999288128344
9.00607652169695
7.438022944487685
5.644713785664574
1.7119132459040727
13.203786759771505
14.128886036226183
12.711734430052577
7.194493596011678
2.5792319868425277
12.413934629483078
14.361023853025726
1.1731355711444689
0.32626840572308036
3.9503815858125457
9.843468567329516
8.678514693255758
7.42016431887069
0.4966223701727933
1.8882749862917558
5.434470449581169
5.605087686290584
12.267684475661751
9.149995542958052
8.479356377654529
4.995680012792323
0.2603278941400312
10.131759900862432
9.817682133775701
11.831330165899907
3.9002939907437937
12.237199158303707
17.238295292379327
1.9586440068326656
8.228669417537628
18.032834712662027
3.2437221678241257
9.34869055081349
12.221606353780954
8.23845436910903
10.854654674199065
10.036337389872664
15.148430777651203
20.186459549207683
0.9334221111136435
13.974587011858103
13.09263151552347
1.7388962037811044
6.057964931256659
6.109255802338496
15.074399203513995
10.989216311968235
10.20468150270798
12.596720253124849
3.5530110603933798
7.4958014526882994
3.290064252474113
10.74626389637518
2.8396645066367263
18.095826117428143
2.990292490878414
7.748642049675985
10.316326993568891
15.369256883755927
8.514906221616938
22.511993851306148
1.5978381946891507
1.794766574897937
13.94729224034294
5.504885470069603
7.328529051638717
4.742347514185293
11.450589259307158
7.051379738402434
3.6734880522211473
1.209086854838269
5.432100765812448
0.611638429747968
6.398606769821373
6.681573139371485
7.740973280188067
11.905141472184935
5.150260571233896
0.6817856084568722
15.804271001139746
15.176313930902019
14.951789032951284
9.591956524791415
4.401946878001257
13.273283009542489
7.229408175064524
2.926305792611106
22.14028088120468
2.2997458708732923
13.382958102118728
15.465210245740801
9.012903811443577
12.849896344148629
1.8271768160333033
3.347270401452276
8.736656615401373
12.924006005591673
21.356201206733655
8.662609936103037
10.785611646446114
15.355181673023763
11.427345925888336
4.350583264412436
6.042902396924198
11.817273811660467
1.1626407352116475
2.6128437263937845
6.406976621373945
12.921890955434243
14.536656974183924
13.390743570357177
5.132140909864564
14.499760604633618
1.3790489949104945
5.622071074498196
10.312257607184607
12.817177291224247
10.170614321762347
4.353024046652354
8.900363032062579
3.260178673848034
6.109748904795197
14.526480450131576
3.3453241648418697
3.184043483606673
9.943715428868234
20.12497766424877
7.406782219908305
8.444092074292769
13.187109540256289
3.6116599822654347
6.2785552517906265
12.920115855677
1.3124025515167024
8.013765830702576
15.533841010551477
8.88711367265088
25.49702410859099
0.5721402340857855
16.702851611972523
4.905608055783191
2.600391947157773
0.4861982906986613
3.97582344314549
5.292717710706798
13.235125282280217
6.821064336584614
5.424898974972686
9.244284917606869
1.1592109169023315
2.667047694858887
9.134019862063939
4.842976843965491
3.388287067535266
4.660942078078908
5.157887063803987
8.321202943890196
9.922138532023471
6.865556471999732
4.899951943679197
6.16251879806224
8.230807283629728
12.902602716112174
1.4293801689818944
6.320889696834249
5.357077610403108
2.5619285702469803
10.408613756601664
6.584839690393747
17.287445507630682
9.484565260133802
1.4657992456247109
8.044513230979714
10.999958133060609
9.55792152749391
6.019029479502018
1.5296126210660752
28.20099372655333
3.4434952688832823
0.320681948111061
7.713366210419748
3.6853094285958643
23.264829468285463
4.97979921789125
15.732348979130059
13.078314695315626
1.260464252584748
13.678956762281654
2.4515164331279515
5.421007458547003
2.3632488104452323
0.6652292101253185
7.345280380075423
2.3954942500235594
15.472867184571987
3.8888151424825845
6.392385356068393
8.459716626257931
3.4404393818182584
6.714870475785152
4.2343274102473485
9.594932761078924
11.297907678305718
4.835220139830966
14.925651802987286
9.327908992479527
8.026036907381302
8.491764709539632
5.258597511056136
2.8569219686410436
3.165733775766489
2.5904238243572846
12.115781367411117
10.01395320198685
3.13251490596304
5.1355735700300595
0.7899218180859119
3.074228051923351
5.274841049283624
19.3829567898753
1.2914123813174625
12.518521239220501
1.1428591739524647
19.258587251738206
2.305350561124093
15.718760407009672
1.6919309421668578
10.655583075024307
12.083969034625435
8.616594494361514
25.123188083760837
9.863656008993855
5.942228009726692
5.060405954618352
10.97386338102131
7.813732969176439
1.0124863398998303
18.525895696727872
7.9699204709001386
5.251992818167213
1.3283430459948702
26.520573618442572
12.710392396989068
17.012025504415153
1.3294321175273356
12.123411565002534
1.3234457900127827
8.985371804203613
0.8342931727407863
6.813336197319034
10.367918523803334
9.24889123278183
12.1917020747119
18.375212809565106
7.916724730235701
7.920521965246791
5.836754394051176
14.832573357991713
14.169368275131571
0.8666322733005694
10.520573743365587
16.37507181210516
13.891697539525028
11.61919501448231
4.400590708870526
10.132095642363739
8.74189280476643
10.756527301560459
1.8186853702901649
6.115041855538376
2.7198836477467534
6.004615485754681
6.488305348327182
22.280077688136352
12.309719266430223
5.464950308036774
0.04912853733529021
16.044380732148245
20.222694136619026
2.397822727457982
5.724978993892713
8.395165856646887
12.02041066584342
2.924889572614828
3.670833067611328
7.284225077561188
5.616675240873606
15.786328651755058
5.463703992631769
12.973383780196668
4.154347878151129
18.83213243562687
17.62739879670881
16.415863230480166
29.469271728363143
2.1942832295312424
4.643415135934811
7.741947675482429
7.510740410513176
13.22043771670435
9.224812495769635
0.6848960619068097
3.2910935070460954
11.720386473508619
6.4411376616353735
9.971168651742547
14.526422731721395
6.2054005513799515
1.4272259275287353
18.854333685557894
11.139802704454684
3.0360067534947115
3.73829557783611
15.752544265015672
8.055940367230608
1.8943757572746647
16.18366544432205
22.19786472673189
0.22668651267775997
7.635967586851225
1.986697419986289
6.604742157421081
11.09908151089327
0.4534471443173055
13.84079888972319
6.389941950003683
4.978605389899253
14.51945064599327
11.641102836976627
2.4731786539144056
2.050396200620652
6.255347337331954
8.705431475315665
8.176051123036599
12.88926349250676
15.698695948480498
0.8340727188208842
7.440085030848058
12.725641026364235
12.118157647538652
2.1302442856196606
9.683085719401666
13.202665249419079
14.696557940522167
1.521371094914711
5.06136691327178
8.944343473082444
8.234171409840611
9.51088583113362
0.5015057573885904
6.648460487894149
23.21085315039247
12.880080200734762
19.044950449643817
20.34816392558298
5.523251084968034
19.808870841182372
12.487942976212402
13.205806446615808
15.206019724690062
4.269080295776358
11.795404363605916
16.968599446683296
15.734186173575862
8.316071341220468
18.183243685971505
6.757631910770476
4.58947376355668
6.569700153795603
4.305672610758259
5.065230251379425
5.831340696188426
7.169312045511618
17.58159820442252
5.861358838724789
3.662034897048557
19.1038672632049
8.887580621389034
1.6378237005133367
11.499282816710393
15.032792172143388
4.074149562478362
3.0529104278932464
3.8637187637210775
7.013421585720445
20.890519586846924
1.6350519748303667
13.677176743489062
13.57096109275114
7.258250404832471
9.740035566200312
4.497344466642368
5.546337218002343
13.279903665075565
9.590792074153017
11.136808306407602
22.000442463515057
25.933740188081174
2.0831607065702844
2.441593167095241
15.744683293485437
1.4493803327687078
8.921249497035348
2.4707333662042164
2.716395656445664
4.9568120463061955
12.274079446801037
10.298953775443053
11.619799086579235
11.575273551074897
13.901510755550708
3.7541672640678883
11.416271737630236
7.122261861997224
2.907850907996405
14.722538257137273
19.37260941992827
17.76978433760106
2.90868510543043
21.20104969145671
16.1716741483843
3.0197200506192057
5.367488798668845
9.606868492747937
5.135121803204512
5.036097131968351
10.1916228845726
12.801160688478816
8.159861374494517
7.770521685285474
0.7974168949209159
4.136576453671487
11.737517835133
0.526106322726448
7.6742884220641
9.9562736711934
9.053648216110044
2.4006734381217805
1.9778696358968832
8.718569167778055
1.475105384720448
6.885102796552819
6.19781376146113
13.57826952511071
11.398165108887515
8.960906528087856
5.298847778983663
1.5709768027246576
15.413788443375969
0.4470405947474557
20.405871951577854
19.11606989761899
8.916189189446182
3.970058466520457
7.959553273498203
3.7773654233371867
11.046182019337932
10.092133428504804
11.422615317065214
0.23912379569652745
7.456611116313794
6.041537164221307
12.31112872820139
1.1211946283792307
0.9154950294724231
10.656122175732751
4.769277902820178
5.524214131588585
9.310398875043486
6.218898505388803
2.1717418683610745
11.727148479994604
15.981337894610897
2.723786125224464
4.956154687078522
18.930712757371975
3.3003055088372126
5.102547207152283
6.604288903796805
6.691855137883006
0.8082498982629192
6.885933178859408
7.2727661962725785
0.7515040491349679
7.939454447181042
13.022213719034035
17.25427685219043
5.76485245314034
6.069311430581399
20.325453511569894
9.162361020995089
13.77482502666566
17.641621010673667
1.2782776702418064
10.320279523948079
17.306009102121177
9.610601462710543
5.15720719903423
1.911706609574038
8.70864507968046
3.0036695328956187
3.7227252892208433
3.555241994032786
5.527001745582756
3.474679338507779
10.699694862003373
10.48769381694781
11.263974510173606
5.441866820345818
18.51974505186633
0.21433432138182085
5.197397216180036
4.314192123787146
3.136630273181499
12.300820681647771
15.236598445806484
5.2891488054007105
4.680060238567703
3.616423363309533
8.563260178875549
4.1872729442944365
6.075155502685193
15.241638515689498
3.223340637015172
8.726273167120622
1.0507248096022328
0.2339281847384988
2.6266009354371307
12.249633727262074
21.251704170769507
2.89974147965531
9.103372446158689
1.8601493943496732
10.427341189671727
6.205900341267544
13.575688386757992
4.430350409992488
12.641473799695039
12.338198851644334
6.49780647567714
8.85479083692141
16.401250063593025
19.323277700695265
12.117951556978435
2.450395347246788
25.712778185293324
0.7980000902971596
0.4172785742453133
10.891492160425962
2.3697326467501583
9.930603825768324
2.563533640283335
20.419002414452326
3.998969726440911
5.10874355468458
7.067991744478265
7.916327873888987
12.28731203091911
3.7709736578193667
5.028906124939843
3.139785019731763
4.7687076330533085
1.601726413293198
7.440380463756584
19.12044397439425
0.3708637954435871
13.832510983682297
14.585465987058038
13.525648277417115
3.2428387809604606
6.572280884850619
13.298904107876517
12.19932842992093
0.2926961294901885
16.928873635225415
1.9446226472678554
0.5541522829835592
3.9284134286523837
10.462248026838882
2.858240599142696
7.736265571078799
13.025090866948103
9.14360646771587
13.942642380298018
0.2702213122788341
0.9643863605422474
8.11400461775503
5.866441562632323
1.892666919505737
13.365814024027484
0.3966195079339721
14.914051823576788
1.0991967202425144
3.980309129695069
7.677358262310027
0.5327489219258257
7.68488579002404
3.0897998136149956
13.001549851416561
12.987890114837805
7.628451194325842
0.669413636344093
11.76238615194556
3.1402181046248487
1.1038554773851192
0.10904855193784702
4.386777754369979
12.71298896471858
11.486952244413724
6.131107669330956
7.080713856115758
5.963628969790482
4.743418934706675
12.645404010980247
3.23203266213586
8.784575220797981
2.8232397491304333
26.228018348382392
14.452509639455148
3.1879812640708374
10.157242149416394
11.024563739085426
0.6759463261985115
8.964144536118015
8.685658299101334
16.68340023822701
4.041507433070875
9.806546251800372
6.435402101928708
7.777663193752347
3.705116677835748
13.553714523701203
0.685139040829868
9.39002164713607
11.57495669105574
0.5036796427170287
0.17452793360894991
6.154325593621364
14.01666773171658
10.755994334486683
3.4860243495922587
12.248459031900946
4.981168492252063
13.021039237847859
23.8679941003015
13.953774384955647
0.8935749476220542
0.18499413284762664
12.261161350881805
10.988015956256357
10.91684405858894
8.807600601244452
13.61880221565378
3.854701448956622
7.348580091606107
1.7505015194068088
1.5463157643433552
12.068606785378757
6.6980518049423505
4.217709365415542
22.25008562669795
9.720105783826687
8.915154055048315
15.084395768700364
11.018432422779505
27.909695761654145
9.563887653701867
3.094789463303885
7.0834516320866046
3.1998948282048696
7.227181240252903
4.430549487010199
11.039747495022253
3.2212164058458477
10.810760007299509
22.295817578609693
1.6242333361154777
2.9457504785092135
5.044997712845419
6.813287996343792
8.040133318183923
8.57743036796737
6.635906790240092
1.1661705704628296
15.673686378456358
9.162988682183808
7.240757827079756
2.12354672714563
9.525034363811697
8.534209962079219
19.914865740840785
1.8003371112213211
3.8389775125599246
8.232033139272822
10.278687196060629
12.704728134204778
8.47539707396887
9.182278341014973
6.8949682300534
13.211622507684922
15.885539036441966
1.804281235611184
2.006183760386279
7.7471249909516855
3.6178220587062935
5.672191418837005
9.261779729135277
9.649173256203456
16.838314261018127
16.323887663870355
7.592482181810222
17.8148665988759
5.205651350042495
6.790044256664059
2.266453374867133
4.12718252763378
3.4303069185806576
12.359812301934562
14.57409961100094
6.199905996014402
0.2707887696041896
3.74891638666618
5.9289189444801655
9.606760557319921
28.13619760131964
16.50495807586924
1.1468016502011404
6.106442129469167
8.973147742307228
4.497774573321235
4.568838738213036
3.0700118956486446
5.563434459092911
1.9396029146567124
8.336288665551674
3.0524470907397987
5.691338712580691
6.118866638335558
9.343657438411729
15.046761763744756
1.7939429406837282
5.637754260113312
3.470960064832487
3.37937175821432
4.518987570727234
1.161393340198703
10.670237542565646
14.679384965224024
1.5634028127343842
2.0157042470778714
7.8217322980061486
2.0777202357269764
24.834569544644864
5.299863499827529
7.688187038493299
17.625309518114573
3.98028395415183
14.342281231154598
1.070522020549561
1.074376015724368
1.485885892493328
5.79649968171871
17.192872032212794
6.45133416122129
24.42916517676221
5.333781685560676
3.278554212924835
1.8467696782699767
13.578137159474718
12.714144685363122
2.2010231401604616
4.1754805323727195
0.21216311364424567
10.691341420487362
9.277145935991214
13.05259052412987
6.455258820781235
2.8945703701138954
5.206307711752017
8.812936449519551
2.7984649419145917
2.0529611351069823
12.976904899603817
16.55981166011864
4.6062092158258405
13.103548889994226
3.973585230575929
11.410390286069138
4.434595974671336
1.3802437502397105
12.219365884341745
12.518968373376596
1.8416120316834212
3.966544188622917
7.690579469123684
8.274434456787207
9.07059725705131
13.085920695970515
7.234399277983929
21.273950858265582
6.064754132874453
1.2813325963221192
12.116491810128615
13.189131057480541
15.844781254840983
0.5140899477322787
18.954343661075633
8.003570876496743
18.929683378831488
3.8035294178470798
2.29957705093163
6.6376415537616404
0.7731179756212482
11.769159983213996
15.579780651311975
3.686625689330631
0.8325817545772567
15.873158418000457
19.602166878941503
14.313742429520365
10.71702197177776
16.290745636892808
7.1059427451390125
8.32493196955071
15.866450497326138
1.7529241340758013
20.17787938350247
6.555097718757807
14.702209680457736
10.107689060762773
5.073344690614215
3.886811027522477
9.398974045009654
11.524551324841227
4.911887013400928
17.61365763067477
17.7949505899681
5.824961614687873
3.0457453941384576
9.628416887468527
13.599374516877557
15.19281943451307
16.9879801621325
2.0783538623085334
5.591684988388089
6.891044154414382
0.07925492064840856
3.391310368533222
15.990717122178285
10.390884342402895
4.750150928637856
22.03004321187333
6.3599599334227195
2.9531012669773955
18.371649476852095
12.171599957119012
1.665797425558902
7.8841351406402636
2.6126593339667843
23.563440179308
8.186143204195385
10.540296911920262
3.0427287129979383
17.135146615474508
4.226482813934239
8.876249843890744
0.9485403535021528
0.9956988453058477
6.795690654455279
6.760690917127532
14.796697363575637
11.871955002874621
5.824328849208514
19.965864046499128
8.460428271374154
5.530092597084938
0.33469783625667104
9.150564287693522
8.374221305857612
8.745091664681311
14.889193679436255
5.959042227747319
24.009546517360477
6.913520065644072
9.614447351190696
14.032808686102946
9.328711212977726
0.3212874842383862
20.388580547744567
11.822175476070099
2.3994724900045483
1.3955370139813479
0.24075603525644304
11.885116480144198
9.306725266349332
11.169766646792603
3.9429662309725453
7.834051456657165
13.310460203281352
7.0986178317268624
5.117706905294823
6.1621674049380175
1.650269143437201
0.46174589555675744
0.4381183961304736
14.724626817592396
0.1430904704444554
1.059099735360184
8.448568186232862
13.225404078145436
17.568344124368128
9.910023160233559
2.403435651170321
19.15246375159458
3.375249925413698
6.517992655169337
18.271329979118107
18.34736737042475
16.03125637436541
5.144481142588102
6.140292597365331
2.925327006311648
3.2366918921715233
5.492930236898591
18.38857820218911
1.3736190248469917
16.541174637411594
2.2740040528891567
11.00047143004902
6.284722214034541
6.690612515308401
21.3341075759989
18.955299316496404
0.1553545954199707
10.363519253981353
6.916288041453293
12.542611033933543
1.754399601543889
5.480127614974356
5.81057022405019
4.607045399790096
12.634773223566507
10.003851714869816
14.23902892241655
5.015810576098715
3.7037185136277064
11.643600074785695
10.326072970990175
8.18924223792148
13.047978954033859
5.779025083928055
17.53809498597083
10.389717306140673
7.409974715278783
1.6112943951370857
18.100547912487755
17.311323563197096
9.284529020572023
3.882183417405715
24.23859931916071
7.202138713018902
10.694759483419073
15.624495823977677
1.729307997454478
8.336746587586696
7.861489265705051
10.738643204475725
1.8073161520896677
6.196249106238876
4.927437068745324
11.418893738180468
5.598203587666315
9.48693609667597
6.364009742746488
19.91999660977532
5.723340760888031
18.53156725537501
5.718377190920528
8.821530415242838
17.516454645674504
8.587507677659612
9.434524380545422
5.408747361261159
7.826600227641571
5.468405566842325
8.16797352419177
7.924527641204962
14.484246799994436
12.675082081679836
8.980110541969056
22.49460379343666
3.7378242211049093
8.11133873575941
5.65418318994341
5.829076941949908
5.355485756994175
2.874677658917172
0.3302418064562585
5.9236260163716405
3.60443823475319
10.588412773050026
3.265203072269333
5.154401757990729
3.6400445357885154
0.5450743122161137
5.010068196643583
11.74890344767781
2.6988869864074236
8.52478828950307
4.515747091705531
11.990275548539662
17.24413267311546
3.0465575351918543
4.705110454025914
10.118053241125848
6.753237192524207
0.2065749048881481
15.003018538626058
6.64338162704613
7.413438091136898
2.3759609366267007
14.659421427225382
9.014162185672987
11.171515107888286
19.01676773134419
17.851534948165106
17.015955048808042
15.675496105463992
8.334661684314629
5.192687568740868
3.39101749760823
3.260956328922367
3.5526760643085367
23.787546727379617
9.926466943434175
9.3832503424557
11.250173141992853
14.672941676077441
2.5958248550079466
11.457002830964882
2.5483336809082906
2.828826876779592
6.761426898251269
9.525450300657518
1.9847969809999229
5.939333770895033
6.692198628909235
13.973094561670191
2.880470814602009
14.029630395344487
11.968693290509325
16.897161364828918
1.690671976417582
16.600158407936423
14.996370566299916
4.98990706160673
16.601826161587052
2.521767426612204
17.005375728910906
0.8196888485306197
3.6073805374538264
4.587023077996552
17.828430626299482
5.2737798531181115
4.325356937653293
22.141238750875246
19.0715570030679
20.137539403493605
18.055052413316854
7.464104646286876
1.9971091001992725
1.2870375789232735
22.487030647146437
21.357759381762644
5.590321358740286
9.813764482506219
9.137987777786895
10.806440210688919
17.85335462548838
3.5152089991369087
13.2442040915734
15.992094904642329
2.9594481303566194
5.402669453455501
19.805226614620793
8.878774351205433
6.269669742287275
7.551546515412927
6.237222140741392
15.361460563605247
16.974314466671736
14.62012239539272
8.108401913379701
21.730189012034497
8.355508658920483
1.6023506581582223
2.2482318083202375
2.356690142198892
1.0040048541765858
15.216627391115745
7.447789705439131
7.4477088708266
1.9789344551524712
4.76180294810325
18.881025098953522
14.574650317012194
8.923006679156236
11.277873581289917
10.961867728045501
4.323919085908788
8.07652595904003
13.061731216399297
4.831946877108341
14.100136281782948
16.58504565553828
14.894604314343926
2.724692703111949
26.35289519959793
12.684456270081693
18.060808510752683
19.7706923810861
16.725740189850686
9.619935744565716
1.4596494997712541
10.50852614094716
0.5675549901054618
8.21620014091865
8.944332570222182
13.076700750796103
9.914851612173942
3.243241211300693
0.7488429663750042
4.349242818034611
17.391015466991387
11.20046559712799
8.897141695909944
14.041256186082803
4.421993852888915
4.886646960475354
2.85545112249111
2.6236374601228074
1.4793138848287386
11.35780171398414
2.616024898686725
9.790908979034674
25.967570738897244
5.980132520472461
17.635844072143342
5.157732676433777
8.732110027026966
3.8766200084487985
2.9208015169060886
6.516720953527644
10.508779987632854
9.116624698626746
6.349962223357954
13.714245774214879
12.440246618302018
7.541188515540206
13.398885863988328
0.678532752464361
10.142764299246119
7.555716669424056
20.247407125642514
8.177683595919962
12.975994398618306
15.11097416566139
1.852256186206347
10.22644335110075
4.270240857595724
16.54547054128465
20.122486146804405
2.5376751969942157
9.269876714456185
0.3410504905003185
13.921094619578739
20.670484399659163
17.458699773854093
5.982468727192699
0.22213040445849982
5.722278917567563
5.647598940589512
5.675156096385391
16.426992800983655
6.2297687537545245
7.202358745824962
11.270078004375614
7.8952814557131825
9.315907443777553
6.187828175773218
20.87860275424915
8.66232438627512
17.04254163418172
20.243547987359367
5.223294330383115
0.4082199847111347
9.894206351504502
6.843012562301596
9.785333398152169
5.885640083928511
15.416332541739008
10.226727808222453
11.151920320910264
17.501919406859752
13.957955370363651
18.141021230598202
7.625605707249086
5.615498791316199
2.271514516448286
6.8736613312785755
11.981869291946017
4.39705608683855
9.961411818114522
5.452082570334963
22.361762314512408
1.221427216387931
16.83231405676985
11.084889463900371
17.42311543146636
25.36295951128342
17.72482530188117
18.49315169622531
4.150223383420277
8.677400358989052
6.698417629858218
13.633424489578832
13.63255272365414
0.9650115658342778
6.630724814288009
4.693472908640679
0.6168464276077219
14.874178101440382
18.73380054051766
29.195324820859913
16.484542501230674
6.575171939375574
0.8117183263722788
4.424436611460735
18.327741242161714
9.607333701620332
12.491984736723989
11.695144628964394
9.460614381678095
2.78401349531541
15.554491772637544
2.577515833465207
7.726160561166551
10.533857372603018
1.8529899037757511
21.34180812455981
15.81471320786019
6.136576934291785
14.997676462813342
7.5234589239797645
17.530082198626587
22.298995229324504
6.339920412259406
17.579693686543443
3.1054755623026367
9.472766661373983
1.3137152217422172
11.547495859173047
6.49614576159309
7.008739621096834
8.15556238725308
13.504159423154666
10.896473901665388
10.595236597327446
0.4614482185651557
5.97396237449961
14.478927421248805
2.7378769698626613
2.5640013230094016
20.646110201961594
2.9779412100301657
5.980849260429725
0.6452927049044398
3.6052485082369015
11.222094429045686
6.056521487975347
3.480019209167167
5.39887347621097
0.23676226530949435
15.36485633616604
7.273960216434894
15.171624637024053
8.086227435147714
16.676212026345574
6.690834205787922
13.447496914634973
5.740222560671445
12.44462578400875
14.873103994959095
4.65115080116604
11.956212587586368
10.052800663760781
7.04891975188332
3.7564154563319407
8.441318479520366
12.197890218427638
7.20499268314852
7.148635846630391
7.6529945737639355
1.3598993617909754
6.398569471878545
5.649972001659129
0.5379465042220077
13.043138457416784
1.4292263155786082
8.340155158123503
15.13907014942413
23.70995220969405
1.4483297991296975
15.746316050665055
12.435558811796957
7.423810484127734
0.32071469577503553
3.788570632366939
1.0296546675385425
1.090297372649808
6.170542257846112
12.527872803330448
18.099278058729197
3.118037374755773
10.581399799151468
7.016364942726348
0.3788508374553064
11.298780786854373
7.4019771998473844
1.9039658502608514
5.68238853705517
4.26004764810398
2.758247487373767
6.448266623159609
6.723766872025748
3.9039009960872866
29.403321184821312
18.897546214980995
9.445266415219468
18.714629194629403
12.147669973467282
7.091833418684212
7.898981200518756
2.3054292763442357
4.811902058671659
8.308977552108006
7.258144731974358
18.091999240667008
11.867746857789502
8.464672786050487
14.833605052311635
9.753148597073793
13.145384637879056
14.06469444206911
8.52275290059595
4.767681152064442
11.782122532098132
22.42636939120858
8.383103869651046
4.909445817108811
9.35922329335094
8.532126074710096
4.517993566962514
1.2511492830726
6.865982943920488
11.593553927453948
18.483108915063674
0.15982062843266173
5.553393041661881
9.592377106667604
9.014150196398383
0.5292564621093023
1.9019235542241921
1.4847602357370036
12.72072705923471
15.404330897493745
1.5677277207640876
10.679987920685182
10.142644669731277
12.089347378298028
12.486157517744537
7.301548479453476
14.085224102759067
14.300099363183291
15.32797799225758
16.099138867157254
6.967382613273887
0.05141397273996733
4.7477759371404336
6.715032909516529
9.112226347247075
4.685219638020012
6.464122988395629
12.847428661233867
0.19658111785987056
8.591390926319272
3.911038625840628
18.55572340981976
2.8859595033080017
12.657371190839495
1.0327191752172993
11.266068270320874
0.9676655139469075
11.031467168097123
4.828714198526455
7.214204788639964
11.183778042506912
7.8474804913162695
6.526963808817598
22.559463542657795
3.6474213186097835
8.489890273801306
3.7609621775387967
13.313425673809892
2.939333482890947
11.083187234390886
6.046656970123989
7.985226114564825
2.9312051362486606
6.693496483226043
12.957464018536092
7.814043497338287
3.0905942388794867
13.23582979053345
6.540500587803649
5.052075403204224
6.278947420126242
6.0542932074861024
10.753593572388565
20.390856791360513
1.9722697808841914
18.28511931152537
7.486148647543859
1.1653089685494813
8.501977002204722
3.3653021845647113
3.6281490894783364
9.963895880954418
8.14885995328983
2.8562251527808433
11.60482083141095
10.163021214641564
11.39349093156461
10.070324024945766
1.7546640584897875
4.969478453830926
3.933371351441596
7.430940684212217
11.865631720483487
17.37465427365492
22.112598442993388
12.909187651718879
1.9305213891232056
12.993320612379444
7.515045420937544
15.517054856688675
12.708807968531024
11.15402637340209
6.326705354755788
3.9755309705463198
14.697079574115904
17.406559013400074
7.293278553166872
6.359370175246809
7.050909800097531
2.7822593107419378
15.667839015081277
13.186967827603668
11.514061606332465
22.98037486875404
3.070262096101857
1.879006023412745
7.532306388281995
2.8931702551404364


==> data/illustrative_example/beta_0.0007.dat <==
t	load	v	v_pl_3	v_mn_3	v_s	f_p	f_p_pl_3	f_p_mn_3	f_p_s
1.0	0.016909188295406800	0.994549222233077	0.9998748873266470	0.9892235571395070	0.9962649722691610	0.013748284001648500	0.018750649926470100	0.008745918076826920	0.012136824883317000
2.0	0.017153332569189900	0.9945214771506440	0.9997858579796510	0.989257096321637	0.9985906499609850	0.013944576637225200	0.01888975022399820	0.008999403050452130	0.010116255605891600
3.0	0.017082707808828100	0.9943953452292010	0.9997846024955210	0.9890060879628810	0.9963637640898460	0.014013734258842100	0.019074667931069800	0.008952800586614410	0.012164832412427600
4.0	0.016766344468419400	0.9946367740048820	0.9998638155011310	0.9894097325086340	0.9940936906404750	0.013566519994856600	0.01847638927192320	0.008656650717790100	0.014077963626206400
5.0	0.01640490737736290	0.9946713174704650	0.9996837255431840	0.9896589093977450	0.9903601840284910	0.013282219399533900	0.01799015643375950	0.008574282365308210	0.017324589071086900
6.0	0.01622293729869880	0.9947911304610110	0.9999677478456470	0.9896145130763760	0.9947925558304430	0.013042718276475800	0.01790588557330970	0.00817955097964192	0.01304278394749130
7.0	0.016348280908872000	0.9947485038859620	1.0001808533372100	0.9893161544347170	0.997879362464595	0.013170003051311400	0.018273378320887500	0.008066627781735210	0.01022560005530470
8.0	0.016743409947020800	0.9946380912108220	1.0000646483568900	0.9892115340647510	0.9959119688368040	0.013549183031280200	0.018646536835017000	0.008451829227543280	0.012353335086902000
9.0	0.017225485395926800	0.9945285983274280	0.9999179410552760	0.9891392555995800	0.9941975522346430	0.013988117858678300	0.01905016790745000	0.008926067809906570	0.014300524129897400
10.0	0.017564399994215100	0.9943003304407030	0.9998042015684190	0.9887964593129880	0.9940306210058860	0.014438694784485400	0.019607376937984100	0.00927001263098664	0.014693515588585400
11.0	0.017606187467509100	0.9944559552362300	0.9998250543457670	0.9890868561266940	0.9922857721037020	0.01432175361166360	0.019364254095108100	0.009279253128219090	0.01635924657733980
12.0	0.017355574516318700	0.9943841053498380	0.99952809690164	0.9892401137980350	0.995591036588344	0.014214647297207800	0.019045514660024100	0.009383779934391440	0.013081896293889200
13.0	0.016973376500486800	0.9944821683796150	0.99986931546806	0.9890950212911700	0.9958699973703120	0.013855976352711000	0.018915236312657200	0.008796716392764830	0.012553124647531600
14.0	0.01669013452352090	0.9944807160897220	0.9998662305453170	0.9890952016341260	0.9907460729521890	0.013659886369416900	0.01871827180228710	0.008601500936546640	0.017162428367153300
15.0	0.01668233834448960	0.9945699716209770	0.9998795334457250	0.9892604097962300	0.9961244053258720	0.013570660787005800	0.018558025091931600	0.008583296482079920	0.012110930772069800
16.0	0.01738552495362050	0.9943923689621950	0.9996110847313060	0.9891736531930850	0.9921474750136170	0.014227725233070200	0.019129505374116100	0.00932594509202427	0.0163350071047281
17.0	0.018645120988432500	0.9939976726504210	0.9992418576254270	0.9887534876754140	0.9950873369876890	0.015476401799560400	0.020399316369243900	0.010553487229876900	0.014454355949603800
18.0	0.01980081484565720	0.9936452861254360	0.9990255469676980	0.9882650252831730	0.9898972059120310	0.016612733218612000	0.021662023576268100	0.011563442860956000	0.020124889814529700
19.0	0.020654791727593300	0.9932572950270980	0.998589164000457	0.9879254260537380	0.9931276098948170	0.017572115694086700	0.022573972743374500	0.01257025864479890	0.017695248538209500
20.0	0.021145340656227200	0.9931536717601940	0.9985232334162020	0.9877841101041860	0.9899077524996360	0.018011267097926800	0.02304789896078790	0.012974635235065800	0.021052328802955300
21.0	0.02137897878431010	0.9931286219132610	0.9983945902314560	0.9878626535950650	0.9942329953186450	0.018197694891576400	0.02313685558781200	0.013258534195340800	0.017162745213031100
22.0	0.021572367720874100	0.9930921682130320	0.9985371856121050	0.9876471508139590	0.994300389105916	0.01836660094180920	0.023472417512257200	0.013260784371361200	0.017234280767576000
23.0	0.02193519317400480	0.9929661569674740	0.9983068974764830	0.9876254164584660	0.9946503714013950	0.018737772392791000	0.023745940976783300	0.013729603808798600	0.01715850966150900
24.0	0.02255685943876300	0.9927095554586860	0.9980297143881940	0.9873893965291790	0.9922011160933600	0.01941176670579540	0.02439969736205520	0.014423836049535600	0.019889807393772800
25.0	0.023357802948796000	0.992418834769855	0.997758272778201	0.9870793967615090	0.9945363222593710	0.020242634134568500	0.025246702163902700	0.015238566105234300	0.01825737531659660
26.0	0.0241315528986295	0.9922064266511480	0.9974742089203540	0.9869386443819410	0.9922951227569350	0.02098113430648690	0.025916359110995600	0.016045909501978100	0.020899469927394200
27.0	0.02465496985741730	0.9919971090548170	0.9973275762725540	0.9866666418370800	0.9925109192761520	0.02154210869984260	0.026536070211969200	0.016548147187716000	0.02106210292334930
28.0	0.02480750727510520	0.9919473886072260	0.9973658148007880	0.9865289624136640	0.990495925609255	0.021694976745030500	0.02677107581459240	0.016618877675468600	0.023055273922213200
29.0	0.02463549870171990	0.992088174028024	0.9973763934642320	0.986799954591816	0.9947130432598010	0.02144323905030520	0.026397631408034700	0.016488846692575800	0.01898208212952490
30.0	0.02432697376838450	0.9921059133602920	0.9975698214719140	0.9866420052486710	0.9930910232330600	0.021211438923149400	0.026330269222246200	0.01609260862405270	0.020289530150498200
31.0	0.024110518036144500	0.9921400710630870	0.9973844333572630	0.9868957087689110	0.9931955277311890	0.02102866047460840	0.025942732177974000	0.016114588771242700	0.02004061684752290
32.0	0.02413245136737030	0.9922644959973720	0.9975297651601890	0.9869992268345550	0.9927423043280000	0.020927345955785900	0.02586157051034310	0.015993121401228700	0.02048093185224570
33.0	0.024378234033664800	0.9920840735894580	0.9973630813641800	0.9868050658147360	0.9910615252048920	0.021267740661770900	0.02621381265301750	0.01632166867052420	0.022226780616738700
34.0	0.02468027598090270	0.992104505458869	0.9977080649342840	0.9865009459834540	0.9919781625276540	0.02145897255319100	0.02670943286994370	0.016208512236438400	0.021578991614457100
35.0	0.024807958608624200	0.9918430295030370	0.9972616455223830	0.9864244134836910	0.9944061161529070	0.021793051348596900	0.0268689968437777	0.016717105853416100	0.019390600283992200
36.0	0.02459156114985710	0.991967857672776	0.9970753172584110	0.986860398087141	0.9920660763720520	0.021525431069581600	0.026310902909384500	0.016739959229778800	0.021434778126816100
37.0	0.024013589568900800	0.9923000147577410	0.9975557927527190	0.9870442367627630	0.9905404975943080	0.020811204013716300	0.025736243586546400	0.015886164440886200	0.022460118605101800
38.0	0.02321849822507720	0.9925026269657090	0.997786006371551	0.9872192475598660	0.9912931005045870	0.020067014109591500	0.025019250279940900	0.015114777939242100	0.021201523070536800
39.0	0.02243558660649010	0.9927665995570920	0.998128251958158	0.9874049471560250	0.9933799987208450	0.019273718776713100	0.02430115036742200	0.014246287186004300	0.018699930540678100
40.0	0.021856445427769100	0.9929041865641210	0.9982428684162870	0.9875655047119560	0.9923912694488110	0.018740989261398000	0.02374725056842310	0.013734727954372800	0.019223331685272800
41.0	0.021532716011062100	0.9930994335180200	0.9982796110948530	0.9879192559411870	0.9933313577646530	0.018332292171927000	0.02319060518479560	0.013473979159058500	0.01811614952127970
42.0	0.021349026114779900	0.9930686634390530	0.9983098426303960	0.9878274842477110	0.9940724130341800	0.01823306308076650	0.02314919004259820	0.013316936118934800	0.01729263633810640
43.0	0.021085623827956100	0.9931892507571480	0.9983967095895380	0.987981791924759	0.989618617859494	0.017936354783059900	0.022821350802198300	0.01305135876392140	0.021280967242481600
44.0	0.020537096982061400	0.9933180952188170	0.9987800426282110	0.9878561478094230	0.9942288733998140	0.017432958592379600	0.022556693815564100	0.01230922336919510	0.01657972012003040
45.0	0.01962346861223340	0.9936915580396600	0.9990105472886430	0.9883725687906770	0.9921630653739910	0.01644571170174140	0.021436713481899300	0.011454709921583500	0.01788052415233500
46.0	0.018434050003847200	0.9941090656355420	0.9995043341456110	0.9887137971254740	0.9953993770327720	0.015224598576915700	0.020290036976327300	0.010159160177504100	0.014013922186362400
47.0	0.01718051646478920	0.9943655087256780	0.9997049153232910	0.9890261021280640	0.9942901427877100	0.014109966929448000	0.01912470855980030	0.009095225299095770	0.014182235038853200
48.0	0.01666099916074980	0.9946543085724600	1.0001143856693100	0.9891942314756060	0.9934744363287170	0.013476479359198400	0.018605651881743300	0.008347306836653610	0.014585724170150500
49.0	0.01672179562208060	0.9946780116933180	0.9999407863815450	0.9894152370050910	0.9973063742963990	0.013496706563617700	0.01844032471155660	0.008553088415678790	0.011025826759264900
50.0	0.017036997974535700	0.9944966001886810	0.9998523230456240	0.9891408773317380	0.9941121288644990	0.013886791471315600	0.01891690657821980	0.008856676364411520	0.014249327885693900
51.0	0.017412801834396900	0.9943073446659590	0.9996997806066110	0.9889149087253070	0.9942612696156190	0.01432648907437520	0.019390480670728000	0.009262497478022250	0.014371276169957100
52.0	0.01762194390133210	0.99436974899008	0.9995925466999730	0.9891469512801870	0.9930723664816740	0.014413779192460900	0.01931843447204200	0.00950912391287985	0.01563279336408430
53.0	0.01752572048787240	0.9943159268398820	0.9998144164008070	0.9888174372789580	0.9984691398699660	0.014397087660634200	0.019560303033333300	0.009233872287935070	0.010490440982072200
54.0	0.017148485175673200	0.9945591650144110	0.9997636099062320	0.9893547201225910	0.9945330226423110	0.013905831493603300	0.01879398913005670	0.009017673857149870	0.013931806349531000
55.0	0.016664648332334400	0.9945851729430310	0.9999201606787300	0.9892501852073320	0.9977342689070320	0.013544035867418600	0.018554791257873600	0.008533280476963620	0.010582877442100800
56.0	0.01630515466703280	0.9947647081987650	1.0000412807549700	0.9894881356425610	0.9946294057557180	0.013124802628317400	0.018081999261455400	0.008167605995179490	0.013253365961075100
57.0	0.016233624875565400	0.9947694275319790	1.0001585153716800	0.9893803396922790	0.9958365925129870	0.013070440878851600	0.018133679621256000	0.0080072021364472	0.01206884446146640
58.0	0.016458626346185900	0.994665258953115	1.0000025771411900	0.9893279407650400	0.9917106082760590	0.013325183253541300	0.018339182349741600	0.008311184157341130	0.016098100836587700
59.0	0.016829150235535100	0.9945499692659620	1.000071435946480	0.9890285025854460	0.9941623798107020	0.013691674477943700	0.018877771441340500	0.008505577514546860	0.014057254223252000
60.0	0.01711572183013410	0.9944464513148810	0.9997388485399180	0.9891540540898430	0.9919746574163880	0.013988806993717600	0.01895935100048500	0.009018262986950150	0.016308839960505300
61.0	0.017133618378667100	0.9944126369962560	0.9998564890289410	0.9889687849635710	0.9971820000494380	0.014032954898003900	0.019145547616727500	0.0089203621792803	0.01143005643066660
62.0	0.01684207277170190	0.9945793202922560	0.9996697864922960	0.9894888540922150	0.9956207455557840	0.013673353803074800	0.01845469943978420	0.008892008166365350	0.012695986308782900
63.0	0.01636622797250760	0.994730336602793	1.0000224575357800	0.989438215669802	0.9942051228569500	0.013199660476589100	0.018171526950772700	0.008227794002405580	0.013694407134872400
64.0	0.015930060767944900	0.9947798339751500	1.000022777998300	0.9895368899519990	0.995481414329663	0.012849123709805600	0.017774592366657000	0.007923655052954220	0.012191202375833300
65.0	0.015736269252385800	0.9950103899147490	1.0003109618516600	0.9897098179778420	0.9972805099175370	0.012497364826675200	0.017478333961643400	0.007516395691706980	0.010363152433999500
66.0	0.015857578898769400	0.9948383698034130	1.0003578822416500	0.9893188573651810	0.9938214472276700	0.01274344331499740	0.017929059870962000	0.007557826759032660	0.013699998446945200
67.0	0.016197794602928100	0.9947084504709620	0.9998511263617620	0.9895657745801610	0.9959014863156830	0.01310288386419680	0.017934061588503900	0.008271706139889770	0.011982831990760400
68.0	0.016543498845926500	0.9946695796444430	0.9998812291511910	0.9894579301376940	0.9952339245645150	0.013380360579882600	0.01827641052759560	0.00848431063216962	0.01285149592053980
69.0	0.016678653395305100	0.9945725736557650	0.9999846757305960	0.9891604715809340	0.9939180759108460	0.01356559027361550	0.01864902147021770	0.00848215907701335	0.014181689635579400
70.0	0.016500606528317900	0.9946054991112160	1.0001274219025600	0.9890835763198720	0.9922834164316100	0.013410479243244400	0.018597784763101000	0.008223173723387790	0.015590724262022800
71.0	0.01607525352788360	0.9948495006753630	1.0002486994698100	0.9894503018809140	0.9922566232117050	0.012884800493751500	0.01795709776059930	0.007812503226903770	0.015319309634479800
72.0	0.015601749912928200	0.9950455191532300	1.0004244602270400	0.9896665780794240	0.9946677067882310	0.012370532425698400	0.017425081168313900	0.007315983683082870	0.012727025063538400
73.0	0.01530571288405030	0.9950737727766090	1.000513866102470	0.9896336794507510	0.9957250435359610	0.012137571682248400	0.01725033888768220	0.007024804476814550	0.011526879521764800
74.0	0.015318221284554300	0.9950299012613500	1.0001411159113500	0.9899186866113520	0.9989090779694000	0.012187701665011000	0.0169908022773128	0.007384601052709170	0.008536599169638220
75.0	0.015605545213597200	0.9949401043536520	1.0002480566345800	0.9896321520727200	0.9937876214210880	0.012472275441517100	0.017459675828863200	0.0074848750541709400	0.013556044186201900
76.0	0.0159873137718504	0.9948940806138650	1.0005183840026400	0.9892697772250920	0.991893693808702	0.012781479147417400	0.018066082845019100	0.007496875449815760	0.015598043203095500
77.0	0.016233371554110600	0.9947232878662150	1.0003236306359400	0.9891229450964920	0.9937716899455080	0.01311348892690480	0.018374996952490600	0.007851980901318990	0.01400867427946640
78.0	0.01618734837508350	0.9948251620128080	1.0000927525203600	0.9895575715052560	0.9940546712311570	0.012985885361989800	0.017935121400422800	0.008036649323556890	0.013710960182102700
79.0	0.015850631804548200	0.9948445682275500	1.0001317282459500	0.9895574082091530	0.9964834097202050	0.012732908332718300	0.017700467968670200	0.007765348696766280	0.011193327563884700
80.0	0.01538168082811560	0.9949719006831820	1.0002670058860200	0.9896767954803420	0.9969696468389020	0.012286343647377900	0.017261471820172800	0.0073112154745831100	0.010408700543289800
81.0	0.015011048792873700	0.9951210564699090	1.000579712025260	0.9896624009145610	0.9979611980366480	0.011887706782941400	0.017017428516505700	0.0067579850493771500	0.00921625726638917
82.0	0.014917716078183600	0.9953278070275010	1.0007481619182600	0.9899074521367430	0.9949962136827430	0.011628337147282300	0.016723427279228800	0.006533247015335820	0.01194152550619820
83.0	0.015133095001794200	0.9950916960068190	1.000287768492120	0.9898956235215190	0.9955196372444970	0.012000527791332600	0.016883592648607900	0.007117462934057370	0.011599682471831600
84.0	0.01552421994134190	0.9949644382881590	1.0005176741644700	0.9894112024118460	0.9945630314470990	0.01239257657605250	0.017610208590765000	0.007174944561340070	0.012771306684323800
85.0	0.01586514310961220	0.9948472487412450	1.0002202774345900	0.9894742200479010	0.9961570811000380	0.012740458035230500	0.017788406777754800	0.007692509292706110	0.011510500851769200
86.0	0.01595822331249410	0.9948396288286960	1.0002089469638800	0.9894703106935130	0.9934363165687960	0.012812507851197200	0.017856923886937300	0.007768091815457050	0.014131568132952600
87.0	0.015740221341606900	0.9948244193586900	1.000219996006290	0.989428842711094	0.996350269795172	0.012674808551720700	0.01774355951911710	0.007606057584324310	0.01124164795135030
88.0	0.015316268760190700	0.9949836679570440	1.000303660393640	0.9896636755204430	0.9953948799148650	0.012229671950586100	0.01722849271436210	0.007230851186810040	0.011844666342935700
89.0	0.014903481592503000	0.9951860073173120	1.0004151416213600	0.989956873013264	0.9984085825572980	0.011751804045801600	0.01666655687527810	0.006837051216325090	0.008719517942334920
90.0	0.014714476992223200	0.9952589361665910	1.0007227445796900	0.9897951277534960	0.9972505728311350	0.01155136632430680	0.01668669298191770	0.006416039666696020	0.009679029190070180
91.0	0.014843300373895500	0.9951653482277670	1.00061621071066	0.9897144857448750	0.9934488094371880	0.011729142914543000	0.016852378995020300	0.006605906834065610	0.0133426092537372
92.0	0.015214976992633100	0.9950343708619200	1.0004022999267700	0.9896664417970740	0.9958458182849450	0.012111386316678900	0.017156354115068100	0.007066418518289770	0.011350043840221600
93.0	0.015625759671412400	0.9949582931451640	1.0004117164894800	0.989504869800847	0.9938826351333730	0.012469194319939900	0.017593797444495200	0.007344591195384560	0.013480959747259100
94.0	0.015852474812970400	0.9950600067761810	1.0002843847330400	0.9898356288193250	0.9967335852364220	0.012531789946527100	0.017441681311479800	0.007621898581574510	0.010959142839858300
95.0	0.015772289165183300	0.994843740269954	0.9998536865527160	0.9898337939871930	0.9960496272794840	0.012679221294339200	0.01738609559358380	0.007972346995094520	0.011546857170159400
96.0	0.015428627810240600	0.9949827747987400	1.0004725453631500	0.9894930042343320	0.9957558397744170	0.012308743293563300	0.01746721941404580	0.007150267173080760	0.011583605334571500
97.0	0.015007870309811600	0.9952544148916890	1.0007448890781600	0.9897639407052220	0.9930642315171640	0.011760132384011500	0.016919536770147700	0.006600727997875360	0.013818085959733000
98.0	0.014739330375977800	0.995259285337444	1.0003639389719200	0.9901546317029660	0.9970994275775560	0.011568563062613000	0.016366487429638000	0.0067706386955880200	0.009838699772195680
99.0	0.01477219221545020	0.9952718277828810	1.000832449256850	0.9897112063089100	0.9982228628777010	0.011579427622634400	0.016806499307538000	0.006352355937730850	0.008803093334084360
100.0	0.01509544226646780	0.9950763375402660	1.000426608129190	0.9897260669513460	0.9961441024686640	0.01198862747437270	0.017016577614908500	0.006960677333836910	0.01098613533728030
101.0	0.015543762772590700	0.9949918443169060	1.0004286666848700	0.9895550219489440	0.996216292722637	0.012380514526148200	0.017489323010561200	0.007271706041735250	0.011230751636883300
102.0	0.015886224611850800	0.9948048314913020	1.0002312795629400	0.9893783834196680	0.9933722496080190	0.012794976551189000	0.017893091336767500	0.007696861765610520	0.014141485306062100
103.0	0.01595018488552180	0.994904909896453	1.0002487983219000	0.9895610214710080	0.9903697811764270	0.012745581613671500	0.017766892964551800	0.007724270262791100	0.01699861586258020
104.0	0.015713903122421500	0.9949370381998670	1.0001787356556800	0.9896953407440510	0.9953580632713010	0.012550732082835700	0.017475834687726900	0.007625629477944510	0.012156476071323000
105.0	0.015318176251203500	0.9951480489560310	1.0005212087025000	0.989774889209561	0.9982860263538160	0.012076493157127000	0.017126503304430300	0.007026483009823700	0.009124163855670060
106.0	0.014990748834091500	0.9951039994944490	1.0005313823705400	0.9896766166183520	0.9960832774078100	0.011889603334946800	0.016990317186116500	0.006788889483777160	0.010970371740310000
107.0	0.01492406180091440	0.9952116238048740	1.0005569601331800	0.9898662874765690	0.9939500428347520	0.011742010003402800	0.016766276406613800	0.006717743600191730	0.012928514383158100
108.0	0.01517194253048550	0.9951329607053890	1.0003396682580400	0.9899262531527420	0.991103184614564	0.011988822827887100	0.016882469534101100	0.00709517612167321	0.015769856536884700
109.0	0.015620674786128700	0.9949585083392350	1.0001458521614800	0.9897711645169880	0.9963207478960630	0.012465595611178400	0.01733988609609680	0.007591305126259920	0.011186090390582800
110.0	0.016049973134707300	0.9947065824204380	1.0000157592063400	0.9893974056345370	0.9980488496707750	0.01300149753930570	0.017989550450510900	0.008013444628100520	0.009857903027124730
111.0	0.016251141739066400	0.9947872161117890	1.0002284299082200	0.9893460023153590	0.9956816683446600	0.013065910542565000	0.018178152443162000	0.007953668641968110	0.012226748126205300
112.0	0.01613901101354310	0.9947905888579260	1.0001419245275200	0.9894392531883340	0.995582463678701	0.012984623607205000	0.0180122940127209	0.007956953201689150	0.012241860650603100
113.0	0.01579758457664990	0.9949631701752980	1.0004517686815600	0.9894745716690400	0.9961730469311230	0.012584374618195200	0.01774206560014820	0.007426683636242080	0.011448383742557000
114.0	0.015434901472245200	0.9949655730008850	1.0004863050111900	0.9894448409905800	0.9933174051797100	0.0123292630000672	0.01751738333999560	0.007141142660138780	0.013878305103246000
115.0	0.015271335745066100	0.9950948305807150	1.000513998908620	0.9896756622528150	0.9950265843806780	0.012093828825790700	0.01718648849020030	0.007001169161381020	0.012159503053231800
116.0	0.015421274460168200	0.9950287079973170	1.000138613552310	0.9899188024423280	0.992762951776531	0.012260664535911400	0.017062590437802100	0.007458738634020700	0.014388797330179700
117.0	0.01583166853602740	0.9949675000702880	1.000248203455670	0.9896867966849050	0.9944270357739930	0.012604184068836500	0.01756636677041410	0.007642001367258780	0.013113364180788300
118.0	0.01631043154852550	0.9947395758835060	1.0001079183029400	0.9893712334640700	0.9951789711975440	0.013152040976992300	0.018195065453344500	0.008109016500640080	0.01274066647475210
119.0	0.016629447246630800	0.9946828903167770	1.0000161655098100	0.9893496151237430	0.9962538133479230	0.013427706140783500	0.018437375716182600	0.008418036565384460	0.01195231047228550
120.0	0.01664690982948160	0.994630834566537	0.9997946472785220	0.9894670218545520	0.9944100057285670	0.013488872853839900	0.018339939512013000	0.008637806195666750	0.013697682491744600
121.0	0.01638334664853650	0.9945572845218200	1.0000395460342700	0.9890750230093740	0.9957499723595780	0.013374045535101500	0.01852300200523420	0.008225089064968800	0.012254681607180700
122.0	0.01601052804396220	0.9947192270289460	0.999853397407957	0.9895850566499360	0.9947973984111780	0.012962216489599300	0.017785106634316500	0.00813932634488206	0.012890157659076200
123.0	0.015759215730729800	0.9949282968841300	1.000448387853820	0.9894082059144430	0.9954704440330260	0.012590377150375500	0.017777173028014700	0.00740358127273624	0.012082415859777900
124.0	0.015795254193693300	0.9948876247588420	1.0000988853444500	0.9896763641732350	0.9949184773573480	0.012653890219314500	0.017550783791823600	0.0077569966468053000	0.012626325897407400
125.0	0.016130497399325300	0.9947931216286210	1.000236616022420	0.98934962723482	0.9951275030765040	0.012976256899350200	0.018090260445797500	0.007862253352902830	0.012663604909773300
126.0	0.01661636972713590	0.994589993955196	0.9998654390845730	0.9893145488258190	0.9931861616222250	0.013505884396556800	0.018461122828359900	0.008550645964753630	0.014825049110537500
127.0	0.017023516663202200	0.9946468740722130	1.0001593378614800	0.989134410282947	0.9933768727249250	0.013736152731559700	0.01891452749557420	0.008557777967545160	0.0149299795642767
128.0	0.017164803116142000	0.9944399289945030	0.9999473593238310	0.9889324986651760	0.9954593313183290	0.01402902658391890	0.01920099000067820	0.008857063167159540	0.013072734724875900
129.0	0.016995655916978600	0.9944744952411330	0.999723141863832	0.9892258486184350	0.9940596143126930	0.013878791708274000	0.018808627700963600	0.00894895571558445	0.014269810670714300
130.0	0.01663790467946670	0.9945460405652770	0.9998954905710350	0.9891965905595200	0.9961085883679040	0.013562140696562100	0.018586419589504700	0.008537861803619470	0.012094830442618700
131.0	0.01631432767967400	0.9947039288567560	1.0000401893807600	0.9893676683327560	0.9942069433111170	0.013188263205074700	0.018200831474710900	0.00817569493543853	0.013656518407529700
132.0	0.016229027087043700	0.9947429735448150	1.0001431419833400	0.9893428051062920	0.9946798944007200	0.013092082081066300	0.01816525271850880	0.008018911443623770	0.01315286735321930
133.0	0.016457827053492800	0.9946714128702140	1.0000154072666500	0.9893274184737770	0.993773317381524	0.013318841402143700	0.018338680200961000	0.008299002603326460	0.014163620453959000
134.0	0.016907509676239300	0.9945490532425620	0.9997986715796640	0.9892994349054610	0.9962468445613000	0.013747314607579000	0.018677538772875200	0.008817090442282700	0.012152709254926900
135.0	0.01736576391193920	0.9944474600310500	0.9999490291743210	0.9889458908877790	0.9943884587902870	0.014162051707635700	0.019329005566930700	0.008995097848340700	0.01421904805117110
136.0	0.01761504392751090	0.9942238876512190	0.9995917048387040	0.9888560704637340	0.9954607217776890	0.014545857410141500	0.019586379716507600	0.009505335103775420	0.013385298875711700
137.0	0.017549238143020400	0.9943717414809700	0.9997081335351800	0.9890353494267600	0.994593036835922	0.014361160240512100	0.01937285201575890	0.009349468465265410	0.014154810758048300
138.0	0.017230541938094900	0.9944293474667950	0.9997749719873240	0.9890837229462650	0.9949122578071140	0.014084884551571000	0.019105340695250000	0.009064428407892010	0.013632742599494300
139.0	0.016856015034279500	0.9944378186458640	0.9999074051282200	0.9889682321635080	0.9962309481522840	0.013815766651634000	0.018952754482698800	0.008678778820569080	0.012131766768800900
140.0	0.016651769774416300	0.9945763128546520	0.999879196933912	0.9892734287753920	0.9919712420898110	0.013543398150607100	0.018524228481315100	0.008562567819899010	0.01598860681908280
141.0	0.0167515713866235	0.994508111369731	1.0000358839400400	0.9889803387994240	0.9932009261204460	0.013676903967436500	0.018868803067885300	0.008485004866987740	0.014905450858494500
142.0	0.017805768633826500	0.9942034884190380	0.9996991202093690	0.9887078566287070	0.995270608303413	0.014697897390611500	0.01985787113725110	0.009537923643971900	0.013696974993438600
143.0	0.01905707047529580	0.9937846725024380	0.9992693955741790	0.988299949430697	0.9955125749601140	0.01596337951310660	0.02111101275660880	0.010815746269604400	0.014341819083950800
144.0	0.020128260412410800	0.9935169616318090	0.9989167045171200	0.9881172187464970	0.9923691953580230	0.016961406861655000	0.02202800385638470	0.011894809866925300	0.01803925924636930
145.0	0.020858307189390400	0.9933643140098460	0.9987145835647500	0.9880140444549420	0.9968444368208800	0.017613585932326	0.02263267913615380	0.012594492728498200	0.01434447644737670
146.0	0.02124309968863370	0.9931433829193410	0.9984016337272300	0.987885132111451	0.9895874451000970	0.01808912974339560	0.023020565710169600	0.01315769377662150	0.02141988233875600
147.0	0.021436684129241500	0.9930804100734100	0.9984979191458570	0.987662901000963	0.9939779004518520	0.01828305620016910	0.02336366985085420	0.0132024425494841	0.017442471073621300
148.0	0.021667698288093200	0.9931225978532250	0.9982496697871240	0.9879955259193260	0.9911693617734810	0.01840469408105260	0.023213474184433000	0.013595913977672100	0.02023626056205590
149.0	0.022115848253210100	0.9929361161888760	0.998308382070881	0.9875638503068720	0.9947259309379940	0.01889186490434380	0.023929793555298000	0.013853936253389500	0.01721346731767660
150.0	0.022814715110840200	0.9925567645156320	0.9979813495548840	0.9871321794763800	0.9943822171265480	0.019734701172076700	0.024819440819278600	0.014649961524874900	0.018023506414534500
151.0	0.023633049558882600	0.9923595255558270	0.9976394920671260	0.9870795590445280	0.9932227325149700	0.020490134878135200	0.025438842775596500	0.01554142698067390	0.019682242172854600
152.0	0.024344593885727200	0.9921705865932570	0.9974058472878000	0.9869353258987150	0.9916795074082320	0.021163252011110200	0.026069001250902800	0.016257502771317700	0.021624730002161600
153.0	0.0247489648092482	0.9920461357386290	0.9975495945403710	0.9865426769368880	0.9933544674459950	0.02156160424867000	0.026717782168797000	0.016405426328543000	0.02033659692963900
154.0	0.02477873008336120	0.9918924854005370	0.997251157600733	0.9865338132003400	0.9899691484896320	0.021726382024456600	0.026746841488185300	0.01670592256072790	0.023527854739372500
155.0	0.024535220314872000	0.9920539363357600	0.9975391693518170	0.9865687033197040	0.9929529178322980	0.021405299750424000	0.02654397171230670	0.01626662778854140	0.02056422495569680
156.0	0.02423385950681880	0.9922012287159230	0.9976869013699790	0.9867155560618660	0.9943156501829280	0.02105720271024720	0.026198177398418500	0.015916228022075800	0.019075340943190800
157.0	0.024088351908655300	0.9921992744119940	0.9975272266314090	0.9868713221925790	0.9952536809131830	0.020957686565864900	0.025950851039040900	0.015964522092688900	0.018092626031250700
158.0	0.024195873617203300	0.9921409484861610	0.9974808434173440	0.9868010535549780	0.991100481344672	0.02108728875703340	0.026090882939056300	0.016083694575010500	0.02206318783900050
159.0	0.024484877995982200	0.99204806377137	0.9971183800108950	0.9869777475318450	0.993478946079152	0.02137593651023440	0.026126533826540500	0.016625339193928300	0.020035706460194200
160.0	0.02475352380615670	0.9920413971701350	0.99743097381933	0.986651820520939	0.9933825936234250	0.02156928698240290	0.026618706203060700	0.016519867761745100	0.02031338795762130
161.0	0.02477810457202530	0.9920520798139470	0.9974673830926510	0.9866367765352430	0.9906035423103860	0.021576399633140300	0.02664988177657400	0.016502917489706600	0.02293410195116830
162.0	0.024433293277548600	0.9921442573509690	0.9973426164278260	0.9869458982741130	0.9906432666687610	0.021249777557401200	0.02612061391556690	0.016378941199235400	0.022656561600361900
163.0	0.023759675915892700	0.9922960033677280	0.9975634863575010	0.9870285203779560	0.9915821989744600	0.020637947378164700	0.025574732860393700	0.01570116189593580	0.021308099756341500
164.0	0.022942333185293300	0.9924788611635210	0.9977922143725950	0.9871655079544470	0.9937384230649770	0.019896752520694400	0.024876370265681200	0.014917134775707600	0.018716873184387600
165.0	0.0222119629676388	0.9928457452322420	0.9980578749306510	0.9876336155338340	0.9932568374681070	0.019043699137227200	0.023931475149276100	0.014155923125178400	0.018659577053388900
166.0	0.021721602366977300	0.9929451652493880	0.998265786626698	0.9876245438720790	0.9917553384213370	0.018608569716688000	0.023598233380943000	0.013618906052432900	0.019725153808739000
167.0	0.021465101707655100	0.9930983623767930	0.9982492306211550	0.9879474941324310	0.9935935875891110	0.018286177132083700	0.023117314462445600	0.013455039801721800	0.017822975507780900
168.0	0.02128109766716170	0.9931457801354730	0.998405024301458	0.9878865359694880	0.9926740982068050	0.018113369941342000	0.02304633468514900	0.013180405197535000	0.01855712783648460
169.0	0.02094035178979670	0.9932521466198810	0.9986694109741630	0.9878348822656000	0.9934853764498200	0.01777596777312020	0.02285763045336100	0.012694305092879500	0.01755870144322690
170.0	0.020269584722355300	0.9934271033703960	0.998748666954053	0.9881055397867390	0.9950191306493110	0.01714428144288750	0.022137071809629800	0.012151491076145100	0.015650908340175800
171.0	0.019245351915118400	0.9937366210075170	0.9991145063137520	0.9883587357012810	0.9935450604365480	0.016139793497698100	0.021187264492911300	0.011092322502484800	0.016321074997165400
172.0	0.018007582772221100	0.9942461292401520	0.9994555563902580	0.9890367020900460	0.9939585713307040	0.014798709258793500	0.019690541559685400	0.009906876957901570	0.015070107746294200
173.0	0.016795915874526100	0.9946221331696570	1.0001079276173800	0.98913633872193	0.9969679535849630	0.013600742494445700	0.018753897973742100	0.008447587015149330	0.011396195240625900
174.0	0.016645992851514700	0.9947146590677200	0.9999456890375100	0.9894836290979300	0.9964855666065510	0.013409453047792900	0.018323260698149000	0.00849564539743687	0.01174576380353190
175.0	0.016806971391173600	0.9945806864738410	0.9996694011825470	0.9894919717651350	0.9951535899531560	0.013647601412630600	0.0184274901338775	0.00886771269138379	0.01311067568641550
176.0	0.01716846430909610	0.9943746784611960	0.9998592153155260	0.9888901416068650	0.9937919000134340	0.01409287136141920	0.019243367431843900	0.008942375290994560	0.014641581145300200
177.0	0.017511503962850900	0.9943782473703830	0.9997100216349210	0.9890464731058460	0.9954825925994160	0.014328747670504200	0.01933643563678960	0.00932105970421884	0.013292556394809700
178.0	0.01762610760685070	0.9943297199732680	0.9996862506228150	0.988973189323721	0.9965168508767450	0.014454198324285200	0.019484579907341600	0.009423816741228860	0.012399585049379000
179.0	0.017424023544910900	0.9943672095830100	0.9996506702279460	0.9890837489380750	0.9916111279381780	0.014278155513423500	0.019239750224348300	0.009316560802498670	0.0168642684297194
180.0	0.016986155823245200	0.994609666649528	1.0000364960897000	0.9891828372093600	0.9932034265734670	0.013745107337642300	0.018843029213378600	0.008647185461905940	0.015066640814903300
181.0	0.016519218150719400	0.9946357209133980	1.0001687744304800	0.9891026673963200	0.9933296587610040	0.013395058838114900	0.018592644562750700	0.008197473113479120	0.014622713942787200
182.0	0.016244877345692700	0.9947478258414250	1.0001159410501600	0.9893797106326890	0.999275638634228	0.013098591244577400	0.01814132577311270	0.008055856716042100	0.008836721109593920
183.0	0.01628087422726020	0.9947052557220750	1.0001099554124500	0.9893005560316970	0.9970833506547580	0.013163656944465800	0.01824092446888520	0.008086389420046460	0.010928486964941400
184.0	0.016577914946611000	0.9945947406750980	0.9999892806382680	0.9892002007119280	0.9978755599205540	0.013474551399304900	0.018541307668806300	0.00840779512980355	0.010389267127056800
185.0	0.01694619809088240	0.9944821859983010	0.9998875983808730	0.9890767736157280	0.9932180695636550	0.013837002705822800	0.01891387269376520	0.008760132717880330	0.01502504936609640
186.0	0.0171573423377501	0.994390606819606	0.9998063281119470	0.9889748855272650	0.9877406052554000	0.014070198699293400	0.019155774545409400	0.0089846228531773	0.020296024187504000
187.0	0.01706701782222600	0.9944336664320910	0.999768736363645	0.9890985965005370	0.99309439737884	0.013966837581951300	0.01897787839809300	0.00895579676580965	0.015225275409484000
188.0	0.016692474302064500	0.9946177104002890	0.9998185770270870	0.9894168437734920	0.9952574659060960	0.013532944897600000	0.018418328229743600	0.008647561565456300	0.012933224287530900
189.0	0.016203362588444300	0.9948509555904420	1.0002450718827000	0.9894568392981890	0.9936046611049580	0.012972744314438900	0.0180407145700592	0.007904774058818560	0.01414450257545550
190.0	0.01583077447151010	0.9949851121910790	1.0002495526349300	0.9897206717472300	0.9944348643800610	0.012587020132130700	0.0175339682390717	0.0076400720251896700	0.013105384951060500
191.0	0.015743312145927000	0.9950051866671430	1.0003395247928100	0.9896708485414750	0.9948938288220160	0.012507145359905400	0.017520656564553300	0.007493634155257610	0.01261327469954380
192.0	0.015956690845647600	0.9948392381429820	1.0002829355903500	0.989395540695614	0.9914958344514670	0.01281176444891820	0.017926398411524100	0.007697130486312200	0.0159493215941268
193.0	0.016325383730750500	0.9947355609440350	1.0001229443776800	0.9893481775103860	0.993027809693204	0.01316622562377410	0.01822747140756090	0.008104979839987320	0.014770718022675900
194.0	0.01662079237103930	0.994582729651785	0.9999015771910890	0.9892638821124810	0.9955679097627610	0.013515766874322300	0.018511501226995000	0.008520032521649610	0.01259140679114780
195.0	0.01665399461083810	0.994538119612261	0.9998434754426010	0.9892327637819210	0.9950422376721870	0.013580821855866800	0.01856419898553130	0.008597444726202310	0.013108678394564200
196.0	0.016377200385985400	0.9947196292602850	1.0000180058115800	0.9894212527089840	0.9941292966682640	0.013217365046674400	0.0181944933052118	0.008240236788137030	0.01377325234453600
197.0	0.01590947185307590	0.9949528564968870	0.9999138579735480	0.9899918550202260	0.9960075385653540	0.012672354284616400	0.017334033203345100	0.00801067536588765	0.01168208096805140
198.0	0.015472905649757400	0.9950395977573660	1.0002169873104100	0.9898622082043200	0.9941998533974940	0.012286388050247300	0.017151678003605500	0.007421098096889120	0.013076598807000900
199.0	0.015273523121813200	0.9951052072325720	1.0004184304375500	0.9897919840275980	0.9992703872442320	0.01208566141596900	0.017078274679172300	0.0070930481527657900	0.008164519995698050
200.0	0.015390785292297900	0.9950142900939750	1.0004187307606900	0.9896098494272610	0.9968320071018530	0.01225279632082730	0.017331391679597500	0.007174200962056980	0.010544637079322500
201.0	0.015735021123446800	0.9949898140173440	1.0002368676183600	0.9897427604163250	0.9941124594201920	0.012515859512067500	0.01744580068576650	0.0075859183383685100	0.013341380896409100
202.0	0.016095613841757500	0.9947429419324120	1.000118653767700	0.9893672300971250	0.9949832510895610	0.012999119990612900	0.018049510754628200	0.007948729226597560	0.012774846315289700
203.0	0.0162540873043782	0.9947455375394640	1.000001699759100	0.9894893753198240	0.9919742611731410	0.013107223814454700	0.018045076232699400	0.008169371396210080	0.015708543368898000
204.0	0.016101407583283200	0.9947596320071620	1.0004003139935600	0.989118950020766	0.9940926828432310	0.012987326223681700	0.01828667190101320	0.0076879805463502600	0.013615363211054300
205.0	0.01569655296974670	0.9949577559661410	1.0001701328122300	0.9897453791200530	0.9957365650506420	0.012519185474453600	0.017417316125339600	0.007621054823567570	0.011788507096987400
206.0	0.015234922280917200	0.9949913883855140	1.0002417149690300	0.9897410618019960	0.9932330802720280	0.012165747175565100	0.017099890366693	0.007231603984437270	0.013817995891719200
207.0	0.014943534131089000	0.9950805045547680	1.0003444754196000	0.9898165336899370	0.9962382105932380	0.01187886056833230	0.01682614754863060	0.006931573588033990	0.010791698019657800
208.0	0.014959255435270700	0.9951356435737390	1.0006193048024500	0.9896519823450330	0.9927681113038350	0.011837876879211200	0.016991933962484500	0.006683819795937920	0.014061875212329600
209.0	0.015255404311603400	0.9951065609892200	1.0006147036921800	0.9895984182862610	0.9962364085029630	0.012071647491064500	0.017248230782046700	0.00689506420008243	0.011010808055718600
210.0	0.015656113777363800	0.9949377797420140	1.0001135686573500	0.9897619908266770	0.9954878235585890	0.012509784852674400	0.01737369150004370	0.007645878205305080	0.01199420372862920
211.0	0.015930748245518900	0.9948431962435320	1.0000211203286600	0.9896652721584030	0.9949062876187740	0.012790108355599600	0.01765498606656750	0.007925230644631700	0.01273223601494020
212.0	0.015917706721986400	0.9949325587089840	1.0001019375243700	0.9897631798936010	0.9932774939017700	0.012697057093334600	0.01755391666649970	0.007840197520169420	0.014252322249503400
213.0	0.015611177054313300	0.9949147680864750	1.0001385359665300	0.9896910002064190	0.9990054802497900	0.01250005475301360	0.01740817806266280	0.007591931443364350	0.008649875060684450
214.0	0.015164286881713300	0.9950801014212910	1.000420195079720	0.9897400077628670	0.9952249035981020	0.012033089212356100	0.017051553425473300	0.0070146249992389200	0.01189849137910250
215.0	0.014806960336491800	0.9952629844590990	1.0005763056904900	0.9899496632277040	0.9929859245364390	0.011612118625553800	0.016606348957441400	0.006617888293666280	0.013751465335522700
216.0	0.01472256034858080	0.9951841073321050	1.0007152026214600	0.9896530120427480	0.9959250939142310	0.011627294890778700	0.016825408737373000	0.0064291810441845100	0.010932206939242500
217.0	0.014949512977020300	0.995120582249085	1.0004136604554900	0.9898275040426780	0.995282503674373	0.011845347766008200	0.016819782000377000	0.006870913531639420	0.011694629529434500
218.0	0.015360704289785800	0.9950113977199150	1.0002481439127500	0.9897746515270850	0.9934734320386270	0.012234637602894400	0.0171553171774169	0.007313958028371940	0.013680198858996100
219.0	0.015731705842028500	0.9948864132120370	1.0002461322163900	0.9895266942076800	0.9944143199111680	0.012610645219674600	0.017646468949887100	0.007574821489462130	0.01305562005539520
220.0	0.015861217408979700	0.9948465737221500	1.0000853830238100	0.9896077644204910	0.9966777314530570	0.012738430192931700	0.01766051065680720	0.007816349729056220	0.011017814616867100
221.0	0.015679094698137000	0.9949710372556660	1.000372809984300	0.9895692645270340	0.996020999624596	0.012494429617309600	0.017569922575246400	0.007418936659372770	0.011508818211823800
222.0	0.015283991951610900	0.9949804539302320	1.0002354699604300	0.989725437900037	0.9973672719576570	0.012210227206505700	0.017147812521366400	0.007272641891645130	0.009966139182828010
223.0	0.014890419576171000	0.9951184508343460	1.0004038891888	0.9898330124798930	0.9962838946809540	0.011806159612137100	0.0167729222166736	0.006839397007600590	0.010711686090776000
224.0	0.014713626861092400	0.9951783904989370	1.0004778803338600	0.9898789006640190	0.9963619294938060	0.011626571725415100	0.016607177238094400	0.006645966212735720	0.01051501255927930
225.0	0.01485408429572850	0.9951021486405400	1.0003355650598000	0.9898687322212810	0.9977138222936810	0.011796178936594800	0.016714702664533200	0.006877655208656420	0.009339954370553540
226.0	0.01524355487218430	0.995084713659683	1.0003059653608700	0.9898634619584950	0.9974222993169590	0.012084080151055400	0.016991037230562300	0.0071771230715484	0.00988611488783991
227.0	0.01568169374763240	0.9949335074882630	1.0004899495389200	0.9893770654376040	0.9931625359609210	0.012531417659658100	0.017753236463431400	0.007309598855884810	0.014195625695834900
228.0	0.01594353611726090	0.994817369769029	1.000175723580960	0.9894590159571	0.9950911249775830	0.012823188345938500	0.017857280073448300	0.007789096618428690	0.012567454557100700
229.0	0.015900192966370600	0.9948019827693900	1.0002324299913300	0.9893715355474530	0.9944419181693690	0.012807388420069100	0.017908851137465100	0.007705925702673110	0.013147158574411100
230.0	0.015587986737499600	0.9948406953435820	1.0002279047217400	0.9894534859654190	0.9964544087238870	0.012553394760354800	0.017615411859085300	0.007491377661624380	0.011037524565371700
231.0	0.015188927247084300	0.9951306452591530	1.0007183927179500	0.9895428978003580	0.9931462794996620	0.01200262376441260	0.017254927715693400	0.006750319813131790	0.0138673528265706
232.0	0.014933004991039200	0.9951765291507940	1.0006234759335900	0.9897295823679940	0.9954297877933790	0.01178117189908500	0.01690045826715100	0.006661885531018970	0.011544667427640500
233.0	0.014974733517072200	0.9952099437892920	1.0007433809394800	0.9896765066391030	0.9956476021718990	0.011778806351281200	0.016979896051276400	0.006577716651285940	0.01136896762174250
234.0	0.0153101910741927	0.9950627529379230	1.0003251388571400	0.9898003670187110	0.9945328253231200	0.012151149245098400	0.017096745991518700	0.007205552498678150	0.012650468714330500
235.0	0.015779078944456800	0.9949118803952560	1.0001943116895400	0.9896294491009700	0.9915268332249510	0.012619784190613400	0.017582745667728600	0.0076568227134983000	0.01579647898842140
236.0	0.016150692025705900	0.9948865277749590	1.0000913402674500	0.9896817152824660	0.9939847590469220	0.012902708811209300	0.017792900200331400	0.008012517422087220	0.013751037202831800
237.0	0.01624766805987180	0.9946399117143060	0.9998525825666400	0.9894272408619710	0.9913440486136140	0.013201998449989700	0.01809860262692100	0.008305394273058280	0.016294291991022500
238.0	0.01604110904663830	0.9947064477546180	1.0001319796847100	0.9892809158245290	0.994757215893722	0.012995379188895300	0.018092583648840200	0.007898174728950300	0.01294922826542810
239.0	0.01566603071205190	0.9949485997397040	1.0003240640874800	0.9895731353919320	0.9936028591472230	0.012506420843969000	0.017557901778785000	0.0074549399091530200	0.013771608270449500
240.0	0.015348849647855900	0.9950222480079240	1.0003858461759600	0.989658649839885	0.9964925755323160	0.012216106714127000	0.01725609429931130	0.007176119128942700	0.010834898411089600
241.0	0.015285820287893100	0.9950026763337850	1.0004251557329300	0.9895801969346440	0.9970400802675940	0.012190525920597600	0.017286561859138600	0.007094489982056660	0.01027555596580830
242.0	0.015537655303371400	0.9950060079044280	1.0003280223344000	0.9896839934744550	0.9958157073295930	0.012363012108584500	0.017363947245667000	0.007362076971502090	0.011603309138055300
243.0	0.01599687862161300	0.9948397702059390	1.0002064782304100	0.9894730621814700	0.9921771790928340	0.012839323988056900	0.017881375713968300	0.007797272262145520	0.01533911584511500
244.0	0.01644543033321230	0.9946379917139500	1.0000253132550100	0.9892506701728890	0.995285252257162	0.0133415699518337	0.018401945188673300	0.008281194714994110	0.012734886063476500
245.0	0.016671611584836100	0.994569546083299	0.9997937928953990	0.9893452992711990	0.9941688592344410	0.013563629800619500	0.01847027812730670	0.008656981473932250	0.013941348564142500
246.0	0.016583614401968400	0.9946777807051520	0.9997589113186440	0.9895966500916610	0.9939824499557930	0.01340069257235710	0.018173728710603300	0.008627656434110850	0.014055005632914400
247.0	0.016258713992484300	0.994705312150141	0.9999683839762840	0.9894422403239980	0.9923002422404820	0.01314823466240060	0.01809246466975480	0.008204004655046430	0.015406325744408600
248.0	0.015901726030534500	0.9948444475123260	1.000333716527630	0.9893551784970240	0.994020324916388	0.012768526543845400	0.01792607874824630	0.007610974339444570	0.013544090732754000
249.0	0.01573502185480160	0.994931240602333	1.00051164082372	0.9893508403809460	0.9961701752923920	0.012570709993417600	0.01781375732334240	0.007327662663492700	0.011407474728953200
250.0	0.01587912206459050	0.9948538806139010	1.0001274296410600	0.9895803315867380	0.9924517671530240	0.012744027471179900	0.01769895762612880	0.007789097316230940	0.014999690894353800


==> data/illustrative_example/beta_0.001.dat <==
t	load	v	v_pl_3	v_mn_3	v_s	f_p	f_p_pl_3	f_p_mn_3	f_p_s
1.0	0.016909188295406800	0.9946483863292770	1.0024488781816200	0.98684789447693	0.9945083590189010	0.012506744743824200	0.019832937608680300	0.005180551878968010	0.012641464164537700
2.0	0.017153332569189900	0.9946013854293010	1.002167737657030	0.9870350332015740	0.9972847807876820	0.01272128226040550	0.01982937371777250	0.005613190803038410	0.010200309781510300
3.0	0.017082707808828100	0.9948680711361290	1.002512536438100	0.9872236058341620	0.9962867837018290	0.012421448272554400	0.019602556549911000	0.005240339995197690	0.011090576219442400
4.0	0.016766344468419400	0.9948741044744130	1.0026495076560100	0.9870987012928180	0.9964756415602660	0.012195129179289400	0.019501983492113900	0.004888274866464800	0.01069231796769000
5.0	0.01640490737736290	0.9949370521787120	1.0023805434319300	0.9874935609254980	0.9930232477391320	0.011884281233560700	0.0188782868803059	0.004890275586815450	0.013683739510358700
6.0	0.01622293729869880	0.9949104118236040	1.0025276708770800	0.987293152770128	0.9955546034597630	0.011782320179494700	0.01893940292319080	0.0046252374357986	0.011179873455230800
7.0	0.016348280908872000	0.9949418171728060	1.0026136478143700	0.9872699865312440	0.991916027974825	0.011840147184358200	0.019049670477677200	0.004630623891039130	0.014682072332429700
8.0	0.016743409947020800	0.9949171376718550	1.002342050061590	0.9874922252821230	0.9961311611024260	0.012138986254478600	0.019115434807692000	0.005162537701265170	0.011000457830130200
9.0	0.017225485395926800	0.9944953421427030	1.0020588731876500	0.9869318110977610	0.9936784691784250	0.01287118747540420	0.01997431527698570	0.005768059673822690	0.013641096900882800
10.0	0.017564399994215100	0.9946035712009350	1.0022296107116000	0.9869775316902660	0.998789081939221	0.013005746703321600	0.020168546510817300	0.0058429468958258700	0.009068971894269920
11.0	0.017606187467509100	0.9944870305487100	1.002304325465780	0.986669735631643	0.9928104435227510	0.013144185929807100	0.020486815496473100	0.005801556363141160	0.014720737050435200
12.0	0.017355574516318700	0.9945398267724030	1.0021749767693800	0.9869046767754290	0.9960281784617550	0.0129200367767187	0.02009128301294030	0.005748790540497070	0.011524090423920400
13.0	0.016973376500486800	0.9948016658113160	1.0027438976079000	0.9868594340147290	0.9964829326026820	0.012407378245690600	0.01986887081732440	0.004945885674056940	0.010829781232848900
14.0	0.01669013452352090	0.9948255913931480	1.002756226138310	0.9868949566479910	0.9978435273950940	0.01218745434274560	0.019638973913791100	0.004735934771700130	0.009350995669546370
15.0	0.01668233834448960	0.9949143860918350	1.002789176541990	0.9870395956416780	0.9962285318725360	0.012098636391429700	0.01949857475766400	0.004698698025195400	0.010866275618271500
16.0	0.01738552495362050	0.9945165912302750	1.0023101915334900	0.9867229909270640	0.9962404305970550	0.012962611933633600	0.020283271059776500	0.005641952807490720	0.011345291039375200
17.0	0.018645120988432500	0.9940984160021980	1.0017415695023600	0.9864552625020370	0.9945976795098920	0.014233513843784800	0.021408460833724400	0.007058566853845200	0.01376772644557020
18.0	0.01980081484565720	0.993755756982379	1.0014996098830200	0.9860119040817410	0.9916178511226810	0.015360743823987900	0.022627556676068400	0.00809393097190737	0.017368205104180800
19.0	0.020654791727593300	0.9935805143039870	1.001192456843120	0.9859685717648560	0.9948892446996760	0.016120632925147000	0.02326331530377500	0.00897795054651906	0.014894804459252600
20.0	0.021145340656227200	0.9933128406515110	1.0010060230124400	0.9856196582905790	0.9885816901660870	0.016713681228474600	0.023931318855793500	0.009496043601155600	0.02114453003460800
21.0	0.02137897878431010	0.993222873993492	1.0010035615893700	0.9854421863976100	1.000043245601370	0.016960879503511200	0.024258670374712400	0.009663088632309910	0.01054443878190410
22.0	0.021572367720874100	0.9932580954596700	1.0010065327409200	0.9855096581784170	0.9925155076497270	0.017062682819680200	0.024330241744683800	0.009795123894676590	0.017762156996591500
23.0	0.02193519317400480	0.9931907497976260	1.0009583596776700	0.9854231399175790	0.9967906852608080	0.017378773301551400	0.024664083766463900	0.010093462836638900	0.013999113162728200
24.0	0.02255685943876300	0.9929235282367930	1.000332277300510	0.9855147791730770	0.9901065865003400	0.018063054826085000	0.025011019488865900	0.011115090163304100	0.020703737571153500
25.0	0.023357802948796000	0.9925805966820300	0.9999713911325590	0.9851898022315000	0.9928873980707270	0.018942950143843900	0.025870580634576900	0.012015319653110800	0.01865817047885650
26.0	0.0241315528986295	0.9924865532357050	1.0001188023385900	0.9848543041328180	0.9947412045778910	0.019570313296720400	0.026723038882879500	0.012417587710561300	0.01745762669195750
27.0	0.02465496985741730	0.992098051054192	0.9997557968990000	0.9844403052093840	0.9915345125542880	0.020299261117719200	0.0274731135191317	0.013125408716306700	0.020830198177964800
28.0	0.02480750727510520	0.9921707535790900	0.9999419446216900	0.9843995625364890	0.9893869348866850	0.02033738523359070	0.027618772937475600	0.013055997529705900	0.022945404858368300
29.0	0.02463549870171990	0.9922508576585450	1.0001096905438600	0.9843920247732350	0.9916047528657890	0.02014233924240360	0.027505764869654800	0.01277891361515230	0.02075084665842730
30.0	0.02432697376838450	0.9923964843754230	1.000023015911550	0.9847699528392940	0.9920871543213230	0.019790970489923300	0.026939282733307800	0.01264265824653880	0.020083889138168800
31.0	0.024110518036144500	0.9923216817538310	0.9999032563035330	0.984740107204128	0.9922888862938490	0.019710215089183300	0.026816669580529100	0.012603760597837600	0.019743964017346400
32.0	0.02413245136737030	0.992405194243758	0.9999249112129550	0.984885477274561	0.9947661663312520	0.019647285729511300	0.026695521753450400	0.012599049705572300	0.017434801279615700
33.0	0.024378234033664800	0.9923079380450170	1.0000102008321600	0.9846056752578710	0.9869093847789940	0.01990962991836820	0.02712756651983290	0.012691693316903500	0.02495826587149510
34.0	0.02468027598090270	0.99226518585031	0.9998167084973820	0.9847136632032380	0.9956377546598980	0.020160375843308700	0.027236134023204900	0.013084617663412400	0.01699750598574060
35.0	0.024807958608624200	0.9921802107152030	0.9999281399217500	0.9844322815086550	0.986924844280899	0.020328857053313700	0.02758839630444750	0.013069317802179900	0.025243427439884100
36.0	0.02459156114985710	0.9922271289943210	0.9999623793130830	0.984491878675559	0.9934434141906780	0.02013404632300300	0.027382483879013000	0.012885608766993000	0.018996728344808000
37.0	0.024013589568900800	0.9923949180774720	1.0002102561597600	0.9845795799951850	0.9909939564543390	0.01957381793251350	0.02689907059944570	0.012248565265581400	0.02088912783958140
38.0	0.02321849822507720	0.9926404927648050	1.0003667574282100	0.9849142281014040	0.9932371076045370	0.018789422506121700	0.026032128585600700	0.011546716426642800	0.018233074657787200
39.0	0.02243558660649010	0.9930779658751370	1.0008039865302000	0.9853519452200760	0.9930786170510090	0.01783342760190950	0.0250806715635236	0.010586183640295500	0.017835946935864700
40.0	0.021856445427769100	0.9931184660747430	1.0007802372960000	0.9854566948534820	0.9921149993050570	0.017391760880521000	0.024579393320751100	0.010204128440291000	0.01833553536312230
41.0	0.021532716011062100	0.9933388320363720	1.0008054361046000	0.985872227968141	0.992714028285363	0.016959527109354200	0.0239626085647785	0.009956445653929960	0.017548412914422100
42.0	0.021349026114779900	0.9932007280183970	1.000874278254350	0.985527177782446	0.9895020147077000	0.016960858608701900	0.024160048503594400	0.00976166871380938	0.020426876214462200
43.0	0.021085623827956100	0.9933651703546350	1.0012634687236200	0.9854668719856490	0.9894883869383150	0.01662279151532210	0.024031943548172900	0.009213639482471310	0.02025598684965230
44.0	0.020537096982061400	0.9935951322943520	1.0013976912030800	0.9857925733856210	0.9948230259032900	0.0160247140127798	0.023345986502568100	0.008703441522991510	0.014874972607522400
45.0	0.01962346861223340	0.9938732953684540	1.0015736649979700	0.9861729257389370	0.989273985426027	0.01512682765428030	0.022352737082793600	0.007900918225766950	0.0194370169124816
46.0	0.018434050003847200	0.994414850953789	1.0021010704711900	0.9867286314363840	0.9975393272998100	0.013789205174641200	0.021006757900056800	0.006571652449225690	0.010853353673055300
47.0	0.01718051646478920	0.9946540918560520	1.0023796417429800	0.986928541969122	0.9961408037006620	0.012690595584880700	0.019947522199061300	0.005433668970700000	0.011296103746302700
48.0	0.01666099916074980	0.9947227293499290	1.0024223950277000	0.9870230636721620	0.9937997380772220	0.012263970066720700	0.01949748075990880	0.005030459373532710	0.013133768567038200
49.0	0.01672179562208060	0.994834383263109	1.0023214155522700	0.9873473509739510	0.9985366233439560	0.012201624315953300	0.0192357340723645	0.005167514559542080	0.008719677737298800
50.0	0.017036997974535700	0.9948681137578970	1.0025239703246700	0.987212257191128	0.9974673995485510	0.012389533755317200	0.01958150641817240	0.005197561092462100	0.009947194651485090
51.0	0.017412801834396900	0.9946278702451360	1.0021437443252600	0.9871119961650100	0.9996315722401600	0.01287732642232360	0.01993762129610950	0.005817031548537760	0.008168251995740480
52.0	0.01762194390133210	0.9945258859713730	1.0020928765058200	0.9869588954369210	0.9921345905404780	0.013118877747750100	0.020226534213857400	0.006011221281642710	0.015365204640690300
53.0	0.01752572048787240	0.9946348114877480	1.0021840277529600	0.9870855952225310	0.9954168561424070	0.01294949812414080	0.02004004900329780	0.005858947244983890	0.012217579972076200
54.0	0.017148485175673200	0.9947067035931190	1.0021983597793100	0.9872150474069250	0.9970617776497170	0.012619029043942800	0.019656317870439700	0.005581740217445910	0.010406944421610400
55.0	0.016664648332334400	0.9948120930655660	1.0023144685782200	0.9873097175529120	0.9983491286015390	0.012182715792097000	0.01923086102293200	0.005134570561261990	0.008856637623241680
56.0	0.01630515466703280	0.994918743086144	1.0026469940846700	0.9871904920876210	0.9951275359660400	0.01183171851164970	0.01909168320599020	0.004571753817309260	0.01163864155276610
57.0	0.016233624875565400	0.9951280353278990	1.0027474125623800	0.987508658093423	0.9990933893799840	0.011585264551218800	0.018745535952854600	0.004424993149583050	0.00785416475716032
58.0	0.016458626346185900	0.9948986708402180	1.0023957118561900	0.9874016298242470	0.9946378722116530	0.01195775198615740	0.01900139298689140	0.004914110985423290	0.012205712365406500
59.0	0.016829150235535100	0.9947905602012870	1.0025307067724300	0.987050413630145	0.9925560799804770	0.012317434496704300	0.019589388889937	0.005045480103471690	0.01441751154020770
60.0	0.01711572183013410	0.9946054199331750	1.0023887738021900	0.9868220660641640	0.9896383608726090	0.012691098571438400	0.020002185620780700	0.005380011522096050	0.01734831255450560
61.0	0.017133618378667100	0.9946498571244510	1.0026381629302500	0.9866615513186500	0.990160432422114	0.012661663406032100	0.02016574576659450	0.005157581045469670	0.016872712943573500
62.0	0.01684207277170190	0.9948013722884080	1.002789575924730	0.9868131686520820	0.9957214809676170	0.012316080643359800	0.019821142010097100	0.004811019276622480	0.011454573755965100
63.0	0.01636622797250760	0.9948722991753250	1.002516884751530	0.9872277135991230	0.9862504130083850	0.011918000169835200	0.019100737014944300	0.004735263324726040	0.019986897920036800
64.0	0.015930060767944900	0.9951024284667300	1.0027526198622100	0.9874522370712470	0.9918009207858550	0.011397683617048600	0.01858750415471410	0.004207863079383130	0.014498348235604600
65.0	0.015736269252385800	0.9951567726288370	1.0026617817905600	0.9876517634671140	0.9996113871723280	0.011211628295471600	0.01826461278217880	0.004158643808764370	0.007018556092868170
66.0	0.015857578898769400	0.9952018053346120	1.0029832707147900	0.9874203399544350	0.9962036728558490	0.0112536499537382	0.01856820503721460	0.003939094870261810	0.010314704630032200
67.0	0.016197794602928100	0.9951744733399410	1.002828901297020	0.9875200453828590	0.9994669942881290	0.011516614049150800	0.0187104492989621	0.00432277879933957	0.007476601575599020
68.0	0.016543498845926500	0.994951135756018	1.0025824291877600	0.9873198423242770	0.9972723389339320	0.01196751465406920	0.019138804687763600	0.004796224620374720	0.009786896496664930
69.0	0.016678653395305100	0.9947613292918660	1.0023088762436300	0.9872137823401050	0.9986754662729790	0.012240135896005300	0.019329677170407300	0.0051505946216033300	0.008558658262161120
70.0	0.016500606528317900	0.994956358128712	1.002462247722100	0.9874504685353290	0.9955015388283580	0.011932805640344900	0.01898473048622690	0.004880880794462920	0.011423334647063000
71.0	0.01607525352788360	0.994888794916827	1.0027947745338900	0.9869828152997680	0.9931167461618200	0.011699442623134200	0.01912690487416970	0.004271980372098620	0.013366242393283800
72.0	0.015601749912928200	0.9952332993260400	1.0028280788339600	0.9876385198181170	0.9991515318598250	0.011045854545296800	0.018184502045540700	0.00390720704505302	0.0073588060226061100
73.0	0.01530571288405030	0.9953567730969210	1.0031965313575300	0.9875170148363150	0.993112967590648	0.010723219093649300	0.018092787880661800	0.0033536503066368000	0.012833322214437100
74.0	0.015318221284554300	0.995189957249132	1.003001722824700	0.9873781916735600	0.9976348199735570	0.01088876173986350	0.018230661839546200	0.003546861640180850	0.008591266235042310
75.0	0.015605545213597200	0.9951552690064160	1.002901323746400	0.9874092142664340	0.9986369709723980	0.011121717970669000	0.018401397834760800	0.003842038106577130	0.007846876958255890
76.0	0.0159873137718504	0.9950445847909220	1.0026439622755500	0.9874452073062930	0.9958420521179470	0.011491996248178500	0.01863316571154320	0.004350826784813800	0.010745310141010200
77.0	0.016233371554110600	0.9950626127620950	1.0027308014375700	0.9873944240866150	0.9949383852669850	0.011646532322727900	0.018853311672709700	0.004439752972746160	0.011766352447645100
78.0	0.01618734837508350	0.9950060105865820	1.00228125646675	0.987730764706413	0.9970919142240040	0.01166794697702930	0.018502209882157300	0.004833684071901300	0.009708534064283410
79.0	0.015850631804548200	0.9951630510958950	1.0027303411625900	0.9875957610292020	0.9953599093851710	0.011285403196011400	0.018397024657034400	0.004173781734988360	0.011103365693070500
80.0	0.01538168082811560	0.9953063955295570	1.0029717843349700	0.9876410067241420	0.9978801994727020	0.01082367544063920	0.018028510425633200	0.003618840455645270	0.008404282302860900
81.0	0.015011048792873700	0.9953165131093200	1.0030335333854000	0.9875994928332370	0.9946410145194960	0.010555746789170700	0.017808394523578100	0.003303099054763390	0.011193619420357200
82.0	0.014917716078183600	0.9953796786527420	1.0030201925883600	0.987739164717123	0.9889475416601350	0.010431366517649300	0.01761310735307040	0.0032496256822281400	0.016461467917619900
83.0	0.015133095001794200	0.9951358241689270	1.0026875433406300	0.9875841049972220	0.996708196966591	0.010810792212698400	0.017908541353630400	0.0037130430717664200	0.009334855376141740
84.0	0.01552421994134190	0.9952354031257360	1.0029354289053800	0.9875353773460910	0.999225472444678	0.010989744651393200	0.01822633422566300	0.0037531550771234300	0.0072349826189811500
85.0	0.01586514310961220	0.9950090127845920	1.0027231889541400	0.9872948366150420	0.9963068631357220	0.011440163910352200	0.018688305465153500	0.004192022355550820	0.010222888476122100
86.0	0.01595822331249410	0.9950488054946610	1.0023589529723400	0.9877386580169790	0.9973106336751450	0.011467976319562800	0.018337764715552100	0.004598187923573590	0.009342818882528630
87.0	0.015740221341606900	0.9952751560432860	1.0028294304942600	0.9877208815923160	1.0004186775017700	0.011103075669783300	0.018204188943437300	0.004001962396129410	0.0062588739756848200
88.0	0.015316268760190700	0.995244366630201	1.0029108714244700	0.9875778618359290	0.9936908597927970	0.01083637882776110	0.018042366549075500	0.0036303911064467600	0.012298508860700700
89.0	0.014903481592503000	0.995316994927037	1.0025430305478800	0.9880909593061970	0.9955457715770060	0.010480690768101900	0.0172727516522393	0.0036886298839644100	0.010268354683690200
90.0	0.014714476992223200	0.9953991582396640	1.0030734520729200	0.9877248644064040	0.9914328483383140	0.010271344290121700	0.01748650995853370	0.0030561786217096600	0.013995634809566700
91.0	0.014843300373895500	0.9953915774205030	1.0033109450373600	0.987472209803644	0.9943672021378500	0.010368076542152100	0.017813318073940200	0.002922835010364000	0.011333849030261100
92.0	0.015214976992633100	0.9953973118928950	1.0032420374023600	0.9875525863834340	0.9972532171926900	0.010621852193707000	0.01799774943374920	0.0032459549536647900	0.008878764525465440
93.0	0.015625759671412400	0.9952181399919960	1.0027701801474700	0.9876660998365200	0.9939503908299530	0.01107687460674130	0.018173968042092900	0.0039797811713896400	0.012270668185341900
94.0	0.015852474812970400	0.9951549763085920	1.0029524034082800	0.9873575492089000	0.9950498999282760	0.011294091811033000	0.018624549809251700	0.003963633812814250	0.011396029845559200
95.0	0.015772289165183300	0.9950769209893580	1.003088903064210	0.9870649389145040	0.9952966717226170	0.011311371648861400	0.018840777560792000	0.003781965736930740	0.011108197556494100
96.0	0.015428627810240600	0.9952791744855270	1.0031631625168500	0.9873951864542050	0.9958124672783250	0.010881812142608800	0.018292422127999600	0.00347120215721795	0.010383659517849700
97.0	0.015007870309811600	0.9954130507125300	1.00292496271462	0.9879011387104410	0.9944854997367330	0.010462945195357800	0.017524132873733600	0.003401757516982000	0.01133747734985350
98.0	0.014739330375977800	0.9953208759957150	1.0033374879202500	0.9873042640711780	0.995191408602648	0.010361977135649000	0.017897015319566400	0.002826938951731580	0.010487037689723700
99.0	0.01477219221545020	0.9955035528568070	1.0030074735809300	0.9879996321326810	0.9950136382061640	0.010213570654085700	0.01726850693892880	0.003158634369242490	0.010677015664149400
100.0	0.01509544226646780	0.9953971952560850	1.0029216830653700	0.9878727074467980	0.9990117391030870	0.01053888919519250	0.017613363356381900	0.003464415034003170	0.007137748314689230
101.0	0.015543762772590700	0.9952983759133410	1.0027036602800500	0.987893091546632	0.9967705497341950	0.010944410416952700	0.017905583447694900	0.0039832373862105500	0.009562445738235680
102.0	0.015886224611850800	0.9950149289938680	1.002786698499880	0.9872431594878530	0.9954206803284040	0.01144925401716680	0.01875258464524010	0.004145923389093530	0.011071053123052500
103.0	0.01595018488552180	0.995194360157844	1.0027428183478000	0.9876459019678920	0.9937871940907210	0.011325392625832400	0.018419806914040000	0.004230978337624840	0.012650015147683200
104.0	0.015713903122421500	0.9952209531203360	1.0030008960957900	0.9874410101448850	0.9996522754756840	0.01113549431572740	0.01844691848116110	0.003824070150293650	0.00696436113006673
105.0	0.015318176251203500	0.9952323710917500	1.0028160428389500	0.9876486993445540	0.9936100721271010	0.010849049694025400	0.017976122834225800	0.0037219765538251000	0.012375650753654200
106.0	0.014990748834091500	0.9953032104458950	1.0033642865784800	0.987242134313312	0.9944877518449180	0.010553815157640700	0.01813189003230000	0.002975740282981470	0.01132342798006690
107.0	0.01492406180091440	0.9953755385271930	1.0030647333230900	0.9876863437312920	0.9964468586687090	0.01043964311146340	0.017666561464013100	0.0032127247589136600	0.009435101240128150
108.0	0.01517194253048550	0.9954695544255520	1.0032253052662000	0.9877138035849020	1.0004679100855200	0.010524008786807300	0.017816372782809900	0.0032316447908047700	0.0058161989409135400
109.0	0.015620674786128700	0.9950972674163420	1.0029004073677600	0.9872941274649210	0.9933344949637690	0.011186729495496100	0.018520068918068000	0.003853390072924110	0.012845088466487200
110.0	0.016049973134707300	0.994943669349502	1.0027739910026100	0.9871133476963950	0.9939817220829630	0.011630320399446200	0.01898840204954700	0.004272238749345500	0.012536987343559700
111.0	0.016251141739066400	0.9949792032896440	1.0026498085624900	0.9873085980167990	0.9987750288657810	0.01173729980009230	0.01894561994397250	0.0045289796562120900	0.0081667214984344
112.0	0.01613901101354310	0.9949730158966340	1.0025469668754600	0.9873990649178110	0.9969366705837640	0.011665022047734800	0.018781862528808100	0.004548181566661520	0.009821014044885030
113.0	0.01579758457664990	0.9950969509152850	1.0029030009659000	0.9872909008646730	0.9906514894142210	0.011310352678135700	0.018646772873459400	0.003973932482812000	0.0154820153762828
114.0	0.015434901472245200	0.9953029591222310	1.0029256399278200	0.9876802783166460	0.9956137969996860	0.010864041209744400	0.01802883734280790	0.0036992450766809400	0.010574859264261200
115.0	0.015271335745066100	0.9952983523625790	1.0032407507451600	0.9873559539799990	0.996156437637076	0.010754085053621500	0.01821881181281450	0.0032893582944284400	0.009950458799011120
116.0	0.015421274460168200	0.9951424902599540	1.0025624568618400	0.9877225236580660	0.9970136213633890	0.011005527441588500	0.017979557338225300	0.0040314975449518300	0.009248208066299160
117.0	0.01583166853602740	0.995000349596004	1.0024214099403400	0.9875792892516630	0.9946213530161370	0.011425201326072600	0.01839815787749760	0.004452244774647650	0.011784164335801000
118.0	0.01631043154852550	0.9949857584586240	1.0024215428822000	0.9875499740350520	0.994872164290823	0.011772658298302200	0.018759823071201300	0.004785493525403050	0.011882292112401000
119.0	0.016629447246630800	0.9948223481724960	1.0028333264044000	0.9868113699405910	0.9969010461992840	0.012148127702259200	0.019674330148925800	0.00462192525559257	0.010196448677313200
120.0	0.01664690982948160	0.9947727328791330	1.002362852059200	0.9871826136990640	0.994551264284691	0.012207259484484000	0.019337958627302700	0.005076560341665200	0.012418322985057000
121.0	0.01638334664853650	0.9949451914167050	1.0025033166853000	0.9873870661481070	0.9996560237062500	0.011861512432491500	0.01896432010051940	0.004758704764463690	0.0074275100907823100
122.0	0.01601052804396220	0.9950754656446740	1.003050827371680	0.9871001039176720	0.9926005110056750	0.011478852118085400	0.018973855100696500	0.003983849135474430	0.013805181435761600
123.0	0.015759215730729800	0.9951338933941710	1.0029261031414600	0.9873416836468790	0.994435238291477	0.011248897341984100	0.01857232911836300	0.003925465565605250	0.011908461745028700
124.0	0.015795254193693300	0.9950913181045900	1.0029249219458900	0.9872577142632880	1.0001346194731400	0.011313999118005300	0.0186757782870644	0.003952219948946270	0.006565586513688320
125.0	0.016130497399325300	0.9950941139947880	1.0027078943224400	0.9874803336671350	0.9987971957945270	0.011545255721998300	0.018700497745273700	0.004390013698722940	0.008061707565772370
126.0	0.01661636972713590	0.9949739587941640	1.0026369664247400	0.9873109511635870	0.9962623265730020	0.011996843198290100	0.01919801885189980	0.004795667544680300	0.010788492363179800
127.0	0.017023516663202200	0.9948164205659010	1.0023929966465000	0.9872398444852980	0.9980594765458250	0.012428767201251500	0.019546288500111700	0.005311245902391300	0.009379877513496080
128.0	0.017164803116142000	0.9947392909525150	1.0022766578386300	0.9872019240664010	0.9924568272427210	0.012599754902303100	0.019680116473643200	0.005519393330963020	0.014744539904032600
129.0	0.016995655916978600	0.9945849475856970	1.0020735392695700	0.9870963559018270	0.9923920780494590	0.012626863824564300	0.01966125000773830	0.005592477641390400	0.014687308363712800
130.0	0.01663790467946670	0.9947329776129790	1.0022670412801000	0.9871989139458580	0.9965307536901600	0.012238374951907600	0.019315429628150700	0.0051613202756645400	0.010550909462962500
131.0	0.01631432767967400	0.9948764968493480	1.0023570563277900	0.9873959373709080	0.9937433955345990	0.011878005306692800	0.018906000534648900	0.004850010078736710	0.012944973311681700
132.0	0.016229027087043700	0.9950454783978450	1.0025175880608800	0.9875733687348140	0.9935646906681290	0.011659761225336000	0.01868220824910780	0.004637314201564180	0.013053209068058700
133.0	0.016457827053492800	0.9950337304392570	1.0026105205589700	0.9874569403195450	0.996773200147667	0.011830220713454600	0.01894939873563330	0.004711042691275990	0.010197168801611000
134.0	0.016907509676239300	0.99475952537604	1.0021679265476800	0.9873511242044030	0.9976802979907980	0.012401480979341300	0.019360449044024300	0.005442512914658320	0.009656347946933880
135.0	0.01736576391193920	0.9945842520929250	1.0022511650644700	0.9869173391213830	1.0007629273500700	0.012885386585086800	0.02008708717955300	0.0056836859906206600	0.007066773423226250
136.0	0.01761504392751090	0.9944027032090850	1.0019532895328100	0.9868521168853600	0.9954430937845240	0.013229772882776500	0.020320760894369800	0.00613878487118321	0.012255181876193300
137.0	0.017549238143020400	0.9944001053322620	1.0021806467200400	0.9866195639444820	0.9980599283119780	0.013186153030680600	0.02049400125625270	0.0058783048051085500	0.009745943675409
138.0	0.017230541938094900	0.9945328193886300	1.002523817921740	0.9865418208555240	0.9940685140388120	0.012839163923836600	0.02034365905378390	0.005334668793889360	0.013278509511362900
139.0	0.016856015034279500	0.9947949039205270	1.002718944242660	0.9868708635983920	0.9899600800905020	0.012331930598848800	0.01977619604861590	0.004887665149081830	0.016866523499597700
140.0	0.016651769774416300	0.9948402885596280	1.0027053280795900	0.9869752490396640	0.9938635239120160	0.012146955169840700	0.019536585665398800	0.004757324674282660	0.013067465029042800
141.0	0.0167515713866235	0.994807302533258	1.0024821236842900	0.987132481382225	0.9986886537421570	0.012247675608235300	0.019457753538201800	0.005037597678268740	0.008597054036865940
142.0	0.017805768633826500	0.994513392026859	1.0020522955577700	0.9869744884959530	0.9974859867330130	0.01325878350506430	0.020339804819771700	0.0061777621903569600	0.010465613810515300
143.0	0.01905707047529580	0.9941604720689350	1.0018780265031300	0.9864429176347420	0.9927658133785290	0.014462371004946800	0.021707272258507100	0.007217469751386530	0.015774028008997600
144.0	0.020128260412410800	0.9935529924217460	1.001464514300400	0.9856414705430910	0.9930638522740630	0.015779156428732900	0.02320387068762300	0.008354442169842830	0.01624130224805460
145.0	0.020858307189390400	0.9935211389757520	1.0011690541045600	0.9858732238469400	0.9914734277282100	0.01631819338851960	0.023494228604428000	0.009142158172611250	0.01824065050577900
146.0	0.02124309968863370	0.9933097156291840	1.0009011124245300	0.9857183188338420	0.9911375817019530	0.01678484443878780	0.02390621705971320	0.009663471817862520	0.01882332083997330
147.0	0.021436684129241500	0.9933633176869640	1.0013624649899000	0.985364170384032	0.9946288902200620	0.016869178197404100	0.024375346451482300	0.009363009943325810	0.0156844757073515
148.0	0.021667698288093200	0.9931643713971950	1.0004848316906400	0.985843911103748	0.9945324672650430	0.017217392114965300	0.024083585069799900	0.010351199160130700	0.015936088768712900
149.0	0.022115848253210100	0.9929998230135850	1.0005026219946800	0.9854970240324920	0.9926607773574220	0.017683994405475500	0.02472086467072500	0.010647124140226100	0.018004852211300700
150.0	0.022814715110840200	0.9928654313576610	1.0005757508832100	0.9851551118321110	0.9960086181866470	0.018297051285186400	0.025526637845484600	0.01106746472488820	0.015348189243992700
151.0	0.023633049558882600	0.9925270004101760	1.0001848279452800	0.9848691728750740	0.9939544944610090	0.019184861183360000	0.02636283410630960	0.012006888260410400	0.01784889200260560
152.0	0.024344593885727200	0.9923664410286600	1.0001576826915700	0.984575199365755	0.9932997036546210	0.019831278198605100	0.027135363302541000	0.012527193094669100	0.018959383123256400
153.0	0.0247489648092482	0.9922783196596350	0.9996536342340550	0.9849030050852140	0.9884728986856480	0.020196090331748600	0.027108097361602100	0.013284083301895100	0.023758269677647300
154.0	0.02477873008336120	0.9921297112711390	0.999808073416798	0.9844513491254790	0.9887910866608810	0.020355856012714100	0.027549214498107400	0.013162497527320900	0.023481931414660300
155.0	0.024535220314872000	0.9923421827007920	0.9999720865540640	0.98471227884752	0.9910235951794600	0.019987033831722300	0.027137744298279500	0.012836323365165100	0.021225030504461800
156.0	0.02423385950681880	0.9923681479238600	0.9998907170839000	0.9848455787638210	0.9883136341121730	0.0197526985295858	0.026803310297351900	0.012702086761819700	0.023547845074056600
157.0	0.024088351908655300	0.992457647716334	1.0001323596229400	0.9847829358097300	0.9915070739656510	0.01956725623392300	0.02676011556360470	0.012374396904241400	0.020460887605455600
158.0	0.024195873617203300	0.9924019571091510	1.000074479061580	0.9847294351567210	0.9924121022418310	0.019694411243185700	0.026884473461197900	0.012504349025173600	0.019687988672862600
159.0	0.024484877995982200	0.9922390166507690	1.0002148141347700	0.9842632191667720	0.9954951814469080	0.020048337072160700	0.027522012403362200	0.0125746617409592	0.016995339803651300
160.0	0.02475352380615670	0.9922734026518180	1.0002720688440800	0.9842747364595600	0.9896402356002390	0.020203373988794200	0.027700060781868800	0.012706687195719600	0.02267105679105590
161.0	0.02477810457202530	0.9923608891958260	0.9999460097933290	0.9847757685983230	0.9941823384546890	0.0201388583845444	0.027247266472096600	0.01303045029699220	0.018433232748314100
162.0	0.024433293277548600	0.992402212354787	1.0001946015115000	0.9846098231980740	0.9929555472601320	0.01985958588604980	0.027162531421566600	0.012556640350532900	0.01934401515871220
163.0	0.023759675915892700	0.992501087315318	1.0003722804020100	0.9846298942286230	0.9891495784262200	0.019297251414184500	0.026675036418680200	0.011919466409688800	0.02243669380960480
164.0	0.022942333185293300	0.9928111607989820	1.0006025814984600	0.9850197400995020	0.9924489673804570	0.018436838182073700	0.02574214490099140	0.011131531463156100	0.01877956011191220
165.0	0.0222119629676388	0.9930743500643080	1.0007029879009700	0.9854457122276410	0.9976810340464750	0.017681003756562700	0.024835504595782900	0.01052650291734260	0.013353515322327700
166.0	0.021721602366977300	0.9932913963963760	1.0007799326946000	0.9858028600981550	0.9932535612359820	0.017135686806161300	0.024160936941483300	0.01011043667083940	0.017174117147699200
167.0	0.021465101707655100	0.9931997223829740	1.0009957112371800	0.9854037335287660	0.9931212025554450	0.01704262180792500	0.02435572171644020	0.009729521899409910	0.017119455341466400
168.0	0.02128109766716170	0.9933725414245700	1.0008243492160400	0.9859207336330970	0.9959143988869340	0.01675250500603770	0.02374243222678640	0.009762577785289010	0.014367689791159800
169.0	0.02094035178979670	0.9933434360527820	1.0008580046888200	0.9858288674167460	0.9946615042795830	0.016542218605739400	0.023592737495308900	0.00949169971616985	0.015307832058213200
170.0	0.020269584722355300	0.9936769648185050	1.0011158717612400	0.9862380578757710	0.9939676676910200	0.015761722796454300	0.022743598650396500	0.008779846942512080	0.015491774212178200
171.0	0.019245351915118400	0.9940332150914220	1.0016182393312400	0.9864481908516020	0.9920481046907050	0.014713207462067200	0.021834342568935700	0.00759207235519867	0.0165779572126491
172.0	0.018007582772221100	0.9945805917687990	1.00206305585428	0.9870981276833180	1.0002973902552500	0.013336398713135300	0.02036492343196620	0.0063078739943045	0.00795409602300884
173.0	0.016795915874526100	0.9949477150638910	1.0025495701525500	0.9873458599752300	0.9921496282095500	0.01214671848849920	0.019289598259698500	0.005003838717299910	0.014775268493245500
174.0	0.016645992851514700	0.9949401285237860	1.0025580142221500	0.9873222428254210	0.9979535130895690	0.012049319350557200	0.01920851746506280	0.0048901212360516700	0.009216571158987360
175.0	0.016806971391173600	0.9948842114197280	1.0024982379483600	0.9872701848910980	0.9939481116981340	0.012214085057474800	0.019366484499519300	0.005061685615430370	0.013096257271969000
176.0	0.01716846430909610	0.9946420499648380	1.0022429420884700	0.9870411578412020	0.9940045600023520	0.012693605652738500	0.019832597684655900	0.005554613620821170	0.013295273761094300
177.0	0.017511503962850900	0.9944570597264450	1.0024230457510600	0.9864910737018260	0.993565031822175	0.013106205428753200	0.02058710718345580	0.005625303674050610	0.013946936988836800
178.0	0.01762610760685070	0.9945936165003360	1.0020774255625000	0.9871098074381700	0.9961571306712340	0.013058227817059500	0.02008759277005500	0.0060288628640640600	0.01159137730256370
179.0	0.017424023544910900	0.9945801200996520	1.0022146377240400	0.9869456024752640	0.9950568484629920	0.012929907974777800	0.020101104070307700	0.0057587118792478600	0.012485063356588600
180.0	0.016986155823245200	0.9947988290204010	1.002530253652860	0.9870674043879430	0.9952296644069930	0.012419125325600000	0.01968322855996750	0.005155022091232470	0.012017397541850100
181.0	0.016519218150719400	0.9948706570650340	1.002614663830350	0.9871266502997200	0.9964881585189510	0.01202611613095360	0.019302188648912400	0.004750043612994860	0.010508258670878300
182.0	0.016244877345692700	0.9949676303363180	1.0027223689743200	0.9872128916983120	0.9945974983677790	0.011743739478584100	0.01903049040874430	0.004456988548423930	0.012094627387053500
183.0	0.01628087422726020	0.9948775261641800	1.002435517901840	0.987319534426523	0.9951773645128220	0.011853655854041000	0.01895373911531060	0.00475357259277135	0.011574885114494900
184.0	0.016577914946611000	0.9948182328533080	1.0024590593605000	0.9871774063461160	0.9972664592688560	0.012116373548965500	0.019295284572833200	0.004937462525097790	0.009816431240976050
185.0	0.01694619809088240	0.994675067065316	1.0023347786024000	0.9870153555282270	0.9938914437924810	0.012507595877356900	0.019703240273156100	0.005311951481557770	0.01324651127489140
186.0	0.0171573423377501	0.994779537463241	1.0022074588226500	0.9873516161038340	0.9950927062155700	0.01255682913485930	0.019535462147635100	0.005578196122083530	0.012265454078151300
187.0	0.01706701782222600	0.9946663938920150	1.002452085833020	0.9868807019510070	0.9912130712824380	0.012599867736043300	0.019912720256162800	0.0052870152159237700	0.015841410828211400
188.0	0.016692474302064500	0.9947351295796950	1.0022728267630400	0.9871974323963470	0.9940483022814560	0.012274392263015900	0.019354432597674400	0.005194351928357330	0.012922385567402700
189.0	0.016203362588444300	0.9948674973904370	1.0026511030876800	0.9870838916931910	0.9975270804272320	0.011808862066378200	0.01912332945367510	0.0044943946790813200	0.00930982777980797
190.0	0.01583077447151010	0.9951771753061410	1.0029099921370500	0.9874443584752320	0.9952268569532620	0.011258152692881500	0.018527615879681000	0.003988689506081970	0.011214591392930000
191.0	0.015743312145927000	0.9952086537281790	1.002467966373570	0.9879493410827890	0.995916389990193	0.011167966753164200	0.01799074649770260	0.004345187008625780	0.010505294199766100
192.0	0.015956690845647600	0.9951208297898930	1.0024858398172200	0.9877558197625700	0.9912940427386710	0.011399178856057400	0.01832125195880490	0.004477105753309990	0.014991569798331400
193.0	0.016325383730750500	0.9949579275175890	1.0026877020369600	0.9872281529982230	0.9930321397924810	0.011809000161453000	0.019072364519087500	0.004545635803818490	0.013619963846073000
194.0	0.01662079237103930	0.9947842100252110	1.002587736684620	0.9869806833658080	0.9955478491354800	0.012178097599694800	0.019508256594251800	0.004847938605137810	0.011463578347514700
195.0	0.01665399461083810	0.9947692894323580	1.0023570576503900	0.9871815212143250	0.9887225980035100	0.012215435349156900	0.01934279055820870	0.0050880801401052300	0.01788193985516790
196.0	0.016377200385985400	0.9949128760317760	1.0027989232409700	0.9870268288225860	0.9906042945009990	0.011887326888308800	0.019297366502352800	0.004477287274264780	0.015930233883960000
197.0	0.01590947185307590	0.9949297065759170	1.0029158640123400	0.9869435491394900	0.9912876901224840	0.011545364316985200	0.019049437281098200	0.0040412913528722500	0.01496459930197020
198.0	0.015472905649757400	0.9952815771614250	1.0029453493904200	0.9876178049324270	0.9969646102841980	0.010910600546599500	0.018113296181901200	0.003707904911297830	0.009330350822293600
199.0	0.015273523121813200	0.9952302728429900	1.0028562852690000	0.9876042604169820	0.9915928123602770	0.010819859347310200	0.017987336711750500	0.0036523819828698800	0.014235567720485000
200.0	0.015390785292297900	0.9952531052990030	1.0028497562378700	0.9876564543601350	0.991728797322638	0.010880168210083800	0.018020460386035600	0.00373987603413194	0.014189957995073200
201.0	0.015735021123446800	0.9951815773462080	1.002816219878810	0.9875469348136100	0.9949425972331170	0.011187342463581600	0.018361511910091400	0.004013173017071850	0.011414981214417200
202.0	0.016095613841757500	0.9949811088395240	1.0025130974600400	0.9874491202190080	0.993938940368785	0.011627197305937000	0.01870482816439450	0.0045495664474796000	0.012608965230074200
203.0	0.0162540873043782	0.9950212893063400	1.0024325807014700	0.9876099979112100	0.9903332389383620	0.011700010018534200	0.018663731004003400	0.0047362890330650700	0.016097959254134100
204.0	0.016101407583283200	0.9950832475317360	1.0028608121657100	0.9873056828977610	0.9973782201118520	0.011535056592218200	0.018845084394212100	0.004225028790224240	0.009378976534688390
205.0	0.01569655296974670	0.9951589384589630	1.0026611383054200	0.9876567386125100	0.9917592742316850	0.011181907784421600	0.018231887550016500	0.004131928018826640	0.014374572600124100
206.0	0.015234922280917200	0.9952119919936570	1.0026331234493900	0.9877908605379280	0.9974665628739700	0.010810293687835300	0.017784794739251700	0.003835792636418960	0.008691712562794750
207.0	0.014943534131089000	0.99536041161859	1.0029173164136000	0.9878035068235800	0.9970592586884750	0.010467543499837200	0.017571964203392200	0.0033631227962820700	0.008872190436563740
208.0	0.014959255435270700	0.9954639249879820	1.0030775948574600	0.9878502551185020	0.9988781889269230	0.01038114633841150	0.017539587690661600	0.0032227049861614600	0.007168804083341120
209.0	0.015255404311603400	0.9951804580873810	1.0030325190990100	0.987328397075752	0.9956054019696700	0.010853865355317600	0.018232757394067700	0.003474973316567600	0.010457621760482100
210.0	0.015656113777363800	0.9951727910764610	1.002651355497140	0.987694226655782	0.9968212558041280	0.011140715708069200	0.01816972997992970	0.004111701436208630	0.009593033395650120
211.0	0.015930748245518900	0.9952474381491680	1.002483912995740	0.9880109633025990	0.9965585948642740	0.011262196374042800	0.018063673508027000	0.004460719240058730	0.010031731176726000
212.0	0.015917706721986400	0.9949932158010170	1.0025894780385600	0.9873969535634690	0.996433488719317	0.011491746349863900	0.018629839818587300	0.004353652881140500	0.010140378274965400
213.0	0.015611177054313300	0.9951424516513450	1.0026595975232700	0.9876253057794240	0.9938202445228470	0.011137873427392400	0.01820257134811450	0.0040731755066702500	0.012382665483567000
214.0	0.015164286881713300	0.9952455363824180	1.0028470387866900	0.987644033978145	0.9959585315080990	0.010729381086921300	0.01787370256510380	0.003585059608738730	0.01006200292520160
215.0	0.014806960336491800	0.9954859915872220	1.0029080270634000	0.9880639561110440	0.9953795546790860	0.010254383005460600	0.017232283502838500	0.0032764825080827000	0.010357333535635000
216.0	0.01472256034858080	0.9954384016587750	1.0032502163421800	0.9876265869753740	0.9999079168174470	0.010239975410790600	0.017584482352410900	0.002895468469170270	0.00603189313009376
217.0	0.014949512977020300	0.9952483579960570	1.0029873456273300	0.9875093703647810	0.9954262320189140	0.010576894394861000	0.01785152388384980	0.003302264905872190	0.010412830270773900
218.0	0.015360704289785800	0.9953214419562820	1.0030923631279500	0.9875505207846100	0.9912947076943060	0.010794823317856700	0.01810017587570400	0.0034894707600093100	0.01457547108228060
219.0	0.015731705842028500	0.9951882110950390	1.002683982928950	0.9876924392611310	0.9939625122803550	0.011178906486310600	0.018224735971280100	0.004133077001340980	0.012333149304611400
220.0	0.015861217408979700	0.9950535372499040	1.0025923298813100	0.9875147446185020	0.9909398266915610	0.011395726527722500	0.018480632050480800	0.004310821004964100	0.015256573419186900
221.0	0.015679094698137000	0.9951183647304650	1.002753414873850	0.9874833145870810	0.9919360178953530	0.01120776422809450	0.018382187420450000	0.004033341035739060	0.014196841522093700
222.0	0.015283991951610900	0.9953603455771980	1.0030188671821400	0.9877018239722590	0.9949966626386930	0.01070486582513100	0.017904306144628900	0.003505425505633190	0.011049754366342300
223.0	0.014890419576171000	0.9954914602034060	1.0032026290622600	0.9877802913445520	0.9950593039089150	0.010307193642905900	0.01755727229016930	0.003057114995642570	0.01071651772570610
224.0	0.014713626861092400	0.9954206944088370	1.0029720981902500	0.9878692906274250	0.9963318688894170	0.01025060403731330	0.017349646298614900	0.0031515617760116300	0.009396608804019070
225.0	0.01485408429572850	0.9953999865536290	1.0030699665242700	0.9877300065829890	0.9983171972730010	0.010367892832589000	0.01757785987515880	0.003157925790019150	0.007624557470050160
226.0	0.01524355487218430	0.9953447380597080	1.0030400277353500	0.987649448384068	0.9988180248512070	0.010691318226054000	0.017926856313317900	0.00345578013879007	0.007423751695573400
227.0	0.01568169374763240	0.9951275485204270	1.0025594820946800	0.9876956149461760	0.9960572055677480	0.011201105445779500	0.018185399293908400	0.004216811597650660	0.010329883837568300
228.0	0.01594353611726090	0.9951630627580230	1.0026982752611700	0.9876278502548800	0.9997041334654660	0.011350183520211600	0.018432366226347700	0.004268000814075450	0.007075486260248590
229.0	0.015900192966370600	0.9950405478093460	1.0026828089719200	0.9873982866467690	0.9985527506162620	0.011435021638938400	0.01861471113252610	0.004255332145350660	0.008131710268476240
230.0	0.015587986737499600	0.9951088126710090	1.002339399105680	0.9878782262363400	0.9930490143031060	0.011153542907763400	0.017948556386765400	0.004358529428761360	0.01309008011812210
231.0	0.015188927247084300	0.9952774278809620	1.002635337504580	0.9879195182573400	0.9993090195988710	0.010716773209870400	0.01763165606900790	0.003801890350733000	0.006922395193574960
232.0	0.014933004991039200	0.9953686179428740	1.0031392532760900	0.9875979826096540	0.9964310014935760	0.010452317337469000	0.017757062025571700	0.003147572649366410	0.009456259699947810
233.0	0.014974733517072200	0.9952160515728100	1.0027516696111800	0.98768043353444	1.0008375982023000	0.010625004444369800	0.017707623781009600	0.003542385107730100	0.005329351588593430
234.0	0.0153101910741927	0.9952435851508160	1.002842756888740	0.987644413412893	0.993763876322726	0.010832930340291600	0.01797492326279600	0.0036909374177871600	0.012225744835000800
235.0	0.015779078944456800	0.9950772656824900	1.0026713881272800	0.9874831432376960	0.9935901879031250	0.011316122901351100	0.018451983608001900	0.004180262194700380	0.012715613444124600
236.0	0.016150692025705900	0.9948947435675750	1.0025213624101000	0.9872681247250490	0.997610119722555	0.011746670749494200	0.0189131718648474	0.004580169634141030	0.00919487202730303
237.0	0.01624766805987180	0.9949111089303830	1.0025766996447500	0.9872455182160150	0.9985578121398570	0.01179886692504660	0.019000990967923100	0.0045967428821701100	0.008369169495420750
238.0	0.01604110904663830	0.9950881331469350	1.0026578786128600	0.9875183876810090	0.9991651183818750	0.01148859680819990	0.018603143347848000	0.004374050268551650	0.007652272651660040
239.0	0.01566603071205190	0.9951045726249900	1.0028527694834100	0.9873563757665680	0.9917049833782370	0.01121152762549930	0.01849371431992110	0.0039293409310775000	0.014404141600588000
240.0	0.015348849647855900	0.9949909472087480	1.0027402295128400	0.9872416649046610	0.9931463751740350	0.011097190961312300	0.018379729164173600	0.0038146527584509200	0.012832057269496800
241.0	0.015285820287893100	0.9953033215948680	1.0033172486436600	0.9872893945460780	0.9941560518496120	0.010759451762212400	0.01829243228782450	0.003226471236600230	0.011840613091040400
242.0	0.015537655303371400	0.9952207418318340	1.002747145657100	0.9876943380065640	0.992963125051644	0.011013029666101500	0.018086789746230100	0.0039392695859728	0.013135541692778800
243.0	0.01599687862161300	0.9950601850685690	1.0026269678324600	0.9874934023046830	0.9989410735144980	0.011484029678520700	0.018595593426617700	0.004372465930423750	0.007832834362707220
244.0	0.01644543033321230	0.9948778280213070	1.0024365019002700	0.9873191541423410	0.9964358524317010	0.011968087848910100	0.019070263341049100	0.004865912356771110	0.010506044340862400
245.0	0.016671611584836100	0.9948043300759670	1.0023478838879400	0.9872607762639950	0.9959734034261290	0.01219483107176670	0.019281804132755600	0.0051078580107776600	0.011098808553162800
246.0	0.016583614401968400	0.9947110134062110	1.0024653636769100	0.9869566631355170	0.9943769106185980	0.01222098531290210	0.019507280689809500	0.004934689935994560	0.012537947953809800
247.0	0.016258713992484300	0.9951320846850120	1.0029668553451200	0.9872973140249050	0.9955139002333570	0.011598774661522600	0.018959241630707700	0.00423830769233756	0.011243086272204900
248.0	0.015901726030534500	0.9951799419373180	1.0027655515020500	0.9875943323725830	0.996605072132951	0.011305132679453400	0.018434941595796800	0.004175323763109940	0.0099677550368064
249.0	0.01573502185480160	0.9950621640512500	1.002658676270980	0.9874656518315240	0.999555051352872	0.011299599659201000	0.018439476747976700	0.004159722570425340	0.0070708685234925100
250.0	0.01587912206459050	0.995137033814211	1.0026397763292800	0.9876342912991450	0.9922644376518830	0.01132976755156230	0.018381042273518300	0.0042784928296064000	0.014028567329896900


==> data/illustrative_example/beta_0.003.dat <==
t	load	v	v_pl_3	v_mn_3	v_s	f_p	f_p_pl_3	f_p_mn_3	f_p_s
1.0	0.016909188295406800	0.9964778318586570	1.0202411532186800	0.9727145104986350	0.9882398312466540	0.0031156372785049100	0.02548855768763880	-0.019257283130629000	0.010865927431433000
2.0	0.017153332569189900	0.996363308519923	1.019311685071050	0.9734149319687970	0.9983571448128270	0.003395602482935010	0.024979150854717600	-0.018187945888847600	0.0015451558935899700
3.0	0.017082707808828100	0.996276244831564	1.0186573252271500	0.9738951644359770	1.0085757294407900	0.003429638297676460	0.02449207209837860	-0.01763279550302570	-0.00818817461653205
4.0	0.016766344468419400	0.9962199159600250	1.0185474260607900	0.9738924058592600	0.9995381209176880	0.003262217940661060	0.024263438355229900	-0.0177390024739078	0.00016121278837397400
5.0	0.01640490737736290	0.9959399890141940	1.0181230632418300	0.9737569147865580	1.0011496200087500	0.0032739207508098300	0.02413527676210120	-0.01758743526048160	-0.0016132098730002200
6.0	0.01622293729869880	0.9966429607247080	1.0187810890878200	0.9745048323615970	1.0121419507251200	0.0024857303786927500	0.023320252049654400	-0.01834879129226890	-0.012190444272921300
7.0	0.016348280908872000	0.9961835075393960	1.0195289838596200	0.9728380312191670	1.0024923704986300	0.003002592912874250	0.02496871801113470	-0.018963532185386200	-0.00292311793056568
8.0	0.016743409947020800	0.996257512353881	1.019007702574110	0.9735073221336530	1.0064434494351300	0.0032098577225808200	0.024603496222433900	-0.018183780777272200	-0.006395813539651790
9.0	0.017225485395926800	0.9967086801791150	1.018798771367110	0.9746185889911250	1.0028439800477400	0.0031228819592277000	0.02391817358836380	-0.01767240966990840	-0.0026445505920819500
10.0	0.017564399994215100	0.9960060011008400	1.0190137250882200	0.9729982771134600	1.000250662354230	0.004018185735595200	0.025650211116040400	-0.01761383964485000	4.46869412656899E-05
11.0	0.017606187467509100	0.9963939043120700	1.0187237163707900	0.9740640922533470	0.9915295443667700	0.0036839760658412700	0.024697049675441700	-0.017329097543759100	0.00827637533895171
12.0	0.017355574516318700	0.9959437368314660	1.0185885484331100	0.9732989252298210	0.9889117668660640	0.0039320438603245500	0.025228625064006900	-0.017364537343357800	0.010549771554258900
13.0	0.016973376500486800	0.9956561594073440	1.0181319919739000	0.9731803268407850	1.0006440266909300	0.0039364574162959400	0.025064521650306600	-0.01719160681771470	-0.0007389959494407990
14.0	0.01669013452352090	0.9963851654119100	1.019916019082900	0.9728543117409190	0.9957827483110490	0.0030507096434276300	0.025188554860871700	-0.01908713557401640	0.003646439339919780
15.0	0.01668233834448960	0.9964766799558840	1.0197662458028000	0.9731871141089710	0.9884642873070560	0.0029597471230021700	0.024872232026608800	-0.018952737780604500	0.010498273442669100
16.0	0.01738552495362050	0.9960446170078430	1.0183772322977300	0.9737120017179520	0.9996262716481250	0.003858767409253340	0.024862264975235700	-0.01714473015672900	0.0005096381649289150
17.0	0.018645120988432500	0.9953689168840540	1.0179382178130200	0.972799615955089	1.0056786474552400	0.00537171073626161	0.026594636252119100	-0.015851214779595800	-0.004343413786581190
18.0	0.01980081484565720	0.9949841969059420	1.0165446544767500	0.9734237393351330	0.9976667274620920	0.006541291482333660	0.0267893740156271	-0.013706791050959800	0.004041528366149050
19.0	0.020654791727593300	0.9946951497936210	1.0172006017052300	0.9721896978820080	0.997156342421036	0.007406010283405710	0.02855252840724780	-0.013740507840436400	0.005117627526302060
20.0	0.021145340656227200	0.9943305295108870	1.0172893686042300	0.97137169041754	1.0010876940168300	0.00808936882377515	0.029656607278876900	-0.013477869631326600	0.0017500089595061400
21.0	0.02137897878431010	0.9943662858150800	1.0178965120581200	0.9708360595720360	0.9953806765670660	0.008217273114648690	0.030319828520815600	-0.01388528229151820	0.007293194788784940
22.0	0.021572367720874100	0.9947284691873890	1.0169305881222600	0.9725263502525220	0.9825726957071580	0.008015084383059530	0.028871212807047800	-0.012841044040928800	0.019390796084022600
23.0	0.02193519317400480	0.9944734689143610	1.0171885868101500	0.9717583510185740	1.0007063168967800	0.008506338386959990	0.029841541039558800	-0.012828864265638800	0.0026611384946568000
24.0	0.02255685943876300	0.9940285970442730	1.015947107467530	0.9721100866210200	0.9990112129765490	0.009359311381019380	0.02993927646588710	-0.011220653703848300	0.004695183137528330
25.0	0.023357802948796000	0.9942390620812510	1.0164854424284100	0.9719926817340910	0.9998119284602760	0.009719307955513920	0.03061255939466530	-0.011173943483637400	0.004497773370530510
26.0	0.0241315528986295	0.9940580639439030	1.016953181443350	0.9711629464444550	0.9978883285508500	0.010427111139391900	0.03194048927430940	-0.011086266995525600	0.006851771670022860
27.0	0.02465496985741730	0.9939362411739410	1.0168076812433600	0.9710648011045240	0.9923701678887320	0.010906415833896700	0.03237115819806830	-0.01055832653027490	0.012402738874885300
28.0	0.02480750727510520	0.9936583517131590	1.0158653281219800	0.9714513753043420	1.0000506496122200	0.011275140183532700	0.032116684390051500	-0.00956640402298607	0.005282959224328330
29.0	0.02463549870171990	0.9936413846305250	1.0164648691774000	0.9708179000836440	0.9956786221820440	0.011169695938820300	0.0325973926969875	-0.01025800081934690	0.009283264313489
30.0	0.02432697376838450	0.9934385904895740	1.0155055183311300	0.9713716626480150	0.9999952992733310	0.01114668166295220	0.0318512392133756	-0.00955787588747116	0.005000241964035090
31.0	0.024110518036144500	0.9936648503504710	1.017321418017650	0.9700082826832920	0.9993574781888920	0.010779668726928700	0.03297425642031850	-0.011414918966461100	0.005451522174103880
32.0	0.02413245136737030	0.9943486755964750	1.017209960286290	0.9714873909066590	0.9853570499984650	0.010154949821060800	0.03162184798690980	-0.011311948344788100	0.018588054684003700
33.0	0.024378234033664800	0.9936910433826210	1.017086043680560	0.9702960430846830	0.9952005989203640	0.010942364307274700	0.03289101467477320	-0.011006286060223900	0.009553314618423640
34.0	0.02468027598090270	0.9933197323503640	1.0168049777204900	0.9698344869802420	0.9910453670094150	0.01150109969958070	0.03352689250117270	-0.010524693102011300	0.013661179422886100
35.0	0.024807958608624200	0.9932152156024990	1.016517487640540	0.969912943564459	0.9929975810646900	0.011688602246267600	0.03354563979160520	-0.010168435299070100	0.011921185322125600
36.0	0.02459156114985710	0.9941409373916300	1.0173193358208500	0.9709625389624130	0.994322244325047	0.01066930429168790	0.032428612024119200	-0.011090003440743500	0.010527221972217200
37.0	0.024013589568900800	0.9939817121516770	1.0168796286080200	0.9710837956953370	0.9945899876382740	0.010416546296226800	0.03191283270093820	-0.011079740108484600	0.009872841358240940
38.0	0.02321849822507720	0.994095508971874	1.0179474925406900	0.9702435254030550	1.0110291621133100	0.009753099638177340	0.0321508016890617	-0.01264460241270700	-0.006250551667005060
39.0	0.02243558660649010	0.9944574437391620	1.0167914389385100	0.9721234485398090	0.9985031330935210	0.00887112542166404	0.029848799318075200	-0.012106548474747100	0.0050898851535940800
40.0	0.021856445427769100	0.994294394575186	1.0174263356850400	0.9711624534653310	0.9898691705355660	0.008618611482329570	0.03034294664089420	-0.013105723676235100	0.012792841391230200
41.0	0.021532716011062100	0.9946173400254140	1.0182587689565800	0.9709759110942450	1.0072832814936800	0.008088377388419800	0.030301023848097200	-0.014124269071257600	-0.003855674002618740
42.0	0.021349026114779900	0.9946286430451830	1.0180628991051200	0.9711943869852430	0.988569650372493	0.007950216409595920	0.02996054264194430	-0.01406010982275250	0.013653166372949200
43.0	0.021085623827956100	0.9949223502263310	1.0176406071641400	0.9722040932885240	0.9897202842983510	0.0074923904182062300	0.02883458550583050	-0.013849804669418000	0.012394656746698300
44.0	0.020537096982061400	0.9948567285396900	1.0178522974324700	0.9718611596469080	1.0041964903761000	0.007170992348322390	0.028772940601010800	-0.014430955904366100	-0.0016177815208142600
45.0	0.01962346861223340	0.9953513634458920	1.0179648100450600	0.9727379168467240	0.9974305818398120	0.0060701370554992100	0.027331443911166500	-0.015191169800168100	0.004140369800903860
46.0	0.018434050003847200	0.9954260450265640	1.0187532240616600	0.9720988659914660	1.004554542022880	0.005169040204011780	0.027101132392033300	-0.016763051984009700	-0.0034234991715069900
47.0	0.01718051646478920	0.9955745319185020	1.0185810171559400	0.9725680466810620	0.9993624473593660	0.004156347266784860	0.025795270783095300	-0.017482576249525600	0.00061575992435109
48.0	0.01666099916074980	0.9962627880471030	1.0201417845868500	0.9723837915073560	0.997164341991444	0.003144684393281780	0.02561163963341300	-0.019322270846849500	0.0023259238864346800
49.0	0.01672179562208060	0.9964083603385350	1.0187465952619800	0.9740701254150880	0.9791251673617590	0.0030538219318944900	0.02406822669334110	-0.01796058282955210	0.01920290325936220
50.0	0.017036997974535700	0.9961308782894320	1.019295329017030	0.9729664275618370	1.0067319100451000	0.0035326686977943900	0.0253233910940793	-0.018258053698490500	-0.006465372829978600
51.0	0.017412801834396900	0.9957461254824580	1.0186187999432400	0.9728734510216790	0.999280390257719	0.004157247581329840	0.02567594777064630	-0.01736145260798660	0.0008551362663363690
52.0	0.01762194390133210	0.9958020206960640	1.0186439357297000	0.9729601056624260	0.9974694171766100	0.0042505536785148400	0.025729473974911700	-0.01722836661788200	0.002708475627930500
53.0	0.01752572048787240	0.9955886460007960	1.0190101746762500	0.97216711732534	0.9899189386924230	0.004382716626993220	0.02641552712487740	-0.01765009387089090	0.009727262775093620
54.0	0.017148485175673200	0.9966409997536660	1.0204395993297600	0.9728424001775730	0.9946106448459970	0.003128800021497720	0.025523817737187100	-0.01926621769419160	0.005067609619234310
55.0	0.016664648332334400	0.995997046842205	1.0190502617210500	0.9729438319633580	0.9987314599867850	0.003399260025202130	0.025079607973275000	-0.018281087922870700	0.0008514866233346280
56.0	0.01630515466703280	0.9967681780734810	1.0196009208315000	0.9739354353154640	1.0088691643999100	0.0024235406225743000	0.023920258111703700	-0.01907317686655510	-0.009009772693956840
57.0	0.016233624875565400	0.9965387853584450	1.019918697963180	0.973158872753712	0.9864964410328330	0.0025882682712878400	0.024595796299461900	-0.019419259756886300	0.0120206731868624
58.0	0.016458626346185900	0.9963844686487920	1.0190289065778300	0.9737400307197580	0.9875172777483840	0.0028921207095014800	0.024197437188923600	-0.018413195769920600	0.011225953307590300
59.0	0.016829150235535100	0.9962635202974130	1.0180555552939700	0.9744714853008510	0.9909772122887290	0.0032662135564616400	0.023761060980539700	-0.017228633867616500	0.008251754029691580
60.0	0.01711572183013410	0.9959591106330640	1.0182426990016400	0.973675522264484	0.9975301014872350	0.0037512268311798900	0.024703952539810300	-0.017201498877450500	0.002298409194121530
61.0	0.017133618378667100	0.9962812239498400	1.018045495044590	0.9745169528550880	0.9941191255744410	0.003461871722221770	0.023931508275086600	-0.017007764830643100	0.0055188305224190300
62.0	0.01684207277170190	0.9963278488162640	1.0193244170684900	0.9733312805640340	1.002979216425410	0.003211866208577540	0.024853969822903500	-0.018430237405748400	-0.0030399295717863200
63.0	0.01636622797250760	0.996519685017686	1.019422218765530	0.9736171512698410	0.9945108754100370	0.002699843319968630	0.024253525779224000	-0.018853839139286700	0.00461599112259358
64.0	0.015930060767944900	0.996394621267494	1.0189138516277700	0.9738753909072150	0.9972466347854040	0.002514387562000400	0.023707168547740700	-0.01867839342373990	0.0017388671712735600
65.0	0.015736269252385800	0.9965623727610390	1.020017305390770	0.9731074401313040	0.9943923434943110	0.002219165878336320	0.024283247339051100	-0.019844915582378500	0.004288153974603180
66.0	0.015857578898769400	0.996052825756372	1.018458204569890	0.9736474469428530	1.0026288677081000	0.0027857066016485300	0.02385718258368380	-0.018285769380386800	-0.0033944375642894200
67.0	0.016197794602928100	0.9967692362582440	1.0207064891230000	0.9728319833934900	0.9903325239635950	0.00234499351713937	0.024877146035375000	-0.02018715900109630	0.008414786419009390
68.0	0.016543498845926500	0.996026999260983	1.0189797372861400	0.9730742612358280	0.9871702893334540	0.0032868711652658000	0.024877541422077100	-0.018303799091545500	0.011608673019068500
69.0	0.016678653395305100	0.9965685788072620	1.0193030687244900	0.9738340888900320	0.9986512515741840	0.0028720279331284700	0.024267013409837600	-0.01852295754358060	0.0009369011046287950
70.0	0.016500606528317900	0.9963911259696980	1.0189624485398700	0.9738198033995260	1.0035050259294500	0.0029152948423452700	0.02415433719901000	-0.01832374751431940	-0.003776171409002400
71.0	0.01607525352788360	0.9963707289804880	1.0200980546057400	0.9726434033552320	1.0137432199974100	0.0026351591331976600	0.024957770158359300	-0.01968745189196400	-0.013825244645677400
72.0	0.015601749912928200	0.996645036548503	1.0194556908811000	0.9738343822159050	0.9954882474828600	0.0020491472993307400	0.0235122712070441	-0.01941397660838260	0.0031646171673600100
73.0	0.01530571288405030	0.9965704023648650	1.0199807219950100	0.9731600827347210	0.9968485202985190	0.001911566933138790	0.023940161996074800	-0.02011702812979720	0.0016784944527608500
74.0	0.015318221284554300	0.996731751652929	1.0194464802227600	0.9740170230831010	1.0061494656629000	0.0017700971660579800	0.023149271347446400	-0.019609077015330500	-0.007109956166498340
75.0	0.015605545213597200	0.9963932001801390	1.0198796570418600	0.9729067433184200	1.0002926576917500	0.0022871647558864600	0.02439129754613800	-0.01981696803436510	-0.0013605490671282500
76.0	0.0159873137718504	0.9963429791709440	1.019636881302900	0.9730490770389870	0.9878750855027170	0.0026010345523081400	0.0245159170073699	-0.019313847902753600	0.010563624120715900
77.0	0.016233371554110600	0.996334409882752	1.0187968047692100	0.9738720149962960	0.9923941327216770	0.0027826250690223800	0.023911050983744600	-0.018345800845699800	0.006509379267285780
78.0	0.01618734837508350	0.996222343800876	1.0182810220654900	0.9741636655362660	0.9986477113394210	0.002856926797108430	0.023601712895707700	-0.017887859301490800	0.0005977393666230090
79.0	0.015850631804548200	0.9964332138381880	1.0189938894594900	0.9738725382168820	0.9835790961748970	0.002422600735448220	0.02364929837335780	-0.018804096902461400	0.014467652062632000
80.0	0.01538168082811560	0.9963886521173600	1.0190321827684800	0.9737451214662430	0.9933362635321650	0.002137421377174970	0.023439195435802300	-0.01916435268145240	0.0050322267123051200
81.0	0.015011048792873700	0.997024646665317	1.0194820991925300	0.9745671941381020	0.9962121043319580	0.0012808162695397300	0.022422098373672800	-0.019860465834593300	0.0020720382382891800
82.0	0.014917716078183600	0.9973481992639890	1.0199754905370500	0.9747209079909260	0.9892128283819830	0.0009106404230517920	0.022219346556431500	-0.020398065710328000	0.008569063132590200
83.0	0.015133095001794200	0.996493310642639	1.0190915926066200	0.9738950286786620	0.9811031855545440	0.0018657435188466800	0.023127114256313000	-0.019395627218619600	0.01626445259168510
84.0	0.01552421994134190	0.9965428358255330	1.0199211768536200	0.9731644947974450	0.998228401347951	0.002089916694297320	0.02408571844786070	-0.019905885059266000	0.0005308411019701770
85.0	0.01586514310961220	0.9966292856343050	1.0190401297905500	0.9742184414780600	0.9933801578895250	0.0022485381880010700	0.023342482956320800	-0.018845406580318600	0.005328079232772280
86.0	0.01595822331249410	0.9963106390312500	1.019312768991360	0.9733085090711370	1.0104928595005400	0.0026118933368989400	0.024255630848745000	-0.01903184417494710	-0.010799920790853500
87.0	0.015740221341606900	0.9965091210747490	1.01928014192216	0.9737381002273370	0.9872320551235500	0.0022736958659547200	0.023702908767650900	-0.019155517035741500	0.010991102743527500
88.0	0.015316268760190700	0.997156621488682	1.0201228828956300	0.9741903600817350	1.0214950450571200	0.0013681040244927000	0.022994788915233800	-0.020258580866248400	-0.021804325964853500
89.0	0.014903481592503000	0.9968855573449750	1.019558293218940	0.9742128214710150	0.9945371138045070	0.0013362781485398900	0.02268445434186740	-0.020011898044787600	0.003571627691271970
90.0	0.014714476992223200	0.9970951139204380	1.020043789841580	0.9741464379993	0.9917634466292570	0.0010065447939737600	0.02260940601526160	-0.02059631642731410	0.006041436164791950
91.0	0.014843300373895500	0.9968666422155370	1.0197631471238400	0.973970137307236	0.9929189277282180	0.001311598056479170	0.022867344036111700	-0.020244147923153400	0.00504834056275995
92.0	0.015214976992633100	0.9968116100936100	1.0197476974362700	0.9738755227509520	1.0014003770337800	0.0016224169181034800	0.023216418468498000	-0.01997158463229110	-0.002679863447022240
93.0	0.015625759671412400	0.9967751522529730	1.019360653279690	0.9741896512262540	1.0013942212670300	0.0019439410894848700	0.02320754532589420	-0.019319663146924400	-0.002387671996656770
94.0	0.015852474812970400	0.9968931469689260	1.0201738860507100	0.9736124078871380	0.9885050403487560	0.0019892344428340700	0.023914375200299400	-0.019935906314631300	0.009881709589081200
95.0	0.015772289165183300	0.9962243481490560	1.0193395977354200	0.9731090985626920	0.9981121285944190	0.002563191433502250	0.02432331513011390	-0.019196932263109400	0.0008133872878462770
96.0	0.015428627810240600	0.9966926612937210	1.0201180347460400	0.9732672878413980	1.0012589818851700	0.001882141962748860	0.023939869011936600	-0.020175585086438900	-0.002397207137628740
97.0	0.015007870309811600	0.9967360427987700	1.019397694830480	0.9740743907670570	1.0013448422789900	0.001549830828752770	0.02288947032532400	-0.01978980866781850	-0.0027717232717836500
98.0	0.014739330375977800	0.9972273782881560	1.0198096834819000	0.9746450730944170	0.9938075669264430	0.0009001864640579860	0.022169411393970700	-0.02036903846585480	0.004142181790130570
99.0	0.01477219221545020	0.9966105008959100	1.01973557772184	0.9734854240699800	0.9895125513078720	0.0015025917061424100	0.023265774423222500	-0.020260591010937700	0.008187561599649360
100.0	0.01509544226646780	0.9967663412400360	1.0195731937981600	0.97395948868191	1.0044636871419600	0.0015820118156581800	0.023050254897077500	-0.019886231265761100	-0.005664730803040370
101.0	0.015543762772590700	0.9972536699956810	1.0197302603235800	0.9747770796677840	1.0070978732631000	0.001436463490209830	0.022601682604329900	-0.01972875562391020	-0.00785435368621806
102.0	0.015886224611850800	0.9963919983655140	1.0195236719032600	0.9732603248277670	0.9897936999035100	0.002484831028445140	0.024244149929154200	-0.019274487872263900	0.008701407193366980
103.0	0.01595018488552180	0.9966879055331690	1.0200913408659600	0.9732844702003770	0.9989872566687	0.002250262513955130	0.024269867467827100	-0.019769342439916800	0.00011211314539757100
104.0	0.015713903122421500	0.9962346391916540	1.0190845768928300	0.973384701490475	0.9964035503991390	0.002513446016412920	0.02401486292266150	-0.018987970889835700	0.002381874838650500
105.0	0.015318176251203500	0.9970543181493370	1.0197634037348000	0.9743452325638750	0.9904341144105060	0.001466387272307910	0.02284819471217670	-0.019915420167560900	0.00770656231201991
106.0	0.014990748834091500	0.9973153238002220	1.0199098540347400	0.9747207935657070	0.9979654607827970	0.000992596402570854	0.022280514605882700	-0.02029532180074100	0.00040680110720613100
107.0	0.01492406180091440	0.9966595599266990	1.0197077454703900	0.973611374383004	0.9960931478870020	0.0015624733217682100	0.02326080948854600	-0.020135862845009600	0.002123312214075080
108.0	0.01517194253048550	0.9966024930582300	1.0195249279947600	0.9736800581216980	0.9911353771484930	0.0017892934990396800	0.023349789017094800	-0.019771202019015400	0.006948436780775120
109.0	0.015620674786128700	0.9963178192872590	1.0196874672129400	0.9729481713615770	0.9842438831093640	0.002368930684967	0.02436043991395710	-0.019622578544023100	0.013689609761611600
110.0	0.016049973134707300	0.9966938417207680	1.019523207199020	0.9738644762425180	0.9872314798656940	0.0023156306591057200	0.02382072912502970	-0.019189467806818300	0.011207574468384800
111.0	0.016251141739066400	0.9964547267869430	1.019086564992440	0.9738228885814440	1.0062832323008900	0.0026813924109764100	0.023981121864013700	-0.01861833704206090	-0.0065867105886274700
112.0	0.01613901101354310	0.9962760543595040	1.0189556058898700	0.9735965028291340	1.0008743744359000	0.0027712387297622300	0.02410722362285400	-0.01856474616332950	-0.001538362803960380
113.0	0.01579758457664990	0.9964942845126950	1.0197687621678500	0.9732198068575350	1.003058296963010	0.002326432997881090	0.024221914437675600	-0.019569048441913400	-0.003842979002402000
114.0	0.015434901472245200	0.9967769006107340	1.0195136897613500	0.9740401114601220	0.9845083442095660	0.0018088840489156300	0.02322249980872680	-0.019604731710895500	0.013314240872334400
115.0	0.015271335745066100	0.9966430520388470	1.0190812554596700	0.9742048486180260	0.9888361543144870	0.0018215588206845300	0.022936907984497400	-0.019293790343128300	0.009167415102505540
116.0	0.015421274460168200	0.9964566746702350	1.0198206936804600	0.9730926556600100	0.9992745245891490	0.0020992735395393900	0.024095467842369900	-0.01989692076329110	-0.0005276709126292490
117.0	0.01583166853602740	0.9966849772814290	1.0196162043591900	0.9737537502036720	1.0135864683743900	0.0021715450477577800	0.023757244563932900	-0.019414154468417300	-0.013844988124175500
118.0	0.01631043154852550	0.996340326202893	1.0192366105083	0.973444041897486	0.9953508279024240	0.0028297467772988500	0.02437511948520990	-0.01871562593061220	0.0037878456267480500
119.0	0.016629447246630800	0.9961035245204570	1.0189876688192100	0.9732193802217000	1.011038422788650	0.0032749649985640100	0.024803061787348800	-0.018253131790220800	-0.010852784116775900
120.0	0.01664690982948160	0.9960890494218430	1.0190020433329700	0.9731760555107170	0.9853600956197540	0.003300686520809670	0.024859129248037800	-0.018257756206418500	0.013366867676623200
121.0	0.01638334664853650	0.9967134301686940	1.0191138286504700	0.9743130316869140	0.9890623719384490	0.002530611617009290	0.02361770101175020	-0.01855647777773160	0.009731339333764870
122.0	0.01601052804396220	0.9965432996261740	1.019439660356790	0.9736469388955530	0.99366802349948	0.0024296663575101700	0.023977169656354100	-0.01911783694133370	0.0051593231226436900
123.0	0.015759215730729800	0.9965380822122950	1.0195903838595600	0.9734857805650340	1.0034450557175200	0.002259005227262450	0.023955312182403100	-0.019437301727878200	-0.004236175394048830
124.0	0.015795254193693300	0.9966607681738710	1.0191408608566400	0.9741806754911050	0.9939594372468020	0.002170021019677520	0.023317757196126200	-0.01897771515677120	0.00473573858652527
125.0	0.016130497399325300	0.9968624019540200	1.0194519029378400	0.9742729009701960	1.0057503649640600	0.0022136582792507400	0.023477274765973600	-0.01904995820747210	-0.006164534759891950
126.0	0.01661636972713590	0.9967276700708080	1.0192318254461200	0.9742235146954980	0.99780562765265	0.0026794091460691100	0.023865759014567400	-0.01850694072242910	0.0016906928350199200
127.0	0.017023516663202200	0.9963482346490270	1.0192954365359100	0.9734010327621460	0.9988328052502740	0.00331929175449975	0.024912602028812500	-0.018274018519813000	0.0010060646214961200
128.0	0.017164803116142000	0.9963818000104790	1.0185374807281000	0.9742261192928600	0.9966602423459420	0.0033880726761427200	0.024242246877069400	-0.017466101524784	0.0031517503659005800
129.0	0.016995655916978600	0.9961435213815210	1.0191667762556900	0.9731202665073480	0.9903613274108450	0.003492295825464700	0.02514634195850110	-0.01816175030757170	0.00894405821705278
130.0	0.01663790467946670	0.9958237397852380	1.0193011820765500	0.9723462974939300	1.0004136741821300	0.0035425871201192800	0.025614728123424300	-0.018529553883185800	-0.0007551972118165080
131.0	0.01631432767967400	0.9961567216703330	1.0183080964913100	0.974005346849356	1.002709053007550	0.0030069712339213700	0.02384491376068960	-0.017830971292846800	-0.0031519587013861800
132.0	0.016229027087043700	0.9967298025990870	1.0200310725285800	0.9734285326695900	0.9933094394048660	0.00240546194752225	0.024332044395192600	-0.019521120500148100	0.00564809446705374
133.0	0.016457827053492800	0.9959946465709650	1.0188296143930200	0.9731596787489060	0.9927283741477640	0.0032578625048231500	0.024741886329984000	-0.018226161320337700	0.006352536791150080
134.0	0.016907509676239300	0.9960461794143450	1.0193361538664600	0.9727562049622300	0.9934159258267250	0.003521772175636440	0.025429031886116200	-0.01838548753484340	0.006021182017095880
135.0	0.01736576391193920	0.9957605823156220	1.0186638400673500	0.9728573245638900	0.99309383973983	0.0041107875580298700	0.025639536297732900	-0.01741796118167310	0.0066427734023398600
136.0	0.01761504392751090	0.9959006129434890	1.0187678135253300	0.9730334123616530	0.9923422135529450	0.004152956748216420	0.025657722284872300	-0.017351808788439500	0.007521234977295630
137.0	0.017549238143020400	0.995325680683826	1.0176653369981200	0.9729860243695280	0.9955255909112160	0.004648928054904310	0.025642714668534500	-0.01634485855872590	0.004487150573603140
138.0	0.017230541938094900	0.995823718711421	1.0194939641637500	0.9721534732590920	0.9999913155749320	0.003955272223421070	0.026214574853254200	-0.01830403040641200	5.69103544160198E-05
139.0	0.016856015034279500	0.9961411136623950	1.018406833456550	0.9738753938682430	0.996070357811348	0.003399012161732500	0.0243405351997427	-0.017542510876277700	0.003491561404953850
140.0	0.016651769774416300	0.9960838974334280	1.0178483025383000	0.9743194923285600	0.9871416607420350	0.003311610910947190	0.0237891254180746	-0.017165903596180200	0.011710840808698800
141.0	0.0167515713866235	0.9961564505457540	1.0198077654757700	0.972505135615733	1.0115185406119900	0.003308438443180000	0.02555952549417930	-0.018942648607819300	-0.011226193608956200
142.0	0.017805768633826500	0.9958267939899020	1.0175941058586000	0.9740594821212080	1.006098140032630	0.004357916599993510	0.02482571281159580	-0.016109879611608800	-0.005327059195753110
143.0	0.01905707047529580	0.9954688596089630	1.0175798404194600	0.9733578787984640	0.9969838583439890	0.0055660085378590300	0.026337816706416600	-0.015205799630698600	0.004166238097349640
144.0	0.020128260412410800	0.9952338142761840	1.0188897515709100	0.9715778769814560	0.9990343859038400	0.006530004602284210	0.028753563160295700	-0.015693553955727300	0.002980280674141130
145.0	0.020858307189390400	0.9946621516213910	1.0175182020095500	0.9718061012332320	1.0033695310932600	0.0075780505010905700	0.029051820968460500	-0.013895719966279400	-0.0006099044440970180
146.0	0.02124309968863370	0.9949751448003570	1.0167160208121300	0.973234268788587	0.9997987424456780	0.007554839851967400	0.027976018290048500	-0.012866338586113700	0.003036012683710910
147.0	0.021436684129241500	0.9947461568715680	1.0181150275994300	0.9713772861437060	1.0046427857626700	0.00790109248802597	0.029844446311416700	-0.014042261335364800	-0.0014140089898997600
148.0	0.021667698288093200	0.994877382174225	1.0180802259225900	0.9716745384258580	0.9890836631991290	0.007939254363562580	0.029732599844650600	-0.013854091117525500	0.013395304265208900
149.0	0.022115848253210100	0.9943799851227590	1.017089732137200	0.971670238108319	0.9995899121937810	0.008720086240590580	0.03004194432808540	-0.012601771846904200	0.0038415891549887200
150.0	0.022814715110840200	0.9939718931578760	1.0169055775822500	0.9710382087334990	0.9848403842643570	0.009589913385534450	0.031109534003101500	-0.011929707232032600	0.01815010826452360
151.0	0.023633049558882600	0.9944730160899360	1.0173345061861500	0.9716115259937170	0.9997061197603000	0.00969003089077905	0.031161492785632100	-0.011781431004074000	0.0047895567827151700
152.0	0.024344593885727200	0.9938355964577800	1.017035812165550	0.9706353807500090	0.995838329251046	0.01078372116369130	0.032558633361955600	-0.010991191034573100	0.008930277141785800
153.0	0.0247489648092482	0.9930748286669430	1.0169404093974900	0.9692092479363980	0.9957479981859950	0.011777759179435900	0.034164174381153600	-0.010608656022281900	0.009297125415203540
154.0	0.02477873008336120	0.9939830484595350	1.0169278597722300	0.971038237146843	0.994554096820163	0.010948577191605500	0.03247514208657940	-0.01057798770336830	0.010439951410743400
155.0	0.024535220314872000	0.9938330663083850	1.0171520952979200	0.970514037318848	1.0021745956017800	0.010918696501658400	0.032807436345582000	-0.01097004334226530	0.0030850090846689600
156.0	0.02423385950681880	0.993781101801948	1.0163569269609100	0.9712052766429900	0.9865794394882080	0.01075917085445390	0.03193795957341380	-0.010419617864506	0.017520499113262800
157.0	0.024088351908655300	0.9935957753701850	1.0160186601504100	0.9711728905899620	0.9933357869177850	0.010832016162427200	0.031872820616753300	-0.010208788291898900	0.011102302799599800
158.0	0.024195873617203300	0.993597890122678	1.016582896270680	0.9706128839746750	0.998331377738644	0.01090364995693720	0.03246883576724110	-0.010661535853366700	0.006478975979336640
159.0	0.024484877995982200	0.993864496322629	1.0168806747081300	0.9708483179371300	0.9863486597038290	0.01085483663870580	0.032455821530896200	-0.010746148253484700	0.017910491284730100
160.0	0.02475352380615670	0.993533659878363	1.0167835912258200	0.9702837285309050	1.002749556591920	0.011352029394934200	0.03316439001121350	-0.010460331221345200	0.0026928486803688000
161.0	0.02477810457202530	0.993558171826264	1.015487866029960	0.971628477622567	1.0059433172044900	0.011349291551061500	0.03193459936249170	-0.009236016260368600	-0.0003193739501848310
162.0	0.024433293277548600	0.9940246118322520	1.016861749623940	0.9711874740405600	0.9946562584793830	0.010669005283465500	0.03210113394024340	-0.010763123373312300	0.010103179287957700
163.0	0.023759675915892700	0.9940648775336990	1.0168187061861000	0.9713110488812960	0.9959941797629750	0.010161808026078200	0.03153609035337380	-0.011212474301217400	0.008375928092165010
164.0	0.022942333185293300	0.9943451925095680	1.0160723616846800	0.9726180233344520	0.9955332298179420	0.009331211192600660	0.029728415594245300	-0.011065993209044000	0.008239625629691690
165.0	0.0222119629676388	0.9943698184726210	1.017008774739520	0.9717308622057190	0.9986196424267760	0.008796805995705720	0.03005440813247350	-0.012460796141062000	0.004824115007497590
166.0	0.021721602366977300	0.9944311320146860	1.0160016722963000	0.9728605917330700	0.9941725926555990	0.008399857925965150	0.028655088490262900	-0.011855372638332600	0.008667024410528480
167.0	0.021465101707655100	0.9945853188282930	1.0171612254056700	0.9720094122509180	0.9954156790751230	0.008073901126477320	0.02926817565456420	-0.013120373401609500	0.007320326353811500
168.0	0.02128109766716170	0.9946175303731990	1.0169572217977900	0.9722778389486070	0.9971096236069140	0.007915926614651000	0.02889088959902050	-0.013059036369718500	0.005598234038498120
169.0	0.02094035178979670	0.9950894901952940	1.018845091058170	0.9713338893324230	0.9829132797412510	0.007231528645260350	0.029555565623960300	-0.015092508333439600	0.01863409822645710
170.0	0.020269584722355300	0.9951699531733960	1.0178394597371500	0.9725004466096380	0.9960885196750800	0.006690942719053620	0.027988464435368300	-0.014606578997261000	0.005854156578191080
171.0	0.019245351915118400	0.9954567459540250	1.0185382175397000	0.9723752743683470	1.001208708489140	0.005706353665508410	0.027400524889926000	-0.015987817558909100	0.00031106187209287300
172.0	0.018007582772221100	0.9959190123674140	1.0191022325526900	0.9727357921821400	1.0046846710659100	0.004408536549446010	0.026214241547374700	-0.017397168448482700	-0.003844261954932270
173.0	0.016795915874526100	0.9955504419303860	1.0188495941603100	0.9722512897004610	0.9905536898218200	0.003910172618598080	0.025818376608173800	-0.017998031370977600	0.00862487732103207
174.0	0.016645992851514700	0.9965234109347950	1.0189186205650300	0.9741282013045650	0.9785867073868490	0.002892572168465790	0.023970984272068400	-0.018185839935136800	0.019647842043773600
175.0	0.016806971391173600	0.9964126884190040	1.0197191294692300	0.9731062473687820	0.9889554601310840	0.0031068106867053000	0.025038291286284100	-0.018824669912873500	0.010126517580339500
176.0	0.01716846430909610	0.9965568639231940	1.0187022443421300	0.9744114835042610	0.9953756524217030	0.0032258985080474700	0.02406565855982770	-0.01761386154373270	0.004362665164247090
177.0	0.017511503962850900	0.9953447425725040	1.0182393069226100	0.9724501782223960	0.9913915680983110	0.004603388388361210	0.02611445572248080	-0.016907678945758400	0.00833956368717332
178.0	0.01762610760685070	0.9963995795913150	1.0193234351980000	0.9734757239846350	0.9977384248483090	0.0036911132823310500	0.02527007472846370	-0.017887848163801600	0.0024579301143170900
179.0	0.017424023544910900	0.9954696235635180	1.0187081973793300	0.97223104974771	0.9987186163159610	0.004424173382917870	0.02627893719977030	-0.01743059043393450	0.0013929792092020800
180.0	0.016986155823245200	0.9961799034743440	1.0187671521009500	0.9735926548477400	1.0034075184334400	0.0034524872655311500	0.02468766767901260	-0.017782693147950300	-0.003345272437922840
181.0	0.016519218150719400	0.9965025996310110	1.0203026726682900	0.972702526593728	0.9916990925512970	0.0028203789022160600	0.025215597010260600	-0.01957483920582840	0.00735984308430483
182.0	0.016244877345692700	0.9960082004988910	1.018503381833180	0.9735130191646070	1.0012891265092100	0.0030974679995970900	0.024250905122939900	-0.018055969123745700	-0.0018566822028793400
183.0	0.01628087422726020	0.9962942485421250	1.0186751920181100	0.973913305066141	1.0036434427398100	0.0028537210936489700	0.02390520059248820	-0.01819775840519030	-0.004060541332096940
184.0	0.016577914946611000	0.9961994269252110	1.0190963292887900	0.9733025245616350	1.0066065924945900	0.003148786275956550	0.024680739262639100	-0.018383166710726000	-0.006666267844960720
185.0	0.01694619809088240	0.9959702134895570	1.0192076327242900	0.972732794254821	1.0054988680611200	0.0036203283985164000	0.025485243194731500	-0.01824458639769870	-0.0053570384997729500
186.0	0.0171573423377501	0.9958392198790880	1.0194719142114800	0.9722065255467000	0.9878878853127410	0.003889757589325350	0.026103016106197600	-0.01832350092754690	0.011367336296922500
187.0	0.01706701782222600	0.9963983984061850	1.0197446605176200	0.9730521362947450	1.0008944731306100	0.0033014453240529500	0.025260790148574800	-0.018657899500468900	-0.0009104254900452660
188.0	0.016692474302064500	0.9961984390808970	1.0187373971174300	0.973659481044367	1.0012578842351400	0.003230430301310540	0.024437348717758200	-0.01797648811513710	-0.0015151111127534000
189.0	0.016203362588444300	0.9965584308660760	1.019815197329620	0.9733016644025360	0.9923461769763930	0.0025489832109283700	0.024442623045807000	-0.019344656623950300	0.006533403771351520
190.0	0.01583077447151010	0.9959469390074010	1.0178277580454700	0.9740661199693290	1.002201610942150	0.0028678398496520500	0.02343962740233180	-0.017703947703027700	-0.003008638741753570
191.0	0.015743312145927000	0.9963323934514710	1.0186072136122900	0.9740575732906480	0.9892106210732160	0.00244332986809799	0.02340555581660390	-0.01851889608040790	0.00914666705182717
192.0	0.015956690845647600	0.9959081491239930	1.0200063234725700	0.9718099747754190	0.9860755005490540	0.0029867601066766300	0.02564384427935380	-0.01967032406600060	0.012219707699523500
193.0	0.016325383730750500	0.9962629563641980	1.0195794946877900	0.9729464180406050	0.9924979549156330	0.002911951845276560	0.02484774485627490	-0.019023841165721800	0.006476211558414920
194.0	0.01662079237103930	0.9959794853633680	1.0185310455687900	0.9734279251579470	0.9915153435357850	0.003386404974865930	0.024591898391615800	-0.017819088441883900	0.007602728881443150
195.0	0.01665399461083810	0.9962856669573910	1.0190369289431600	0.9735344049716240	0.9826410410853060	0.0031210309716221100	0.02452885116146590	-0.01828678921822170	0.015898652642048
196.0	0.016377200385985400	0.9962921193860640	1.018544571503640	0.9740396672684850	0.9933424796248900	0.0029231762914118600	0.023866143418852200	-0.01801979083602850	0.005720393046325650
197.0	0.01590947185307590	0.9960294802205640	1.0191238127653500	0.9729351476757740	0.9937976255231900	0.002842200094816560	0.02456126918229770	-0.018876868992664600	0.004967246036088030
198.0	0.015472905649757400	0.9971161303716940	1.0211352869228400	0.9730969738205510	0.9968941403007410	0.0015128374796552200	0.02412025071357250	-0.021094575754262100	0.0017521005707287600
199.0	0.015273523121813200	0.9968265065459440	1.0206776923350100	0.9729753207568830	0.9872887451516170	0.0016469629163046900	0.0241051976168142	-0.020811271784204800	0.010612897799019700
200.0	0.015390785292297900	0.9969706884481140	1.0200972399494200	0.9738441369468090	1.0073583423855600	0.0015947474279613000	0.02336577582365040	-0.020176280967727800	-0.008208768932853830
201.0	0.015735021123446800	0.9967989912214510	1.0191095603337000	0.9744884221092010	0.9907604167986800	0.001998315297106390	0.02300429629137580	-0.019007665697163000	0.007691886777256720
202.0	0.016095613841757500	0.9966830813280540	1.0205973353991400	0.9727688272569730	1.0210200731871200	0.0023549185450773900	0.02486978332880410	-0.02015994623864930	-0.02080291417727980
203.0	0.0162540873043782	0.9963027351830350	1.018404181565430	0.974201288800644	0.9915010755128910	0.0028277137225002000	0.023625190838562600	-0.01796976339356220	0.0073604491743223800
204.0	0.016101407583283200	0.9967091326276480	1.0189803436302300	0.9744379216250660	0.9998407993223150	0.002338412960951250	0.023300582836006500	-0.018623756914104000	-0.0005880998521157480
205.0	0.01569655296974670	0.996568828348533	1.0189028444934200	0.9742348122036490	0.9959686702859670	0.0021880930302722500	0.023195822686013500	-0.018819636625469100	0.0027789245326250800
206.0	0.015234922280917200	0.9963337847358130	1.0190200023863800	0.9736475670852410	0.9964933843786930	0.0020866404289154800	0.023435051581786800	-0.019261770723955800	0.001963425524012440
207.0	0.014943534131089000	0.9972082426834460	1.02097855591164	0.9734379294552520	0.9755179104048070	0.0010576771288826000	0.023437064424855400	-0.021321710167090200	0.02129274625863110
208.0	0.014959255435270700	0.9963605050453870	1.018392196092050	0.9743288139987280	0.993503216945496	0.0018708574869328600	0.022598429833605200	-0.0188567148597395	0.004581107973210960
209.0	0.015255404311603400	0.996872926346115	1.0202093180965300	0.9735365345957020	0.991078495793547	0.0015919033723024300	0.02355444385179980	-0.020370637107194900	0.007059861168430500
210.0	0.015656113777363800	0.9965296677783680	1.019810055618010	0.9732492799387220	0.9979305369972020	0.0021944956904121400	0.024098076168358000	-0.01970908478753370	0.0009035571035029840
211.0	0.015930748245518900	0.9967064802792000	1.019143172355200	0.9742697882032000	0.9832269528046700	0.002221551080975660	0.0233359226033496	-0.018892820441398300	0.014850557377633000
212.0	0.015917706721986400	0.9964520793900320	1.018819197551770	0.9740849612282970	1.0051963218655400	0.0024520625577808200	0.02349146783373450	-0.018587342718172900	-0.005786765532358770
213.0	0.015611177054313300	0.99680530232438	1.0195412143568900	0.9740693902918700	1.005412057572020	0.0019050349040934100	0.023302211625074400	-0.019492141816887600	-0.006205278771309380
214.0	0.015164286881713300	0.9960908336854810	1.0187651335415400	0.9734165338294230	1.0099841489961900	0.00226600592574039	0.02359622931218220	-0.019064217460701500	-0.010868036653943100
215.0	0.014806960336491800	0.9968627031440270	1.0185760691235400	0.975149337164518	1.0011698086514100	0.0012927394455951300	0.02172467534749220	-0.019139196456301900	-0.0027462673036621400
216.0	0.01472256034858080	0.996846704735652	1.0188647573857000	0.9748286520856040	0.9969764886842280	0.0012482654417897800	0.021978341886488900	-0.019481811002909300	0.0011514846348425600
217.0	0.014949512977020300	0.99691735960694	1.0197454685283600	0.9740892506855200	0.9995936751919930	0.0013380556410501200	0.02283089668605990	-0.020154785403959600	-0.0011577881117637100
218.0	0.015360704289785800	0.9964900510412660	1.0196864545693900	0.9732936475131390	0.9946673320231740	0.0020260474643856100	0.02384461817068820	-0.019792523241916900	0.003768051762433070
219.0	0.015731705842028500	0.9966042705977900	1.0195997687956400	0.9736087723999430	0.9879677616630350	0.0021776691965551900	0.023819323760337100	-0.019463985367226700	0.010298963463445000
220.0	0.015861217408979700	0.9968064243446360	1.018958994743280	0.9746538539459880	1.000231746972940	0.002079660407490840	0.022927818874108100	-0.018768498059126400	-0.001124774640002170
221.0	0.015679094698137000	0.9966289430632950	1.0185892243290200	0.974668661797573	0.987502266654115	0.002120209745267190	0.02278469435787510	-0.018544274867340700	0.010696521466832400
222.0	0.015283991951610900	0.9969348130730110	1.0195275396382600	0.9743420865077600	0.9973744125891440	0.0015553566708102200	0.022829424639454200	-0.01971871129783380	0.0011681249882343100
223.0	0.014890419576171000	0.996666531730243	1.0198195905147100	0.9735134729457760	0.9970387046530950	0.0015322042331850900	0.023323374621507600	-0.020258966155137400	0.0012099220898552700
224.0	0.014713626861092400	0.9965919769523030	1.0199135929113900	0.973270360993219	0.9998921276897720	0.0014787208280395900	0.023416040214481100	-0.020458598558401900	-0.001604020435367280
225.0	0.01485408429572850	0.9971148470228950	1.0198110526599300	0.9744186413858580	1.0046045544115500	0.001085889996835470	0.022454765175485700	-0.02028298518181470	-0.005966626662541780
226.0	0.01524355487218430	0.9963703383648170	1.0193759550561300	0.9733647216735060	0.99593078306321	0.002057497402374240	0.02369808348126790	-0.01958308867651940	0.002498766925662820
227.0	0.01568169374763240	0.9966700553203420	1.0199896765615100	0.9733504340791760	0.9829162149399040	0.0020800980618090600	0.02402415375593510	-0.01986395763231700	0.014965433806681500
228.0	0.01594353611726090	0.9960016840018850	1.0187513525822000	0.9732520154215670	1.0035056753355200	0.0028929220361094400	0.024295629587561900	-0.018509785515343000	-0.004165130883005130
229.0	0.015900192966370600	0.9967962674729250	1.0196182206497600	0.9739743142960910	0.9935367090432990	0.0021148148982958700	0.02359827412998140	-0.019368644333389600	0.005205629749275730
230.0	0.015587986737499600	0.9967839067076800	1.0201026133461200	0.9734652000692420	1.0056544643987600	0.0019076033531206400	0.023842502442673500	-0.02002729573643230	-0.0064516471145350700
231.0	0.015188927247084300	0.9966465845494840	1.0188226748345700	0.974470494264403	0.998002474640043	0.0017613978369344000	0.02264095479068520	-0.019118159116816400	0.0005100696949894320
232.0	0.014933004991039200	0.9969342391820360	1.0206524311604100	0.9732160472036610	1.0052079212416100	0.0013084835094336400	0.023638902658263800	-0.02102193563939650	-0.006484234120100010
233.0	0.014974733517072200	0.9969890158691010	1.0196984073316600	0.974279624406542	0.9902411616894340	0.0012884533475198000	0.02267371333299680	-0.020096806637957200	0.007647611369644100
234.0	0.0153101910741927	0.9967007346689270	1.0203946991288700	0.9730067702089840	0.9919828516417270	0.0017913140097253600	0.02409750355722690	-0.02051487553777620	0.006251199549875570
235.0	0.015779078944456800	0.9967129641095060	1.019439433644890	0.9739864945741180	0.9953393790110190	0.00210902951050599	0.023501620203206400	-0.019283561182194400	0.003428188321837890
236.0	0.016150692025705900	0.9961885084029030	1.0193761668249400	0.9730008499808640	0.9987471093322870	0.0028605289399594200	0.024673242377067000	-0.018952184497148200	0.0004784344689410920
237.0	0.01624766805987180	0.9960332700979600	1.0187907583787000	0.9732757818172140	1.005884796536790	0.0030752093689029000	0.02447629736297630	-0.01832587862517050	-0.006210553003795320
238.0	0.01604110904663830	0.9963751304027630	1.0187665576115900	0.973983703193939	0.99519594884326	0.0026104439063421900	0.023680595163544000	-0.01845970735085960	0.0037456735109028300
239.0	0.01566603071205190	0.996737875570629	1.0194865533184700	0.9739891978227860	0.9976471470654820	0.002006718000029800	0.02341715048619580	-0.01940371448613620	0.001177520098530310
240.0	0.015348849647855900	0.9966449345329050	1.019492901133660	0.9737969679321490	0.9980297248508180	0.0018728511438396800	0.023377494871730800	-0.019631792584051400	0.0005958717598533860
241.0	0.015285820287893100	0.996490186676353	1.01967543433917	0.973304939013536	0.9912730057670740	0.0019737436078092900	0.02379442785452180	-0.019846940638903200	0.006898987529364820
242.0	0.015537655303371400	0.9969546014573100	1.0190624442794200	0.9748467586352030	1.0054919697889300	0.0017146961882453900	0.0225274535130485	-0.019098061136557700	-0.006332417555187770
243.0	0.01599687862161300	0.9965206493213010	1.0196116106938900	0.9734296879487110	0.9950457187908310	0.0024409991864193100	0.024171772893262600	-0.019289774520423900	0.003856028476268480
244.0	0.01644543033321230	0.9965637679174260	1.0193472818254800	0.9737802540093770	0.9921657006280840	0.002713853380682540	0.024158600807893500	-0.01873089404652840	0.006871278987094950
245.0	0.016671611584836100	0.9961212937535440	1.0194300415540300	0.9728125459530570	0.986844527805207	0.0032866143100831100	0.025214300783066600	-0.018641072162900300	0.012001643323550300
246.0	0.016583614401968400	0.9965762420697950	1.0196079039322000	0.9735445802073870	0.9885207496672170	0.0027978485075539300	0.024472884047444400	-0.018877187032336500	0.010376737686717600
247.0	0.016258713992484300	0.9963805155870640	1.0195676977378200	0.9731933334363050	1.0010261291615200	0.0027551729809289400	0.0245688597050819	-0.019058513743224000	-0.0015983711793127400
248.0	0.015901726030534500	0.9964166927783860	1.019304028750760	0.9735293568060130	0.999803181212424	0.002472988728537840	0.024016362195611400	-0.019070384738535700	-0.0006917794143241450
249.0	0.01573502185480160	0.9971456608224970	1.019500664821660	0.9747906568233330	0.9906715493810060	0.0016718010430722800	0.022716780447360000	-0.019373178361215400	0.007775034327335770
250.0	0.01587912206459050	0.9964178091744430	1.0189887055874200	0.9738469127614650	0.9892723891479290	0.0024569343991411400	0.023707023773905900	-0.018793154975623600	0.009183634904928200


==> data/illustrative_example/beta_0.015.dat <==
t	load	v	v_pl_3	v_mn_3	v_s	f_p	f_p_pl_3	f_p_mn_3	f_p_s
1.0	0.016909188295406800	1.0028608541279700	1.1157247521457700	0.8899969561101640	0.9993646216377260	-0.049416296150022500	0.05707526802111960	-0.1559078603211650	-0.04544302722106290
2.0	0.017153332569189900	1.0031007179391900	1.1197515131173400	0.8864499227610460	1.0648976276838700	-0.04951886169661950	0.06072150489463450	-0.15975922828787400	-0.10915218330755600
3.0	0.017082707808828100	1.0049178758907600	1.1165740929057700	0.8932616588757590	0.9838036996457740	-0.05123136923936960	0.05466650337978290	-0.15712924185852200	-0.03074968195265390
4.0	0.016766344468419400	1.0059278067100500	1.1185851238563800	0.8932704895637200	1.0000014077151300	-0.05242265621159280	0.05417959394055900	-0.15902490636374500	-0.04614380999330970
5.0	0.01640490737736290	1.0059632564774800	1.114492982665870	0.8974335302890990	1.0411628565760600	-0.05266044766971850	0.05013975794798140	-0.15546065328741800	-0.08606961101942100
6.0	0.01622293729869880	1.00220832778196	1.1148419726953500	0.8895746828685690	1.0537367727412000	-0.04927415545782510	0.05731140906515860	-0.15585971998080900	-0.09863500381978860
7.0	0.016348280908872000	1.003013461875880	1.1128053554621700	0.8932215682895970	0.9592946248091730	-0.04991601551094920	0.0537057463487342	-0.15353777737063300	-0.008773339052674240
8.0	0.016743409947020800	1.0041315027643900	1.1154147396039100	0.892848265924876	1.0139626128514200	-0.05071751604602220	0.05457374290461830	-0.1560087749966630	-0.05943711173988040
9.0	0.017225485395926800	1.00255075225863	1.1185147789268000	0.8865867255904570	0.9828591669397090	-0.04893932200865440	0.06055674958583960	-0.15843539360314800	-0.029772979229162600
10.0	0.017564399994215100	1.003744455956340	1.1137326079311500	0.893756303981519	0.9671438186798600	-0.04976318899294940	0.05420662163855060	-0.1537329996244490	-0.015065838949089600
11.0	0.017606187467509100	1.0049721426989500	1.1191905611674400	0.890753724230458	0.9817301337686740	-0.05094827763761190	0.0571071542874751	-0.15900370956269900	-0.028460183364743700
12.0	0.017355574516318700	1.0046285586116700	1.1184197743359300	0.8908373428874190	0.9863238388976980	-0.050791834823868400	0.05709094919353340	-0.15867461884127000	-0.032903985332850500
13.0	0.016973376500486800	1.004470719982230	1.1176852718678300	0.8912561680966330	0.9779901364122180	-0.050901668511990600	0.056190275576249	-0.15799361260023000	-0.025440333578749500
14.0	0.01669013452352090	1.004926321149500	1.1175781315576000	0.8922745107414030	0.9987442310844480	-0.05152476204443980	0.055142805308835900	-0.1581923293977160	-0.04501037730054510
15.0	0.01668233834448960	1.0026535707105000	1.116710004809490	0.8885971366115230	0.9953629730296530	-0.04939232043078680	0.05870826211008280	-0.15749290297165600	-0.04183189264864880
16.0	0.01738552495362050	1.0048145730057200	1.1203800926013800	0.8892490534100550	1.0132886298918200	-0.05096879136764210	0.05847352678468350	-0.16041110951996800	-0.05834428045683130
17.0	0.018645120988432500	1.0052664761523500	1.122804104270440	0.8877288480342620	1.0009296385166900	-0.050543729914470400	0.06084264714982450	-0.16193010697876500	-0.04571111832435750
18.0	0.01980081484565720	1.0026694382920000	1.1202478960821100	0.8850909805018870	1.0560895004879600	-0.04727614207663910	0.06352840793045150	-0.1580806920837300	-0.09848476070876960
19.0	0.020654791727593300	1.0022128445209900	1.1151067157960800	0.8893189732459060	1.0418975472611400	-0.04619195367319070	0.060459178747356900	-0.15284308609373800	-0.08382958535832610
20.0	0.021145340656227200	1.0028098389819200	1.114261987493840	0.8913576904699940	0.9904659256665280	-0.04639825648980670	0.0590420690292096	-0.15183858200882300	-0.03412852228860570
21.0	0.02137897878431010	1.0030956409501700	1.113155717876130	0.8930355640242070	1.0121048528574000	-0.046489933238023200	0.05755401831767690	-0.1505338847937230	-0.05442816949965560
22.0	0.021572367720874100	1.0019913032852200	1.1175679028277000	0.886414703742731	0.9785795462212460	-0.045374747820289500	0.06391068841930740	-0.1546601840598860	-0.02277883002566120
23.0	0.02193519317400480	1.0033286722228400	1.1149052122796500	0.8917521321660180	1.0043867149592000	-0.04634058620364040	0.05895045191715970	-0.15163162432444100	-0.04669114440569470
24.0	0.02255685943876300	1.0007067482776800	1.1144751389375500	0.8869383576178080	1.0694219327924700	-0.043451900871856700	0.06382289353852420	-0.1507266952822380	-0.1099450654989490
25.0	0.023357802948796000	1.0022433961790900	1.1141361704811800	0.8903506218770120	0.9988346738221360	-0.04432474168429580	0.06121579353869130	-0.14986527690728300	-0.04044749863897750
26.0	0.0241315528986295	1.002848255018560	1.1190412207196600	0.8866552893174490	1.0580575134287400	-0.04440944710222230	0.06541086653912140	-0.15422976074356600	-0.09743040744600720
27.0	0.02465496985741730	1.0010866600592700	1.111896020114020	0.8902773000045210	0.9538123476095770	-0.04231354381170160	0.06252231790688400	-0.1471494055302870	0.001970089163579000
28.0	0.02480750727510520	1.001132082737200	1.1176152191113300	0.8846489463630620	1.0451305503629300	-0.04231774714429170	0.06752601224737750	-0.1521615065359610	-0.08412080491127240
29.0	0.02463549870171990	1.0004624527824000	1.1106634575232000	0.8902614480415940	1.004714682149920	-0.04173009926358660	0.062357438824689000	-0.14581763735186200	-0.045119843185423000
30.0	0.02432697376838450	1.002237412985550	1.1188494513260400	0.8856253746450620	0.9842496155529300	-0.04369996927557270	0.0664551998968632	-0.15385513844800900	-0.026113934100555700
31.0	0.024110518036144500	1.0020856243033600	1.1219561763791600	0.8822150722275680	0.9982918323738640	-0.04374759397702020	0.06940356207939800	-0.1568987500334390	-0.03941082751238170
32.0	0.02413245136737030	1.0010827403306200	1.1165019348454900	0.8856635458157420	0.9888942222499040	-0.04272876101560870	0.06606085374724110	-0.1515183757784590	-0.030577106519293300
33.0	0.024378234033664800	1.0025780775078900	1.1140498543128900	0.8911063007028880	1.0536684961129700	-0.04392528752433860	0.061637832224301200	-0.14948840727297800	-0.0928818019567205
34.0	0.02468027598090270	0.999750830472478	1.1132733688880300	0.8862282920569310	0.9776726207780420	-0.041065691447278300	0.06560223935367730	-0.14773362224823400	-0.019774446942385600
35.0	0.024807958608624200	0.9991474984813510	1.1099726274185400	0.8883223695441600	1.0248796027079100	-0.04037547586148910	0.06407891764433100	-0.1448298693673090	-0.06432558580951020
36.0	0.02459156114985710	1.0014495793759400	1.1102194901155500	0.8926796686363290	1.0052588179574800	-0.04267745814680140	0.059790255733873500	-0.14514517202747600	-0.04566692813791510
37.0	0.024013589568900800	1.0012425745319000	1.1146080955134300	0.8878770535503670	0.9642955994628750	-0.042938121404135800	0.06425342759323670	-0.1501296704015080	-0.007972241931377420
38.0	0.02321849822507720	1.0022586371614000	1.1148403348164100	0.8896769395064030	0.9648571594201150	-0.044444386538883300	0.061969299028301100	-0.15085807210606800	-0.009038085741484810
39.0	0.02243558660649010	1.0033943427679700	1.1181316371448600	0.8886570483910670	0.9794063932536790	-0.04609147277323930	0.062338987539884100	-0.15452193308636300	-0.022941546840874500
40.0	0.021856445427769100	1.0018323778708900	1.1180821749197100	0.8855825808220820	0.9523264927599450	-0.045034511159765200	0.06497498796137000	-0.1550440102809000	0.0013565842924315200
41.0	0.021532716011062100	1.0019649779469400	1.113108328286850	0.8908216276070220	0.9638028346060000	-0.04532479560953130	0.05974149789570540	-0.15039108911476800	-0.009253076707359340
42.0	0.021349026114779900	1.002113215799080	1.1155915526490300	0.8886348789491240	1.0421712113838400	-0.04562062587245150	0.06148715712713510	-0.15272840887203800	-0.08361493931398150
43.0	0.021085623827956100	1.0029647249693100	1.116498424243990	0.8894310256946300	0.9335137832565500	-0.046611133654474200	0.060656482698335500	-0.1538787500072840	0.017572193604540100
44.0	0.020537096982061400	1.0018080450312000	1.109986543069250	0.8936295469931490	0.9581737130881940	-0.04583629201962290	0.05643031993172780	-0.14810290397097400	-0.004838283296048980
45.0	0.01962346861223340	1.0034286414249200	1.1170142171383900	0.8898430657114520	1.020310875470270	-0.04807058792502260	0.05931875131749870	-0.15545992716754400	-0.0635275236275091
46.0	0.018434050003847200	1.005207251243980	1.1166188379995700	0.8937956644883940	1.0354265178538900	-0.050561131218719200	0.055353156876939500	-0.15647541931437800	-0.07903006625968400
47.0	0.01718051646478920	1.001765313673790	1.117324866077210	0.8862057612703780	0.9805867092680380	-0.048222377048313600	0.06094201424718120	-0.1573867683438080	-0.02769739824979470
48.0	0.01666099916074980	1.0040135867004800	1.1221120413581600	0.8859151320428100	1.009818458042870	-0.05074509083211870	0.0607381869497149	-0.1622283686139520	-0.05553419863666830
49.0	0.01672179562208060	1.0038568521411000	1.1154616426994500	0.8922520615827490	0.9999554623965230	-0.05047591875001800	0.055191467743446800	-0.15614330524348300	-0.046131473721538000
50.0	0.017036997974535700	1.003134911351110	1.11259448206361	0.8936753406386000	0.9853956856595440	-0.04954712700087260	0.05396385723924760	-0.15305811124099300	-0.032261896670583900
51.0	0.017412801834396900	1.0050729099607800	1.1150102837247600	0.895135536196795	0.990685328760879	-0.05112843727129790	0.05311631563190160	-0.15537319017449700	-0.03693582097985310
52.0	0.01762194390133210	1.0044478078322600	1.1186628472902800	0.8902327683742340	0.980755745549781	-0.050439727826124500	0.05774666649474550	-0.15862612214699500	-0.02754622370605650
53.0	0.01752572048787240	1.0014497706257900	1.1201265107391300	0.8827730305124620	1.0101145352116900	-0.04772151402349250	0.06443528933989520	-0.15987831738688000	-0.05521378655371780
54.0	0.017148485175673200	1.004749783671550	1.1192831557042000	0.8902164116389000	0.9565785282515620	-0.05106010809022400	0.0573607790817792	-0.15948099526222700	-0.005758254522303060
55.0	0.016664648332334400	1.0044937267877700	1.1169065949580400	0.8920808586174950	0.9671765080699380	-0.051129234963211100	0.05523772861887910	-0.15749619854530100	-0.01572293613687140
56.0	0.01630515466703280	1.0042070795790800	1.1164401535043700	0.8919740056537830	0.9441447911763860	-0.05110583637213220	0.05498932636704930	-0.15720099911131400	0.004813632537006200
57.0	0.016233624875565400	1.0025423097003100	1.118403126658230	0.8866814927423930	1.0103104547972700	-0.049621524305616800	0.05962847195030130	-0.1588715205615350	-0.05630145960488630
58.0	0.016458626346185900	1.0050711926009800	1.119009207500350	0.8911331777016060	1.0133666855064300	-0.05183893159502360	0.05631248374961820	-0.1599903469396660	-0.059065142916643100
59.0	0.016829150235535100	1.0053797856881700	1.1214669863268800	0.8892925850494530	0.9757327434555440	-0.051899507516879900	0.058143591953473100	-0.16194260698723300	-0.023458278335561100
60.0	0.01711572183013410	1.0036106265165200	1.119219342761940	0.8880019102711120	0.976290650456925	-0.05001557906507160	0.059509656035128300	-0.15954081416527100	-0.023772759811970400
61.0	0.017133618378667100	1.004708876955590	1.1183615075073000	0.8910562464038890	1.0758110952977700	-0.05102112210652040	0.05668009991259420	-0.15872234412563500	-0.12019796989433600
62.0	0.01684207277170190	1.0042644409043200	1.1187819165577700	0.8897469652508610	1.0008424878795100	-0.05081309098360750	0.057720370240621400	-0.1593465522078360	-0.04688568728136080
63.0	0.01636622797250760	1.0027753106849600	1.1198907414947300	0.8856598798751970	1.0287361688773900	-0.049765040237972100	0.06107202476626300	-0.16060210524220700	-0.07395038474289950
64.0	0.015930060767944900	1.0037253392343700	1.1165334918958600	0.8909171865728780	0.9365837778352410	-0.05091733660719800	0.05586511324283940	-0.15769978645723500	0.011267077459627200
65.0	0.015736269252385800	1.0044607589126300	1.1153911531686500	0.893530364656616	0.9600044070199760	-0.05172780080099790	0.05348271568772690	-0.15693831728972300	-0.009843270284288180
66.0	0.015857578898769400	1.0038441459504100	1.1147612755256700	0.8929270163751600	0.946224122341654	-0.051058318323124400	0.05400456999155050	-0.15612120663779900	0.0026454951350090500
67.0	0.016197794602928100	1.0054900322404200	1.1199549140370800	0.8910251504437540	1.0327219694680500	-0.05242472088927730	0.055921298274372300	-0.16077074005292700	-0.07794774839859600
68.0	0.016543498845926500	1.0054125062429700	1.1176958358183700	0.8931291766675560	1.0248073571171500	-0.052084177898538200	0.05419713556135620	-0.15836549135843300	-0.0700170172660005
69.0	0.016678653395305100	1.0050871883270800	1.1159113951642400	0.894262981489906	0.9670034203963210	-0.051664045037322200	0.05336497202733100	-0.15669306210197500	-0.015555085493880100
70.0	0.016500606528317900	1.0033539467883200	1.1168710932616100	0.8898368003150390	1.0130976816437100	-0.05017601384144700	0.057028727101791100	-0.15738075478468500	-0.05877846273122470
71.0	0.01607525352788360	1.0049573631164900	1.1195422859151700	0.8903724403178080	0.9474170202757470	-0.052005896826135700	0.0565584994530163	-0.16057029310528800	0.00173055973312905
72.0	0.015601749912928200	1.0070060402755700	1.1181107722165400	0.895901308334598	0.9820103912382470	-0.054241205270571300	0.05128033684250710	-0.15976274738365000	-0.030117403412737100
73.0	0.01530571288405030	1.0067449233285700	1.1168799001470900	0.8966099465100400	1.0589034847814500	-0.05418803440926980	0.050537090935437700	-0.1589131597539770	-0.10442878998542400
74.0	0.015318221284554300	1.0064031541858300	1.1156851525496100	0.897121155822042	1.0165273449100800	-0.05384460861512790	0.04998135790488750	-0.15767057513514300	-0.0628897571046536
75.0	0.015605545213597200	1.0062423170491900	1.119271164156550	0.8932134699418220	0.9971418549503200	-0.05353511006933310	0.05383260639599900	-0.16090282653466500	-0.04425626608920720
76.0	0.0159873137718504	1.0029405413912	1.1189193678375800	0.8869617149448190	1.001337046070340	-0.050171796975135700	0.05942043307269520	-0.15976402702296700	-0.04794913999034390
77.0	0.016233371554110600	1.004695059408680	1.1151772740157000	0.8942128448016670	0.9605183682523060	-0.05159834871406890	0.05304445189116440	-0.15624114931930200	-0.009962835140439370
78.0	0.01618734837508350	1.0048169072164900	1.1182054709866400	0.8914283434463400	0.9735724133835540	-0.05178015933902900	0.055377255244112500	-0.15893757392217100	-0.02191714914725070
79.0	0.015850631804548200	1.0043929431745300	1.1207238527288500	0.8880620336202080	0.958167819365753	-0.05164807667211820	0.05858968980495830	-0.16188584314919500	-0.008100000154439750
80.0	0.01538168082811560	1.0057347663735200	1.121116130791360	0.890353401955676	1.0156966651008500	-0.053237124143126700	0.056192507552970200	-0.16266675583922400	-0.06204836569575050
81.0	0.015011048792873700	1.0047841995688500	1.1192682460772100	0.8903001530604930	1.0354422805638000	-0.05258223266506430	0.05588996220947070	-0.16105442753959900	-0.08143173888989170
82.0	0.014917716078183600	1.0054138692367900	1.1232407512677400	0.887586987205851	0.9664243214379900	-0.053285707188698800	0.05834751601660360	-0.16491893039400100	-0.016253969433392100
83.0	0.015133095001794200	1.0032839637477300	1.1143698920351100	0.8921980354603530	1.0062281027412500	-0.05103440456908460	0.05395941846126440	-0.15602822759943400	-0.05318132656441840
84.0	0.01552421994134190	1.0048289888271700	1.1141847591805000	0.8954732184738500	1.0238695261837000	-0.052206823622740600	0.051552134249415900	-0.1559657814948970	-0.0698203174129749
85.0	0.01586514310961220	1.0049323226390800	1.1197583503530100	0.8901062949251490	0.9273770746160030	-0.05213150339803090	0.05654767769253550	-0.16081068448859700	0.01932539461879250
86.0	0.01595822331249410	1.0061726016304400	1.1263368765052000	0.8860083267556740	1.0231750456127200	-0.05331021578495690	0.060473457042551400	-0.16709388861246500	-0.06884645456649630
87.0	0.015740221341606900	1.004567878749070	1.1163781712633900	0.8927575862347500	1.0660242185604700	-0.0518369414629575	0.05420661037290510	-0.15788049329882000	-0.11127092300342200
88.0	0.015316268760190700	1.0059167909176500	1.1180696357228400	0.8937639461124660	1.0287356846160800	-0.05341712951849610	0.05292687586419370	-0.15976113490118600	-0.07468186441037150
89.0	0.014903481592503000	1.0023214720706500	1.113835638644490	0.8908073054968040	0.9751511017949510	-0.05028792538350280	0.05520948231708960	-0.15578533308409500	-0.024264885490038900
90.0	0.014714476992223200	1.0063971310780900	1.119479537761010	0.8933147243951780	0.9520208738970520	-0.05430406367238710	0.05298996449462320	-0.16159809183939700	-0.00334742787927058
91.0	0.014843300373895500	1.0050154274393300	1.1196513645706700	0.8903794903079980	1.0074305698516900	-0.05292044474927660	0.05571086095508430	-0.16155175045363700	-0.054526739164837000
92.0	0.015214976992633100	1.0044708898252800	1.1129506699580400	0.8959911096925130	1.0035324877224800	-0.05207263364396380	0.05066596931164780	-0.1548112365995750	-0.05056602386106270
93.0	0.015625759671412400	1.004166714974690	1.1167263172153400	0.8916071127340350	1.0293869379253800	-0.051545025631797700	0.05485928779207060	-0.1579493390556660	-0.07509904171078870
94.0	0.015852474812970400	1.0054114200771200	1.1184950949235300	0.8923277452307080	1.0071494124747600	-0.05257433036441940	0.05451215536104430	-0.15966081608988300	-0.05355575074394550
95.0	0.015772289165183300	1.0043205001185400	1.1184747757457400	0.8901662244913360	1.0303803510697700	-0.05160768052149890	0.056467963044360400	-0.1596833240873580	-0.07596313171139880
96.0	0.015428627810240600	1.0042546623194400	1.1129745332351300	0.8955347914037390	1.021673577974370	-0.051721325108812600	0.051373990267421300	-0.15481664048504600	-0.0677658315562215
97.0	0.015007870309811600	1.0044433000213500	1.1207867790081	0.8880998210345960	1.0130694262986900	-0.052283507488282600	0.05804445032651860	-0.16261146530308400	-0.05979205400291350
98.0	0.014739330375977800	1.0061483041383600	1.1217862431197	0.8905103651570170	0.9858412068749580	-0.05408090320100730	0.05564650371942460	-0.16380831012143900	-0.03427836709462060
99.0	0.01477219221545020	1.0035158734356300	1.118391660383840	0.8886400864874200	1.0153757069839700	-0.05155065015258470	0.05724155020083410	-0.16034285050600400	-0.06216542583652200
100.0	0.01509544226646780	1.0051932172581900	1.119062048906290	0.8913243856100800	1.0102256159424200	-0.052904248257786600	0.054836650833447300	-0.16064514734902100	-0.057013968537719
101.0	0.015543762772590700	1.0065504866062000	1.1193931670397000	0.8937078061726930	1.0135629210026400	-0.05386887931637660	0.05318756051489970	-0.160925319147653	-0.05989074228287690
102.0	0.015886224611850800	1.005046460740540	1.1164310762588200	0.8936618452222590	1.0226267135971400	-0.052184334659407500	0.053332097997565700	-0.1577007673163810	-0.06836692897622830
103.0	0.01595018488552180	1.0017033549080200	1.1172039841181100	0.8862027256979330	0.9774125418836790	-0.04902074077847130	0.0600712621997518	-0.15811274375669400	-0.025620295007827300
104.0	0.015713903122421500	1.0045604131908500	1.119839866396290	0.8892809599854050	0.9321399918933790	-0.051889499086671800	0.057291698356962200	-0.16107069653030600	0.015037724252449900
105.0	0.015318176251203500	1.0040530543486200	1.1165482391723100	0.8915578695249200	1.04273887307913	-0.05165090489976800	0.0545737040091194	-0.1578755138086550	-0.08837806005701420
106.0	0.014990748834091500	1.004738540576990	1.1182838737220100	0.8911932074319610	0.9703916320222060	-0.05254183788940500	0.05488756366715230	-0.1599712394459620	-0.019831497243807000
107.0	0.01492406180091440	0.9997776050780090	1.1184887845469000	0.8810664256091200	1.022450452286820	-0.04795542470138850	0.0639373241301635	-0.1598481735329410	-0.06886746294153570
108.0	0.01517194253048550	1.0042055477986500	1.1176317148460700	0.8907793807512180	1.019569065989910	-0.05190848512621230	0.055530579068365800	-0.15934754932079000	-0.0659162417019314
109.0	0.015620674786128700	1.0038427787735300	1.1164605489868800	0.8912250085601750	1.0326835688041400	-0.05124209968651870	0.05533205063904480	-0.1578162500120820	-0.07831262047913520
110.0	0.016049973134707300	1.0041832646641300	1.118791756595030	0.8895747727332370	0.9862318637283550	-0.05128938760282020	0.05738417069303720	-0.15996294589867800	-0.03372847808137300
111.0	0.016251141739066400	1.0063148525011600	1.1215886921679200	0.8910410128344090	0.9901223891051450	-0.05318084808913550	0.05584688621628850	-0.16220858239456000	-0.03721909112020510
112.0	0.01613901101354310	1.0040756716684600	1.1208976430764300	0.8872537002604950	1.0486783011732900	-0.0511521351368474	0.0593540781935464	-0.1616583484672410	-0.09367155385684280
113.0	0.01579758457664990	1.0036331271635400	1.1213437698343300	0.8859224844927530	1.0244259870912100	-0.05098151707848730	0.06037925999769890	-0.16234229415467300	-0.07016797089444190
114.0	0.015434901472245200	1.0029564959299600	1.1173216213031500	0.8885913705567670	1.028318397770320	-0.050552526109286300	0.057490790498287500	-0.15859584271686000	-0.07419382591599820
115.0	0.015271335745066100	1.0064379690735300	1.11912436264762	0.8937515754994330	0.9923248491609110	-0.05394999330723000	0.05285469911866370	-0.16075468573312400	-0.03996393225261250
116.0	0.015421274460168200	1.0067690986501400	1.1233234808010400	0.8902147164992370	0.9642748173112640	-0.05420673484613290	0.05635363925637100	-0.16476710894863700	-0.013943229251765100
117.0	0.01583166853602740	1.0036574419986800	1.1171926710076300	0.8901222129897350	1.0718417564607500	-0.050930193955970000	0.0562695322130751	-0.15812992012501500	-0.11708010683803900
118.0	0.01631043154852550	1.0064112435653800	1.1190617880581500	0.8937606990726140	0.9966687398040290	-0.05319978883093390	0.053452262182535300	-0.1598518398444030	-0.04331943595466430
119.0	0.016629447246630800	1.0051976730452000	1.118788810382870	0.8916065357075280	0.9893592475912190	-0.05183577538758810	0.05560630400876090	-0.1592778547839370	-0.03624203240601770
120.0	0.01664690982948160	1.0040827322775400	1.1152165344033000	0.8929489301517890	1.0302920924362100	-0.05073679736178330	0.05445836664356090	-0.15593196136712800	-0.07526752817647100
121.0	0.01638334664853650	1.003420888146190	1.1200377215254400	0.8868040547669430	1.0356912068544000	-0.050358583603809000	0.06001670089207920	-0.16073386809969700	-0.08071852601519320
122.0	0.01601052804396220	1.0058776635698000	1.1193839578646500	0.8923713692749460	0.9525651380346780	-0.052911982437227600	0.05478037602040160	-0.16060434089485700	-0.0029334112849833100
123.0	0.015759215730729800	1.0046937299253700	1.1204251998028800	0.8889622600478540	0.965512958984177	-0.051989873425099400	0.05744075193250960	-0.1614204987827080	-0.014835921680077400
124.0	0.015795254193693300	1.0070663625794000	1.113528242379500	0.9006044827793140	0.9856257761506590	-0.05411073294369800	0.04721006362297140	-0.15543152951036700	-0.033341700780345600
125.0	0.016130497399325300	1.0030621969333300	1.1137707033282000	0.892353690538473	0.9968807788231260	-0.05012459770855350	0.054763896846294800	-0.15501309226340200	-0.04364448300394460
126.0	0.01661636972713590	1.0049710011655500	1.1169362078876600	0.8930057944434450	1.024993222663720	-0.051610507267749500	0.054467048828739000	-0.15768806336423800	-0.07014612414647500
127.0	0.017023516663202200	1.0040899111222300	1.115824409440020	0.8923554128044440	1.0097271386660500	-0.05048808043002820	0.05554899024387180	-0.15652515110392800	-0.05519439224462470
128.0	0.017164803116142000	1.0018673414274800	1.1193552929283000	0.884379389926663	1.0178004408336900	-0.04835341933712410	0.06249838250129640	-0.15920522117554500	-0.06282543556057380
129.0	0.016995655916978600	1.0054940799595100	1.1202222597806500	0.8907659001383700	1.0110733628648700	-0.05187551930082880	0.05695613377644460	-0.1607071723781020	-0.056498439511528900
130.0	0.01663790467946670	1.004708567405310	1.115831501535610	0.893585633275018	0.9566633212682430	-0.051336598376696100	0.053938941062735400	-0.15661213781612800	-0.006190799120644680
131.0	0.01631432767967400	1.0050834335769400	1.1200209738832000	0.890145893270688	0.9899215922480760	-0.05196313592344450	0.057057457698656600	-0.16098372954554600	-0.036987297094385600
132.0	0.016229027087043700	1.0023848942282500	1.1180204482312100	0.886749340225286	1.0608278440654200	-0.049472963329538700	0.05985763679048370	-0.158803563449561	-0.10571133177008300
133.0	0.016457827053492800	1.0055002156920700	1.119164254043810	0.8918361773403300	1.0261557191834600	-0.05224354033824970	0.05563733452411890	-0.1601244152006180	-0.07138261089442120
134.0	0.016907509676239300	1.0034598751176000	1.1165417695116600	0.8903779807235480	0.9914647770226550	-0.04998756392411870	0.05706145498770190	-0.1570365828359390	-0.03801762565943870
135.0	0.01736576391193920	1.0060139180499200	1.1186622213863400	0.8933656147134890	1.0548236890120200	-0.0520864908882725	0.05494061138967920	-0.15911359316622400	-0.09892053715123270
136.0	0.01761504392751090	1.0046881679478900	1.1195031358722200	0.8898732000235630	0.9840014092314830	-0.05067977805507640	0.05779773332347060	-0.1591572894336230	-0.030562296445341300
137.0	0.017549238143020400	1.0040858282092600	1.1157830038955900	0.8923886525229270	1.0358390237225700	-0.05011727839687350	0.055525058255965500	-0.15575961504971200	-0.0800503509330522
138.0	0.017230541938094900	1.00311702263331	1.1170589509897700	0.889175094276851	0.9932567441954260	-0.04944774243955420	0.058360837338318300	-0.1572563222174270	-0.03947187949313520
139.0	0.016856015034279500	1.0031633794948800	1.1172277243904900	0.889099034599272	0.9379241041220690	-0.04975421524362970	0.058064225742192500	-0.1575726562294520	0.01072617354251790
140.0	0.016651769774416300	1.003879051176850	1.120361876925980	0.8873962254277170	0.9735898470479370	-0.05060410013526430	0.059909873693356600	-0.16111807396388500	-0.02160942029357360
141.0	0.0167515713866235	1.003224974301930	1.1203254161444100	0.8861245324594480	1.0315374710718700	-0.049922169717507100	0.060486259945942900	-0.16033059938095700	-0.07640708857769110
142.0	0.017805768633826500	1.004741741371030	1.1176512897075000	0.8918321930345490	0.9883555558775260	-0.05057491004319190	0.05647118582243470	-0.1576210059088190	-0.03448464566169390
143.0	0.01905707047529580	1.002613401984540	1.119281768286900	0.8859450356821740	0.9704136522452350	-0.04773038853415810	0.06239891663524000	-0.15785969370355600	-0.017016947621791300
144.0	0.020128260412410800	1.0020553542827800	1.1162430099635400	0.8878676986020150	0.9728115798459650	-0.04642535609570130	0.0615716627031202	-0.15442237489452300	-0.018470559368934800
145.0	0.020858307189390400	1.0034938181909900	1.1207156524217900	0.8862719839601870	0.9786095710589860	-0.04731551028795490	0.06366636283220570	-0.1582973834081160	-0.023304367888157600
146.0	0.02124309968863370	1.0022066602728900	1.1173227957472800	0.8870905247984930	1.04384375577108	-0.04580253522069930	0.0625870823747697	-0.1541921528161680	-0.08533630034583590
147.0	0.021436684129241500	1.0020418375437400	1.1203589532722200	0.8837247218152510	1.0423967374654400	-0.04555075569532770	0.06620001093151770	-0.15730152232217300	-0.08377582558009730
148.0	0.021667698288093200	0.9994625601372990	1.1137678275477600	0.8851572927268420	1.0495571736389400	-0.04290303799496790	0.0648235180141542	-0.15062959400409000	-0.09068816547825660
149.0	0.022115848253210100	1.0030384446251400	1.11657758178332	0.889499307466951	1.0869676665602100	-0.04596283531971500	0.061724969369470600	-0.1536506400089010	-0.12811879378229600
150.0	0.022814715110840200	1.0019100701564700	1.1141605134746200	0.8896596268383220	1.0404547140853300	-0.044392089710643900	0.06166161821431630	-0.15044579763560400	-0.08090510456079410
151.0	0.023633049558882600	1.0020298803449700	1.1146468345719900	0.8894129261179550	0.9533264234954030	-0.04393930301311030	0.06257330239510730	-0.15045190842132800	0.0016952891086329200
152.0	0.024344593885727200	1.0027912410772800	1.113491854048790	0.8920906281057780	0.9888601097140310	-0.04414161506259550	0.06074944163609430	-0.14903267176128500	-0.030397357032421800
153.0	0.0247489648092482	1.0010426646141800	1.1166196903445700	0.8854656388837950	1.0187171460273200	-0.042262996957053500	0.06700582436699340	-0.15153181828110000	-0.05841989357473400
154.0	0.02477873008336120	1.0006657451702100	1.113916721883520	0.8874147684569060	1.0720769697873900	-0.04185807337220470	0.06501732417407790	-0.1487334709184870	-0.11108101971086400
155.0	0.024535220314872000	1.0012890938469400	1.1115924087641400	0.8909857789297300	0.9408516796782950	-0.042582569049648800	0.06140953752005280	-0.14657467561935000	0.013482259025501000
156.0	0.02423385950681880	0.9998362298977400	1.119021881189360	0.8806505786061230	0.9356355940367890	-0.041526611327239300	0.07097973213788980	-0.15403295479236800	0.017894128882345600
157.0	0.024088351908655300	1.0028314432029800	1.1181427863177300	0.8875201000882250	0.9645794014528650	-0.04441294305882830	0.06461604323626520	-0.15344192935392200	-0.008178623210724050
158.0	0.024195873617203300	1.002847166372380	1.114291469758590	0.891402862986166	0.9991117080852740	-0.04430691691008960	0.06122510803110160	-0.14983894185128100	-0.04012462681333480
159.0	0.024484877995982200	1.0022203926453900	1.1169434164517300	0.8874973688390500	1.09747004506222	-0.04355087493813450	0.06488197808774640	-0.15198372796401500	-0.13730063865673800
160.0	0.02475352380615670	1.0022655547185200	1.1184726380589700	0.8860584713780730	1.047076094979460	-0.04342430661450130	0.06655273839394560	-0.1534013516229480	-0.0860805615115396
161.0	0.02477810457202530	0.9997577192880460	1.1182719525790100	0.8812434859970790	0.9587403830084280	-0.04106470761456550	0.07060248600183540	-0.15273190123096600	-0.0023947152040956800
162.0	0.024433293277548600	0.9991449405793150	1.1101962361200300	0.8880936450385960	0.9639796520639820	-0.040636880717439	0.06405159512666500	-0.14532535656154300	-0.007391974428604810
163.0	0.023759675915892700	1.0020273500837800	1.118534196970110	0.8855205031974600	1.0652400631928000	-0.043895350178637100	0.06621183339472760	-0.1540025337520020	-0.10489118712162300
164.0	0.022942333185293300	1.0006510064468200	1.1188800018911300	0.8824220110025060	1.0284561027759400	-0.043184740198806600	0.06837730037902140	-0.15474678077663500	-0.06909395780729500
165.0	0.0222119629676388	1.0015775724639300	1.1145803151616700	0.8885748297661930	1.0335297452196000	-0.04450659966152900	0.06223256832456810	-0.1512457676476260	-0.07454327781838160
166.0	0.021721602366977300	1.003499674707380	1.1174715204416800	0.8895278289730700	0.9901057391096540	-0.046679852931954200	0.06123170279173190	-0.1545914086556400	-0.03338993098682870
167.0	0.021465101707655100	1.0031522455296100	1.1163146838756800	0.8899898071835380	1.012855908065810	-0.046519818850234300	0.06041957792636980	-0.15345921562683800	-0.055086293766361500
168.0	0.02128109766716170	1.0026461405697700	1.1155303075358000	0.8897619736037350	1.025942483982340	-0.046165433766649800	0.06078072700159230	-0.1531115945348920	-0.06781356125434340
169.0	0.02094035178979670	1.0034207546589400	1.116976648938490	0.8898648603793900	0.9403620567813780	-0.047144729417145400	0.06000721663287170	-0.15429667546716200	0.011411133198913700
170.0	0.020269584722355300	1.0034170897291700	1.1200911080923500	0.8867430713659910	1.027139989200440	-0.04764649256340090	0.06259348552710140	-0.1578864706539030	-0.06967968012162190
171.0	0.019245351915118400	1.0026956773561500	1.1158418815156200	0.8895494731966700	0.9762764902111790	-0.04763461441317960	0.059320167063366900	-0.15458939588972600	-0.022275087762938600
172.0	0.018007582772221100	1.0052345114537800	1.117314132975970	0.8931548899315930	1.0372434439714800	-0.050892136934609600	0.0553466391064666	-0.15713091297568600	-0.08110565941009330
173.0	0.016795915874526100	1.0053399708173100	1.12068285278802	0.8899970888465940	1.0350816775175200	-0.051875843431704900	0.05735508311638470	-0.16110676997979400	-0.07983489412082290
174.0	0.016645992851514700	1.0026158958818800	1.117033764310290	0.8881980274534700	1.0269943641879600	-0.04938631149107940	0.05868722986013450	-0.1574598528422930	-0.07206451760390170
175.0	0.016806971391173600	1.0034594335575900	1.1159283285938500	0.8909905385213270	1.070111340034830	-0.05004998605927080	0.056369837874739800	-0.15646980999328100	-0.11464996745138100
176.0	0.01716846430909610	1.0053482863406200	1.122740592690420	0.8879559799908140	1.0436367916630400	-0.05164902692233040	0.059704328190895200	-0.16300238203555600	-0.08797281820775590
177.0	0.017511503962850900	1.0050109176716400	1.1181299986566700	0.8918918366866010	1.006743904535750	-0.05103798681895450	0.05612976889543970	-0.1582057425333490	-0.0520135692446994
178.0	0.01762610760685070	1.0050319258710800	1.1151615496420900	0.894902302100073	1.0074168238665000	-0.05094305242073530	0.053570211266982600	-0.15545631610845300	-0.05257369770755010
179.0	0.017424023544910900	1.0035889102002500	1.1202580405366600	0.8869197798638360	0.9114768250160590	-0.049792981739605900	0.06058408355926460	-0.16017004703847600	0.034218726431633900
180.0	0.016986155823245200	1.0040535123719100	1.123854408481690	0.8842526162621230	1.011111164267300	-0.05057750371101190	0.06293025853179100	-0.16408526595381500	-0.05654115463972080
181.0	0.016519218150719400	1.0031996943490000	1.1165815444744400	0.8898178442235570	1.0274190406343800	-0.05001527358219380	0.05733478886191060	-0.15736533602629800	-0.07256488070070510
182.0	0.016244877345692700	1.0054016359995700	1.112801922676320	0.8980013493228120	0.9857801943824770	-0.052225805370970100	0.04983778966040630	-0.1542894004023460	-0.03317201088916860
183.0	0.01628087422726020	1.0039434025926900	1.1140039029384200	0.8938829022469530	0.9805670062817300	-0.05084741201028590	0.05339277537783500	-0.1550875993984070	-0.028306316067845300
184.0	0.016577914946611000	1.0031327967302800	1.113453691471720	0.8928119019888440	0.9916096140544620	-0.04987508390942490	0.05431013499938310	-0.15406030281823300	-0.03838302597150880
185.0	0.01694619809088240	1.00490550661161	1.1220914541053000	0.8877195591179230	0.9943479746204490	-0.05138112258505520	0.05955623890221490	-0.1623184840723250	-0.04069429196886790
186.0	0.0171573423377501	1.004460913719340	1.1169420375018500	0.8919797899368310	0.9515777698325060	-0.050755442516390100	0.05560903844642440	-0.1571199234792050	-0.0012461424758234500
187.0	0.01706701782222600	1.0046478596399300	1.1198756225992000	0.8894200966806540	1.109101669398070	-0.051028551889452300	0.05800957194694770	-0.16006667572585200	-0.15459156534561400
188.0	0.016692474302064500	1.0025420650485600	1.120396859558170	0.8846872705389520	1.020845429381670	-0.0493258442897121	0.06199380468116030	-0.1606454932605850	-0.06608602640697000
189.0	0.016203362588444300	1.0030318160982	1.1184808039060300	0.8875828282903710	0.9819533350926160	-0.0501012162111252	0.05918352051336540	-0.15938595293561600	-0.029645092716915000
190.0	0.01583077447151010	1.0043374050507300	1.1167080648369000	0.8919667452645610	1.023523921527250	-0.05156176600253570	0.05476660492662170	-0.1578901369316930	-0.06927247998848500
191.0	0.015743312145927000	1.004583718487480	1.1176931302689600	0.8914743067059930	0.9874488762247980	-0.05186513014629200	0.05513504742038340	-0.15886530771296700	-0.03507650812083840
192.0	0.015956690845647600	1.0052445483332100	1.1243096297567400	0.8861794669096760	1.0270217470547400	-0.052416024684563200	0.06055122154486210	-0.16538327091398800	-0.072571606368778
193.0	0.016325383730750500	1.0047454340678400	1.117446272163130	0.8920445959725500	0.9786338584944270	-0.05160795818412300	0.05518725471746540	-0.1584031710857110	-0.02648682688719740
194.0	0.01662079237103930	1.0042865213989300	1.1213537637033000	0.8872192790945480	0.9777234310527400	-0.051019243890764800	0.059847836366562000	-0.16188632414809200	-0.025439825366839000
195.0	0.01665399461083810	1.0040046978876100	1.1213323603004700	0.8866770354747590	1.0766268477349800	-0.050732033898111200	0.06042183122505970	-0.16188589902128200	-0.12136145838289500
196.0	0.016377200385985400	1.0061574113878300	1.119285950259330	0.893028872516318	0.999717337436896	-0.05291766844053200	0.05454966232548190	-0.1603849992065460	-0.04614684950138710
197.0	0.01590947185307590	1.0020860968866100	1.1193989211980000	0.8847732725752190	0.9490032576158200	-0.049433391329997300	0.06143492737092550	-0.16030171003092000	0.00019449584671633200
198.0	0.015472905649757400	1.0051901612201200	1.1172743551321800	0.8931059673080550	1.01611425042253	-0.05261707196538450	0.05369682571694500	-0.15893096964771400	-0.06238541944270480
199.0	0.015273523121813200	1.0060046628210000	1.120388131679030	0.8916211939629670	1.0114070099402500	-0.05355689764619230	0.054661164232267	-0.16177495952465200	-0.05801762304998790
200.0	0.015390785292297900	1.0051890521319700	1.1218552561829700	0.8885228480809580	1.010017869992910	-0.05272820561622140	0.05788713993836370	-0.16334355117080700	-0.05660988950447040
201.0	0.015735021123446800	1.0013673810277600	1.1150164103879900	0.8877183516675350	1.0124817093086600	-0.04883070927625560	0.058479085392971800	-0.15614050394548300	-0.05872299612233650
202.0	0.016095613841757500	1.002009765439110	1.1159950073787900	0.8880245234994380	1.066704230872780	-0.04919104852106700	0.0583168516433781	-0.156698948685512	-0.11170800748971300
203.0	0.0162540873043782	1.0037832767464500	1.1192802876216100	0.8882862658712960	1.0252714528555000	-0.05077854951983440	0.0584282362457542	-0.15998533528542300	-0.070668049883156
204.0	0.016101407583283200	1.0064299505974300	1.1181085430149500	0.8947513581799	1.051729817770880	-0.05335185668485670	0.05285926565503360	-0.15956297902474700	-0.09672436810587130
205.0	0.01569655296974670	1.0054543223203200	1.1187891854442100	0.8921194591964380	0.9577464433707680	-0.05272674628512560	0.05483455145627720	-0.1602880440265290	-0.007826184268926910
206.0	0.015234922280917200	1.0065060535445800	1.123725872338290	0.8892862347508650	0.9944314520724000	-0.05409472519999240	0.057204115253893300	-0.165393565653878	-0.041965663867958400
207.0	0.014943534131089000	1.0040513282195400	1.1182377803713600	0.8898648760677340	1.0059690307072900	-0.05193053523448300	0.05588831415609930	-0.1597493846250650	-0.0530673092245596
208.0	0.014959255435270700	1.0044764039890900	1.1217503603295700	0.8872024476486180	1.043125646429750	-0.05236019548013960	0.058637058892200300	-0.16335744985248000	-0.08900923370379810
209.0	0.015255404311603400	1.0059710736907600	1.1173253872440300	0.8946167601374830	1.0365017588688300	-0.05350177513655190	0.05239585241023910	-0.1593994026833430	-0.0822979789376386
210.0	0.015656113777363800	1.0050088796135400	1.1202980562516800	0.8897197029754010	0.9912102550577540	-0.052355470482665000	0.0566964337668029	-0.16140737473213300	-0.03865171413426970
211.0	0.015930748245518900	1.0035718014643200	1.1205472186967400	0.8865963842318900	1.0032859319557900	-0.05082151542037600	0.05963680205417880	-0.16127983289493100	-0.049833396507167500
212.0	0.015917706721986400	1.0064086111241600	1.1216332756467000	0.8911839466016130	1.032422520253480	-0.053501810407800100	0.055791063804626200	-0.16279468462022600	-0.07785098733226830
213.0	0.015611177054313300	1.0043805282819500	1.119877054216070	0.8888840023478240	1.0162718591042300	-0.051793091112494100	0.05765020474782760	-0.1612363869728160	-0.06244028764173600
214.0	0.015164286881713300	1.0044334096235300	1.1167835416696900	0.8920832775773720	1.0292033280596900	-0.052117215179994700	0.05412876177295520	-0.15836319213294500	-0.07524226086157720
215.0	0.014806960336491800	1.0046469516458400	1.11945768748329	0.8898362158083870	1.0214280991985600	-0.05259820294434560	0.056139400550779200	-0.16133580643947000	-0.06796238133441530
216.0	0.01472256034858080	1.0057861950986300	1.120146053429200	0.8914263367680540	0.9536055791805130	-0.05373316215630120	0.0544754040076286	-0.16194172832023100	-0.004767797276752040
217.0	0.014949512977020300	1.0017306011867700	1.1168764394455400	0.8865847629279880	1.0481473951695000	-0.049739820349651200	0.05921510128460550	-0.1586947419839080	-0.09397510622149110
218.0	0.015360704289785800	1.0058236239035900	1.1203775007039700	0.8912697471032240	1.000734577040110	-0.05332617832111970	0.055129364834850900	-0.16178172147709000	-0.04781639133889800
219.0	0.015731705842028500	1.006446980035930	1.1205978423933100	0.8922961176785570	1.010914969728990	-0.05365503540985370	0.05473620148748930	-0.1620462723071970	-0.05722833464107140
220.0	0.015861217408979700	1.002975750663230	1.115245262781180	0.890706238545285	1.0130826083142400	-0.05024867542286810	0.05595836192120050	-0.15645571276693700	-0.05920977828803540
221.0	0.015679094698137000	1.0038467967813500	1.1163059845519800	0.8913876090107190	1.0375835778469200	-0.0512033120559001	0.0550784985964019	-0.15748512270820200	-0.08306215147674780
222.0	0.015283991951610900	1.0065291811130500	1.1161588019274900	0.8968995602986050	0.9439437244950200	-0.05399225163786500	0.04996266264073570	-0.1579471659164660	0.004281020417868290
223.0	0.014890419576171000	1.0051948147620100	1.1198711608720200	0.8905184686520050	1.0165801126240200	-0.05305836456004540	0.05543090547060850	-0.16154763459069900	-0.06323864655194500
224.0	0.014713626861092400	1.0052262507919100	1.117491569196080	0.8929609323877350	1.0437486721502300	-0.05318277478282300	0.053233031421710900	-0.15959858098735700	-0.08979442338351430
225.0	0.01485408429572850	1.0059601716201600	1.1241377346130400	0.8877826086272780	1.0261948745651200	-0.053853277970196400	0.0583851302926227	-0.16609168623301500	-0.07253856666771390
226.0	0.01524355487218430	1.0060791722509800	1.118835171238580	0.8933231732633820	1.060044359320530	-0.053629206656258000	0.05336774768254980	-0.16062616099506600	-0.10561367137856100
227.0	0.01568169374763240	1.0039089595950500	1.1159605778021100	0.8918573413879910	0.9820956086308490	-0.05125563951493430	0.054867657802226100	-0.15737893683209500	-0.030140712040281900
228.0	0.01594353611726090	1.0038632560783000	1.111591438660710	0.8961350734958880	0.9771148368239180	-0.05097996661155650	0.05092109637063920	-0.15288102959375200	-0.025350168574795200
229.0	0.015900192966370600	1.0039255158514800	1.1162754289089300	0.8915756027940250	1.0027200041680700	-0.051122524460380500	0.05541855670072700	-0.15766360562148800	-0.049318617381704800
230.0	0.015587986737499600	1.0057462753308200	1.1234433109339600	0.8880492397276810	1.033949167900100	-0.05313252526570080	0.05832490595295790	-0.16458995648435900	-0.07957048809383990
231.0	0.015188927247084300	1.0055489663091400	1.1181273241467100	0.8929706084715630	1.0413501654450700	-0.05316154193941450	0.0533723081101247	-0.15969539198895400	-0.08710149578592310
232.0	0.014933004991039200	1.0066802013220300	1.1174102016279000	0.8959502010161640	1.019698967020520	-0.05439321143045660	0.05047938419761160	-0.1592658070585250	-0.0662079026501125
233.0	0.014974733517072200	1.005288770349050	1.1164663805025200	0.8941111601955780	1.0452018188471300	-0.05304736719086180	0.052354356171037600	-0.15844909055276100	-0.09104581681205700
234.0	0.0153101910741927	1.0040263348972300	1.1198814554664400	0.8881712143280320	1.0099948369722500	-0.051671350551447900	0.0578177460652973	-0.16116044716819300	-0.056644105478924500
235.0	0.015779078944456800	1.003791854501060	1.1155687336370700	0.8920149753650420	0.9764875775960720	-0.05107350441099700	0.05461667279975390	-0.15676368162174800	-0.024886159520875400
236.0	0.016150692025705900	1.004542838126150	1.118530594308030	0.890555081944266	0.9751505716301910	-0.05155280667739680	0.05646731802474680	-0.1595729313795410	-0.023394935810364300
237.0	0.01624766805987180	1.0040580868770200	1.1176461084391900	0.8904700653148380	0.9876624359659390	-0.051020656108789600	0.05654737039070960	-0.1585886826082890	-0.034924087583398400
238.0	0.01604110904663830	1.0028822315602600	1.1163397913221600	0.8894246717983570	0.990776770528016	-0.05004874502249910	0.056872054750408000	-0.1569695447954060	-0.03797761911489880
239.0	0.01566603071205190	1.005288841546410	1.1200063507358100	0.8905713323570000	1.0323079909464200	-0.05260742835292590	0.05610438582433560	-0.16131924253018700	-0.07791477131006760
240.0	0.015348849647855900	1.005149159041510	1.1208966216759700	0.8894016964070490	1.0387766145609800	-0.05270837721719420	0.05686322118713610	-0.1622799756215240	-0.08446211859089700
241.0	0.015285820287893100	1.0036090980224900	1.1209700255922900	0.886248170452689	1.0464189869644400	-0.05131119555280930	0.05970998833161640	-0.16233237943723500	-0.09203113054023300
242.0	0.015537655303371400	1.0064069143046800	1.11574648330311	0.8970673453062440	0.9561339461904000	-0.05369586963719220	0.05020826207145450	-0.15760000134583900	-0.0064796587974275800
243.0	0.01599687862161300	1.0041713136491100	1.1189865290137700	0.8893560982844560	0.9297926241391740	-0.05131755298668970	0.05690136447526050	-0.15953647044864000	0.017298852098497800
244.0	0.01644543033321230	1.0027526684700200	1.1129733244298100	0.8925320125102370	1.006085385758690	-0.0496062260014416	0.054759659714454400	-0.1539721117173380	-0.05213085024343530
245.0	0.016671611584836100	1.0033598007518100	1.119899611496180	0.8868199900074380	1.003440654481110	-0.05009879802252840	0.06005844933468850	-0.1602560453797450	-0.049463536235183100
246.0	0.016583614401968400	1.0029102661762800	1.1145051090683600	0.8913154232842140	0.9814132725451990	-0.04967513152903000	0.05586319979700800	-0.15521346285506800	-0.028879305596881100
247.0	0.016258713992484300	1.0049212904447200	1.1188667234227300	0.8909758574667170	1.0081150041297000	-0.051836105890748900	0.05603672704025080	-0.15970893882174900	-0.054191438368396700
248.0	0.015901726030534500	1.0053649630342900	1.1253749743987600	0.8853549516698240	0.9526614868162150	-0.05258050860592380	0.06131749482517800	-0.16647851203702600	-0.0030959420149319800
249.0	0.01573502185480160	1.0030837036832200	1.114873601385280	0.8912938059811530	0.9670042822077710	-0.05043327863088460	0.055141017720606800	-0.15600757498237600	-0.016213701130255800
250.0	0.01587912206459050	1.0055205380595500	1.1176357169338100	0.8934053591852820	1.003994798532890	-0.0526479384933477	0.05362178915559820	-0.15891766614229400	-0.05054129174924020


==> data/illustrative_example/beta_1.0e-6.dat <==
t	load	v	v_pl_3	v_mn_3	v_s	f_p	f_p_pl_3	f_p_mn_3	f_p_s
1.0	0.016909188295406800	0.9940347320800220	0.9940358833342770	0.9940335808257660	0.9940351280196120	0.016904626651629800	0.016911793778195300	0.016897459525064300	0.016902175604598300
2.0	0.017153332569189900	0.9939559564080830	0.9939571226390270	0.9939547901771390	0.9939561048111170	0.017148805587277000	0.017156064834808800	0.017141546339745200	0.017147884313278100
3.0	0.017082707808828100	0.9939787311927540	0.9939798500667920	0.9939776123187160	0.9939787796891360	0.017078256155834800	0.01708522039597030	0.017071291915699300	0.01707796117540050
4.0	0.016766344468419400	0.9940808084397730	0.9940819529069650	0.9940796639725820	0.9940811823615650	0.01676182976246250	0.016768953588626700	0.016754705936298200	0.01675949688269210
5.0	0.01640490737736290	0.9941974141653160	0.9941985460704050	0.9941962822602280	0.9941973499287940	0.01640033338088050	0.016407380379085200	0.01639328638267580	0.016400746100978100
6.0	0.01622293729869880	0.9942560897243600	0.9942572501461750	0.9942549293025460	0.9942563424729000	0.016218494520179300	0.016225719818446100	0.016211269221912500	0.016216928947217800
7.0	0.016348280908872000	0.9942156755758700	0.9942168373451120	0.9942145138066280	0.9942165939184970	0.01634373512338090	0.016350968955732700	0.016336501291029100	0.016338030271175100
8.0	0.016743409947020800	0.9940882159747860	0.9940894126082690	0.9940870193413020	0.99408822077368	0.01673884088988260	0.016746290517471500	0.016731391262293700	0.016738813161728300
9.0	0.017225485395926800	0.9939326733979280	0.9939337894783870	0.9939315573174680	0.9939327848197710	0.01722097498535830	0.017227921570672300	0.017214028400044300	0.01722028920815420
10.0	0.017564399994215100	0.9938233071678020	0.9938244805347510	0.9938221338008540	0.9938231449664270	0.017559931849851700	0.01756723319345220	0.017552630506251200	0.017560936873975000
11.0	0.017606187467509100	0.9938098287079380	0.993811009468252	0.9938086479476230	0.9938099159810340	0.017601680951114700	0.01760902976886150	0.01759433213336790	0.01760114752841090
12.0	0.017355574516318700	0.9938907090528450	0.9938919022315410	0.9938895158741490	0.9938899389319890	0.01735099703999330	0.017358421778681000	0.017343572301305600	0.017355779049555900
13.0	0.016973376500486800	0.9940140223136280	0.994015159517031	0.9940128851102250	0.994013696466153	0.0169688203361726	0.016975898485880400	0.016961742186464800	0.016970843611991000
14.0	0.01669013452352090	0.994105375631579	0.9941064889845570	0.9941042622786010	0.994105600934958	0.016685735158339900	0.01669266563553310	0.016678804681146600	0.016684342791441200
15.0	0.01668233834448960	0.9941079090510960	0.9941090908770210	0.9941067272251700	0.9941077509476480	0.016677824508052700	0.01668518056522350	0.016670468450881800	0.016678838187681700
16.0	0.01738552495362050	0.9938810466911460	0.99388218017349	0.9938799132088010	0.9938812383303110	0.017380935863783600	0.01738799043776140	0.017373881289805700	0.01737974585878820
17.0	0.018645120988432500	0.993474497943073	0.9934756958810550	0.9934733000050910	0.9934744141097010	0.018640694510599600	0.018648146920797500	0.01863324210040170	0.018641216707597300
18.0	0.01980081484565720	0.9931013566001800	0.993102492968049	0.9931002202323110	0.993100451182637	0.01979642448154640	0.01980349041724900	0.019789358545843800	0.019802066865832800
19.0	0.020654791727593300	0.9928255715997310	0.9928267313743910	0.9928244118250710	0.992825574361721	0.02065023884487780	0.020657447623019100	0.02064303006673650	0.020650213514469700
20.0	0.021145340656227200	0.9926670868976210	0.9926682368818250	0.9926659369134170	0.9926663701239800	0.021140888728775400	0.02114803737468400	0.02113374008286680	0.021145339621788700
21.0	0.02137897878431010	0.9925916101129850	0.9925927446095930	0.9925904756163760	0.992591015522207	0.021374480859224100	0.021381532232223000	0.021367429486225100	0.02137817419845770
22.0	0.021572367720874100	0.9925291283652790	0.9925303135171740	0.9925279432133830	0.9925290206395150	0.02156785187776330	0.021575217442382500	0.021560486313144100	0.021568523637340700
23.0	0.02193519317400480	0.9924118584939300	0.9924130166208480	0.9924107003670110	0.992411981140894	0.0219308571531941	0.02193805266429080	0.021923661642097400	0.021930093492172700
24.0	0.02255685943876300	0.9922109769206760	0.9922121330294420	0.9922098208119090	0.9922104773746400	0.022552327636991600	0.02255950937694970	0.022545145897033600	0.022555433700443900
25.0	0.023357802948796000	0.9919520615053630	0.9919532053848900	0.9919509176258370	0.9919523005464640	0.023353287777981900	0.02336039369284140	0.023346181863122500	0.02335178993914360
26.0	0.0241315528986295	0.9917018837446690	0.9917030458189740	0.9917007216703640	0.9917020767868690	0.02412698397315470	0.024134202017968900	0.02411976592834050	0.02412578151968800
27.0	0.02465496985741730	0.9915325934819390	0.9915337200037180	0.9915314669601610	0.9915321161662530	0.024650471586944400	0.024657466701247200	0.024643476472641600	0.024653428541556800
28.0	0.02480750727510520	0.9914832478004770	0.9914843994009340	0.9914820962000200	0.9914832852572050	0.02480305854219350	0.0248102089240059	0.024795908160381100	0.02480283325084660
29.0	0.02463549870171990	0.9915388984044810	0.9915400445991380	0.9915377522098230	0.9915383052058660	0.02463095596894370	0.02463807203118910	0.024623839906698200	0.024634650077189500
30.0	0.02432697376838450	0.9916386902534780	0.9916398382303490	0.9916375422766060	0.9916384037890880	0.024322377594040100	0.02432950482068580	0.02431525036739450	0.024324149576475700
31.0	0.024110518036144500	0.9917086766025750	0.9917098176601880	0.991707535544963	0.9917086926476900	0.024106007544007200	0.024113094683443700	0.024098920404570700	0.024105896881519600
32.0	0.02413245136737030	0.9917015918235710	0.9917027400342910	0.9917004436128520	0.9917022894514380	0.024127890131545000	0.02413501953001940	0.024120760733070700	0.024123567280973200
33.0	0.024378234033664800	0.9916220900197430	0.9916232255257590	0.9916209545137270	0.9916219851222830	0.024373776390068100	0.02438082680229360	0.024366725977842600	0.024374423954765900
34.0	0.02468027598090270	0.9915244013166880	0.9915255301680490	0.9915232724653260	0.9915240349574930	0.024675822301112200	0.024682830940396600	0.024668813661827900	0.024678089695449000
35.0	0.024807958608624200	0.9914831217035880	0.9914843238276310	0.9914819195795450	0.9914831648595840	0.024803386157319100	0.02481084918090770	0.024795923133730600	0.024803116446597000
36.0	0.02459156114985710	0.9915530924567090	0.9915541965250490	0.9915519883883700	0.9915531510582870	0.02458712271420220	0.02459397667198030	0.02458026875642410	0.024586767153674000
37.0	0.024013589568900800	0.9917400187226300	0.9917411720366590	0.9917388654086000	0.9917394700750780	0.024009093513393900	0.024016257141105800	0.024001929885682000	0.024012492134509600
38.0	0.02321849822507720	0.9919971105448880	0.9919982812233210	0.9919959398664540	0.9919970992280020	0.023213904594215500	0.023221176796477000	0.023206632391954000	0.02321397948772400
39.0	0.02243558660649010	0.992250172792426	0.9922513829405080	0.9922489626443440	0.9922511800060330	0.02243105964035480	0.022438578736134500	0.02242354054457520	0.022424794395746900
40.0	0.021856445427769100	0.9924373401577180	0.9924384554740660	0.9924362248413710	0.9924372260243280	0.02185189541544080	0.021858826297757400	0.021844964533124100	0.02185260316100140
41.0	0.021532716011062100	0.9925419336591910	0.992543103810804	0.9925407635075780	0.9925420887188160	0.021528241338656800	0.021535512928514600	0.021520969748799000	0.021527262903273200
42.0	0.021349026114779900	0.9926012799412380	0.9926024267098880	0.9926001331725890	0.9926008972414310	0.021344576226655200	0.021351706136311400	0.021337446316999	0.021346958265428400
43.0	0.021085623827956100	0.9926864040446700	0.992687519024357	0.9926852890649820	0.9926866857481530	0.02108101827034070	0.02108794861090610	0.02107408792977540	0.021079246930203400
44.0	0.020537096982061400	0.9928635840944740	0.9928646895899040	0.9928624785990450	0.99286425954701	0.020532570388620500	0.02053944451413810	0.020525696263103000	0.020528357681397600
45.0	0.01962346861223340	0.9931586380947740	0.9931597476003670	0.99315752858918	0.9931587424109450	0.01961899700265830	0.019625896657362700	0.019612097347954000	0.019618360534210500
46.0	0.018434050003847200	0.9935426457288970	0.9935438087702580	0.9935414826875360	0.9935419562459240	0.018429529854105500	0.0184367652111515	0.018422294497059500	0.01843381210859310
47.0	0.01718051646478920	0.9939471827036220	0.9939483431592050	0.9939460222480380	0.9939473134524980	0.017176006723636000	0.017183228128252200	0.017168785319019800	0.017175193328926300
48.0	0.01666099916074980	0.9941147819313330	0.9941158914604540	0.9941136724022120	0.9941153043906040	0.016656554619192800	0.01666346038070550	0.016649648857680100	0.016653308385045000
49.0	0.01672179562208060	0.9940951692473970	0.9940963807069750	0.9940939577878180	0.9940951857835720	0.016717348796733800	0.016724890003043300	0.016709807590424300	0.01671724007194110
50.0	0.017036997974535700	0.9939934758583620	0.9939946703450400	0.9939922813716840	0.9939927326731830	0.017032565266046400	0.017040000140356300	0.017025130391736400	0.017037179556253400
51.0	0.017412801834396900	0.99387224290951	0.9938733875959940	0.9938710982230260	0.9938723012060290	0.01740822637807340	0.01741534945958580	0.01740110329656090	0.01740785908853130
52.0	0.01762194390133210	0.9938047600609970	0.9938058963636720	0.9938036237583220	0.9938043671727310	0.017617338379065300	0.017624409769529700	0.017610266988600900	0.01761978179198670
53.0	0.01752572048787240	0.9938357850316460	0.9938369223742000	0.9938346476890920	0.9938358782810250	0.017521275184244700	0.01752835345805320	0.01751419691043620	0.01752070736398530
54.0	0.017148485175673200	0.9939575120720710	0.9939586513116310	0.9939563728325120	0.9939571709477860	0.017144010036268600	0.01715110163435730	0.017136918438179900	0.017146142466896800
55.0	0.016664648332334400	0.994113642628896	0.9941147836381240	0.9941125016196680	0.9941140910815340	0.01665996773743280	0.016667069968602800	0.016652865506262900	0.016657176468720600
56.0	0.01630515466703280	0.9942295763121730	0.9942307159312230	0.9942284366931230	0.9942298780934690	0.016300672336321700	0.01630776678207920	0.016293577890564200	0.016298797634564200
57.0	0.016233624875565400	0.9942526607722730	0.9942537878323370	0.9942515337122090	0.9942525359899660	0.016229067852438000	0.01623608457761360	0.016222051127262500	0.016229838751159
58.0	0.016458626346185900	0.9941800602833030	0.9941812585859360	0.994178861980671	0.9941799290886530	0.01645421019057690	0.016461669557279600	0.016446750823874200	0.016455022028485600
59.0	0.016829150235535100	0.9940605451202440	0.994061741323274	0.9940593489172150	0.9940604226738840	0.016824643587078000	0.016832089783374100	0.016817197390781900	0.016825393647876300
60.0	0.01711572183013410	0.9939680898207180	0.9939692721514390	0.9939669074899970	0.9939679227375250	0.01711120513895970	0.01711856428252190	0.017103845995397400	0.017112232209213700
61.0	0.017133618378667100	0.9939623189570870	0.9939634361616840	0.9939612017524900	0.993961563332941	0.01712908089464140	0.017136035209023200	0.01712212658025950	0.01713377677952100
62.0	0.01684207277170190	0.9940563730420660	0.9940575486908490	0.9940551973932830	0.9940562959064800	0.01683758515576030	0.016844904169066900	0.016830266142453700	0.016838061720342800
63.0	0.01636622797250760	0.9942098886555970	0.9942110721281600	0.994208705183035	0.9942094285451610	0.0163616680944747	0.01636903691553850	0.016354299273410900	0.01636452866686660
64.0	0.015930060767944900	0.9943505446520000	0.9943516709225770	0.994349418381422	0.9943502102191460	0.01592567221315470	0.015932685303568700	0.01591865912274080	0.015927757523106300
65.0	0.015736269252385800	0.9944130746716650	0.9944142364829430	0.9944119128603880	0.9944134507294970	0.015731693949343500	0.01573892865764210	0.015724459241044800	0.01572935564453010
66.0	0.015857578898769400	0.9943739367015480	0.9943751043571950	0.9943727690459010	0.9943738685309560	0.015853095010846500	0.01586036718218840	0.01584582283950460	0.01585351297144570
67.0	0.016197794602928100	0.9942642082166750	0.9942653778633460	0.9942630385700040	0.9942644693868640	0.01619329773641040	0.016200577461956800	0.016186018010864000	0.016191670196911000
68.0	0.016543498845926500	0.9941526927124590	0.9941538641286900	0.9941515212962270	0.9941529220351710	0.01653901683676300	0.016546308211096800	0.016531725462429300	0.016537596083128900
69.0	0.016678653395305100	0.9941090602253210	0.9941102212139980	0.9941078992366430	0.9941089759900830	0.016674373823447700	0.016681600415681800	0.016667147231213700	0.016674900705997200
70.0	0.016500606528317900	0.9941665498217870	0.9941677267333680	0.9941653729102070	0.9941657470389020	0.01649599463614720	0.016503322848793900	0.016488666423500500	0.016501002880541000
71.0	0.01607525352788360	0.9943037206247170	0.9943048833737490	0.9943025578756850	0.9943038628917450	0.016070834551469700	0.01607807577801520	0.01606359332492410	0.01606995471507270
72.0	0.015601749912928200	0.994456437197168	0.9944575611848740	0.9944553132094620	0.9944564598603960	0.01559729466840830	0.015604294265147400	0.015590295071669200	0.01559715198930730
73.0	0.01530571288405030	0.9945519024296240	0.9945530774471590	0.9945507274120880	0.9945513358014970	0.015301247989426300	0.015308564838797800	0.015293931140054800	0.015304780972121000
74.0	0.015318221284554300	0.9945478713606030	0.9945490240951460	0.9945467186260600	0.9945478183071600	0.015313742269486700	0.015320921735440200	0.015306562803533200	0.015314070373761600
75.0	0.015605545213597200	0.9944552196278140	0.99445634618334	0.9944540930722870	0.9944549721060530	0.015601050351804200	0.01560806543166560	0.015594035271942800	0.015602584901848500
76.0	0.0159873137718504	0.9943321123110630	0.9943332834814980	0.9943309411406290	0.9943322539504500	0.015982718687477600	0.01599001169540450	0.015975425679550700	0.015981839857674000
77.0	0.016233371554110600	0.9942527381396410	0.9942538563393100	0.9942516199399710	0.9942531330444050	0.016228841378288900	0.01623580101269500	0.016221881743882800	0.0162263935914509
78.0	0.01618734837508350	0.9942675820288440	0.994268764587	0.9942663994706890	0.9942673369146540	0.016182824525074900	0.016190188612262800	0.016175460437887000	0.016184353900216000
79.0	0.015850631804548200	0.9943761706607860	0.9943772978492270	0.9943750434723460	0.9943759987245100	0.015846189268016500	0.015853208156760200	0.0158391703792728	0.01584725583511180
80.0	0.01538168082811560	0.9945274082124590	0.9945285846475380	0.9945262317773810	0.9945277961123400	0.015377201135721300	0.015384527935669300	0.015369874335773200	0.015374796739992400
81.0	0.015011048792873700	0.9946469045051680	0.9946480612142410	0.9946457477960960	0.994646377458041	0.015006645635392300	0.015013850492325500	0.014999440778459000	0.015009944424236600
82.0	0.014917716078183600	0.9946770287362800	0.9946781865968150	0.9946758708757440	0.9946765455119920	0.014913114745959000	0.01492032683913730	0.014905902652780700	0.01491613350349210
83.0	0.015133095001794200	0.994607565901249	0.9946087071546940	0.9946064246478040	0.9946067450640680	0.015128610489606800	0.015135718673733800	0.015121502305479800	0.01513373019820700
84.0	0.01552421994134190	0.9944814450483200	0.9944825844471160	0.9944803056495250	0.9944810852842190	0.015519729832249100	0.015526824440163100	0.015512635224335200	0.015521972062038500
85.0	0.01586514310961220	0.9943715090445530	0.9943726934282990	0.9943703246608060	0.9943713491205150	0.01586058520307430	0.015867960543754100	0.015853209862394500	0.015861575355761200
86.0	0.01595822331249410	0.9943414672183030	0.9943426427192500	0.9943402917173550	0.9943415975381030	0.015953799802377700	0.015961118892705900	0.01594648071204950	0.015952983181761400
87.0	0.015740221341606900	0.994411785720742	0.9944129918916420	0.9944105795498420	0.9944129861464170	0.015735736224405600	0.0157432465205528	0.015728225928258300	0.015728266184442000
88.0	0.015316268760190700	0.9945485172310490	0.9945496675955710	0.994547366866527	0.9945485437640440	0.015311688073469300	0.015318852717367400	0.015304523429571200	0.015311529689067900
89.0	0.014903481592503000	0.994681584351074	0.9946827800633450	0.9946803886388040	0.994680999502114	0.01489909039212870	0.014906537482764900	0.014891643301492500	0.014902717239921300
90.0	0.014714476992223200	0.9947425471893050	0.9947437359983350	0.9947413583802760	0.9947417987080610	0.014709919045145800	0.014717324768494500	0.014702513321797200	0.01471458251581230
91.0	0.014843300373895500	0.9947010163083470	0.9947021572633390	0.9946998753533560	0.9947009950081220	0.014838730028472100	0.014845836028369600	0.014831624028574600	0.014838861856324800
92.0	0.015214976992633100	0.9945811951352010	0.9945823672837830	0.9945800229866180	0.9945813282799100	0.015210296296999900	0.015217596295175800	0.015202996298824000	0.015209454238862500
93.0	0.015625759671412400	0.9944487217005500	0.9944498456687650	0.9944475977323340	0.9944486605968000	0.01562113450388420	0.01562813303754420	0.01561413597022410	0.015621513153992600
94.0	0.015852474812970400	0.9943756194746660	0.9943767919709170	0.9943744469784140	0.9943757824520990	0.01584776313561060	0.015855063667361300	0.01584046260386000	0.015846745329455800
95.0	0.015772289165183300	0.9944014326096310	0.9944025871297830	0.9944002780894790	0.9944017288985980	0.015767873180172400	0.015775061262059800	0.01576068509828500	0.01576603895974790
96.0	0.015428627810240600	0.994512269054251	0.9945134595688550	0.994511078539647	0.9945129931428440	0.015424150045826100	0.015431563544445800	0.015416736547206400	0.015419643077727500
97.0	0.015007870309811600	0.9946479216888790	0.9946490717789700	0.9946467715987880	0.9946482882199740	0.015003514224889500	0.01501067791648850	0.014996350533290500	0.015001235628182000
98.0	0.014739330375977800	0.9947345211715340	0.9947356829404150	0.994733359402653	0.9947338511708190	0.0147348561035471	0.014742091532205200	0.014727620674889000	0.014739023038870800
99.0	0.01477219221545020	0.9947239259107630	0.9947251292778110	0.9947227225437160	0.994724383439205	0.014767721386658900	0.014775218460455600	0.014760224312862100	0.014764865399492300
100.0	0.01509544226646780	0.9946196945022980	0.9946208413067050	0.9946185476978910	0.9946199671884420	0.015091033006777100	0.01509817687860590	0.015083889134948300	0.01508932896431960
101.0	0.015543762772590700	0.9944751520570300	0.9944762776453720	0.994474026468688	0.9944747969714090	0.015539214841826200	0.015546223760003300	0.015532205923649200	0.015541427513367400
102.0	0.015886224611850800	0.9943646832406640	0.994365880093309	0.9943634863880190	0.9943648349114010	0.015881833187049800	0.01588928557878410	0.015874380795315600	0.015880881997387800
103.0	0.01595018488552180	0.9943440745489210	0.9943452679996690	0.9943428810981720	0.9943435099276710	0.01594566970177920	0.01595310115163010	0.015938238251928400	0.015949188187689600
104.0	0.015713903122421500	0.9944202709561270	0.9944214485349220	0.994419093377333	0.9944211114038620	0.015709432321919600	0.015716764617964900	0.015702100025874200	0.015704207028970700
105.0	0.015318176251203500	0.9945479049992560	0.9945490625736120	0.9945467474249000	0.9945475726284140	0.015313577603621000	0.015320786100364700	0.01530636910687740	0.015315657698743800
106.0	0.014990748834091500	0.9946534558793500	0.9946546017263160	0.994652310032384	0.9946533628966620	0.014986307216767700	0.01499344459065880	0.0149791698428765	0.014986886949604000
107.0	0.01492406180091440	0.9946749667370690	0.9946761290398540	0.9946738044342850	0.9946749728891900	0.014919560202270400	0.014926799344572300	0.014912321059968400	0.014919516641686000
108.0	0.01517194253048550	0.9945950516954160	0.9945961715755910	0.9945939318152400	0.9945956309582890	0.015167385109354400	0.015174358610664900	0.015160411608043900	0.015163775435160500
109.0	0.015620674786128700	0.9944503580283550	0.9944515275597140	0.9944491884969970	0.9944504283759650	0.015616071019771200	0.015623354846526500	0.015608787193015900	0.015615632870987000
110.0	0.016049973134707300	0.9943118844476170	0.9943130382884860	0.994310730606749	0.9943113662948400	0.01604549115934290	0.016052676137306100	0.016038306181379800	0.016048697730141500
111.0	0.016251141739066400	0.9942469881725620	0.9942481572866250	0.9942458190585	0.9942466300635400	0.016246725027871200	0.016254004243153100	0.016239445812589300	0.016248948371380600
112.0	0.01613901101354310	0.9942831570724530	0.9942843130884350	0.9942820010564700	0.994282901181983	0.016134586334172800	0.016141783930102000	0.016127388738243500	0.01613617429165090
113.0	0.01579758457664990	0.9943932902595550	0.9943944154926180	0.9943921650264910	0.9943929761677820	0.015793070823339000	0.015800076549330200	0.01578606509734790	0.015795022209592400
114.0	0.015434901472245200	0.9945102613662830	0.9945113923810250	0.994509130351541	0.994510458978392	0.015430328050397200	0.015437371371632000	0.015423284729162500	0.015429106469152700
115.0	0.015271335745066100	0.9945629908420150	0.9945641420552800	0.9945618396287490	0.9945623626307090	0.015266850152945200	0.015274019571768100	0.015259680734122400	0.015270757001764400
116.0	0.015421274460168200	0.994514655795313	0.9945157998926230	0.9945135116980030	0.9945147944211940	0.015416700012497400	0.015423823873611300	0.015409576151383400	0.015415839208389700
117.0	0.01583166853602740	0.9943823202599370	0.994383451147525	0.9943811893723480	0.9943823780109590	0.015827015476511900	0.015834056934637400	0.01581997401838640	0.015826646118607200
118.0	0.01631043154852550	0.9942278841999360	0.9942290367468790	0.9942267316529940	0.99422862830921	0.01630588696106020	0.01631306060155220	0.01629871332056810	0.01630126761568460
119.0	0.016629447246630800	0.9941249866521030	0.9941261450626160	0.9941238282415890	0.9941256201196200	0.01662484024515340	0.016632050587576000	0.016617629902730800	0.016620907243589300
120.0	0.01664690982948160	0.9941193370885980	0.9941205133074240	0.9941181608697710	0.9941189906721990	0.016642402819240900	0.016649725247323500	0.01663508039115820	0.01664455155895480
121.0	0.01638334664853650	0.9942043491736270	0.9942055126484070	0.9942031856988480	0.9942040563986140	0.016378896027182500	0.016386138415324900	0.016371653639040100	0.016380719097585400
122.0	0.01601052804396220	0.9943246120939380	0.9943257564214480	0.9943234677664290	0.9943248543000010	0.016006013587054900	0.01601313829750840	0.015998888876601400	0.01600450356681940
123.0	0.015759215730729800	0.9944056565654190	0.9944068110060580	0.9944045021247790	0.9944059258182520	0.015754751322445000	0.015761939245260900	0.015747563399629000	0.015753083091762300
124.0	0.015795254193693300	0.9943940356928620	0.9943951696696050	0.994392901716118	0.9943943102933410	0.01579077900659010	0.015797839996733600	0.015783718016446600	0.01578906919033260
125.0	0.016130497399325300	0.9942859188054560	0.9942871082393740	0.9942847293715390	0.9942866843942680	0.01612597509897600	0.016133381333930100	0.016118568864021800	0.016121202680707500
126.0	0.01661636972713590	0.9941291969123680	0.9941303633354990	0.9941280304892370	0.9941286952263970	0.016611815554640800	0.016619076349079700	0.01660455476020190	0.016614938486250800
127.0	0.017023516663202200	0.9939978130085380	0.9939989983369190	0.993996627680158	0.9939981200276140	0.01701916212380390	0.01702653892095160	0.01701178532665630	0.01701724591655090
128.0	0.017164803116142000	0.993952250138675	0.9939533699436830	0.993951130333667	0.9939525224828600	0.01716030948105150	0.017167279051155100	0.017153339910947900	0.01715861609161180
129.0	0.016995655916978600	0.9940068278262050	0.9940080134706910	0.9940056421817200	0.9940071508078980	0.016991139459415100	0.016998520062530800	0.016983758856299400	0.016989131003736400
130.0	0.01663790467946670	0.9941222204365470	0.9941233774693890	0.9941210634037060	0.9941219148398010	0.016633532557560700	0.016640736880294300	0.016626328234827100	0.016635434757662100
131.0	0.01631432767967400	0.9942266206323520	0.9942277792101440	0.9942254620545590	0.9942267886361330	0.01630982551973170	0.016317039198907000	0.016302611840556400	0.0163087811473133
132.0	0.016229027087043700	0.9942541158750880	0.9942552848524200	0.9942529468977560	0.9942543811424930	0.0162246441134978	0.016231922758805700	0.01621736546818990	0.016222981921931400
133.0	0.016457827053492800	0.9941803532508040	0.9941815223026160	0.9941791841989920	0.9941797789182260	0.01645319241791720	0.016460470785551500	0.016445914050282800	0.01645677191944370
134.0	0.016907509676239300	0.9940352595920020	0.994036408071894	0.9940341111121100	0.9940358026127140	0.016903035644402000	0.01691018593795860	0.016895885350845300	0.016899661302825700
135.0	0.01736576391193920	0.9938874027956070	0.9938885738961970	0.9938862316950180	0.993887458248954	0.017361301170438400	0.017368591302501000	0.017354011038375800	0.0173609378920829
136.0	0.01761504392751090	0.9938069767503120	0.9938081166193550	0.9938058368812690	0.9938065092721780	0.01761050032518680	0.017617593545374300	0.017603407104999300	0.01761342841642250
137.0	0.017549238143020400	0.9938281843767660	0.9938293326808160	0.9938270360727150	0.9938284224286340	0.01754486560230090	0.017552011891647900	0.017537719312953900	0.017543384798262700
138.0	0.017230541938094900	0.9939310517518990	0.9939322386138780	0.9939298648899200	0.9939306169520740	0.01722596964768610	0.01723335519870230	0.017218584096669800	0.01722867198980140
139.0	0.016856015034279500	0.994051888827178	0.9940530804340140	0.9940506972203420	0.994052394314654	0.016851441240005800	0.016858857575193400	0.01684402490481820	0.016848304790660300
140.0	0.016651769774416300	0.9941177720264480	0.994118917946727	0.9941166261061690	0.9941174591087960	0.016647246208312500	0.016654379186874900	0.016640113229750100	0.016649181153213900
141.0	0.0167515713866235	0.9940855499836670	0.9940866680154500	0.9940844319518840	0.9940852755182770	0.016747208228446700	0.016754167281793500	0.016740249175099800	0.01674893016276960
142.0	0.017805768633826500	0.9937454279744640	0.9937465782270700	0.993744277721858	0.9937458214123500	0.017801227247555700	0.017808384195260500	0.01779407029985090	0.01779878291607310
143.0	0.01905707047529580	0.9933415254856140	0.9933427079727480	0.9933403429984790	0.99334157555847	0.019052541929936500	0.019059897971032500	0.01904518588884050	0.01905224309834350
144.0	0.020128260412410800	0.9929956246978730	0.9929967594890620	0.9929944899066850	0.9929962386177660	0.020123776973530400	0.020130832917356600	0.02011672102970410	0.020119969885450600
145.0	0.020858307189390400	0.9927598264087260	0.9927609989149230	0.9927586539025300	0.9927595187089860	0.020853778791037200	0.020861067613393900	0.020846489968680500	0.020855696558222300
146.0	0.02124309968863370	0.9926355163761920	0.9926366591400160	0.9926343736123690	0.9926354218430450	0.021238567511388900	0.02124567072566130	0.021231464297116400	0.021239159681343800
147.0	0.021436684129241500	0.992572981449836	0.9925741361541820	0.9925718267454900	0.9925730168291170	0.021432088499032900	0.021439264906151200	0.02142491209191450	0.02143188070475750
148.0	0.021667698288093200	0.9924983278672830	0.9924994976894160	0.99249715804515	0.9924988911176130	0.021663165989195500	0.021670436547968400	0.021655895430422600	0.021659640894075200
149.0	0.022115848253210100	0.9923535108053910	0.9923546714274890	0.9923523501832940	0.9923536133494700	0.022111306799408300	0.022118518662007300	0.022104094936809200	0.022110672732486900
150.0	0.022814715110840200	0.9921276318567650	0.9921288122081010	0.9921264515054290	0.9921276320159620	0.02281017156455240	0.02281750518812450	0.02280283794098040	0.022810170408262900
151.0	0.023633049558882600	0.9918630573993950	0.9918641880492590	0.9918619267495300	0.9918627683586050	0.023628610865076000	0.02363563344794190	0.023621588282210100	0.02363040488749020
152.0	0.024344593885727200	0.9916329716108450	0.9916341138605390	0.991631829361152	0.9916328621418280	0.02434012292538280	0.024347215097447000	0.024333030753318500	0.024340817021782500
153.0	0.0247489648092482	0.9915021950575490	0.9915033263074670	0.9915010638076310	0.9915021063289710	0.024744444308746300	0.02475146822012870	0.024737420397363900	0.024744996095072800
154.0	0.02477873008336120	0.9914925628269730	0.9914937463611730	0.991491379292773	0.9914927004089460	0.02477423808283030	0.024781586192692100	0.024766889972968400	0.024773365584925000
155.0	0.024535220314872000	0.9915713153548580	0.9915724626066180	0.9915701681030990	0.9915709474076460	0.024530777954632100	0.02453790091936390	0.024523654989900200	0.02453304852147880
156.0	0.02423385950681880	0.9916688162631510	0.9916699629309990	0.9916676695953040	0.9916690844792160	0.02422918260991220	0.024236303028928500	0.024222062190895900	0.024227514700299500
157.0	0.024088351908655300	0.9917158271272580	0.9917169900262840	0.9917146642282310	0.9917164341906410	0.024083950751141300	0.024091171741899600	0.024076729760383000	0.024080179049593800
158.0	0.024195873617203300	0.9916810789136410	0.9916822437376140	0.9916799140896680	0.9916813311066360	0.024191331809450300	0.024198564597655600	0.02418409902124490	0.02418976940747640
159.0	0.024484877995982200	0.9915875940849380	0.9915887391235220	0.9915864490463530	0.9915873040380110	0.02448045530930800	0.024487564269418100	0.024473346349197900	0.024482257290507800
160.0	0.02475352380615670	0.9915007173923230	0.991501873271009	0.9914995615136360	0.9915008180528960	0.024749022036960300	0.024756198062940400	0.0247418460109801	0.024748395436923700
161.0	0.02477810457202530	0.9914927697822600	0.9914938993499040	0.9914916402146150	0.9914932816059400	0.024773583935593000	0.024780598667920500	0.02476656920326560	0.024770413063397200
162.0	0.024433293277548600	0.9916042994323430	0.9916054571195800	0.9916031417451060	0.9916046146708790	0.02442873464439880	0.02443592290872820	0.0244215463800694	0.024426782958261200
163.0	0.023759675915892700	0.9918221282857200	0.9918232598629420	0.991820996708497	0.9918224063101050	0.023755150434736800	0.023762177863835200	0.02374812300563830	0.023753424648931200
164.0	0.022942333185293300	0.9920863697323720	0.992087510504974	0.9920852289597700	0.9920860837690650	0.02293784738567350	0.022944933554372500	0.022930761216974400	0.022939627731096400
165.0	0.0222119629676388	0.9923224292975380	0.9923235875356550	0.9923212710594210	0.9923230518670820	0.02220754296700980	0.02221473952124500	0.022200346412774500	0.02220367674062420
166.0	0.021721602366977300	0.992480877222016	0.9924820896883840	0.9924796647556480	0.9924814219425110	0.021717274030828100	0.021724808833265800	0.021709739228390500	0.02171388475519070
167.0	0.021465101707655100	0.9925637990383500	0.9925649390909410	0.9925626589857580	0.9925638107725180	0.02146051000220960	0.021467595938860800	0.021453424065558500	0.02146044227909960
168.0	0.02128109766716170	0.9926232261458750	0.9926244010490470	0.9926220512427030	0.9926227406540080	0.021276651055251700	0.021283953262645500	0.021269348847857900	0.02127966647901760
169.0	0.02094035178979670	0.9927333421368680	0.9927344349776280	0.9927322492961070	0.9927335040964530	0.020935701572472600	0.020942494857140600	0.02092890828780450	0.020934710454555100
170.0	0.020269584722355300	0.9929499957622630	0.9929511188807570	0.9929488726437680	0.992949579509747	0.020265011621760400	0.02027199570867150	0.020258027534849400	0.02026759430670880
171.0	0.019245351915118400	0.9932807426605870	0.9932819106615790	0.9932795746595940	0.9932800789564300	0.019240788908284100	0.019248053304260000	0.019233524512308100	0.01924492615118240
172.0	0.018007582772221100	0.9936803066628270	0.993681478797848	0.9936791345278070	0.993680623734463	0.018002978934787200	0.018010272245719400	0.017995685623855100	0.0180010102955877
173.0	0.016795915874526100	0.9940712556837420	0.9940723467880150	0.9940701645794680	0.994070868359561	0.016791479700456500	0.01679827160292310	0.01678468779799	0.01679388808581780
174.0	0.016645992851514700	0.9941196365994980	0.9941208021678	0.9941184710311960	0.9941198808215250	0.016641463303714300	0.016648720123732400	0.016634206483696100	0.016639940238187400
175.0	0.016806971391173600	0.9940677000502600	0.994068860977765	0.9940665391227560	0.9940673853806790	0.016802466563733400	0.016809692274305500	0.016795240853161300	0.016804424238917300
176.0	0.01716846430909610	0.9939510555860880	0.9939522093525730	0.9939499018196020	0.9939500187293520	0.017164053471793100	0.01717123410207340	0.01715687284151280	0.017170500138449800
177.0	0.017511503962850900	0.9938403794604280	0.9938415247481970	0.9938392341726580	0.9938404110429120	0.017507016288539300	0.017514143628561300	0.017499888948517300	0.01750680960198290
178.0	0.01762610760685070	0.9938034000561680	0.9938045365984250	0.9938022635139110	0.993803378043757	0.017621603854114300	0.017628677195003500	0.017614530513225100	0.01762174468343620
179.0	0.017424023544910900	0.9938685918263690	0.9938697458270090	0.9938674378257300	0.9938683212613610	0.01741963507776330	0.01742681693192270	0.01741245322360390	0.017421323318421200
180.0	0.016986155823245200	0.9940098965425050	0.9940110291606370	0.9940087639243730	0.9940100171045430	0.01698161582224350	0.01698866512361880	0.016974566520868200	0.01698085058303480
181.0	0.016519218150719400	0.9941605419714160	0.9941616863056320	0.9941593976372	0.9941603835922670	0.016514632187785700	0.01652175593340230	0.016507508442169100	0.016515599037304800
182.0	0.016244877345692700	0.9942490239277540	0.9942501577482100	0.9942478901072970	0.9942489961940050	0.016240365866914200	0.016247425139531300	0.016233306594297100	0.01624054616784800
183.0	0.01628087422726020	0.9942374147076840	0.9942385636098780	0.9942362658054900	0.9942377514129730	0.016276351276067500	0.016283504547783100	0.016269198004351900	0.01627425467970450
184.0	0.016577914946611000	0.9941415794757670	0.9941427345340720	0.994140424417462	0.9941420239917510	0.016573500790558500	0.01658069309174830	0.016566308489368600	0.01657073698483440
185.0	0.01694619809088240	0.9940227976830350	0.9940239169243780	0.9940216784416910	0.994023541017202	0.016941599898701900	0.0169485671383396	0.016934632659064200	0.016936976442498200
186.0	0.0171573423377501	0.9939546529188	0.99395578788345	0.9939535179541500	0.9939547216302230	0.01715287624713700	0.017159940686904200	0.017145811807369900	0.01715246111007420
187.0	0.01706701782222600	0.9939838088595900	0.9939849548164190	0.99398266290276	0.993984260023177	0.017062470385084600	0.017069603375183600	0.01705533739498570	0.01705966654684380
188.0	0.016692474302064500	0.9941046306431970	0.9941057811452430	0.9941034801411510	0.9941052035980260	0.016688013619077800	0.016695174157944600	0.016680853080210900	0.016684444012011600
189.0	0.016203362588444300	0.9942624129505690	0.9942636116220970	0.9942612142790410	0.9942627549290440	0.016198861755513700	0.016206325351784400	0.0161913981592431	0.016196728579465400
190.0	0.01583077447151010	0.9943825823975590	0.9943837522187080	0.9943814125764090	0.9943832650504210	0.015826284846925800	0.015833569366338100	0.015819000327513500	0.015822027347970800
191.0	0.015743312145927000	0.994410806973974	0.9944119929372990	0.9944096210106490	0.9944116742555130	0.01573871434899320	0.015746098666797100	0.015731330031189300	0.015733332689052100
192.0	0.015956690845647600	0.9943419787137580	0.9943431258271410	0.9943408316003750	0.9943420407219240	0.01595215984185450	0.015959302073559000	0.015945017610149900	0.0159517629825479
193.0	0.016325383730750500	0.9942230405591440	0.9942241483085760	0.9942219328097110	0.9942230694111340	0.016320966955597900	0.016327863182733100	0.01631407072846280	0.016320780796367700
194.0	0.01662079237103930	0.9941277580570040	0.9941289067740950	0.9941266093399140	0.9941280672662770	0.01661631305385960	0.016623464789263000	0.016609161318456100	0.016614409618147500
195.0	0.01665399461083810	0.9941170557057310	0.9941182519552960	0.9941158594561670	0.994117137472764	0.01664946254731250	0.016656908344111700	0.016642016750513200	0.01664896353793620
196.0	0.016377200385985400	0.9942063378891920	0.9942074291793360	0.9942052465990480	0.994206192235315	0.016372712006701900	0.01637950478074990	0.01636591923265390	0.016373619165300500
197.0	0.01590947185307590	0.9943571987024740	0.9943583746725780	0.9943560227323700	0.994357192673194	0.0159049976087403	0.015912319283171400	0.01589767593430920	0.015905038248010800
198.0	0.015472905649757400	0.9944979857161340	0.9944991400387140	0.9944968313935530	0.9944978684590300	0.01546845853307260	0.015475645991441900	0.015461271074703400	0.015469180019783000
199.0	0.015273523121813200	0.9945623036359260	0.9945634879804660	0.9945611192913850	0.9945624714293660	0.015268925000316800	0.01527629870821210	0.015261551292421500	0.015267882059285900
200.0	0.015390785292297900	0.9945244689152920	0.9945256215796090	0.9945233162509750	0.9945243746103910	0.015386326974121500	0.015393506502029200	0.015379147446213700	0.015386917838649600
201.0	0.015735021123446800	0.9944134593566340	0.9944146071515450	0.9944123115617230	0.9944133099041660	0.01573055752782480	0.01573770606487420	0.01572340899077540	0.015731486483013100
202.0	0.016095613841757500	0.9942971877272190	0.9942983869424640	0.9942959885119730	0.9942976187497050	0.01609098191634010	0.016098447455410400	0.016083516377269900	0.016088301164062400
203.0	0.0162540873043782	0.9942460401928380	0.9942471404635890	0.994244939922086	0.9942465165126720	0.016249657017443400	0.016256506246117500	0.01624280778876930	0.01624669410210800
204.0	0.016101407583283200	0.9942953035306350	0.9942964474742190	0.994294159587052	0.9942949255997000	0.01609687258008450	0.01610399593625160	0.01608974922391740	0.016099228423139900
205.0	0.01569655296974670	0.9944258649093320	0.9944270342922050	0.9944246955264600	0.9944257333302140	0.015692091397363700	0.01569937344404100	0.015684809350686400	0.01569289792236870
206.0	0.015234922280917200	0.9945747291207530	0.9945758744003750	0.9945735838411310	0.9945749801748560	0.015230457147602000	0.0152375895532953	0.015223324741908800	0.015228897986786400
207.0	0.014943534131089000	0.9946686921632880	0.9946698472093520	0.9946675371172230	0.9946689676371280	0.01493901015175250	0.014946203912223600	0.014931816391281500	0.01493729821954850
208.0	0.014959255435270700	0.994663621608982	0.9946647479792090	0.9946624952387550	0.9946630604272330	0.014954742091223600	0.014961757511440500	0.0149477266710068	0.014958226232225800
209.0	0.015255404311603400	0.9945681393871630	0.9945692923035160	0.9945669864708100	0.9945683790740370	0.015250848199531800	0.01525802822536310	0.015243668173700600	0.01524936694525870
210.0	0.015656113777363800	0.994438917793203	0.994440078998263	0.994437756588143	0.9944391245257440	0.015651581072291600	0.01565881143807210	0.01564435070651120	0.015650291505499400
211.0	0.015930748245518900	0.9943503402705910	0.9943515364849630	0.9943491440562180	0.9943506542792150	0.015926252303718600	0.015933699393717300	0.01591880521371990	0.015924300780660700
212.0	0.015917706721986400	0.9943545348489290	0.9943556764851320	0.9943533932127270	0.994354400442475	0.01591328261225950	0.01592038973499260	0.015906175489526300	0.015914109616011800
213.0	0.015611177054313300	0.9944533863355100	0.9944545357554880	0.9944522369155330	0.9944535303346220	0.015606788837674000	0.015613945690150100	0.015599631985197900	0.015605874050424600
214.0	0.015164286881713300	0.994597521467703	0.9945986778706970	0.994596365064709	0.9945972341310220	0.015159720642091300	0.015166921133197100	0.01515252015098560	0.015161505209251500
215.0	0.014806960336491800	0.9947127362713260	0.994713866662134	0.9947116058805180	0.9947126455913700	0.014802366833482100	0.014809408112942700	0.014795325554021500	0.014802937325411900
216.0	0.01472256034858080	0.9947399339296580	0.9947410981374490	0.9947387697218680	0.9947404041801640	0.014718047155316000	0.014725298883710100	0.014710795426922000	0.014715121178360700
217.0	0.014949512977020300	0.9946667524928160	0.9946679247169520	0.9946655802686810	0.9946667491861370	0.014945063231054000	0.014952364935531900	0.01493776152657600	0.014945057017336800
218.0	0.015360704289785800	0.994534167090656	0.9945352883161180	0.9945330458651940	0.9945343789446110	0.015356257320410200	0.01536324072785460	0.015349273912965800	0.015354937195019800
219.0	0.015731705842028500	0.994414556793252	0.9944156664792210	0.9944134471072830	0.9944149897129170	0.015727066295021900	0.015733974115577700	0.015720158474466100	0.015724375233488900
220.0	0.015861217408979700	0.9943727993925680	0.9943739505806380	0.9943716482044970	0.9943734565977560	0.015856508004534400	0.01586367631356850	0.015849339695500300	0.01585240433529880
221.0	0.015679094698137000	0.9944315036396780	0.9944327022279620	0.9944303050513940	0.9944312339723150	0.015674580776667900	0.015682043368444300	0.015667118184891500	0.015676257750000900
222.0	0.015283991951610900	0.9945589225745500	0.9945600858575240	0.9945577592915760	0.9945587521460940	0.015279427644785200	0.015286671821745000	0.015272183467825300	0.015280499178778500
223.0	0.014890419576171000	0.9946858199358600	0.9946869556297090	0.9946846842420100	0.9946858474020090	0.01488587797035230	0.014892953582309000	0.014878802358395500	0.01488569514290720
224.0	0.014713626861092400	0.9947428142303000	0.9947439924133400	0.9947416360472600	0.994741868520715	0.014709113020202600	0.014716452330211300	0.014701773710193900	0.014715003676359500
225.0	0.01485408429572850	0.9946975225416040	0.9946987193043430	0.9946963257788650	0.9946982024614710	0.014849619439315600	0.014857073544349100	0.01484216533428210	0.01484539216266120
226.0	0.01524355487218430	0.9945719476364590	0.994573100569134	0.9945707947037830	0.9945724280690360	0.015239077027113000	0.015246258287978300	0.015231895766247700	0.01523609777082610
227.0	0.01568169374763240	0.9944306644106490	0.9944318616164690	0.99442946720483	0.9944300616173860	0.015677186128224600	0.015684640726297500	0.015669731530151600	0.015680948534431900
228.0	0.01594353611726090	0.9943462126253280	0.9943473541789470	0.9943450710717080	0.9943461467214770	0.015939059924806000	0.015946167670534000	0.015931952179078000	0.015939497164422400
229.0	0.015900192966370600	0.9943601969387280	0.9943613120525360	0.9943590818249200	0.9943592135301370	0.015895683668003700	0.01590262760050340	0.01588873973550400	0.015901808786447200
230.0	0.015587986737499600	0.9944608851171870	0.9944620673285010	0.9944597029058730	0.9944608486112620	0.015583472802616600	0.015590835473612800	0.015576110131620300	0.015583706721393100
231.0	0.015188927247084300	0.9945895594326250	0.9945907407549710	0.9945883781102790	0.9945890960161140	0.015184466275883900	0.015191822585095700	0.015177109966672200	0.015187354200000700
232.0	0.014933004991039200	0.9946720691009350	0.9946732023113940	0.9946709358904750	0.9946727448351110	0.014928591725414500	0.014935649481359900	0.01492153396946910	0.01492438199311620
233.0	0.014974733517072200	0.9946586298003580	0.9946597589004150	0.9946575007003020	0.9946587327907230	0.014970227959875400	0.014977261293313300	0.01496319462643750	0.014969609409173700
234.0	0.0153101910741927	0.99455046342304	0.9945515863537850	0.9945493404922950	0.9945499583835900	0.015305694979338800	0.015312689016267300	0.015298700942410400	0.015308838019156000
235.0	0.015779078944456800	0.9943992621618890	0.9944004107016020	0.9943981136221760	0.994398959170488	0.01577454207990990	0.015781694314485100	0.015767389845334800	0.015776427608042300
236.0	0.016150692025705900	0.9942793966506320	0.9942805514573460	0.9942782418439170	0.9942795156466300	0.01614622292364970	0.016153412215772900	0.016139033631526500	0.01614548409662320
237.0	0.01624766805987180	0.9942481265091180	0.9942492517509470	0.9942470012672900	0.9942485760648180	0.016243139223723800	0.016250144894076900	0.01623613355337070	0.016240341697030100
238.0	0.01604110904663830	0.9943147414947010	0.9943159085179510	0.9943135744714500	0.9943146950422890	0.016036638831619000	0.01604390602827600	0.01602937163496200	0.016036925401862200
239.0	0.01566603071205190	0.9944357252226090	0.9944368751444720	0.9944345753007470	0.9944354616087660	0.015661463262752800	0.015668622480993400	0.015654304044512200	0.01566310279619480
240.0	0.015348849647855900	0.9945380022965140	0.9945391677672000	0.9945368368258270	0.994538182000827	0.015344324473431200	0.015351583411172300	0.015337065535690100	0.015343212429868600
241.0	0.015285820287893100	0.9945583417710830	0.9945595265751100	0.9945571569670560	0.9945584074332640	0.01528120103538960	0.015288578878518400	0.01527382319226080	0.015280810271628400
242.0	0.015537655303371400	0.9944771176680100	0.994478276261405	0.9944759590746150	0.9944777851192660	0.015533131791378700	0.01554034716847680	0.015525916414280600	0.015528957704957300
243.0	0.01599687862161300	0.9943290007980020	0.9943301615100760	0.9943278400859280	0.994328544558198	0.015992448628615600	0.015999676596531600	0.015985220660699600	0.015995280215618000
244.0	0.01644543033321230	0.9941843376433840	0.9941855568666390	0.9941831184201280	0.9941846358672510	0.016440886143118900	0.01644847453713800	0.016433297749099900	0.01643901462579850
245.0	0.016671611584836100	0.994111385780721	0.9941125005434870	0.9941102710179550	0.9941114193184330	0.016666996256936000	0.016673935304526000	0.016660057209346000	0.016666789413086800
246.0	0.016583614401968400	0.9941397342503990	0.9941408820317150	0.9941385864690840	0.9941400152244700	0.016579242124305200	0.016586385715983700	0.016572098532626700	0.016577493056406800
247.0	0.016258713992484300	0.9942445412043270	0.9942456633735880	0.9942434190350650	0.9942451325480790	0.01625432448634980	0.016261310875958800	0.016247338096740800	0.016250648873106500
248.0	0.015901726030534500	0.9943596937150260	0.9943608743837930	0.9943585130462600	0.9943598493342400	0.015897271978955100	0.015904623643414500	0.01588992031449570	0.015896294115364400
249.0	0.01573502185480160	0.994413456387883	0.9944146515694410	0.9944122612063250	0.9944136965118000	0.015730575211252600	0.0157380177253618	0.015723132697143400	0.015729083599602600
250.0	0.01587912206459050	0.9943669992379280	0.9943681537706100	0.994365844705247	0.9943664897844410	0.015874572641212300	0.015881761359516400	0.015867383922908100	0.015877742158889800


==> data/illustrative_example/response_letter_base.dat <==
t	f_p	v
1	0.016909188	0.978351468
2	0.017153333	0.978464721
3	0.017082708	0.978533734
4	0.016766344	0.978566312
5	0.016404907	0.978587688
6	0.016222937	0.978626332
7	0.016348281	0.978698087
8	0.01674341	0.978797131
9	0.017225485	0.978898646
10	0.0175644	0.978971764
11	0.017606187	0.978995831
12	0.017355575	0.978971288
13	0.016973377	0.978919319
14	0.016690135	0.978870485
15	0.016682338	0.978848406
16	0.017385525	0.978911016
17	0.018645121	0.979038623
18	0.019800815	0.979145052
19	0.020654792	0.979205216
20	0.021145341	0.979212073
21	0.021378979	0.979183414
22	0.021572368	0.97918991
23	0.021935193	0.979238426
24	0.022556859	0.979335734
25	0.023357803	0.979479106
26	0.024131553	0.979619708
27	0.02465497	0.979727881
28	0.024807507	0.979782425
29	0.024635499	0.979791704
30	0.024326974	0.979780966
31	0.024110518	0.97977427
32	0.024132451	0.979795385
33	0.024378234	0.979840641
34	0.024680276	0.979884251
35	0.024807959	0.97989649
36	0.024591561	0.979860874
37	0.02401359	0.979768973
38	0.023218498	0.979640206
39	0.022435587	0.979505325
40	0.021856445	0.979390265
41	0.021532716	0.97930266
42	0.021349026	0.979233437
43	0.021085624	0.979190338
44	0.020537097	0.979105363
45	0.019623469	0.978973501
46	0.01843405	0.978840839
47	0.017180516	0.978695018
48	0.016660999	0.978640759
49	0.016721796	0.978678245
50	0.017036998	0.978753415
51	0.017412802	0.978829652
52	0.017621944	0.978876437
53	0.01752572	0.978882606
54	0.017148485	0.978847715
55	0.016664648	0.97879026
56	0.016305155	0.978740597
57	0.016233625	0.978720374
58	0.016458626	0.978739513
59	0.01682915	0.978771019
60	0.017115722	0.978783907
61	0.017133618	0.978754394
62	0.016842073	0.978677787
63	0.016366228	0.978580916
64	0.015930061	0.978531574
65	0.015736269	0.97850921
66	0.015857579	0.978523336
67	0.016197795	0.978561276
68	0.016543499	0.97862239
69	0.016678653	0.978663339
70	0.016500607	0.978658495
71	0.016075254	0.978620537
72	0.01560175	0.978569631
73	0.015305713	0.978550944
74	0.015318221	0.978581284
75	0.015605545	0.978640165
76	0.015987314	0.97870346
77	0.016233372	0.978740635
78	0.016187348	0.978731036
79	0.015850632	0.978678863
80	0.015381681	0.978605882
81	0.015011049	0.978538189
82	0.014917716	0.978499816
83	0.015133095	0.978495465
84	0.01552422	0.978518665
85	0.015865143	0.978565638
86	0.015958223	0.978577411
87	0.015740221	0.97854902
88	0.015316269	0.97848761
89	0.014903482	0.9784218
90	0.014714477	0.978390586
91	0.0148433	0.978429824
92	0.015214977	0.978494816
93	0.01562576	0.978558311
94	0.015852475	0.978590627
95	0.015772289	0.978581817
96	0.015428628	0.978533268
97	0.01500787	0.97847797
98	0.01473933	0.978456411
99	0.014772192	0.978467335
100	0.015095442	0.978509221
101	0.015543763	0.978560341
102	0.015886225	0.978590452
103	0.015950185	0.978577129
104	0.015713903	0.978517952
105	0.015318176	0.978450672
106	0.014990749	0.978434794
107	0.014924062	0.978447428
108	0.015171943	0.9784953
109	0.015620675	0.978563156
110	0.016049973	0.978621807
111	0.016251142	0.978643719
112	0.016139011	0.978617758
113	0.015797585	0.978587427
114	0.015434901	0.978555677
115	0.015271336	0.978550548
116	0.015421274	0.978581759
117	0.015831669	0.978639788
118	0.016310432	0.978699256
119	0.016629447	0.978730182
120	0.01664691	0.978714102
121	0.016383347	0.978659368
122	0.016010528	0.978609598
123	0.015759216	0.978569412
124	0.015795254	0.978560866
125	0.016130497	0.978585827
126	0.01661637	0.978644194
127	0.017023517	0.978724387
128	0.017164803	0.978763581
129	0.016995656	0.978755467
130	0.016637905	0.978715772
131	0.016314328	0.978674357
132	0.016229027	0.978663645
133	0.016457827	0.978687248
134	0.01690751	0.978732946
135	0.017365764	0.978789237
136	0.017615044	0.978840079
137	0.017549238	0.978842241
138	0.017230542	0.978803689
139	0.016856015	0.978750297
140	0.01665177	0.978714546
141	0.016751571	0.978716013
142	0.017805769	0.97883626
143	0.01905707	0.978977802
144	0.02012826	0.979097241
145	0.020858307	0.979166222
146	0.0212431	0.979215724
147	0.021436684	0.979253361
148	0.021667698	0.979319036
149	0.022115848	0.979407625
150	0.022814715	0.979522941
151	0.02363305	0.979647195
152	0.024344594	0.979750218
153	0.024748965	0.979805386
154	0.02477873	0.979803716
155	0.02453522	0.97975857
156	0.02423386	0.97969847
157	0.024088352	0.979651846
158	0.024195874	0.979689556
159	0.024484878	0.979749175
160	0.024753524	0.979798813
161	0.024778105	0.979808837
162	0.024433293	0.979762704
163	0.023759676	0.979665843
164	0.022942333	0.979542839
165	0.022211963	0.979424426
166	0.021721602	0.979331241
167	0.021465102	0.97926307
168	0.021281098	0.979220089
169	0.020940352	0.979177172
170	0.020269585	0.979111872
171	0.019245352	0.978999552
172	0.018007583	0.978859257
173	0.016795916	0.978719341
174	0.016645993	0.978712405
175	0.016806971	0.978742501
176	0.017168464	0.978795367
177	0.017511504	0.978838316
178	0.017626108	0.978843749
179	0.017424024	0.978800246
180	0.016986156	0.978740514
181	0.016519218	0.978693644
182	0.016244877	0.978665164
183	0.016280874	0.978670505
184	0.016577915	0.978708417
185	0.016946198	0.978750593
186	0.017157342	0.978765294
187	0.017067018	0.978733808
188	0.016692474	0.978658829
189	0.016203363	0.978591847
190	0.015830774	0.978562874
191	0.015743312	0.978565609
192	0.015956691	0.978601804
193	0.016325384	0.978652063
194	0.016620792	0.978707084
195	0.016653995	0.978730968
196	0.0163772	0.978706782
197	0.015909472	0.97864997
198	0.015472906	0.978589697
199	0.015273523	0.978553155
200	0.015390785	0.978551779
201	0.015735021	0.978582195
202	0.016095614	0.978609662
203	0.016254087	0.978642763
204	0.016101408	0.978628299
205	0.015696553	0.978573933
206	0.015234922	0.978505428
207	0.014943534	0.97845284
208	0.014959255	0.978434458
209	0.015255404	0.978447117
210	0.015656114	0.978505326
211	0.015930748	0.978570509
212	0.015917707	0.978591577
213	0.015611177	0.978567299
214	0.015164287	0.978517508
215	0.01480696	0.978472293
216	0.01472256	0.978455739
217	0.014949513	0.97847296
218	0.015360704	0.978523142
219	0.015731706	0.978576426
220	0.015861217	0.978591517
221	0.015679095	0.978566197
222	0.015283992	0.978505856
223	0.01489042	0.978439014
224	0.014713627	0.978394418
225	0.014854084	0.978412936
226	0.015243555	0.978476602
227	0.015681694	0.97854082
228	0.015943536	0.97857592
229	0.015900193	0.978570065
230	0.015587987	0.978527766
231	0.015188927	0.978497038
232	0.014933005	0.978497047
233	0.014974734	0.978529721
234	0.015310191	0.978593962
235	0.015779079	0.97866818
236	0.016150692	0.978724883
237	0.016247668	0.978742509
238	0.016041109	0.97871186
239	0.015666031	0.978650749
240	0.01534885	0.978589193
241	0.01528582	0.978553387
242	0.015537655	0.978562389
243	0.015996879	0.978612488
244	0.01644543	0.978654535
245	0.016671612	0.978665569
246	0.016583614	0.978631732
247	0.016258714	0.978567746
248	0.015901726	0.978528392
249	0.015735022	0.978509087
250	0.015879122	0.978525701


==> data/illustrative_example/response_letter_base_mn_50.dat <==
t	f_p	v
1	0.008454594	0.977236057
2	0.008576666	0.977333327
3	0.008541354	0.977407079
4	0.008383172	0.977460572
5	0.008202454	0.977505821
6	0.008111469	0.977556515
7	0.00817414	0.977620079
8	0.008371705	0.977693165
9	0.008612743	0.977762994
10	0.0087822	0.977813841
11	0.008803094	0.97783518
12	0.008677787	0.977827139
13	0.008486688	0.977800321
14	0.008345067	0.977770115
15	0.008341169	0.977748526
16	0.008692762	0.97776482
17	0.00932256	0.977809493
18	0.009900407	0.977839827
19	0.010327396	0.977843744
20	0.01057267	0.977818252
21	0.010689489	0.97777414
22	0.010786184	0.977767888
23	0.010967597	0.977792542
24	0.01127843	0.977848989
25	0.011678901	0.977939754
26	0.012065776	0.97802955
27	0.012327485	0.978103384
28	0.012403754	0.97814796
29	0.012317749	0.978168597
30	0.012163487	0.978178185
31	0.012055259	0.978185751
32	0.012066226	0.978205454
33	0.012189117	0.978234578
34	0.012340138	0.978258345
35	0.012403979	0.978262185
36	0.012295781	0.978240779
37	0.012006795	0.978186836
38	0.011609249	0.978110294
39	0.011217793	0.978026836
40	0.010928223	0.977949799
41	0.010766358	0.977883418
42	0.010674513	0.977826211
43	0.010542812	0.977800426
44	0.010268548	0.977751516
45	0.009811734	0.977679747
46	0.009217025	0.977625386
47	0.008590258	0.977562096
48	0.0083305	0.977542054
49	0.008360898	0.97757557
50	0.008518499	0.977630029
51	0.008706401	0.977681562
52	0.008810972	0.977714605
53	0.00876286	0.977727129
54	0.008574243	0.977717083
55	0.008332324	0.977691482
56	0.008152577	0.97766548
57	0.008116812	0.977649954
58	0.008229313	0.97765427
59	0.008414575	0.977661367
60	0.008557861	0.977655363
61	0.008566809	0.977624635
62	0.008421036	0.977567176
63	0.008183114	0.977501594
64	0.00796503	0.977480978
65	0.007868135	0.977471378
66	0.007928789	0.977477515
67	0.008098897	0.977493047
68	0.008271749	0.977531417
69	0.008339327	0.977563494
70	0.008250303	0.977570393
71	0.008037627	0.977560457
72	0.007800875	0.977540739
73	0.007652856	0.977541566
74	0.007659111	0.977571112
75	0.007802773	0.977611098
76	0.007993657	0.977649272
77	0.008116686	0.977670254
78	0.008093674	0.977663681
79	0.007925316	0.977633666
80	0.00769084	0.977591548
81	0.007505524	0.977548241
82	0.007458858	0.977515987
83	0.007566548	0.97749742
84	0.00776211	0.977494835
85	0.007932572	0.977519363
86	0.007979112	0.977525007
87	0.007870111	0.97751097
88	0.007658134	0.97747747
89	0.007451741	0.977438831
90	0.007357238	0.977420059
91	0.00742165	0.977450835
92	0.007607488	0.977491367
93	0.00781288	0.977527824
94	0.007926237	0.977545214
95	0.007886145	0.977541686
96	0.007714314	0.977515761
97	0.007503935	0.97748817
98	0.007369665	0.977484309
99	0.007386096	0.977493076
100	0.007547721	0.977513675
101	0.007771881	0.977535266
102	0.007943112	0.977542812
103	0.007975092	0.977525254
104	0.007856952	0.977481605
105	0.007659088	0.977440368
106	0.007495374	0.977446081
107	0.007462031	0.977463127
108	0.007585971	0.977494691
109	0.007810337	0.977533008
110	0.008024987	0.977563397
111	0.008125571	0.97757206
112	0.008069506	0.977553469
113	0.007898792	0.977545633
114	0.007717451	0.97753778
115	0.007635668	0.977543437
116	0.007710637	0.977564788
117	0.007915834	0.9775958
118	0.008155216	0.977623745
119	0.008314724	0.977633659
120	0.008323455	0.977616408
121	0.008191673	0.977579003
122	0.008005264	0.977553777
123	0.007879608	0.97753013
124	0.007897627	0.977519198
125	0.008065249	0.977522065
126	0.008308185	0.977548437
127	0.008511758	0.977601858
128	0.008582402	0.977631775
129	0.008497828	0.977634811
130	0.008318952	0.977618675
131	0.008157164	0.977598562
132	0.008114514	0.977593466
133	0.008228914	0.977601999
134	0.008453755	0.977618081
135	0.008682882	0.977644203
136	0.008807522	0.977678659
137	0.008774619	0.977685165
138	0.008615271	0.977667593
139	0.008428008	0.977638848
140	0.008325885	0.977616532
141	0.008375786	0.977611417
142	0.008902884	0.977662253
143	0.009528535	0.97772142
144	0.01006413	0.977770352
145	0.010429154	0.97779127
146	0.01062155	0.97781546
147	0.010718342	0.977840382
148	0.010833849	0.977890914
149	0.011057924	0.977950077
150	0.011407358	0.978019475
151	0.011816525	0.978089957
152	0.012172297	0.978146225
153	0.012374482	0.97817482
154	0.012389365	0.978171184
155	0.01226761	0.978142021
156	0.01211693	0.978101694
157	0.012044176	0.97806459
158	0.012097937	0.978095271
159	0.012242439	0.978135929
160	0.012376762	0.978167935
161	0.012389052	0.978176355
162	0.012216647	0.978152882
163	0.011879838	0.978100284
164	0.011471167	0.978030988
165	0.011105981	0.977960564
166	0.010860801	0.977899583
167	0.010732551	0.977848231
168	0.010640549	0.977817325
169	0.010470176	0.977796824
170	0.010134792	0.977775681
171	0.009622676	0.977730778
172	0.009003791	0.977671963
173	0.008397958	0.977611823
174	0.008322996	0.97761477
175	0.008403486	0.97763428
176	0.008584232	0.977663356
177	0.008755752	0.977683724
178	0.008813054	0.977681603
179	0.008712012	0.977651381
180	0.008493078	0.977620468
181	0.008259609	0.977604352
182	0.008122439	0.977593941
183	0.008140437	0.977596914
184	0.008288957	0.977615269
185	0.008473099	0.977633195
186	0.008578671	0.977633982
187	0.008533509	0.97760842
188	0.008346237	0.977558067
189	0.008101681	0.977523283
190	0.007915387	0.977518863
191	0.007871656	0.977527373
192	0.007978345	0.977549527
193	0.008162692	0.977575514
194	0.008310396	0.977611105
195	0.008326997	0.977632826
196	0.0081886	0.977626875
197	0.007954736	0.97760086
198	0.007736453	0.977569328
199	0.007636762	0.977545904
200	0.007695393	0.977536788
201	0.007867511	0.977544523
202	0.008047807	0.977548227
203	0.008127044	0.977570908
204	0.008050704	0.977566502
205	0.007848276	0.977538791
206	0.007617461	0.977500674
207	0.007471767	0.97746726
208	0.007479628	0.977447822
209	0.007627702	0.977440952
210	0.007828057	0.977472779
211	0.007965374	0.97751991
212	0.007958853	0.977541861
213	0.007805589	0.977537782
214	0.007582143	0.977517427
215	0.00740348	0.977495744
216	0.00736128	0.977484743
217	0.007474756	0.977487006
218	0.007680352	0.977510106
219	0.007865853	0.977538967
220	0.007930609	0.977545529
221	0.007839547	0.977532198
222	0.007641996	0.977497865
223	0.00744521	0.977456924
224	0.007356813	0.977423951
225	0.007427042	0.977433219
226	0.007621777	0.977471248
227	0.007840847	0.977506623
228	0.007971768	0.977524483
229	0.007950096	0.977521481
230	0.007793993	0.977499738
231	0.007594464	0.97749531
232	0.007466502	0.977512207
233	0.007487367	0.97754216
234	0.007655096	0.977584333
235	0.007889539	0.977627693
236	0.008075346	0.97765994
237	0.008123834	0.977671187
238	0.008020555	0.977654132
239	0.007833015	0.977617702
240	0.007674425	0.977577008
241	0.00764291	0.977545324
242	0.007768828	0.977537719
243	0.007998439	0.977557571
244	0.008222715	0.977570069
245	0.008335806	0.977566191
246	0.008291807	0.977538123
247	0.008129357	0.977495503
248	0.007950863	0.977479663
249	0.007867511	0.977471338
250	0.007939561	0.977478461


==> data/illustrative_example/response_letter_base_pl_50.dat <==
t	f_p	v
1	0.025363782	0.97946561
2	0.025729999	0.97959481
3	0.025624062	0.979659092
4	0.025149517	0.979670805
5	0.024607361	0.97966836
6	0.024334406	0.979694982
7	0.024522421	0.97977491
8	0.025115115	0.979899854
9	0.025838228	0.980032983
10	0.0263466	0.980128319
11	0.026409281	0.980155108
12	0.026033362	0.980114101
13	0.025460065	0.980037039
14	0.025035202	0.979969618
15	0.025023508	0.979947052
16	0.026078287	0.98005587
17	0.027967681	0.980266212
18	0.029701222	0.980448539
19	0.030982188	0.980564799
20	0.031718011	0.980603912
21	0.032068468	0.980590662
22	0.032358552	0.980609869
23	0.03290279	0.980682179
24	0.033835289	0.980820226
25	0.035036704	0.981016043
26	0.036197329	0.981207288
27	0.036982455	0.981349689
28	0.037211261	0.981414167
29	0.036953248	0.981412127
30	0.036490461	0.98138113
31	0.036165777	0.981360218
32	0.036198677	0.98138274
33	0.036567351	0.981444076
34	0.037020414	0.981507464
35	0.037211938	0.981528072
36	0.036887342	0.981478295
37	0.036020384	0.981348558
38	0.034827747	0.981167733
39	0.03365338	0.980981586
40	0.032784668	0.980828615
41	0.032299074	0.980719848
42	0.032023539	0.980638643
43	0.031628436	0.98057828
44	0.030805645	0.980457341
45	0.029435203	0.980265547
46	0.027651075	0.980054784
47	0.025770775	0.97982663
48	0.024991499	0.979738233
49	0.025082693	0.979779678
50	0.025555497	0.979875512
51	0.026119203	0.979976398
52	0.026432916	0.980036892
53	0.026288581	0.980036721
54	0.025722728	0.979977042
55	0.024996972	0.979887806
56	0.024457732	0.979814534
57	0.024350437	0.979789625
58	0.02468794	0.979823554
59	0.025243725	0.979879415
60	0.025673583	0.979911152
61	0.025700428	0.97988285
62	0.025263109	0.97978714
63	0.024549342	0.979659049
64	0.023895091	0.979581042
65	0.023604404	0.979545942
66	0.023786368	0.979568041
67	0.024296692	0.979628341
68	0.024815248	0.979712148
69	0.02501798	0.979761949
70	0.02475091	0.97974539
71	0.02411288	0.97967947
72	0.023402625	0.979597442
73	0.022958569	0.979559282
74	0.022977332	0.979590415
75	0.023408318	0.979668152
76	0.023980971	0.979756514
77	0.024350057	0.979809846
78	0.024281023	0.979797228
79	0.023775948	0.979722945
80	0.023072521	0.979619165
81	0.022516573	0.979527138
82	0.022376574	0.979482657
83	0.022699643	0.979492494
84	0.02328633	0.979541424
85	0.023797715	0.979610796
86	0.023937335	0.979628685
87	0.023610332	0.979585971
88	0.022974403	0.979496709
89	0.022355222	0.979403781
90	0.022071715	0.979360151
91	0.022264951	0.979407834
92	0.022822465	0.979497237
93	0.02343864	0.979587715
94	0.023778712	0.979634924
95	0.023658434	0.979620844
96	0.023142942	0.979549717
97	0.022511805	0.97946677
98	0.022108996	0.979427548
99	0.022158288	0.979440625
100	0.022643163	0.979503756
101	0.023315644	0.979584344
102	0.023829337	0.979636972
103	0.023925277	0.979627873
104	0.023570855	0.979553202
105	0.022977264	0.979459934
106	0.022486123	0.97942251
107	0.022386093	0.979430739
108	0.022757914	0.979494887
109	0.023431012	0.97959222
110	0.02407496	0.979679074
111	0.024376713	0.979714207
112	0.024208517	0.979680891
113	0.023696377	0.979628113
114	0.023152352	0.979572517
115	0.022907004	0.979556622
116	0.023131912	0.979597674
117	0.023747503	0.979682662
118	0.024465647	0.979773586
119	0.024944171	0.979825478
120	0.024970365	0.979810566
121	0.02457502	0.979738542
122	0.024015792	0.979664281
123	0.023638824	0.979607591
124	0.023692881	0.979601428
125	0.024195746	0.979648434
126	0.024924555	0.979738726
127	0.025535275	0.979845631
128	0.025747205	0.979894079
129	0.025493484	0.97987484
130	0.024956857	0.979811642
131	0.024471492	0.97974897
132	0.024343541	0.979732654
133	0.024686741	0.979771294
134	0.025361265	0.979846544
135	0.026048646	0.979932934
136	0.026422566	0.980000123
137	0.026323857	0.979997951
138	0.025845813	0.979938468
139	0.025284023	0.979860485
140	0.024977655	0.979811329
141	0.025127357	0.979819365
142	0.026708653	0.980008861
143	0.028585606	0.980232574
144	0.030192391	0.980422334
145	0.031287461	0.980539245
146	0.03186465	0.980613988
147	0.032155026	0.980664304
148	0.032501547	0.980745077
149	0.033173772	0.980863008
150	0.034222073	0.981024103
151	0.035449574	0.981201962
152	0.036516891	0.98135159
153	0.037123447	0.981433244
154	0.037168095	0.981433532
155	0.03680283	0.981372457
156	0.036350789	0.981292647
157	0.036132528	0.981236535
158	0.03629381	0.981281251
159	0.036727317	0.981359768
160	0.037130286	0.98142698
161	0.037167157	0.981438604
162	0.03664994	0.981369885
163	0.035639514	0.981228904
164	0.0344135	0.981052361
165	0.033317944	0.980886105
166	0.032582404	0.98076081
167	0.032197653	0.980675868
168	0.031921647	0.980620846
169	0.031410528	0.980555577
170	0.030404377	0.980446243
171	0.028868028	0.980266685
172	0.027011374	0.980045113
173	0.025193874	0.979825608
174	0.024968989	0.97980881
175	0.025210457	0.97984947
176	0.025752696	0.97992607
177	0.026267256	0.979991547
178	0.026439161	0.980004517
179	0.026136035	0.979947764
180	0.025479234	0.97985928
181	0.024778827	0.979781725
182	0.024367316	0.979735215
183	0.024421311	0.979742921
184	0.024866872	0.979800346
185	0.025419297	0.979866717
186	0.025736014	0.979895299
187	0.025600527	0.979857905
188	0.025038711	0.979758354
189	0.024305044	0.979659245
190	0.023746162	0.979605772
191	0.023614968	0.979602745
192	0.023935036	0.979652951
193	0.024488076	0.979727429
194	0.024931189	0.979801836
195	0.024980992	0.97982788
196	0.024565801	0.979785499
197	0.023864208	0.979697956
198	0.023209358	0.979609004
199	0.022910285	0.979559372
200	0.023086178	0.979565718
201	0.023602532	0.979618767
202	0.024143421	0.979669947
203	0.024381131	0.979713446
204	0.024152111	0.979688945
205	0.023544829	0.979607982
206	0.022852383	0.979509152
207	0.022415301	0.979437428
208	0.022438883	0.9794201
209	0.022883106	0.979452249
210	0.023484171	0.979536784
211	0.023896122	0.979619981
212	0.02387656	0.979640168
213	0.023416766	0.979595733
214	0.02274643	0.979516568
215	0.022210441	0.979447868
216	0.022083841	0.979425772
217	0.022424269	0.979457922
218	0.023041056	0.979535129
219	0.023597559	0.979612787
220	0.023791826	0.979636389
221	0.023518642	0.979599104
222	0.022925988	0.97951281
223	0.022335629	0.979420118
224	0.02207044	0.979363924
225	0.022281126	0.979391674
226	0.022865332	0.979480923
227	0.023522541	0.979573925
228	0.023915304	0.979626229
229	0.023850289	0.979617525
230	0.02338198	0.979554715
231	0.022783391	0.979497741
232	0.022399507	0.979480898
233	0.0224621	0.979516287
234	0.022965287	0.97960255
235	0.023668618	0.979707563
236	0.024226038	0.979788669
237	0.024371502	0.97981266
238	0.024061664	0.979768446
239	0.023499046	0.979682707
240	0.023023274	0.979600332
241	0.02292873	0.979560412
242	0.023306483	0.979585988
243	0.023995318	0.979666269
244	0.024668145	0.979737802
245	0.025007417	0.979763713
246	0.024875422	0.979724121
247	0.024388071	0.979638815
248	0.023852589	0.979575999
249	0.023602533	0.979545738
250	0.023818683	0.979571822


==> data/privacy_guarantees/delta_0.07.dat <==
v	v_pl_beta	v_mn_beta	f_p	f_p_pl_beta	f_p_mn_beta
0.9947869359927360	0.9949530476006690	0.9976710787653040	0.005548275596500110	-0.0005445909530582100	-0.007415121209418790
0.9907263933827610	0.9927105656666630	0.9972993451800320	0.03082974749080240	0.013432496839817000	-0.00508963884214355
0.9980516607774140	0.9950685593159140	0.9965155794954210	-0.014853310357286300	-0.0012654135108991700	-0.0001894096486822860
0.9953113417134400	0.9894056940882550	0.9932587079120200	0.0022757368971967300	0.033973870780655500	0.020131815012580800
0.9953442095039060	0.9917547584028370	0.9987866500534440	0.002070567401256830	0.019380349458143400	-0.01439910197180810
0.992367711763282	0.9917657027568450	0.9972912859487150	0.020623144584004900	0.01931228367967400	-0.005039234963436380
0.9965714194906540	0.9973129652602450	0.9964497112386750	-0.005594854419420950	-0.015287715603966700	0.00022220728974405900
0.9978617311804290	0.9944833597130710	0.9967741265688970	-0.013664584581280200	0.002385511036465920	-0.0018054773711801500
0.9970382172051640	0.9962172820481130	0.9946582304072070	-0.00851305091439883	-0.008438297923022780	0.011407642373104000
0.9952337603858890	0.9924891385200430	0.9937527164716840	0.0027599698639419600	0.014810924735083400	0.01705371688118770
0.9930353309117070	0.9963785971513870	0.9974331566691770	0.016466687749842400	-0.00944626154268437	-0.005926638838518510
0.997417546749711	0.9912494642804810	0.995793662873821	-0.010885441929355500	0.02252241134888780	0.004320701461095750
0.9974112273782680	0.9956721397936490	0.9954913482779310	-0.010845894713802900	-0.005033280003753360	0.006208433635467180
0.9951803340364100	0.9939435291281430	0.9984202625342860	0.003093449023965320	0.005751517218640420	-0.012104481136274000
0.9923192771866310	0.9935091002335250	1.0002192851923700	0.020924581207718000	0.008458972744316880	-0.023379479446905500
0.9921207295553310	0.9947880167969840	0.9985144739107800	0.02216008180064360	0.0004851090149427460	-0.012694443497480900
0.9966766056205650	0.9929783658746750	0.9950208317514590	-0.00625228730941256	0.011765018467269400	0.00914529910128747
0.9974560156513540	0.9932374960373590	1.0006663883236900	-0.011126063374185000	0.010151064552082900	-0.026184759161060600
0.9940111852361200	0.9963869729154870	0.9934267597542080	0.010386195303685100	-0.009498607207674240	0.019084883503550900
0.9941403963461810	0.9958714565334190	0.9999091212387830	0.009580655114982170	-0.006278020761543460	-0.021434153905521700
0.9938755209762970	0.9913388889701900	0.9971317219111360	0.011231871420721400	0.02196644608397860	-0.004041305683232300
0.9932724868989740	0.9921877246193420	0.996870795004295	0.014989550205099500	0.01668678829827290	-0.0024098054742572100
0.9929305428726990	0.9931456921982020	0.9964846159931210	0.01711927028617710	0.010722899972641000	4.09742359510929E-06
1.000101651611010	0.9948354251325500	1.0002911527320900	-0.02769806715162110	0.00018933098859813400	-0.023830336289978900
0.9923828001704010	0.9916818211014460	0.9938589045155750	0.0205292323228793	0.019833988421309900	0.016391882931287700
0.9933672784144700	0.9958268937352000	0.9990314561304110	0.014399009191702000	-0.005999703394343660	-0.015932741579280700
0.9956271113701080	0.9920734214836830	0.9933797228561680	0.0003043175879319860	0.017397988788475100	0.01937793038819770
0.9942060960171680	0.9917825776155350	0.9967189480132670	0.009171022727492350	0.019207327463839800	-0.0014605242145201800
0.995345038545217	0.9946574338594930	0.9970477476956140	0.0020653876702219600	0.001299729944318520	-0.0035162011420185300
0.9977162019886340	0.9941802204036990	0.9992307638553120	-0.01275390719230530	0.00427591893589895	-0.017181618917437600
0.9942935242786790	0.9913466034267710	0.9976894142747070	0.00862586725262707	0.02191849328048640	-0.007529862739950550
0.9944398013413720	0.9927997591018960	0.9981940998844330	0.007713643937939320	0.012877175565225600	-0.010688507510943500
0.9942881160573840	0.9918716708636790	0.9961610145934500	0.008659570358248160	0.01865312604007580	0.002026126231536360
0.9940267706327880	0.9930373714945560	0.995483433856699	0.010289030296713100	0.011397530659451900	0.00625785939899843
0.9937540878382330	0.9947757093219280	0.9950137608478970	0.01198874063135210	0.0005618900676463950	0.009189439776473690
0.9951032013869380	0.9907905086227610	0.9973352411786050	0.0035748400024928500	0.025374935676642200	-0.005314163071789100
0.99682803288122	0.9953536729645660	0.9977641358970320	-0.007198915017311180	-0.0030449486963117400	-0.007997393850425610
0.9959319381113740	0.9916305512180650	0.9964551851752080	-0.0015993363909205200	0.020152852821859600	0.00018803785869509500
0.9960314954554780	0.9939194984197750	1.0007776580511000	-0.002221198850254450	0.005901301366722450	-0.02688309521015060
0.9963904915755500	0.9920449164922390	0.999021952470867	-0.004464135548889760	0.017575348328752100	-0.01587319818935170
0.9948410462600230	0.991760294779473	0.996142994974699	0.005210676816258730	0.019345908200768300	0.002138691826321790
0.9983207137168130	0.9930581189329660	0.9975614607731490	-0.016537617876293500	0.011268321817536700	-0.006729276815846220
0.9956475763337290	0.9955461750603890	0.9975711637968810	0.00017654548721373400	-0.004246738765699350	-0.006790003097740040
0.9978972142395320	0.9921590517342360	0.9959655554393850	-0.013886636469967500	0.016865214394067800	0.003247116806557580
0.9921273624693370	0.9916469062595530	0.9988043848494300	0.02211882575133190	0.02005114711903290	-0.014510211084689200
0.9960998479959380	0.9917040184278120	0.9953401887195860	-0.002648198132009670	0.01969591381333010	0.007152101555220900
0.9926271880530460	0.994164544227216	0.9985461097325700	0.019008019802962400	0.004373640796047340	-0.012892554280633400
0.9918469917509880	0.9905181702144390	0.9977175076278310	0.023863097492929300	0.02706694437849470	-0.0077056440196275500
0.9943692153018890	0.9950393186903900	0.9962167158888640	0.008153830681006680	-0.0010829553354780200	0.001678122083063330
0.9941567916499050	0.9939452524332010	1.000243309157890	0.009478424829017130	0.005740786709354530	-0.02353018307364320
0.9947811475249230	0.9933636345161250	0.9974520677239360	0.005584418720370150	0.009365273396592740	-0.0060449348174631400
0.9961348476094080	0.9922437252264940	0.9953916114282960	-0.002866835841644440	0.016338290325823500	0.006831083699434630
0.9951706274647540	0.9982159227284890	0.9978794752539720	0.003154013385750870	-0.020938029045608500	-0.00871919498464166
0.9967365078836540	0.992539202739311	0.9965658299893280	-0.006626740010000690	0.014499295346178800	-0.000503468430044549
0.9952385889742850	0.992810818404841	0.9983153141027370	0.0027298379961815700	0.012808314433479500	-0.011447374247394400
0.9943585275747800	0.9959528739439070	0.9944972857323710	0.008220489622533660	-0.006786540457948070	0.012411547655096700
0.9978900978618540	0.9913404471715530	0.997179119095824	-0.013842113476356000	0.021956751214062400	-0.00433772222882743
0.9959271574613300	0.9929664298878800	0.9926032078598910	-0.0015694875771127800	0.011839336721830800	0.02421374652905870
0.9962845559411470	0.9910952533905440	0.9970595965765240	-0.003802196960410260	0.023481011744373000	-0.0035902845782325000
0.9951883504367960	0.9928325686733630	0.9991680389788910	0.003043410782105410	0.012672896592257200	-0.016788558267992500
0.9953391260422930	0.9959264646039870	0.9945239514961080	0.002102293471632810	-0.006621579722140990	0.012245236018491600
0.9945443721859930	0.997028145065261	0.9951796102844920	0.007061421063023100	-0.013506502391257500	0.008154401973508740
1.0002292183340500	0.9945215271352190	0.9987065232254900	-0.028498254389105400	0.002147445528743360	-0.013897211987228600
0.9944481376057690	0.9889612331909310	0.9958551835416480	0.007661643693381810	0.036731173517182900	0.003936498471425800
0.9935010693587750	0.9938735688570190	0.9963191305974500	0.013565431056520300	0.006187609295028400	0.0010382328432858300
0.9944749913912770	0.9906356188925440	0.9976460686973390	0.007494170135449590	0.026337297599322200	-0.007258651593934200
0.9954050602095340	0.9926132772101830	0.9970783139878410	0.0016906910562677700	0.014038180072593000	-0.0037073333241415800
0.9944660044555460	0.9931325734129950	0.9941331465349240	0.007550225708097410	0.010804607168487600	0.014682288753075500
0.9936773593676540	0.9949288990273630	0.9979242918703670	0.012466929043180000	-0.0003939105753635190	-0.008999669315266480
0.9938737940979370	0.9947833713995760	0.9950833315967000	0.011242638474961300	0.0005140762251971180	0.00875529402071282
0.9982500948946820	0.9914114531901790	0.9957655082077100	-0.016095497767193700	0.021515294606860200	0.004496547146293090
0.9953535065145960	0.9931916421991820	1.000016785403140	0.002012526577672810	0.010436682561856000	-0.02210935559248710
0.9962347399231460	0.9962636911934180	0.999499870054567	-0.0034909276009972500	-0.008728256184854220	-0.018868263822283500
0.9952895141776380	0.9984087116547440	0.9966389911758880	0.0024119846261968600	-0.02214505601941780	-0.000960743015068747
0.9926423391181010	0.9915917468326520	0.9976879504605860	0.018913681924598600	0.020394195805190900	-0.007520671568282490
0.9965697950062520	0.9931199577527670	0.9967502786880740	-0.005584688609859930	0.01088317265716730	-0.0016563789624994400
0.9952193848627950	0.9934238388906390	0.9985224902367630	0.002849710946009490	0.008990207991436930	-0.012744643675475500
0.9924249748461170	0.9887644803374330	1.0000410466103600	0.020266747281064600	0.037951386749932100	-0.022261507635658200
0.995293079297778	0.99577955147078	0.9982559596606010	0.002389722697828010	-0.005704025267588800	-0.011075774367824400
0.9944137988612290	0.9917010810390710	0.9983423125045070	0.007875793820122790	0.01971418458703660	-0.011616425466435900
0.9969923327960020	0.9994802883481330	0.9938709739962870	-0.00822612813035317	-0.028858417460369200	0.01631664684372640
0.9988385599375800	0.9910575157598250	0.9957688995656420	-0.01978071364882370	0.023715566856163200	0.004475357816170980
0.9948241462038650	0.9935644296640770	0.9961352849923970	0.005316130209686780	0.008114191009996670	0.002186852278545780
0.9943782674237880	0.9873496594984940	0.9945410724020640	0.008097405723564190	0.04671853891849170	0.012138437949022200
0.9969178989701020	0.9932346895614890	0.9969724942467080	-0.007760742816165520	0.010168548710299700	-0.0030456416354410700
0.9939657841564160	0.9951841618369170	0.996725462501049	0.010669209556529200	-0.00198687894980096	-0.0015012522785394700
0.995504192480641	0.9936621929996180	0.995964614062814	0.0010717956267031600	0.007504990786770380	0.003253005824698490
0.9956286532347750	0.9932154420314390	0.9983926856249200	0.0002946915722183800	0.010288437752309700	-0.01193182092760270
0.9960726427487250	0.9924080555466150	0.9953862608560390	-0.002478248048861890	0.01531561054512860	0.006864490078752120
0.9963671470727990	0.9941800988618430	0.9970707324775700	-0.004318265502215310	0.004276669116418530	-0.003659909209855900
0.9947099380694170	0.9949611315043700	0.9996020373171090	0.006028649446830340	-0.0005950355162039150	-0.019508737811428500
0.9957098834318690	0.993737857866881	0.9974979341486970	-0.00021251120876947700	0.007033447218198280	-0.006331864899995810
0.9935502113174520	0.9927555469923740	0.9974194859707210	0.013259253037173000	0.013152453474817600	-0.0058411253267434100
0.9928011244142610	0.9931263349570590	0.9985759309019900	0.017925124689980900	0.010843458673005100	-0.013079299619282100
0.995948995958578	0.9942590714852790	0.9953800222928340	-0.0017058814933113500	0.0037842356269526200	0.006903429099586720
0.9964308883452400	0.9896280184605090	0.9964937313105290	-0.004716580439005460	0.03259415966343260	-5.28591041487623E-05
0.9964613191805530	0.9931632556742130	0.9982683850129140	-0.004906753251160760	0.010613503580056000	-0.011153561360497600
0.9974440576485890	0.9928872004526350	0.9989590400520710	-0.011051271691215000	0.012332718426521400	-0.015479063713435500
0.9946653318609480	0.9948468694526000	0.9973100963200870	0.006306910337215760	0.00011790826814383300	-0.005156883987624470
0.9929428810932600	0.9921675417404500	0.9966894150356120	0.017042421011951200	0.016812361014840200	-0.0012759172004948900
0.992878003244886	0.992515976068777	0.9984687417811400	0.017446440309411500	0.014643879535338600	-0.012408053219818400
0.9924116654068510	0.9984068474483620	0.9962067823282590	0.020349597320799300	-0.0221333714441237	0.0017401771585181200
0.9951622450239590	0.9955917148374930	0.9957483213482560	0.003206341974203460	-0.004531094992335060	0.0046038628537518300
0.9933709203853540	0.9954908623288780	0.9934704921388800	0.014376313236890400	-0.003901401747569870	0.01881240642586520
0.9925701311167020	0.9934526019631190	0.9980955108255550	0.019363219731301600	0.00881100408224347	-0.010071341611942100
0.993726421921764	0.9956342366565690	0.9991580909272860	0.012161162921350300	-0.004796594149659630	-0.016726214535001300
1.000801169331480	0.9939144765936120	0.9977364491295930	-0.032087111578112500	0.005932608708355680	-0.007824165526648920
0.9930896648087360	0.9943338841352630	0.9963076967793510	0.01612831036090340	0.0033177291820648200	0.0011096602362591700
0.9956710500146760	0.9930739295716180	1.000507448877300	2.99635079173058E-05	0.011169856384897400	-0.02518739496624120
0.9984726081591480	0.9929579654310710	0.9938618686140280	-0.017488716900545300	0.011892040194862900	0.016373432059281300
0.9955755179254250	0.9956229266835950	0.9993991903504180	0.0006264825429945790	-0.004725956765227960	-0.01823719987880780
0.993325498814385	0.9955363098976330	0.997345404325428	0.014659296590073100	-0.004185158149620690	-0.00537771520784511
0.9955560531724500	0.9944299614289270	0.9979357836535020	0.0007480251603724760	0.0027185691922809800	-0.009071600962629810
0.9951482784097510	0.9971399775584720	1.0007561512396900	0.003293521375291540	-0.014205824331211900	-0.026748116586560200
0.9929975889069930	0.9940242917156070	0.9979349989861180	0.016701720395626700	0.0052480620883944800	-0.009066668503365760
0.9958961612110560	0.9967961081667090	0.9944676048914480	-0.001375868571277530	-0.012055751177616500	0.012596668516724700
0.9937378872550080	0.9945465699977190	0.9963793660508180	0.012089714845517100	0.001991280584240860	0.0006618115647534360
0.9963819364137530	0.9966117706807700	0.9974236332281360	-0.004410677788302680	-0.010903488782594400	-0.005867058010434570
0.995809800006519	0.9932352822046860	0.9980184005464030	-0.0008365089111243260	0.010164843526510600	-0.009588684918425760
0.993174749125715	0.9946521413039870	0.9955373513288070	0.01559835504626600	0.0013327517643382400	0.00592121757991754
0.9927188805587440	0.9957094012307950	0.9986764927621070	0.018437194429712100	-0.005265957410282750	-0.013709121962092000
0.9957217101879690	0.9940155064929420	0.9987918407713430	-0.00028638111718191600	0.00530282100909116	-0.014431625543420300
0.9940147533943470	0.9920533649407320	0.9971434223148600	0.010363954266133900	0.017522773267901600	-0.004114476923762190
0.9948851803433080	0.9908986490354960	0.9970930903590880	0.004935318715581920	0.024702927599121800	-0.003799732998197450
0.9974045446598090	0.9928309656193620	1.0000090355430800	-0.010804116875338100	0.012682874287834700	-0.02206074924923230
0.9955592010702840	0.9958927147191790	0.9923290088633190	0.0007283651235455560	-0.0064107842514801300	0.025920453416542500
0.9973647741637170	0.9925563615481060	1.0017479798065400	-0.010555321122674500	0.01439249590175190	-0.03297622025302550
0.9939684016325200	0.9939709912971500	0.9930032620038680	0.010652910182313300	0.005580307825446780	0.021722826598485700
0.9954450940471490	0.9917104338577510	0.9963217092024580	0.0014407683129954000	0.019656045788510500	0.001022099771634950
0.9934547057522950	0.9951610437582660	0.9985367035349680	0.0138543219729914	-0.0018426074574008800	-0.012833642687314400
0.9958459586228150	0.9947966169825740	0.9974535423334760	-0.0010623229783005800	0.0004314415796889320	-0.006054167281470210
0.9982362021516690	0.9945395322787720	0.9978211356124320	-0.016008521781122400	0.0020351891530394900	-0.00835410017245419
0.993882076939804	0.9964531814666670	0.9972280632600280	0.01119100442818640	-0.00991233049122836	-0.004643821830293300
0.9942898509139410	0.9936045135062470	0.9972686784468230	0.00864875283928225	0.007864433366310790	-0.004897837008539500
0.9927363863874040	0.9922339805549280	0.9983903192452920	0.018328200747375900	0.01639894596181630	-0.011917009364202900
0.9979221727320050	0.9956762829343980	0.9984233102193860	-0.014042844281305100	-0.005059151268054160	-0.012123558888044800
0.996891881804493	0.9919481149568410	0.9977951221388870	-0.007598067066703430	0.018177584652096700	-0.00819129857177938
0.9945687070470780	0.9934534850059940	0.9970477936302930	0.006909629274629380	0.008805479214750160	-0.003516475581299190
0.9969975305554020	0.9929498024439910	0.9980159471881150	-0.008258621931146910	0.011942893402671000	-0.009573332818388960
0.9954684512613590	0.9927993643631670	0.9995348706719700	0.0012949344508815600	0.012879651619516400	-0.019087674916948700
0.9947724987933970	0.9937221116601570	1.0003810617561200	0.005638369159478470	0.0071315853027485200	-0.024394377948421100
0.9947392608014360	0.9945299197386960	0.9979526118869710	0.005845719671931880	0.002095135026581110	-0.009176899619365450
0.995579925899323	0.9914107941334810	0.9946073390053890	0.000598954205462212	0.021519376338559900	0.011725110528878400
0.9943734555634640	0.9919957619958030	0.9989328925079250	0.008127392027509140	0.017881190143775300	-0.015315211029856700
0.9972172271089410	0.9966934230671340	0.9979898114178460	-0.009632486323247550	-0.011413859841678500	-0.009409723266490460
0.9953200042701340	0.9956058464683740	0.9985070588970270	0.002221647292250170	-0.004619311832144450	-0.012648012072097400
0.9919410957159400	0.9899541557236290	0.9984933425829970	0.023277707747261200	0.0305696587213938	-0.012562125008836800
0.9956475337033030	0.9939365568482830	0.9981558756897930	0.00017680845734914600	0.0057949657940546	-0.01044920738826120
0.9945804364172560	0.9924421841134170	0.9954267560493900	0.0068364781406352500	0.015103167131210300	0.00661168870124573
0.9938182238218810	0.9947869923765790	0.9983173659172990	0.01158900185403890	0.0004914753317488630	-0.011460230286482400
0.9932762150000580	0.9925864152544770	0.9981416455066820	0.01496630447389130	0.014205411628984400	-0.010360136690500100
0.9950433392196810	0.99262118598377	0.9957530735997120	0.0039483975573151700	0.01398895615721270	0.004574204614112000
0.9959259289396760	0.9935042646147580	0.9981866155701390	-0.001561786034990480	0.008489125273948160	-0.010641666220837200
0.9964030491691580	0.9934363226015870	0.999457686115289	-0.0045426034569221300	0.0089124076245546	-0.01860384529295490
0.9932494165909070	0.9924821912492620	0.9950999512309730	0.01513326946427670	0.01485417797775780	0.00865155330862239
0.9916673572460930	0.9942997574271300	0.9976546002476520	0.024980403556388200	0.003530542628480660	-0.00731202859930407
0.9950176046734110	0.9946953288512250	0.9963034237481380	0.004109000385837680	0.0010633464998008900	0.0011363668862259900
0.9972361956363140	0.99737322388294	0.9972144384459740	-0.009751117564217680	-0.015664624630846900	-0.004558603595946840
0.9937521902849170	0.9931367425451070	0.9973301576290160	0.012000566217130800	0.01077863688772030	-0.005282368948617800
0.9960965169455300	0.9929506170270790	0.9983901788246900	-0.0026273712848338600	0.011937809253142700	-0.011916108320351300
0.9946193611277550	0.9916622799768480	0.9976484168848610	0.006593684634040120	0.019955534310963900	-0.007273342447522260
0.9953326665816890	0.9967838848911610	0.9967583510631520	0.0021426192693644700	-0.011979358218771200	-0.00170685361997637
1.0012533790108800	0.9940614593023650	0.9987803475591610	-0.03492608566256220	0.005016345465238610	-0.014359608942513200
0.9950137938622110	0.9927882880352300	0.9995131326735540	0.00413278467671657	0.01294861008107320	-0.018951384593068800
0.9964599108933950	0.994797465503695	0.9949474260446780	-0.004897957118680900	0.00042615903242108200	0.0096033546390356
0.9967182174308140	0.9913279076003480	0.9995194229546530	-0.006512402518570250	0.022034720315082800	-0.018990849552947000
0.9928491402935250	0.9916300029588370	0.9948620849857100	0.017626159750284300	0.020156261438729700	0.010135873601543800
0.9957047396498600	0.9976488349023780	0.9978632349087570	-0.00018041002009143900	-0.01738882813850060	-0.008617549254813720
0.995685298865544	0.9935512919360760	0.9960324416708430	-5.90079961124313E-05	0.008196075372628890	0.002829320245713470
0.9942288171334090	0.9905797836279340	0.9943151402565480	0.009029344928251380	0.026684183342845800	0.013547501831037300
0.9927501578427950	0.9950402962855060	0.9945434506639720	0.018242458230165700	-0.0010890387118939400	0.012123595420557200
0.9926975924469160	0.9924939953597700	0.9993830652259520	0.01856971678377190	0.014780714261181200	-0.018136126394016000
0.9943625540348890	0.9914765362496470	0.9943935713888130	0.008195385106892780	0.02111060278873350	0.013058374938068800
0.996973099849891	0.9924662965997880	0.9953728859851650	-0.00810587377145521	0.014953094310235900	0.006947990044042440
0.9978858739674830	0.9942115348604010	0.9977695956510870	-0.013815682489876400	0.004080660487232750	-0.008031562827418630
0.9939238204586160	0.9951324329834700	0.9974202250700640	0.010930802531152000	-0.0016640412280977500	-0.005845726979438930
0.9972185961773120	0.9930784071463630	0.9938385480967740	-0.009641050022019280	0.011141952286945900	0.016518769802070000
0.9962338696008900	0.9931309387752700	0.9994384417683710	-0.0034854843895809700	0.010814791909306400	-0.018483231550952300
0.9960970241751690	0.9919081762439460	0.9969246311879070	-0.0026305491405684400	0.018426057057576800	-0.0027463915036658900
0.9939311726306600	0.9955998361590260	0.9991175041147610	0.010884972600991800	-0.0045818048016807600	-0.0164718975367679
0.9972959134078330	0.9954433131774400	0.9964868066133780	-0.010124607275172100	-0.003604562575866310	-9.58450135095205E-06
0.9968262777314660	0.9953350839588060	0.9970125102250140	-0.007187934654512110	-0.0029289177028624200	-0.0032958465493064300
0.9907298980424500	0.9913435520812360	0.9949080396070120	0.030807977297238400	0.02193746238919640	0.009849121003312370
0.9913727353719110	0.9933556061722020	0.9979963048980900	0.026812452997063400	0.009415279566599280	-0.009450355915475570
0.9944068796786300	0.993827164269011	0.9951082054160460	0.007918950771364700	0.006476842851204230	0.008600060437023690
0.9924678008320690	0.9970640143180710	0.9979943381688520	0.020000185450895500	-0.013730801309117600	-0.009438074635275370
0.994988726361509	0.9932206516274120	0.9963228562985060	0.004289225821595670	0.010255985050365100	0.001014939308823810
0.9962678321601970	0.9949754028119030	0.9973264641749320	-0.003697714759059890	-0.0006840795710066840	-0.005259271233539010
0.994739631996389	0.9972644658786470	0.9997129681739460	0.005843402862051350	-0.014984365089562400	-0.020204213529799500
0.9926576823258160	0.9926606159407630	0.9979311782277750	0.018818190017185000	0.013743476557558500	-0.009042760756546850
0.9918265447033060	0.9944449790546860	0.9940713063672850	0.02399027532020740	0.0026248937524790300	0.015067835378014100
0.9992572807001290	0.9951567149767780	0.9943469247109920	-0.022404252360382900	-0.0018155842810923800	0.01334930367119680
0.9973157145952560	0.9929642127947610	0.998878304984835	-0.01024847217130130	0.011853145405425600	-0.01497325319347790
1.0001278300740100	0.9954445366583640	0.9952213963617780	-0.027862263329126100	-0.0036121782929016200	0.007893595888518250
0.9945598023632270	0.9915126247441460	0.9969149653893900	0.006965173952143140	0.020886210690357700	-0.002685969991916830
0.9966914325625110	0.9923882132765190	0.996832101607409	-0.006344994266597880	0.015439096566769500	-0.002167892105361700
0.9963995720882690	0.9938365464265030	0.9996664936709810	-0.0045208663995000800	0.006418367020806340	-0.019912824052970200
0.9929998661168180	0.9901891845040160	0.9977761706372390	0.01668756025953600	0.029110285403734200	-0.00807273408468745
0.9983653742284080	0.9947434633562700	1.0007163672538600	-0.01681724294268240	0.0007630662885524220	-0.0264984293348876
0.996457167587682	0.9965722054130950	0.9971296752936150	-0.004880810516346800	-0.010656183778279000	-0.004028508713142110
0.9951505992319180	0.995912337367984	0.9990502169921200	0.003279021021792280	-0.00653336499312356	-0.016050286483754300
0.9968574869730950	0.9936049481520460	0.9994201627827220	-0.007383046873244910	0.007861721546542140	-0.018368658369736300
0.9920334923068330	0.9918308274200610	0.9962522845299050	0.022702869586611800	0.018907191050658700	0.0014558686580953900
0.9946676857505250	0.9947581604829670	0.996597704469644	0.006292221593933000	0.0006713772640422890	-0.0007026943291047850
1.001245232707450	0.9939362193805180	0.9952552674724940	-0.03487492619682410	0.005797090611601540	0.007682191126458000
0.9948863606037800	0.9924547886170070	0.9952942574002610	0.004927971789583740	0.015024747873544900	0.007438815354609380
0.9944016763178980	0.991173971759905	0.9981138791922910	0.00795140380221107	0.02299169229462100	-0.010186318624971800
0.9941341409640120	0.9942309573149520	0.9984489928123780	0.009619644950539410	0.003959553262997510	-0.012284402533158600
1.0011316089638900	0.9968039966238380	0.9934369732186490	-0.034161491420169900	-0.012105083638394600	0.019021254861686000
0.9940256246407370	0.9917685404777070	0.9958463451547910	0.010296183224084000	0.0192946482005432	0.003991694187515920
0.9963184605177710	0.9951227831241430	0.9966327664524460	-0.004014051265573680	-0.0016038144347327900	-0.0009218553611051620
0.998420332173961	0.992789644348644	0.9956244658710160	-0.017161368868216300	0.012940167096119200	0.005377301907113210
0.9950852168099500	0.9931473860116770	0.9983275289060690	0.003687073758079340	0.010712346783581800	-0.011523844006262500
0.9952198534475500	0.9927588244422260	0.9962140078215960	0.002846776553239960	0.013132046665108900	0.00169503923901421
0.9977231203462960	0.9933561112094390	0.9983075257824700	-0.012797191359024600	0.009412133873648870	-0.01139860523420630
0.9926023245014290	0.9935727434161240	0.997561439069227	0.019162816987102500	0.00806239029543664	-0.006729162393825220
0.9950006345201600	0.9951270251940900	0.9971081715241560	0.004214908575715860	-0.0016302968826115100	-0.0038940208120511900
0.99750261014336	0.9906390378013530	0.9989288505730590	-0.011417561560543900	0.026316066160134700	-0.015289912149554200
0.9948668214703690	0.9926181135857440	0.9970198642404910	0.005049865478831180	0.014008087200862500	-0.0033418295823361700
0.9941533045602390	0.9955477735853570	0.9968594169853850	0.009500183007230980	-0.004256731905591640	-0.002338679012105030
0.9960578981090950	0.995668507834899	0.9997401825395580	-0.0023861315460158100	-0.005010592935818570	-0.02037482588288930
0.9958671486985310	0.9939182609733010	0.9983112356387460	-0.0011946624848318200	0.00590902232477662	-0.011421837700725900
0.9951483535109340	0.9932896558726180	0.994545280894948	0.00329304562383202	0.009826143278156160	0.012112190646682700
0.9918803415696890	0.9950919615526730	0.9985717426900740	0.02365563463586430	-0.001411443909482120	-0.013053084861900200
0.9921772892469110	0.995971783268142	0.9955745913858000	0.021808173453616500	-0.006904660777235650	0.005688710965007650
0.9974196051006340	0.9946501016595040	0.9971787671001490	-0.010898307835870000	0.0013454578616462400	-0.00433552391139409
0.9952957263925870	0.9939068635890000	0.9967512861492750	0.0023732075127397100	0.005980074879779990	-0.00166268235501469
0.9935819660206380	0.9948419347485300	0.9940227507740890	0.013061382143640900	0.00014868028537451100	0.01537053182209980
0.9967333589768170	0.9934497151295770	0.9977313040182960	-0.006607064093605560	0.008828970800540230	-0.007791967845493570
0.9923593212609530	0.9917856742622170	0.9966902654739410	0.020675380388320300	0.019188058919377100	-0.0012812522058341400
0.9960603180587220	0.9929432767069200	0.998591121605288	-0.00240126241323827	0.011983536335976400	-0.013174450610856900
0.9962068169603930	0.9921633146001530	0.9946669383034220	-0.003316479173166270	0.016838665704294200	0.011353342992222800
0.9951510007920610	0.9941929849245140	1.000097812147840	0.0032765242067521700	0.004196302093034030	-0.02261753132839920
0.995551986730103	0.9931309063335390	0.9983125137199480	0.0007734059448225160	0.010814978372774100	-0.011429836300625000
0.9950262225156380	0.9969705298804950	0.9983899367954750	0.004055221451986560	-0.013146236371985300	-0.011914589452904900
0.9966010061876290	0.9963038695868700	0.9968334272937910	-0.005779763474410980	-0.008979313059861770	-0.002176186492799670
0.9952368650308960	0.9948834313740010	0.9991124749412680	0.0027405971054285000	-0.00011021803863892200	-0.016440390498981400
0.9925529717759170	0.9916747654115020	0.9977252455823160	0.01947003458718390	0.019877876155838100	-0.00775406306520151
0.9922410091521180	0.9920266468430150	0.9945590603800420	0.02141165627417440	0.01768901406919010	0.012026240526783400
0.9971069538529690	0.9947535585643480	0.9975551109218410	-0.00894286738954119	0.0007000971959491370	-0.006689563427166940
0.994706629425468	0.9966277372134450	0.9952695051426330	0.006049283147685140	-0.01100329555817950	0.007593305246643200
0.9983389679578680	0.988401639736925	0.9960901199734520	-0.016651924720854300	0.04020097841343770	0.002469018558217700
0.9941629281837370	0.9956704006858060	0.9952077528134140	0.00944014582214343	-0.005022409820759220	0.007978751164732850
0.9975350270056380	0.9930712078926400	0.9965598090480280	-0.011620355593150500	0.011186794953683900	-0.0004658375307445640
0.9947513209342750	0.9924685386137010	0.9957116078511550	0.005770491804083080	0.014939155353912200	0.0048331478070658400
0.9953177044637570	0.9950412498518390	0.9978671411097850	0.002236006049916330	-0.0010949842823877100	-0.008642012943726890
1.0004380165046200	0.991895197525893	0.9949126391267090	-0.029808171885919200	0.01850677796526960	0.009820437470679210
0.9956427506248060	0.9943248597529150	1.0002116869870300	0.00020667979766091200	0.003373999982511790	-0.023331840574961600
0.9925499160802500	0.9934028425930220	0.9952790961228620	0.019489033773509900	0.009121011520732050	0.00753345483091488
0.9964673103763100	0.9935308314974080	0.9943880742985210	-0.0049441872973670800	0.008323559699004550	0.013092662301351300
0.9961054336768280	0.9938603156139140	0.9971820955667770	-0.002683099257585100	0.006270200685684840	-0.004356325882146260
0.9955524188352720	0.996317991613699	0.994965702803857	0.0007707042665235130	-0.00906755365551469	0.009489354017138710
0.9944298826421530	0.9970088332275350	1.0011629058011400	0.007775511205268850	-0.013385747837786100	-0.02930154940594590
0.9934914371024360	0.9939796111326810	0.993933349778428	0.013625469866143100	0.00552660400804624	0.015927846620536000
0.9965436525896490	0.9949028782626300	0.9954106289683540	-0.005421312246350250	-0.00023152889401618400	0.006712363916758070
0.998086770373867	0.9919988912045700	0.9986959834430480	-0.015073075581733600	0.017861687997536600	-0.013831195550827300
0.9958505630308130	0.9941792861226710	0.9971376913719350	-0.0010910868132240200	0.004281734438743580	-0.004078625005256910
0.991107797095023	0.9952222795700890	0.9977951040468390	0.028459483205516600	-0.0022247909265463200	-0.00819119766227689
0.9933139332227480	0.9955598606408210	1.0010579599103200	0.014731332043928400	-0.004332190839739570	-0.028642637459205700
0.9945202057876950	0.9972014881427220	1.0006491281904000	0.007212154588690340	-0.014590497268840500	-0.02607643274951920
0.9955557069727130	0.9958002232496000	0.9982275570912270	0.0007501768570583440	-0.0058331439776683900	-0.01089795588695480
0.9959613301423010	0.996428838873765	0.9975652042904710	-0.0017829412086222600	-0.009760203464745400	-0.006752716886697790
0.9979337132433730	0.9954773334412740	0.9942301656314420	-0.014115085817058700	-0.0038169544040318400	0.014077379120026200
0.9976240745336160	0.9909387981664870	0.994967198333045	-0.01217745792671120	0.024453423004456500	0.009480004655719820
0.9964989903268600	0.9954690448321370	0.9937975899792640	-0.005142180615196890	-0.0037652025626315400	0.016774042652762200
0.9919766012459190	0.9934193144038510	0.9974424447382190	0.023056812042977900	0.009018376422469080	-0.005984734501093210
0.9918283613908260	0.9937456691716260	0.997720871320342	0.02397896162199100	0.006984777378327100	-0.0077266927490573200
0.9965920202258530	0.9942241990773730	0.9975007312132200	-0.005723593214668580	0.004001674093513880	-0.00634934668712521
0.9953035693593000	0.9922505827011200	0.9959065775468670	0.002324242062255870	0.0162956382094462	0.0036155053946213
0.9972302807812410	0.9924888966731630	0.9988278757090070	-0.009714128185916840	0.01481244035278380	-0.01465734716857790
0.9923371130758460	0.9942425367785010	0.9981164116084080	0.020813569875171900	0.0038873566893713400	-0.01020218662822050
0.9937239981147500	0.9929165926976990	0.9957784474248340	0.01217627173596970	0.012149706947349800	0.004415746264979140
0.9936549629297250	0.9989882778314810	0.99773132910989	0.012606486707038800	-0.02577508752059130	-0.007792116205346580
0.998649439752989	0.9938394038098570	0.9974401185541650	-0.018596132875418200	0.006400547650587760	-0.005970181862913380
0.995474816376664	0.992609921593552	0.9980189316979340	0.0012552039833352900	0.01405907774456060	-0.009592006194973950
0.9906710026123030	0.995879855317968	0.9964228982315560	0.031173892008277000	-0.0063304794873849400	0.0003897837436813080
0.994101669404114	0.9993205186889630	0.9994455142081410	0.009822082824532060	-0.027857019711218100	-0.01852756029997800
0.9953778354097370	0.9946775105621560	0.9966859382331890	0.00186065403114259	0.0011745063348195100	-0.0012541659591480900
0.9964017749007560	0.9958398598719020	0.9969086474238130	-0.00453463795804623	-0.006080667166726440	-0.0026464635541102800
0.9977552600845500	0.9939065520987660	0.9957110627262200	-0.01299830627080380	0.005982004917068340	0.00483656273813506
0.9937481503845050	0.9942977624425380	0.9949996383099550	0.012025743656948000	0.003542980926868940	0.00927756150223047
0.9961686603770920	0.9949791734321730	0.9976118895474250	-0.003078088408304750	-0.0007076319288480490	-0.007044782223253500
0.9989239788592700	0.9947265683427930	0.9948829716739100	-0.02031583507467160	0.0008684548784923110	0.010005547066933300
0.9954771981475360	0.9925070537572140	0.996446525983269	0.0012403410812023700	0.01469941299857040	0.00024213403317406400
0.9925685426720130	0.9950904336391180	0.9967687126938390	0.019373105703561200	-0.0014019197555811200	-0.0017716212899157900
0.9964556747562060	0.9917814536861570	0.9925797577633550	-0.004871478112179920	0.019214318935180300	0.024359739346537000
0.9952405181472070	0.9903962490562780	0.9974533229344420	0.0027178049728102700	0.02782430147749250	-0.0060527907736419100
0.9892479425363860	0.9959448048209370	0.9969705441014610	0.040009105633826400	-0.006736145876268170	-0.003033443541172150
0.9956665799938030	0.9941358111622730	0.9982629885602300	5.78849362231527E-05	0.004552796456686290	-0.011119776763355400
0.9964697585636940	0.9927481584561940	0.9928583611180820	-0.004959489997471480	0.01319845576596010	0.02262517649722580
0.996329219436608	0.9914709878488320	0.9967966568018430	-0.004081260726237910	0.021145117816442600	-0.0019462958343167200
0.9961241017846310	0.9921999507211130	0.9985501164397450	-0.002799710511472960	0.01661070534713200	-0.012917639813238200
0.9952071203140650	0.996187112424138	0.9962749076878300	0.002926273371489900	-0.008249804222222340	0.001314526311554920
0.9963390014995580	0.9937910028621680	0.9976963562459580	-0.004142395611194390	0.006702227483374930	-0.007573291595621520
0.9957698024963010	0.992093465427033	0.9979161214452600	-0.000586732012947477	0.017273279528382100	-0.008948545830518860
0.9934189548167280	0.9942059000888540	1.000388443240770	0.014077066600575200	0.004115782216069470	-0.024440714343741900
0.993199309851738	0.9933597088131430	0.9975875029666430	0.01544535765557280	0.009389727982213420	-0.006892212775977950
0.9961837424644580	0.9932736216133980	0.996930111671468	-0.003172310641351230	0.009926026019000580	-0.00278065730773225
0.995445628552435	0.9949801852021050	0.9984369112579720	0.001437444211696790	-0.0007139304402885290	-0.012208726990674400
0.9920256485559590	0.9928048951524190	0.9973835167470640	0.022751667303450600	0.012845206247306800	-0.005616127394326910
0.997267969217241	0.9942799558069900	0.9949735881752640	-0.009949862112934670	0.003654025650537450	0.009440108341655050
0.9925202307650810	0.9936794724065500	0.9968308047868130	0.019673830327709600	0.0073973079036800400	-0.0021597744092491600
0.9955046849576350	0.9951695229308630	1.0005125234890800	0.0010687334084784400	-0.0018955300356076900	-0.025219227167273000
0.9941136554718440	0.9914173667135080	0.998687117445021	0.009747376244533280	0.02147851972274680	-0.013775674343050500
0.9956675360794000	0.9930549087351980	0.9984659611216620	5.19222465763562E-05	0.011288331865488	-0.012390641857733700
0.9960636569179520	0.9931063131061120	0.9993369744980190	-0.0024221186157452200	0.010968174196517300	-0.01784724618628650
0.9961873978345170	0.9945666842797930	0.9968621713342080	-0.0031951421860494400	0.0018658180965467600	-0.00235587704417419
0.994483866168348	0.9962827837993490	0.99807659556697	0.00743880923939789	-0.008847552750142110	-0.009952921359393190
0.9949090962251570	0.9930159657842790	0.997286855067695	0.004786089879335180	0.01153087046421390	-0.005011525495096190
0.9956335812279900	0.9935954963269000	0.9942068122144420	0.00026393829198130100	0.00792062405150041	0.014222971633053000
0.9948800503770450	0.9944173619587040	0.9983750039994790	0.004967329314330640	0.0027971286619048800	-0.011821095474439200
0.9977273112157730	0.9926648088526870	0.994543591508772	-0.012823431098942300	0.013717388066720500	0.012122745387505400
0.9956271606016960	0.9922589172848380	0.9979653277880900	0.00030402181198179100	0.016243777408224800	-0.009256507966849700
0.9975270223232600	0.9949015615784160	0.9990985545952900	-0.011570276602931800	-0.00022331321438169200	-0.016353147596399800
0.9964998665870800	0.9930678218666910	0.9936829374739180	-0.005147641621228880	0.01120788888154140	0.017488597773290500
0.9955111583054790	0.9952034629389050	0.9984488768652930	0.0010283348040736100	-0.002107363044002790	-0.012283675230245200
0.9934439981948720	0.9919250061141630	0.9934495387309810	0.013921038562375000	0.018321346995361900	0.018942951786266500
0.9936779584176450	0.9954008460884080	0.9972430432189040	0.012463192398999200	-0.0033394301358031500	-0.004737502359370780
0.9948690312051970	0.9930871813565280	1.0001310685208900	0.005036093402501790	0.011087333677894300	-0.02282613827489860
0.9956674295201270	0.9947016516982750	0.9984456814630000	5.25769764860471E-05	0.001023889900686530	-0.01226366963075320
0.9987300884336360	0.9943194824920090	0.997469180851144	-0.019101254062887400	0.0034075345863318100	-0.006151985819112420
0.9964939054671430	0.9929134219213250	0.9990485258470930	-0.005110384865127740	0.012169424541636000	-0.016039692024998600
0.9946977524625740	0.9949608539885060	0.9978976679682100	0.006104657037311080	-0.0005933080910741070	-0.008833054206161830
0.9975730544680730	0.9954643748195060	1.0007198735602400	-0.011858262783725300	-0.0037360509495165800	-0.026520433986160800
0.9950946489236570	0.992915787139139	0.9970131835406310	0.003628209700616760	0.012154704520774400	-0.0033000564586719700
0.9945827686124150	0.9972818710005890	0.997317816118025	0.00682191934363221	-0.015093222905879900	-0.005205170822762470
0.9978179300164840	0.9964949908454000	0.9965383223869600	-0.013390491168000000	-0.010173621611668100	-0.0003315430211328860
0.9960333803312110	0.9966867925152070	0.9981865201652580	-0.0022329815576483100	-0.011372406948905900	-0.0106410408061394
0.9985547699355700	0.9941148629502840	0.9963780915993940	-0.018003227644538200	0.004683403138427540	0.0006697862186195990
0.9969934810512020	0.9953524830597020	0.994497974299733	-0.00823331177270681	-0.003037510043479410	0.012407259747462700
0.9987515015950710	0.9960180842224890	0.9991125916547580	-0.019235374935678100	-0.007193867756504850	-0.01644111485256960
0.9930654318603800	0.9941652250733520	0.9912495161736440	0.01627923081173700	0.004369400227451600	0.032634973747692000
0.9936705871086220	0.9963556144000820	0.9959771715611740	0.012509119192215500	-0.009302653219295760	0.00317457294098492
1.0003003864220700	0.9943777277591870	0.9978133682228160	-0.028944699022924200	0.003044312623320470	-0.008305475102972970
0.9987367403869790	0.9911175399423410	0.9957964330379810	-0.0191429178741539	0.023342492046635600	0.0043034125385265900
0.996306620218581	0.9972288018089090	0.9960393603505090	-0.003940054870917110	-0.014761320260370900	0.002786107295128740
0.9940035567043420	0.9947229822209130	0.9944731695347720	0.01043375577948340	0.0008908212863592840	0.012561967876233800
0.9949169318549740	0.9956689190880040	0.9964575581659160	0.004737208136223580	-0.005013166948617160	0.00017319853782649200
0.9958415303645970	0.9917614055868190	0.9999995271506650	-0.0010346605666265600	0.019339004292407100	-0.022001119065202000
0.9926738815980750	0.9942272273105820	0.9971983566315810	0.01871734450540500	0.003982817343780540	-0.00445803481191953
0.9924347025033380	0.9947498033578300	0.9999934686525460	0.020206204278707100	0.0007234993841670820	-0.021963121988755800
0.9958703246745840	0.9925006935492370	0.9973231968814350	-0.0012144888007710300	0.014739006162293100	-0.005238843695079740
0.996629952209384	0.9909580863057520	0.9958248341305790	-0.0059606738042991600	0.024333548065031800	0.004126042506339220
0.9956536885118340	0.9954802194824120	1.0011451029816	0.00013838737677378900	-0.0038349548569873800	-0.02918975269570450
0.9917679512025020	0.9927379408430000	0.9968543968468650	0.024354749891037600	0.013262084745481700	-0.0023072908599542000
0.9975737829192840	0.9928172250381850	0.9964035558180210	-0.011862814084720900	0.012768435661347100	0.000510668526543038
0.9948816489743360	0.9902510580179140	0.9969894553203800	0.004957365152975860	0.0287260342470414	-0.0031517039547166300
0.9977360958289940	0.9925321067372980	0.9986693508206040	-0.012878399767043200	0.01454347036757060	-0.013664379521148800
0.9958573997154480	0.9952635300104840	1.0018388325664400	-0.0011337820827774700	-0.002482279382736070	-0.03354701817209160
0.9968608486136260	0.9941590165874240	0.9957351915918500	-0.007404058900434400	0.004408121852777610	0.004685881488616030
0.99335066617927	0.9954461779890530	0.9979963930436480	0.014502500079687800	-0.003622435722192620	-0.009450935830550340
0.9949267719513050	0.9927116763008630	0.9985179795291070	0.004675803512204540	0.013425607416152300	-0.012716397137332100
0.9960934176826450	0.9922543928669690	0.9957499432857570	-0.0026080180935035900	0.016271924456299700	0.004593760571060940
0.9928760409625520	0.9912291992219490	0.9966855100841940	0.017458653287421100	0.02264837859518910	-0.0012515147525838400
0.9925361790303760	0.992154727601028	0.997435649024961	0.01957454413269560	0.016892111294504200	-0.005942225351443680
0.9953928278137790	0.9934402423931720	0.9979965140966000	0.0017670484720680300	0.008888005009831820	-0.009451679300339320
0.9949640357036300	0.9942924837603080	0.9963225465557400	0.004443286412772710	0.0035759017332112600	0.0010168627432443000
0.9918542763987910	0.989568597891659	0.999599325040474	0.023817778094877000	0.032962956549185500	-0.01949173413301450
0.9940629429201000	0.9933540912781050	0.9969718999354210	0.010063539084705200	0.009424739353502340	-0.003041932468512560
0.9926415941989920	0.9901350064888520	0.9976308870246560	0.018918363068497400	0.029446732219668800	-0.007163642165310460
0.9979617268062610	0.995263019669946	0.997361265023196	-0.014290400610397200	-0.0024790822856918600	-0.005476939571960050
0.9937681444500800	0.9944834233986330	0.9979563111546870	0.011901144431556300	0.002385137945146060	-0.009200068775892380
0.9944739906269500	0.9958373525458030	0.9968110371493000	0.0075004051066920700	-0.0060650205742922000	-0.002036215576831570
0.9968758008729140	0.9922052186068160	0.9973394030859630	-0.007497541927122890	0.01657791289075060	-0.00534019322559657
0.9980059967626670	0.99017089033213	0.9959519572777390	-0.014567498756253100	0.02922389061277270	0.0033320683174530000
0.9957819626612070	0.9902663181417480	0.9982606551800800	-0.0006626527885904410	0.02863126920964870	-0.011105184756904700
0.9950937976781840	0.9931129708077400	0.9978458384449680	0.003633527249999700	0.010926691373069100	-0.008508687956531660
0.9897540096620470	0.9895187082225820	0.9951814531786030	0.03686860002660260	0.03327256066103260	0.008142891356651480
0.9970609310338320	0.9946444407019240	0.9966906030287800	-0.008655081343217400	0.0013808111172131500	-0.0012833636272176500
0.9966507109324410	0.9986186189935800	0.9963490810705410	-0.006090443539913940	-0.023459529477145200	0.0008510618979865900
0.9937664021000050	0.9906021214752880	1.0000816507075800	0.011911994670583600	0.026545407206264400	-0.02251618471808910
0.9950900657948600	0.9958887021999920	0.994877305214468	0.003656815058316640	-0.006385723468943700	0.01004091276045660
0.9963686233113830	0.994171216782492	0.9954120531519910	-0.004327471082173750	0.00433204488131227	0.006703490890438400
0.9975650952654380	0.992437832649751	1.0002107777619500	-0.011808453380256400	0.015130294301278400	-0.023326114565341300
0.9923849276927070	0.9920111936084250	0.993518432487429	0.020515999393406100	0.01778514786043630	0.01851370942547290
0.99420751941785	0.9921905269686330	0.9968041681523650	0.009162148036845610	0.016669327095661800	-0.0019932579685072900
0.9939658989491300	0.993132018146305	0.9948704392536780	0.01066849556163560	0.010808070444446800	0.01008374587807570
0.9961051796134410	0.9899618851412680	0.9986617086342810	-0.002681505176009410	0.0305216625407684	-0.01361652504344610
0.994023210366038	0.9931155045799560	0.9959343942248460	0.010311242445480200	0.010910927562144200	0.0034417579270282600
0.9944550745791210	0.9934605241828760	1.0013328484153100	0.007618378924483000	0.008761645755595010	-0.030368676141575800
0.9927690094881260	0.9978867104101590	0.9961310196567650	0.01812509347472570	-0.018877364837769100	0.0022135095699169600
0.9932801691988690	0.9989954180908410	0.9983448614994940	0.014941678490116800	-0.025819825090478100	-0.011632369517600100
0.9958824285922020	0.991759188139916	0.9982022887516270	-0.001290084514414840	0.01935280854251260	-0.01073976141348610
0.9933165318497970	0.9918036658977620	0.9971977577035080	0.014715180530759900	0.01907614340935320	-0.004454291654410920
1.0000141267417000	0.9960856241560390	0.9996085516033640	-0.02714911310895350	-0.007615775650188310	-0.01954956021898890
0.9944581273867730	0.9949650353470130	0.9994525489200400	0.00759934679240999	-0.0006194026887954050	-0.018571636551159400
0.9956587591908030	0.9908323552721880	0.9946501067202480	0.00010671659142934600	0.025114895130896000	0.011458333271984900
0.9922482545304880	0.9938514327020000	0.995399384899914	0.021366576671790400	0.0063255751915316	0.006782587477143000
0.9944773023268820	0.9948703985288620	0.9957752957617160	0.007479748660434210	-2.88839106901227E-05	0.004435409673087090
0.9928441223652770	0.9919965040638690	0.9985881013090090	0.017657395965810100	0.017876537887195000	-0.013155538801092700
0.994769569096243	0.9942803242408710	0.9969071149252320	0.005656633217932620	0.003651714378536600	-0.0026368730661351700
0.992068903644818	0.9969987938879140	0.9976679109790870	0.022482557901113900	-0.013322966903588600	-0.0073953117014180800
0.9966948449407460	0.9924256544862560	0.997222875418299	-0.006366312807368370	0.015206067864259300	-0.004611372852618630
0.9956828398368590	0.992422275574086	0.997890026447525	-4.36415260840208E-05	0.015227099205547000	-0.008785214202189820
0.9941877975880780	0.9922039346468490	0.9943020630779020	0.009285089261311480	0.016585915724735400	0.013629055588298500
0.9961977033136230	0.9925810040448640	0.9979095286617710	-0.003259535274246690	0.014239076874735500	-0.008907260238083180
0.9967161678841850	0.9941744523807440	0.9924633250732440	-0.0064995982548658200	0.004311876379787540	0.025084487863084800
0.9966907514201120	0.9958384883578020	0.9985203720671520	-0.0063407280830817300	-0.0060721020833739	-0.012731409657901700
0.9971812070821340	0.998623771496757	0.9978069927994540	-0.009407203554447610	-0.02349180263147580	-0.008265598348318040
0.9986871013775790	0.99489102437001	0.9961755881481000	-0.018832012753124100	-0.0001575873320245880	0.0019350788058237600
0.9963746167664730	0.9935522672221760	1.0000209405477200	-0.004364936511269880	0.008189977535933970	-0.022135394376713200
0.9969281188338790	0.9951810713461090	0.9934806038049390	-0.007824639356037940	-0.001967593911771270	0.01874940306375010
0.9944008263227590	0.9948262536252100	0.9978164255112080	0.007956702043146130	0.00024655779053850400	-0.008324612015302610
0.995603231567261	0.9953887777389560	0.9934805997950030	0.00045344365895435400	-0.0032641020099135700	0.01874941798650890
0.9984344060438280	0.9931047238441880	0.9975952133244080	-0.01724949014069690	0.010978064784171400	-0.006940470392170420
0.9954631839198580	0.9936583405780880	0.9972763595142750	0.0013278426145471900	0.007528991231330530	-0.004945879942662420
0.9959385930743580	0.9920202012655470	0.9994978749689540	-0.0016408914525864600	0.017729130032115200	-0.018855771248306700
0.9986983185601560	0.9949218892879270	0.999855558027726	-0.01890226662682050	-0.00035014502062737400	-0.021098254068426700
0.9945515463328960	0.994334126005621	0.9961374310955940	0.007016662317915190	0.003316228698359860	0.002173444966281500
0.9951030359849730	0.9930796874765840	1.0001502900310800	0.0035758726621687300	0.011133991878323500	-0.022946711424681200
0.9958189841001940	0.9928564011582550	0.9951188500238010	-0.0008938527886033540	0.012524499194953400	0.008533610343663710
0.9947675242432140	0.997427985173864	0.9980710348624350	0.005669381413321270	-0.016007153700161800	-0.009918129412252070
0.9969183961494650	0.9965022988912610	0.9973129409752230	-0.0077638429329408000	-0.010219299958542800	-0.005174694415238170
0.9955052307010300	0.9931818677178400	0.995243433246762	0.0010653206666787700	0.010497571109680500	0.0077560514752941600
0.9921797147623980	0.997377865254026	0.996916354555038	0.021793059716947600	-0.015693667016858800	-0.0026946354601753900
0.9953668999050330	0.9928385190581320	0.9946605187290670	0.0019289220264619100	0.01263584452628500	0.011393372991124100
0.9933097784192340	0.9968068638920990	0.9957589740416680	0.014757230577747800	-0.012123002524314500	0.004537353964112690
0.9963022864670960	0.9937529579950930	0.9987233908972090	-0.003912975399870130	0.00693932472933493	-0.014002844154946700
0.9939978440387620	0.9923767212366300	0.9965328122489470	0.010469350621030500	0.015510622794502100	-0.0002971339618704970
0.9941491016078780	0.9949489950369430	0.9972520258744260	0.009526379716060590	-0.0005193058823531250	-0.0047936797581698000
0.9944911549482530	0.9914571770843040	0.9981754864469480	0.007393338446989320	0.02123098876674530	-0.010571971061430800
0.9935627863278880	0.9944525775826220	0.996398106109077	0.013180884688984300	0.002577517210510080	0.000544706802127628
0.9939014000416940	0.9921139284769250	0.9968124456700930	0.011070558199471200	0.01714596549453900	-0.002045002121065790
0.9918236379290930	0.9958859860383330	0.9977508620386980	0.024008368268587500	-0.00636876035336359	-0.007914350310179890
0.993488376434839	0.9913634418230300	0.9948255109220140	0.013644537932411500	0.021813806467273300	0.010364067891160200
0.9957082627834860	0.9941161309581310	0.9954690962259570	-0.00020240532465694300	0.004675490212383310	0.006347355755636170
0.9953612150814630	0.99229148947121	0.9981777395187830	0.001964406061877280	0.0160410620072805	-0.010586075177832000
0.9969331174791090	0.9958588898191880	1.0008396918125	-0.007855889695099460	-0.00619953150848014	-0.027272458075936400
0.9976106700415190	0.9947471410465420	0.9974091697053350	-0.0120936049332122	0.0007401198550440110	-0.005776593851856570
0.9949526008225570	0.9919033124559110	0.9968768796788220	0.0045146334939176500	0.018456300991624400	-0.0024478280216592400
0.99545775066676	0.996383344742088	1.001024142554960	0.0013617519018324900	-0.009475929056995820	-0.028430340613124300
0.9936217990617200	0.9929957962728610	0.9961072459801200	0.012813165044138600	0.01165645208209470	0.0023620329742984300
0.9946977999710180	0.992962765720835	0.9970225161444470	0.00610436486878925	0.011862170806480800	-0.0033584263494166400
0.9960846350287580	0.9971211924652570	0.9964401609770050	-0.0025531509692765500	-0.014088349017940000	0.0002819029328371890
0.9966533835217410	0.9930687677932420	0.9973375280441940	-0.006107138430363520	0.011202006237421000	-0.005328472609315610
0.993968949341293	0.9917115134593720	0.9980501765695420	0.010649489245263500	0.01964932001976650	-0.009787573337081990
0.9962016959569580	0.9991839430130260	0.9941805432578030	-0.0032844890003024400	-0.02700110026751790	0.01438679196961940
0.9940421934056430	0.9924748076260100	0.9968544512220620	0.010192896776911700	0.014900132660362700	-0.0023076214025161400
0.9966262507914640	0.9959805652869330	0.9928657972951030	-0.005937559152425370	-0.006959517943809690	0.022578869227042600
0.9977668746244090	0.9903096384112630	0.9971127295407740	-0.013070989931895900	0.028362242911930300	-0.003922549941689100
0.9948908253862870	0.9936243107332380	0.9929878682918950	0.00490009976301147	0.007741077108620350	0.02181870976253100
0.9964522037438220	0.9948287565865610	0.997948262792675	-0.004849781807998510	0.00023093416223219200	-0.009149693717672980
0.9948669062140970	0.9944491933399910	1.000485547082420	0.005049339733464370	0.002598617130829640	-0.025049952923526300
0.9968383456018710	0.990649287493869	0.9987146581805640	-0.007263378887188450	0.026252388961594500	-0.01394816049920120
0.995040112780788	0.992730842387993	0.9976004531731240	0.003968536749481550	0.013306268535933200	-0.00697322372277636
0.9934203179057890	0.9964418010552330	0.9965743281755250	0.014068570180365900	-0.009841214421176700	-0.0005565903559207900
0.9960284558097130	0.9975530083105870	0.9952213261483330	-0.0022022258581983700	-0.016789295539533200	0.007894041106601310
0.9938200534675500	0.9971748668629500	0.9951411345443050	0.011577609344434800	-0.014424014218181400	0.008394525099010050
0.9929600028108830	0.9970021746480080	0.9953500162088330	0.01693581304888190	-0.013344103674798900	0.007090757334673950
0.9934649724921990	0.9981752625351040	0.9966757985289810	0.013790352070272400	-0.02068346389077790	-0.0011908153361946600
0.9989789931338030	0.9968329057941280	0.9956409624564440	-0.020660472124130000	-0.012285808229468600	0.005274275737195540
0.9921968538370340	0.9952012267569780	0.9947082652705150	0.02168642602247780	-0.0020934076670478800	0.011095530807470000
0.9970830905798270	0.9970333610893940	0.9956442242491730	-0.00879363079594888	-0.013539117309141900	0.005253928533364990
0.9964531954209120	0.9919500762004670	0.995965823552554	-0.00485599085189636	0.018165385582160000	0.0032454455228359600
0.9943995692429270	0.9952923822085980	0.9987607728857110	0.007964530342534910	-0.0026623681670373300	-0.014237019833556000
0.9967053451469760	0.9921997402408740	0.995809645900201	-0.006431937034444010	0.01661201274264250	0.004220891532578840
0.9963117309237230	0.9927163714806960	0.9950538840663790	-0.003971985008817790	0.013396357668587900	0.008939029439960580
0.9934271293794410	0.994117348054896	0.9957169308067010	0.014026135982752800	0.004667899383770410	0.00479990943571501
0.992210123317927	0.9909796864721800	0.9966416862286740	0.021603839819513000	0.02419932252211240	-0.0009775782601657130
0.9943837693024100	0.996077669630825	0.9974548234555140	0.008063097762949510	-0.007566088828957680	-0.006062177214908450
0.9936819571234760	0.9946437584158200	0.9953057264231860	0.01243826963259950	0.0013850370079340600	0.007367218204907000
0.9943817385280880	0.9936294699829480	0.99871609001071	0.008075748175193320	0.007708933002966330	-0.013957147952607600
0.9936194959003190	0.9930967885825720	1.0005334594588100	0.01282752604658280	0.011027484956690900	-0.025350587420903000
0.9930488381220810	0.9946455066256660	0.9969589348879090	0.01638256480584990	0.0013741418402805100	-0.002960878890208050
0.9949164036019690	0.993731671365262	0.9968943022649680	0.004740511070919750	0.007072019683927510	-0.002556764127559160
0.9954891802664250	0.99406983641702	0.9948234658039020	0.001165535839476890	0.004964113489229240	0.010376811954811800
0.9910402904500270	0.9940104506867990	0.9963253851502430	0.02887907111101490	0.005334339549898590	0.000999133938670533
0.9949301631703450	0.9944686066874880	0.9989265882081850	0.004654644272190190	0.0024775334396787400	-0.015275737270878000
0.9932957425190240	0.9900945748943750	0.9987370178862270	0.01484467388724260	0.02969778673316970	-0.014088216184358200
0.997245401182519	0.993017148037311	0.9989748937033220	-0.009808689443603790	0.011523482631003100	-0.015578357174990100
0.9959128192473590	0.9953953561679850	0.9981734181026710	-0.0014799120819809000	-0.0033051596292907800	-0.010559031446862300
0.9918340314240910	0.99613549928244	0.9944395905694970	0.02394371707894240	-0.007927366958713770	0.012771393435665900
0.9941116649672650	0.9938163567791100	0.9968382632903860	0.00975977505992568	0.006544180891598860	-0.002206414287536440
0.9956384925992040	0.9908507431471630	0.99739858623923	0.00023325912809886000	0.025000655482749700	-0.005710391435497970
0.9948984114516320	0.9934863512176010	0.9982220615232970	0.004852762423248390	0.008600704721765660	-0.01086355780808450
0.9944515667285460	0.9950984477677250	0.9985182134907680	0.007640245085565540	-0.0014519319065710100	-0.012717846774806600
0.9961311674816490	0.9922275723931620	0.995371113997506	-0.002843845300871350	0.016438817033227500	0.006959043120515690
0.9965517754510040	0.9951721863795650	0.9987804985388080	-0.005472069595081770	-0.001912146651069660	-0.014360562005017200
0.9950987195330270	0.9956671018207360	0.9977524239154890	0.0036028022756725500	-0.005001801713236050	-0.007924128991416190
0.9970535844436430	0.9906083920207000	0.9949955322627150	-0.008609129104094100	0.026506466158822300	0.009303180391173770
0.9956606819859170	0.9946639709787160	0.9994541979646460	9.4709684129068E-05	0.0012589439746000400	-0.018581996546318800
0.9955493772245020	0.9944210527322270	0.9995995262542060	0.0007897012274045060	0.002774120926156970	-0.019492986669487900
0.9967578901540430	0.9951310107430960	1.0003997229764700	-0.006760416951454580	-0.001655165805682230	-0.02451146257724350
0.9963650104910400	0.9922040347476260	0.9983313082734930	-0.004304917299277330	0.016585286213583000	-0.011547510295855700
0.9961987197603680	0.9935927469675360	0.9958399916921860	-0.003265888823906250	0.007937745392549780	0.004031378959825260
0.993954614803549	0.9944839370518880	0.9974821489758190	0.010738851072190500	0.00238193618969049	-0.006233115750968270
0.9926155271847670	0.9947372915814340	0.9962136339526960	0.01908062680523010	0.0008015635130129240	0.0016973860906579900
0.9915698211252990	0.9936595046404490	0.9991128021917690	0.02558695378630910	0.0075217537042159000	-0.016442438834111100
0.990732374360109	0.9943205256107330	0.9966131335984870	0.03079257632975670	0.0034010225624549300	-0.0007991300318995120
0.9961068223417650	0.9919009837603980	0.9969678943652380	-0.0026917693995614500	0.018470777186369300	-0.003016869968561040
0.998805385183822	0.9894563342770770	0.9998195113835230	-0.01957290276478540	0.033659629185914100	-0.020872240667213000
0.9947193148426370	0.992092159873201	0.9972312113334910	0.005970156806669540	0.01728141943636870	-0.004663521934511830
0.9954978774333130	0.9917259523469520	0.9968370805910110	0.001111243241879110	0.019559527982444600	-0.0021990113019384700
0.9974318713549320	0.9925561355737540	0.9936743189489740	-0.010975024578223800	0.014393896064360600	0.01754231828126480
0.9938967364839710	0.9955323988881780	0.9977607055899880	0.011099637486894400	-0.004160741691369560	-0.007975956775722460
0.9945368744639130	0.9965447966076310	0.9998336166296390	0.007108194791454950	-0.010484901697308300	-0.020960675317779300
0.9957893955960490	0.9925506452026590	0.9946135111240420	-0.0007090775983101990	0.014428065684557600	0.011686600007522800
0.9935932930902980	0.9946671203152020	0.9973998398817300	0.012990774388145700	0.001239322451826060	-0.005718237851808640
0.9970045015968940	0.99510677735574	0.9978491806442220	-0.008302217059626090	-0.001503920063677860	-0.008529585428852300
0.9965632172716720	0.9909616081176200	0.9977707067412070	-0.005543592327282460	0.02431167353755930	-0.008038536844139420
0.9980569542198910	0.9937909351755300	0.996677403106694	-0.014886443751574300	0.006702644175884760	-0.0012008355260875800
0.9957105866512430	0.9910041294415800	0.9952167614511010	-0.00021691394701549800	0.0240473804872768	0.007922529683904380
0.998118145522083	0.993445283937959	0.9954918135306760	-0.015269484150220400	0.00885658525842389	0.006205540425945180
0.9953778521707090	0.9934924667268530	0.995231483512289	0.0018605507803387100	0.008562608939110770	0.00783063422757175
0.9962124349776640	0.9957121519762340	0.9972307728277820	-0.003351577340383710	-0.0052831322753531300	-0.004660761935999360
0.9973396026172240	0.9918358930679440	0.995045491633286	-0.010397893470693300	0.018875683556333600	0.008991419708151940
0.9944462363088100	0.9961705160345820	0.9944989693335160	0.007673505422940750	-0.008146118536192700	0.012401047434849200
0.9923329435595430	0.993436406006295	0.9980491556662970	0.02083953071678650	0.008911899234885330	-0.009781196701224780
0.9941196668315130	0.9943894077797200	0.9950272612860270	0.009709895655974110	0.0029714874976654000	0.009105212171148130
0.9975754906996290	0.993055047591717	0.9966501551372960	-0.01187351711610960	0.0112874493126426	-0.00103051823832947
0.9972831443347720	0.9947001637701470	0.997670097180223	-0.010044741408714400	0.0010331864062696700	-0.007408979432101700
0.9959793929695900	0.9958299314087960	0.9999229424041750	-0.0018957613389345100	-0.0060186794303233800	-0.021520831618404000
0.9909817093043540	0.994026127373536	0.9980256191471680	0.029243158104294300	0.005236618772487520	-0.00963386586346196
0.9974996605522340	0.9938512485153140	0.9958368629300300	-0.011399105031343000	0.006326720936324960	0.004050918294738620
0.997269858643039	0.9939556473651360	0.9964675470884320	-0.009961652660267850	0.005675966770632280	0.00011076654917314300
0.9952146020995070	0.9967519450992430	0.9968193218472760	0.002879548254106980	-0.011779668934579400	-0.002088002098618170
0.9936632507083660	0.9940360069089470	0.9973757629779170	0.012554839608597600	0.005175027372618180	-0.005567622513471220
0.994605900964111	0.9922495436550630	0.9948575673626970	0.006677630450453100	0.01630211061085420	0.010164044373825000
0.9915735266272410	0.9954096550062460	0.9972475154285210	0.02556392686390110	-0.003394425894381640	-0.004765469811940080
0.9972173037207120	0.9927448943171660	1.0000138254154800	-0.00963296699294349	0.013218788243910000	-0.022090780180676200
0.9929345714984650	0.9959070292824010	0.9968924486554160	0.017094180887980400	-0.006500197294990160	-0.002545183356785890
0.9979893055791080	0.9938801431999680	0.996374800836841	-0.014463017190536400	0.0061466231816082100	0.0006903508331536870
0.9918649914394730	0.9943153537676500	0.9972151275126490	0.023751119441687500	0.003433284747585080	-0.004562912297702170
0.9940732687490150	1.0003976621850400	0.9960963035373080	0.00999914794158278	-0.0346114110181694	0.0024303986952603800
0.9994365692705670	0.992501707287109	0.9944622012896800	-0.02352794391440030	0.014732714012959300	0.012630382005640400
0.9970274640749200	0.9953114541518750	0.996981152335543	-0.008445810710511300	-0.0027814396099803800	-0.00309979622415753
0.9953392018646580	0.9957543383314080	0.9974882947610380	0.002101810870710700	-0.0055465713168565100	-0.006271571497812270
0.9956325373127510	0.9945523374033830	0.9972360138034440	0.0002704569554292700	0.0019553197770849800	-0.00469353332452041
0.995073894319751	0.9944736674354890	1.0011459389301000	0.0037577461036435700	0.0024459746143148500	-0.02919501141921210
0.9952174706077690	0.9963979247457840	0.9960229138258090	0.002861658551366170	-0.009567013857945640	0.002888838526752630
0.9947279487878510	0.9957075957933030	0.9957361553224640	0.00591630159334927	-0.005254673294058080	0.004679837901481420
0.9964126097141580	0.9922699165934950	0.9968960670963530	-0.004602353012722990	0.016175319542897900	-0.0025678006921916300
0.9948330108753400	0.995763910673489	0.9988728658418760	0.005260825885631530	-0.0056063521253993200	-0.014939179112989500
0.9977886873546940	0.9918186366014950	0.9965812953660200	-0.013207482344702600	0.01898304034061010	-0.0006001257323091810
0.9963585171932820	0.9928332689331680	0.996711350049764	-0.004264348504672250	0.012668539787081400	-0.0014130449537217400
0.9996050201844730	0.9949477878724600	0.9982277583290100	-0.024583881992228000	-0.0005117697412769680	-0.010899216806692200
0.9981681765983210	0.9939349596549380	0.9974474914411160	-0.01558266319326670	0.005804930491371630	-0.006016305097416470
0.9964056550643050	0.9899495422683050	0.993389634625378	-0.0045588844741731300	0.03059830094908710	0.019316179928675200
0.9937168486330840	0.9970119095483130	0.9974830383407180	0.012220821417189400	-0.013404977628322600	-0.006238680784679690
0.9953729231943010	0.9938232646509940	0.9967195881569410	0.0018913126587313800	0.006501151708588440	-0.0014645228510236500
0.9974568639664830	0.9945924407503130	1.00049923314916	-0.011131381181271000	0.0017051582638105300	-0.025135829167683000
0.9944061937337240	0.9969142821322510	0.9973927558091010	0.007923215857021090	-0.01279455550039970	-0.0056739147429395600
0.9966415706129400	0.9945420802316490	0.997385496334794	-0.006033305092066100	0.002019280234048380	-0.0056285030859565100
0.9965197383992420	0.9922267145972460	0.9965757745775180	-0.005271846854149140	0.016444170131675200	-0.0005656173163222990
0.997830530302207	0.9935267513184280	0.9973532024373880	-0.013469327751243300	0.008348990259566690	-0.005426502562672340
0.994441530270082	0.9949244536109050	0.9981180623957700	0.007702851681710860	-0.0003661717563833230	-0.010212513736696200
0.9988975335683340	0.9971020866622330	0.9920216836924800	-0.020150166915772000	-0.013968876421905300	0.02783277699596540
0.99748290224937	0.9928684526630650	0.9960931145625720	-0.011294274592225700	0.012449458551889000	0.0024503156839003400
0.9937905269948900	0.9930343659399610	0.9981900306794800	0.011761652470082400	0.011416261857658900	-0.010663047853938600
0.9948874538664220	0.9970241249585720	0.9950771931536370	0.00492115278747675	-0.013481342990882300	0.008793586030601070
0.9948939240036780	0.9988077593244080	0.9986303943829540	0.004880763646150820	-0.024644214378269300	-0.013420396550742200
0.9942526127009690	0.9894199418391450	0.9950811143318940	0.008880959960540280	0.033885453970410500	0.008769114426487670
0.9943399225661930	0.994973329653062	0.9951360989678410	0.008336507179144700	-0.0006711502552690590	0.008425961887574690
0.9958715628437470	0.9941807870861660	0.9953562043387850	-0.0012222381695833900	0.004272362398023880	0.007052119025353260
0.9997042464867890	0.9961239137922440	0.9975203372370550	-0.025205956948214200	-0.00785498338128068	-0.006472032898658910
0.9966877146582380	0.9958539486078180	0.9976268791789660	-0.006321741957490720	-0.006168648795816300	-0.00713859708150953
0.9934803218962950	0.9961443001621410	0.9975098710096340	0.01369473692950050	-0.007982337850294730	-0.00640653962267118
0.9920149079497220	0.9931712708908430	0.9979501109301170	0.0228184724079722	0.010563573125232400	-0.009161263395303970
0.9967391743435050	0.9962150646180040	0.9982520908967570	-0.006643402018377580	-0.008424439135073010	-0.011051561484919600
0.996053764340268	0.9939165166924120	0.9948207214855920	-0.0023603004041404200	0.0059198859652368200	0.010393933836250500
0.9918863438450430	0.9919055911780280	0.9959385069212100	0.023618288724278500	0.01844211766999030	0.003416084430173490
0.9963330233338180	0.9947873113813080	0.9953435034018780	-0.004105037504663800	0.0004895045767630720	0.007131401588171400
0.9975747319495700	0.9963804446484080	0.9975890647093340	-0.011868758077084900	-0.00945780098112186	-0.006901996104306030
0.9991397627182860	0.9925789317923850	0.9958368759754280	-0.02166781559175960	0.014251993584020500	0.004050840611528110
0.9956325157859690	0.9946169329100670	1.0002109520039100	0.0002705850120891820	0.0015523802119302900	-0.023327215856252400
0.994496145304423	0.993871246511493	0.9998763088539370	0.007362228029606270	0.006202075987325150	-0.021228398363811600
0.9983171666493170	0.9946199368984270	1.0021739834822900	-0.01651543492189490	0.0015336503028613700	-0.0356531673618494
0.9993093944267960	0.9926589927447200	0.9996528463497390	-0.022730824055288400	0.013753603165887900	-0.01982726352933250
0.9951011158773090	0.9939201914582510	0.9972981664951660	0.003587867694623970	0.005896992500584500	-0.0050822710611696700
0.9946994993507640	0.9926432253695600	0.9984076192480600	0.006093750981377190	0.013851747628014600	-0.012025324394671600
0.9932009401002090	0.9958376286817030	0.9981172495480280	0.015435217321075200	-0.006066760492853560	-0.010207403327776600
0.9962759801439470	0.9940016087245850	0.997276502653655	-0.003748627497039400	0.0053894448595981100	-0.004946772285423160
0.9937011290944380	0.993840879353159	0.9962688514704330	0.012318787252769700	0.006391357624084790	0.001352374081888440
0.99145429097454	0.9928249542536420	0.9967640238002930	0.026305380260136400	0.012720318168219500	-0.0017423214880678700
0.9966431517457450	0.9930726024073890	0.9981197670260220	-0.006043189643244390	0.011178136379012100	-0.010223169687933600
0.9941307968072960	0.9938596811562520	0.9970466444790770	0.009640499159825040	0.006274162730517090	-0.003509275102315410
0.9963451487482480	0.9891052259689270	0.9976456654245610	-0.004180799712622300	0.03583803767591420	-0.0072561114631555400
0.9970511474192310	0.9927859704222000	0.9987741778700110	-0.008593889108050110	0.01296302726275290	-0.014320979960839600
0.9914940276614480	0.9955134781592580	0.9987269030288310	0.02605827986281130	-0.0040426018380755400	-0.014024841457818600
0.9954235001097950	0.9947476395611940	0.9976284243777790	0.0015755873134021700	0.0007370096747614270	-0.007148246046932360
0.9926707116912690	0.9962375693850430	0.9987725539473950	0.018737081663309400	-0.008565041239957540	-0.014310813039742100
0.9963724968469110	0.992623932932105	0.9960926418478260	-0.004351683983704900	0.013971856037482300	0.002453262420015710
0.9953325278514280	0.9942052363443110	0.9993554690048680	0.002143475793524560	0.0041199280165657800	-0.017963183410473700
0.9976319434592960	0.993158891957167	0.9980945386576730	-0.012226695598121900	0.010640680079292100	-0.010065259771304700
0.9950574545285250	0.9947925231581630	0.9988747429151970	0.003860332056059250	0.0004570003968686120	-0.01495094012244840
0.9964922097216800	0.9953869603224180	0.9964108395417750	-0.005099796308907750	-0.0032527471690427300	0.00046513956232492300
0.995355673130961	0.9918856974383670	0.9980125221851390	0.0019990032891179900	0.018565888915283600	-0.00955189963253147
0.9952422443673670	0.9952448047138570	0.9986565234383100	0.002707033557488890	-0.0023653717508728600	-0.013584057312384200
0.9955055195464800	0.994804216365199	0.9999976628163910	0.0010635258901556400	0.0003840406385666190	-0.021989424233925400
0.9918165897474950	0.9919485367112180	0.9946825170910470	0.02405220170921300	0.018174973416336600	0.011256152377327400
0.9958359610730060	0.9939375961072210	0.9977614336380870	-0.0009998964501535270	0.005788488797385190	-0.007980491498194150
0.9967452443561180	0.9960168930252260	0.9998774748521400	-0.006681361580613790	-0.007186413709843220	-0.02123570663552360
0.9970578211097590	0.9917528583012030	0.9998579573207960	-0.00863562105639841	0.019392177058662300	-0.021113315750331900
1.0001781514374900	0.9949321524728560	0.9966563822246730	-0.028177901262951600	-0.00041420981775830700	-0.0010694454814588800
0.9956678530451940	0.998217636119481	0.9968609685254700	4.9923617576359E-05	-0.0209487340420415	-0.0023483671084821800
0.9954004297242120	0.990905946661735	0.9965217950018730	0.0017195946556402500	0.024657563701941300	-0.0002282545946857270
0.9942006282037670	0.9963980929700130	0.9959573043894440	0.009205108515586550	-0.009568092388417900	0.003298668257604140
0.9957503941511620	0.9911772191002680	0.9975690312012370	-0.0004655094263350490	0.022971517470054500	-0.006776651661518580
0.9977443772748020	0.993604765546936	0.9980659059796650	-0.012930214517733900	0.007862858394353400	-0.009886021828157880
0.9963468065160700	0.9962385516490630	0.9948715916634700	-0.004191167822932840	-0.008571189116863730	0.010076550697192300
0.9975140198537100	0.9914468710027530	0.9986222739892200	-0.011488929316506900	0.021295079752902800	-0.01336953708656680
0.9946562120860120	0.9990654995804110	0.9976416211534810	0.006363803015358030	-0.026258921677754600	-0.007230817685185460
0.9917143009911940	0.9938788280148380	0.9972854587283420	0.02468841157814070	0.00615483354560014	-0.005002787644231190
0.9971098798330450	0.9931199097299960	0.9950415536114020	-0.008961163982213970	0.010883469241907000	0.00901601854232529
0.9930309585247930	0.9933228382675190	0.9971723429270450	0.01649391737356360	0.009619422583196040	-0.004295346451079450
0.9939723013161980	0.99317625103371	0.9978219606421370	0.01062860014912730	0.010532528115151400	-0.008359259475060490
0.9950920309351710	0.9942123596069410	1.0003320186168900	0.0036445551516005600	0.004075524881243390	-0.02408669960561970
1.0000427550118500	0.9949418640175780	0.9953233070109010	-0.027328667162817300	-0.0004747959588381460	0.00725750238524392
0.9939254385471230	0.994821848110514	0.9960368484173150	0.010920731901933300	0.0002740449462655370	0.0028017959645934000
0.9914247720495470	0.9940344218381910	0.9959606735685630	0.02648890365877730	0.005184911659173630	0.0032776109071133400
0.9953170546260980	0.9924277960324990	0.995465730550686	0.0022400652109410800	0.015192748132647900	0.00636838354060715
0.9979604703094350	0.9941619439968350	0.994040787865598	-0.014282540785555900	0.004389862360219650	0.015258094955745300
0.996277986757602	0.9949202064347400	0.997531718772041	-0.0037611456199522300	-0.00033966465229399600	-0.006543221063862310
0.9940809172358790	0.9931442528557340	1.0006920926621400	0.009951484096796030	0.010731864998050900	-0.026346080380671400
0.9950226783525550	0.9962992019781500	0.9970668372023180	0.004077340346040480	-0.00895014834024721	-0.0036355536308054300
0.9947785469198110	0.9941320785177550	1.0021221058588300	0.00560062022562372	0.004576069625613860	-0.03532709751311010
0.9971807954740230	0.9934303164912000	0.9993748854709110	-0.009404634074791750	0.008949850144856350	-0.018084867744191300
0.9945547458728840	0.991772289117275	0.9958830756765840	0.006996712613235550	0.019271317465095800	0.003762286147810930
0.9943750109155320	0.9929289091050180	0.9934561071328940	0.008117715972394260	0.012072995370778300	0.018902023694923900
0.9954775094043570	0.9961252528211180	0.9963770826413180	0.0012383966445512900	-0.007863340045416080	0.0006761004346009220
0.9914605748795740	0.9925135600074550	0.9996452366716480	0.026266291588580000	0.01465891407760220	-0.019779548560099300
0.9994337079095820	0.9918839688410980	0.995598638170244	-0.023509999484538200	0.018576634228684800	0.005538564141482240
0.9964088495915570	0.9928684951759520	0.9940974034136090	-0.004578865748587370	0.012449190922932600	0.014905142144385100
0.9942467933532400	0.9939546337029930	0.9985377371450410	0.008917240470317740	0.005682293615887250	-0.012840105181788100
0.9936530242828150	0.9957722798875380	0.9977021212584480	0.012618563509128900	-0.005658625810798180	-0.007609367330708950
0.9960230091437400	0.9975373752973900	0.995638737753277	-0.0021681887937086100	-0.016691515541227400	0.005288173653133000
0.9961096674279020	0.9934719815126810	1.0024519625273900	-0.0027095291119166100	0.008690249795956240	-0.03740054275311150
0.9967771024141510	0.9959825687944860	0.9974090210994120	-0.0068805117191146400	-0.006972024693707560	-0.005775663463641930
0.9948293963115200	0.993441598099941	0.9965458049377240	0.005283364231089100	0.008879550937494990	-0.0003783060458275520
0.99587498607833	0.9949456285360030	0.9971749382548520	-0.0012436192338339000	-0.0004983117268622510	-0.004311570284476340
0.9966654369608410	0.993674642892517	1.0002449350718500	-0.006182479674500010	0.007427409196899940	-0.023540394037810900
0.9959165371931010	0.9931349305102940	0.9988718889210330	-0.0015031561441985000	0.010789931428886400	-0.014933066586292700
0.9948889794920230	0.994576022638804	0.9991188787696900	0.0049116207203823800	0.0018075663502438800	-0.016480503230054700
0.997549728775608	0.9977402340815250	0.9973229576840240	-0.011712314057914100	-0.01796071850024720	-0.005237327984472250
0.9967036094077880	0.9903714637269950	1.000092878556910	-0.006421093412090860	0.02797822860494160	-0.0225865959140918
0.9970132535644830	0.9904375733403070	0.9946757002225020	-0.008356965324117430	0.027567603261941200	0.011298668009522100
0.9960562141853170	0.9933538227561610	0.9971808677514680	-0.002375627179346950	0.009426395564799430	-0.004348652909613090
0.9944564659287000	0.9943531619484300	0.9959453940107410	0.007609690609675420	0.0031975200386360500	0.003373063924147520
0.9958917621174460	0.9958184525094810	0.9967484802467190	-0.001348397865955320	-0.005946990979779790	-0.0016451428650995400
0.9930396248093830	0.9926839292123180	0.996299070035836	0.016439957798242000	0.013598335270601800	0.001163569465484110
0.9979528947803240	0.9958082755794720	0.9982739473189570	-0.01423512586995230	-0.0058834272405249100	-0.011188380745217600
0.9955976948760550	0.9946334922486500	0.9979553858811940	0.0004880140965584880	0.0014490841898691600	-0.00919427132507522
0.9957028891907450	0.99526069023326	0.9987820720353320	-0.0001688467109248320	-0.002464541589724920	-0.014370415219653700
0.9962151768737240	0.9938682871779770	0.9985876926056920	-0.0033686992183020500	0.006220524008553600	-0.013152971223171200
0.9928580347696810	0.9966752159530290	0.9961055281500350	0.017570773405166200	-0.011300065014184400	0.0023727541827618400
0.9956273288329250	0.9930316489636400	1.0015878777335000	0.0003029916770956230	0.011433178679823600	-0.03197043295254210
0.9982880417074420	0.9960922538518720	0.9994773871757970	-0.016333065462436800	-0.007657200168119640	-0.018727333471759700
0.9972289545367950	0.9929636790898320	0.9986636229905300	-0.009705829352763740	0.011856468478824800	-0.013628502047464100
0.9972275636067230	0.9947916202889990	0.9988790060105050	-0.00969712927414898	0.00046260920073060300	-0.014977629472524600
0.9956283380993100	0.9957003784058100	0.9939639364446750	0.00029666715519296800	-0.005209613083395780	0.015737192123719800
0.9970813462991880	0.9914462929579480	0.9964413431407400	-0.00878273304529897	0.021298651079065100	0.00027453353961766200
0.9960078578860210	0.9942527740839450	1.0002567141854000	-0.002073543690479470	0.003823524886744720	-0.02361426961764040
0.9980765488574050	0.9963163212035980	0.9973825381763760	-0.015009098842135400	-0.009057110984956780	-0.0056100089550172800
0.9973445240147070	0.9969818735889260	0.9975532218181260	-0.010428682858017700	-0.013217167677060000	-0.0066777418614426200
0.9950548758881390	0.9911167467407040	0.9995396404138130	0.0038764093357359900	0.023347407835047000	-0.019117566540646000
0.9929051707740280	0.9920318851741660	0.993946954349784	0.01727726484783580	0.0176564237040086	0.015843057650746000
0.9915335987231320	0.9949632808708790	0.9998819207195020	0.025812222916697400	-0.000608451028312528	-0.021263573125106000
0.9958456270665230	0.9915582686411960	0.9978198113238740	-0.0010602385013637300	0.02060236853594160	-0.008345812131396940
0.9971166716327280	0.9934740326091190	0.9984233101140360	-0.009003635066374590	0.008677459424396830	-0.012123574119539100
0.9958193290989040	0.9947943331138030	0.9944263498176950	-0.0008960108385595820	0.0004456917760755100	0.012853976262225800
0.9958289048295040	0.9930393317903850	0.9970149411749380	-0.0009558105651949790	0.01138533591234330	-0.0033110563895649900
0.9919433471073770	0.9917056475439820	0.9937412211443620	0.02326368548217580	0.01968583220406020	0.017125367197717900
0.9958559439316990	0.9927791907047150	0.9938250110201250	-0.001124693001704120	0.01300525415138920	0.016603145769474400
0.992160238564792	0.9953807946252040	0.9937697905986010	0.021914262334219100	-0.003214259522112130	0.016947309828646900
0.9977217448491350	0.9955342510110790	0.9953745520070330	-0.012788594721055700	-0.004172291851847890	0.006937589593895020
0.996056185852893	0.9953905146632440	0.9983459859684760	-0.0023754379520885500	-0.0032749472778329900	-0.011639408342925100
0.9939507728022570	0.995213537321334	0.9975732540070990	0.010762800271412500	-0.0021702446206429500	-0.00680306574366884
0.9948732877667660	0.9926717898323010	0.9973106711260940	0.00500952702799882	0.013673915585362200	-0.005160479450559430
0.9982805945841630	0.9958192018513990	0.9979170495689910	-0.0162864388575293	-0.005951667386451960	-0.008954336943585990
0.9933618508693750	0.9912727224401860	1.0019044496955100	0.014432821808000000	0.022377816413652200	-0.033959316854546100
0.9931889921662970	0.9926787984602200	0.9958857723937540	0.015509620588571200	0.013630302760297800	0.0037454598093989100
0.9953180711600570	0.9953713059212870	0.998187379056331	0.002233729718010560	-0.003155019051373780	-0.010646433369874200
0.9992367151998610	0.9923633048304450	0.9913544866330980	-0.022275364131512400	0.015594118768281000	0.031982362241860300
0.9931746881135020	0.9905733550506300	0.9953110089204790	0.015598729853437600	0.02672413695653930	0.007334251943775460
0.9959041156774140	0.995148705272531	0.9945977034629130	-0.001425546834440050	-0.001765600835155900	0.011785212493187200
0.9922068457321530	0.9942199549846000	0.9936779612326690	0.02162424645254220	0.00402814055178974	0.017519611248838800
0.9957020927642890	0.9949278771630660	0.9963561205135940	-0.00016386438888189900	-0.0003875365736865850	0.000807079306295937
0.9949636777962990	0.9949835193327110	0.9972567450783540	0.004445530678385620	-0.000734737501515109	-0.004823208236356130
0.994156855254467	0.9956571277893950	0.9972065005215520	0.0094780337373941	-0.004939528012073330	-0.004508946823442310
0.9950515152610620	0.9928890639488210	0.9989227751855310	0.0038973913687456300	0.012321108110600700	-0.015251851185900500
0.9973971843208110	0.9947795969901030	0.9986609128612300	-0.010758057822569600	0.0005376438024272640	-0.013611523741227600
0.9918039557376020	0.9956387615143280	0.9974617282184940	0.02413077594334780	-0.004824861572872970	-0.006105357539739590
0.9955806599302430	0.9921766432728170	0.9931091468290150	0.0005943758897955030	0.016755743121406700	0.021063387334462700
0.9958250120797710	0.9942091621033090	0.9987621193089630	-0.000931517857362729	0.004095442162030310	-0.014245428793292400
0.9962722358933720	0.9938576637303150	0.9962058802550770	-0.003725204654898940	0.006286744905678310	0.0017458157649494500
0.993960632774815	0.9905806986968540	0.9973454864725200	0.010701332946684900	0.02667850452394260	-0.005378232458808270
0.9956569596258580	0.9944295258023810	0.9986965955331890	0.00011795139648961900	0.002721274207168820	-0.0138350479811132
0.9940055238167920	0.9949338083283830	0.9979543911468820	0.010421490597011000	-0.0004245347004838230	-0.009188032405412090
0.9979826970605140	0.9955113745046040	0.9998767081962760	-0.01442165017238730	-0.00402946819179456	-0.02123088566072320
0.9941307363068570	0.9959754887091820	0.9988065039107610	0.00964087204386255	-0.00692779236303264	-0.0145234578537211
0.997752480410382	0.9960401106324530	0.9981553332161140	-0.0129809099680885	-0.007331470655282640	-0.010445815509702200
0.9993612130725920	0.9953295606888760	0.9930085547687760	-0.0230556054696788	-0.002894438430591170	0.0216898872055832
0.9939483023302540	0.9914094842681980	0.9959577996988310	0.01077818717626330	0.02152753095793290	0.0032955632114925700
0.994337392361824	0.9941162453029850	0.996250560429786	0.008352291249362890	0.004674772758069550	0.0014666647497568300
0.9933785609616590	0.9967907324021210	0.9963049381537880	0.014328730261518800	-0.012022160547016500	0.0011268956022175400
0.9924855073405720	0.9952474933898310	0.9952435847298830	0.01988997539316650	-0.0023821667856324400	0.007755087911584090
0.9938286388528820	0.994215926425768	0.9986589481937960	0.011524085764702900	0.004053284410949380	-0.013599241072943700
0.9970080526831900	0.9912891963552840	0.9990038263724960	-0.00832441836240237	0.022275407068507300	-0.01575961482160140
0.9966685081107170	0.9930503182699060	0.9938208683905310	-0.006201683763155280	0.011316911780352300	0.016628966120181500
0.9963251920574040	0.9901949442345260	0.997285918686514	-0.0040560930504908500	0.029074525781453600	-0.0050056631130486900
0.9938225983263720	0.9909615493258860	1.0010193719599800	0.011561743767676200	0.02431201973352220	-0.028400390231304100
0.9971457029106450	0.9923088008537680	1.0014812905520500	-0.009185185639954570	0.015933334686595300	-0.03130093822885110
0.9971376818570810	0.9941090582836120	0.9964643773511340	-0.009135017563660380	0.004719606783900790	0.00013059124310541500
0.9951445557737460	0.9966206237944640	0.9974839235986880	0.0033167304932670300	-0.010958814416398000	-0.006244214722666920
1.0014663043488400	0.9922216215759000	0.9970996598592270	-0.036263269660035600	0.01647586681504680	-0.003840793959701100
0.9979338231683750	0.9943730255233890	0.9949052057821130	-0.014115756285049800	0.00307364195436952	0.009866830461732000
0.9976799856961170	0.9933109289536930	0.9954632666505010	-0.012527295229723600	0.00969361111197254	0.006383764637267980
0.9940673432197230	0.9922076507188710	0.9985394742764290	0.010036103390376700	0.016562777486059200	-0.012850988848619700
0.9942445493243720	0.9939424072447980	0.9962572572111330	0.00893122356277656	0.00575851104436707	0.001424816781633130
0.995770362170618	0.9931411505397160	0.9975020901452130	-0.0005902051282388050	0.01075118946510820	-0.006357862408266240
0.9956474765287510	0.9928966186144260	0.9981103995086300	0.00017717846613327300	0.01227406486430990	-0.010164535705771800
0.997217880289553	0.9970693581347400	0.9958522906690670	-0.009636580994640990	-0.013764221342281800	0.0039545592505089700
0.9957583929985430	0.9951730910965880	0.9965392070537200	-0.0005154618526439820	-0.0019177872779324800	-0.00033707135225974400
0.9977685243992500	0.9933452950294290	0.9976795205769780	-0.013081310681225100	0.009479536375281700	-0.0074679378632478600
0.9965264595323130	0.9929005925648120	0.9939065381855320	-0.005313852542322870	0.012249327899410700	0.016094969788511700
0.9980034887762540	0.9911136796644680	0.995937026678318	-0.014551786207218400	0.023366486902764700	0.003425308141632450
0.9990541893938540	0.9950451401504730	1.0015194160762800	-0.021131622449021500	-0.0011192517386695000	-0.03154042563211660
0.9961193702460520	0.9936088250542140	0.9977007654805590	-0.002770152660207890	0.007837565384960330	-0.007600875241524250
0.9918214411272220	0.9932103899972190	1.000434097429940	0.02402201397088440	0.01031990735226720	-0.024727141760506300
0.9940330680389310	0.9938330975072080	0.9965427806838960	0.010249776936722600	0.006439849892027690	-0.0003594246990762810
0.994670821382216	0.9943764056422380	0.9966001028317780	0.006272674390101440	0.0030525529427470500	-0.0007176846600507210
0.9981557199304030	0.994562583272038	0.996180312579687	-0.01550468070922130	0.0018913985840007400	0.0019055567994208000
0.9966276183787250	0.992667975603574	0.9965728884565270	-0.00594610375163245	0.01369766879274000	-0.0005475834249341920
0.9965535272193570	0.9945416915032770	0.9969549278635900	-0.005483017556057600	0.002021722232059740	-0.0029358086649214600
0.9940602614868460	0.9928652063517620	0.9947418607249340	0.010080236279060600	0.012469676261202300	0.010885937157770700
0.9923999804933460	0.9926772305668060	0.9964868811939650	0.020422317590634400	0.013640036485312900	-1.00635636348118E-05
0.9948712162702330	0.9916301635244500	0.999052345663846	0.005022459391940200	0.020155276737478400	-0.016063634683983300
0.9935834190550280	0.9920630134986130	0.9993283341702000	0.013052319613400200	0.017462737253034700	-0.017793111843806800
0.9943352424120850	0.9978703728094380	0.9967170146471310	0.008365707417901470	-0.018775115923800900	-0.0014484395398527900
0.9944291232877220	0.9889471453809750	0.9959127905533330	0.007780241206330530	0.0368185391742937	0.003576696414053070
0.9955326320483020	0.9930366558488540	0.9953786635134420	0.000894256910797009	0.011401994840275500	0.0069119267704383700
0.9957086522708890	0.9937506428760420	0.99847175602081	-0.000204832470126002	0.006953785140517140	-0.012426935250223900
0.9951673061209680	0.9911096888745470	0.9980880077695040	0.0031747578645069600	0.023391277057437000	-0.010024368229066600
0.9973837335161980	0.9922850005047930	0.9954280579410500	-0.010673914054271700	0.016081463722890300	0.006603554821822430
0.9969834612845100	0.99325894835561	0.9990770308683920	-0.00817067396004738	0.01001743247858470	-0.016218290699508000
0.9943640820730890	0.9931184234356710	0.997629074925692	0.008185859436412240	0.010892737130755600	-0.007152327068245610
0.9964513213689810	0.9966652347707640	1.0002210036764200	-0.004844274198475060	-0.01123766976409270	-0.023390264072941100
0.9962469399257070	0.9926354174158060	0.9956127070820160	-0.0035671677236044500	0.013900352011930100	0.0054507007529392200
0.9966260824781730	0.9915520792677000	0.9964301896403830	-0.00593650176017366	0.020640883339808600	0.0003442253308551200
0.9961162743751290	0.9928360402492740	0.9997707920990790	-0.0027508078620346500	0.012651276452258100	-0.020566738176696100
0.9982836859680060	0.9953899388075080	1.0002290457910900	-0.016305783421701200	-0.0032713307143554300	-0.02344070905436940
0.9984168264240990	0.9946950901786670	0.996294381419272	-0.01713941088644980	0.0010648265702371500	0.0011928651963844900
0.9993234407139090	0.9931578335802990	0.9984471473923930	-0.022818874486270400	0.010647267240938800	-0.012272845308906200
0.996863354904134	0.9912436883396100	1.0010054048313100	-0.00741972220489473	0.02255831148924990	-0.028312702596391100
0.9948914800258690	0.9921841077629480	0.9966654348458330	0.004895997281850960	0.01670927567232650	-0.0011260282331304000
0.9956922438634700	0.9972208909147910	0.9983687618748580	-0.00010238897906420600	-0.014711831199531400	-0.011782031855793300
0.9951617814342420	0.9975208174811910	0.9991510611295070	0.0032092366451160700	-0.016587907747179600	-0.01668217859603630
0.9974597344202930	0.9946919090747310	0.9955498080706680	-0.011149333646129900	0.0010846858694487600	0.005843448032166060
0.9955208702300300	0.9949044277679110	0.9965483039739890	0.0009676863501980010	-0.0002412126461244460	-0.00039393965052055300
0.9965749068320040	0.9963602280676550	0.9987674416868910	-0.005616643268370620	-0.00933145954216407	-0.014278787157914500
0.9948591019337070	0.995166268770587	0.9952476950742380	0.005098038021253340	-0.001875226256368510	0.007729461678211420
0.9965922865223220	0.9933188864896340	0.9954730212622870	-0.005725279255928040	0.009644028093695390	0.006322844171074310
0.996723556760745	0.9949513668840990	0.9954908163131770	-0.006545786351120300	-0.0005341025872707740	0.0062117529717002300
0.9967414121405130	0.9945838486156740	0.9947137577911680	-0.006657399352010580	0.0017587324777469300	0.011061255386639200
0.9995914694061920	0.9926834677086350	0.9998656108127050	-0.02449891540533400	0.01360120717969590	-0.02116130032682890
0.994090629802151	0.9923443164369050	0.9976082864706050	0.00989092151253591	0.015712307390742400	-0.0070222627529899800
0.9929195107196890	0.9971858583375230	0.999317339180329	0.01718795392761230	-0.014492757821845400	-0.017724181481138800
0.9973533174870240	0.9936389335477440	0.995007037246338	-0.010483676098170500	0.007649934208934080	0.009231394464380390
0.9965412395405060	0.9942329287128090	0.9957076842650580	-0.005406215645310490	0.003947252686585520	0.00485763549799464
0.9958120012918990	0.9924070870017300	0.9990500062885720	-0.0008502357068446590	0.015321633736009000	-0.016048985619578000
0.995879093868448	0.9944185509107220	0.9948629830618900	-0.0012692859793156600	0.002789730490043280	0.01013025228077420
0.9953027204029070	0.9936158385033550	0.9992027730335990	0.002329567547758460	0.0077938608741455400	-0.017006209673029800
0.9969737089569710	0.9946025140544920	0.9990088757025320	-0.008109685676653920	0.0016423318895770700	-0.015791286026966900
0.9948856569578970	0.9938586170753810	0.9972192922954960	0.004932358743309190	0.006280797715870780	-0.004588971607840490
0.9942242970456180	0.9930505383834910	0.997502038788603	0.009057522699394100	0.011315541649463200	-0.0063575399540955600
0.9958660843885350	0.9918153537224270	0.9960811618960850	-0.0011880074307191400	0.019003436111485900	0.0025249901313854100
0.9985164101559540	0.9947265611192550	0.9994473383041090	-0.01776300277268800	0.0008685140124163850	-0.0185390034062755
0.995494424752818	0.9933244811598510	0.9969059570905660	0.0011327829383859300	0.009609192985461650	-0.0026296306162012000
0.9961245605836670	0.9951015372824400	0.9952011939760360	-0.0028025751228814100	-0.0014712145901273200	0.00801968749720141
0.9992272639122420	0.9932828197293240	0.9967027745824630	-0.022216141546151300	0.009868747422412180	-0.001359428893500860
0.9936654726347690	0.9978465065518500	0.996832372256049	0.012540986784588400	-0.01862574243571810	-0.0021695993756296700
0.9957946727698010	0.9930530376658700	0.9990587125782180	-0.0007420395614381720	0.011299972413128000	-0.016103518119358700
0.992143528009438	0.9946731879277940	0.9973335572571530	0.022018237054369600	0.0012014690524701000	-0.005303621192245720
0.9966411064137270	0.9982772732810010	0.9982674263528450	-0.006030396797035970	-0.0213220895947941	-0.011147552833458300
0.9918090781518060	0.9923283558201740	1.001648355772540	0.024098911765452700	0.01581163111700460	-0.03235036686796930
0.9943976410525040	0.9904027379950460	0.997263290161938	0.007976575126991330	0.0277839592292245	-0.004864139863060250
0.9964145127402100	0.9917176582438300	0.9992822951165140	-0.004614241523794990	0.019611124212269000	-0.017504573079400800
0.9951271070307700	0.9940396844650590	0.9963029870262040	0.003425664934200020	0.005152083672252510	0.0011390944964678000
0.9947220789590690	0.9972343703877740	0.9961775754235550	0.005952887725004230	-0.014796134196552000	0.0019226543662732900
0.9969833682211480	0.995348191123103	0.9957175546666090	-0.008170086865589680	-0.003010734050254820	0.004796007392819060
0.9955907499948180	0.9953762104553670	0.9969081304369670	0.0005313553118185090	-0.0031856446663252900	-0.0026432224290003100
0.9955290571988430	0.9936003941218720	0.9978511156494000	0.0009165656184980840	0.007890103438391280	-0.008541719935152110
0.9944253504068360	0.9913143062016600	0.9965398819752130	0.007803756552921590	0.022119295677118300	-0.00034130669727097600
0.9948473334052840	0.9928039566229290	0.9986161079445450	0.005171465687683830	0.012851038954476500	-0.013330928599209500
0.9945644592788950	0.9957247574161790	1.0000983174974700	0.0069361457694235300	-0.005361845938275040	-0.02262071748529680
0.9978703529895860	0.9944898818480760	0.9968734432081280	-0.013718530856788500	0.0023448601445528700	-0.002426353857594470
0.9962745997843380	0.9931001258315930	0.9940261126157800	-0.003739990828960470	0.011006710057963600	0.015349585262137900
0.9926282488974040	0.9932636155508160	0.9979487358764050	0.01900142324227980	0.009988362210398260	-0.0091526439935605
0.997412071484195	0.9923465175020830	0.9961763040054740	-0.010851176367787900	0.015698602895021400	0.0019306134155368300
0.9971788603029910	0.9957741766602380	0.9973783131171970	-0.00939254996155061	-0.005670477124955540	-0.005583592363327350
0.9955883672236650	0.991220270166727	0.9976262552016230	0.0005462757423792010	0.022703892666773800	-0.007134680982281000
0.9958382671515230	0.9937971163902820	0.9993657374989680	-0.0010142839333415600	0.00666411287898625	-0.01802753521234090
0.9954749772854240	0.9932988996615680	0.9945451449054140	0.001254195880218150	0.009768558367135580	0.01211303955576440
0.9937164291825750	0.993485747168076	0.9953859323331780	0.012223433609356200	0.008604480981408120	0.006866544984593630
0.9955854099586780	0.9963093235565500	0.9967044644740640	0.0005647255504387670	-0.009013393754535880	-0.0013700047946590600
0.9945964779240550	0.9934571804992920	0.9978730729567310	0.006736423342200660	0.008782462646375820	-0.008679113791898150
0.991874575280369	0.9939507211038950	0.9963002496005030	0.023691531951700800	0.005706675427209620	0.0011561935488143600
0.9946714097853780	0.9947473457661250	0.9984379771739100	0.006269007275279990	0.0007388255349964000	-0.012215415429226800
0.9933566075873640	0.9930916102713400	0.9942944884985310	0.014465493279689100	0.011059743956312200	0.013676281530112900
0.9951742507693210	0.9952331147967900	0.9930189360667670	0.0031314187102375600	-0.0022924343861925000	0.021625210925964400
0.99516689030337	0.9945995419469030	0.9941760438266140	0.0031773462376319500	0.0016608584765718400	0.014414827250649000
0.996656161621781	0.9937237195100470	0.9959544207194270	-0.0061245019715506900	0.00712157453447838	0.0033166857847319500
0.9957164827317770	0.9914294627367230	0.9974752243520860	-0.0002537325481177690	0.021403316234019700	-0.006189798148624410
0.9985408987579040	0.99285243913881	0.9964070260303620	-0.01791637027475810	0.012549175811954500	0.0004889817809816780
0.9947697848318520	0.9945034827505300	0.9957912124902600	0.0056553006051993000	0.0022600127640554	0.004336018623346830
0.9963000080771540	0.9914214314529440	0.9998986780393240	-0.0038987518691416100	0.02145325660508310	-0.021368676408926100
0.9932681253316900	0.9987684098472920	0.9980039030782390	0.015016709892431700	-0.024397730881431500	-0.0094979344472201
0.9979996290323280	0.9948929925647790	0.9971826533937290	-0.014527633790812100	-0.0001698609238141920	-0.004359814026734370
0.9964113602899790	0.9899339977935510	1.0005501592256600	-0.004594546769695070	0.030694813611342700	-0.02545538506233220
0.9974922804904330	0.9931047628059040	0.9965219224779910	-0.011352936271870400	0.010977826570985600	-0.00022904863084129000
0.993691764501496	0.9942402746215440	0.9981308653357820	0.012377149053280200	0.0039014397924638700	-0.010292659780093200
0.9947523211582520	0.989081607771521	0.9969061347656220	0.005764234751267560	0.03598454430064920	-0.002630751555522920
0.9916506579623460	0.9907995162064170	0.9991558372447710	0.025084243286929200	0.025318968873897800	-0.016712099636171300
0.9962716583490500	0.9948090558111220	0.9955982434838340	-0.0037216072015418300	0.0003538298978716240	0.005541028888360510
0.9925076930066060	0.9925194750374980	0.997419806551868	0.019751873900922400	0.014622117310963500	-0.005843146066740300
0.993479041620298	0.9954398835654810	0.9976627479010200	0.013702703555222500	-0.0035831329648339200	-0.007363004389887810
0.992177580044133	0.9931858444690620	0.9962382675176380	0.02180633760278640	0.010472804498110700	0.001543471443258880
0.9938769867167520	0.9937028311541190	0.9984097202079610	0.011222740102692800	0.007251735052490320	-0.012038467241546700
0.9963909663408450	0.9915494801500140	0.9960991309961290	-0.004467101663263690	0.020657015255241100	0.002412720494485280
0.9962770923317120	0.9919332063839000	0.9947014345924370	-0.0037555599703330500	0.018270339184780300	0.011138138430607800
0.9983492863118010	0.9966808761268720	0.9970567252669440	-0.016716526928702400	-0.01133543220321020	-0.0035723303231334900
0.9978482616566490	0.9972536051138260	1.0000966295483700	-0.013580275039513100	-0.014916451737055100	-0.02261012411158050
0.994291028710307	0.9911754134346940	0.99760869157534	0.008641418467850870	0.02298273150822410	-0.007024784269709330
0.994689943880266	0.991583833261943	0.9992288716168760	0.006153377033791200	0.020443416714904700	-0.017169777830322200
0.9927126965871630	0.9964598350254010	0.9962065767220340	0.018475684850841700	-0.009953916575625880	0.0017414837576582900
0.9965525132440850	0.9954798337465270	0.9931614935611020	-0.005476683766064950	-0.0038325525061551600	0.020737344661358600
0.992179072850304	0.9935449223902910	0.9998143609933430	0.021797065454967600	0.008235759145770680	-0.02083994935282200
1.0008765044586000	0.9921016504756690	0.996915203963426	-0.032559966524196900	0.017222358777909600	-0.0026874543784604100
0.9949341393186610	0.9945094011806880	0.9976617644285770	0.004629826734403490	0.0022230986895672200	-0.007356836551515490
0.995840421254911	0.9933325861211980	0.9952791903286740	-0.0010277356526283300	0.009558688010938930	0.007532845973246740
0.9935258059266840	0.9913807633200610	0.9978637882765940	0.013411330215912100	0.02170611976097870	-0.00862102366011843
0.9994261170820190	0.995024317961341	0.9970783107254370	-0.02346240636855390	-0.0009893188748913470	-0.0037073198049277400
0.9933921713199220	0.9946184071985130	0.9966713719479700	0.014243918640372800	0.0015431855806513900	-0.0011631470401072000
0.993661643991339	0.9935711807859380	0.9973364810657870	0.012564854049511800	0.008072146764974240	-0.005321927855045700
0.9948852611271740	0.9938098086522700	1.0007528868000700	0.004934817329992300	0.006585017887756280	-0.02672762161677570
0.9934402560161120	0.9945001819978000	0.9986047922849020	0.013944343952649200	0.0022806174578026100	-0.013260058106573200
0.9952501275500580	0.9944491884607710	0.998268063372403	0.002657829960213150	0.0025986460902943000	-0.011151532350092200
0.9961224431253200	0.9971467821670500	0.9972282228957570	-0.0027893520337692200	-0.014248364132165800	-0.004644816090384420
0.9944080624318750	0.9941318462236990	0.9968015458347480	0.007911584225865960	0.004577513501684100	-0.0019768787408199800
0.9948667431853220	0.9933326412898730	0.9990983995577460	0.005050351835117050	0.00955838023101279	-0.01635218502695670
0.9915871631068600	0.9935414482727220	0.9952526122057710	0.02547914308685190	0.008257407515939290	0.007698754169666110
0.9952879775290580	0.9974020842663520	1.0000130409117700	0.002421572481845540	-0.015845162024863400	-0.022085863425224700
0.9943308564180650	0.9924249853628800	0.9944616146695890	0.008393059196098810	0.01521024638751080	0.01263402722314050
0.9956888173343260	0.9918953165812320	0.9966665534918060	-8.09864939313296E-05	0.01850603991925970	-0.0011330201952354000
0.9962914707291120	0.9958295446360540	0.9926069736657000	-0.0038453924127230000	-0.006016253824398500	0.024190307222935700
0.995356155431406	0.9924507637140660	0.998457746472879	0.001995998756109480	0.015049796225244400	-0.012339199884010600
0.996100104406931	0.9987178044358510	0.9949568266389990	-0.0026498173182121800	-0.02408075207792740	0.00954470940533712
0.9971099716694170	0.9944361139738430	0.9984382012055720	-0.0089617305504008	0.0026801920007399000	-0.012216821689986200
0.9955406627372540	0.9934352107148870	0.995661284296353	0.0008441067618579920	0.008919335648744700	0.005147385404646630
0.9962795545860740	0.9951758277338760	0.995965210999949	-0.003770947123068940	-0.0019348675214175600	0.0032492724819092800
0.9970951868522080	0.9917694871358820	1.0006888985019800	-0.00886929541873699	0.019288747724826500	-0.026326040486340200
0.994998378378597	0.9923562199152430	0.9947866836371540	0.004228979972312010	0.015638223816678800	0.010606306743142200
0.9971038454753550	0.9943424531416610	0.9961419756304670	-0.008923419056962320	0.0032642998388288700	0.0021450770181844600
0.9969274002483360	0.9959414093924740	0.9996523529310440	-0.007820137626375160	-0.006714934416513340	-0.01982417232069930
0.9971809690898830	0.995455177000068	0.9956860116073890	-0.00940573152411186	-0.003678615225293010	0.0049929954104428900
0.9987920160326430	0.9915519106493410	0.9956436062502720	-0.019489156775216400	0.02064188935803820	0.005257778503104290
0.9971969390522420	0.9971670526421380	0.9980951417482310	-0.009505595021153530	-0.014375146708743100	-0.01006901729109260
0.9973352413046300	0.9937063199452610	0.9997662367643020	-0.010370589328466100	0.007229994804255180	-0.020538211518365900
0.9939401034060270	0.9920879057446310	0.9961926376658230	0.010829309192931600	0.017307882434346500	0.0018285498292784500
0.9974362692782090	0.9922498977069190	1.0002010699287300	-0.011002549298582200	0.01629989358415010	-0.02326522353466230
0.9964555512658660	0.9925315197804550	0.9983930489565260	-0.004870714540254080	0.01454712991874860	-0.01193410406092850
0.9963245088352690	0.9944926895253890	0.9969382007808900	-0.004051826625974700	0.002327321905693110	-0.0028312413857119500
0.999179341568105	0.9939802889889300	0.9989054742137450	-0.021915827330198400	0.005522375879260960	-0.01514346385739780
0.9950327452495640	0.9911643955421690	0.9982198504978250	0.00401452018599064	0.023051234660306100	-0.010849703299188800
0.9964351598927330	0.9931410591350620	0.9984906050608260	-0.004743282496445580	0.01075175781564580	-0.01254496471511640
0.9944365404126320	0.9899860483580110	0.9965143270310130	0.007733965153275600	0.030371648276629300	-0.00018159133159691700
0.996328706405644	0.9954911542279670	0.995160699836512	-0.004078061143130910	-0.0039032361895141000	0.008272432046359930
0.9965030649820440	0.9930004377731510	1.000738152720870	-0.00516763475209874	0.011627564215777500	-0.026635151862584600
0.9948240123647690	0.992764643575168	0.9966803269358230	0.005316984740786420	0.013095826421435200	-0.001219118904350540
0.9974918110536090	0.9910671280899250	0.9997926365467490	-0.011349999449340900	0.023655812026981600	-0.02070372430068310
0.9986447319617850	0.9964523749733880	0.9996791472611730	-0.018566649423265700	-0.009907313412778890	-0.019992160775396600
0.9978027918954940	0.9936499965449560	0.9992056586473650	-0.013295740660867800	0.007581009757073290	-0.017024289140134400
0.9952551080808530	0.9921422437024570	0.9964408485378640	0.0026267245735554700	0.016969786388483000	0.00027761098233097500
0.9931483938949310	0.996726570366324	0.9956825276001060	0.015762499118456100	-0.01162106604026590	0.005014744336643160
0.9959804541999850	0.9933505143029010	0.99691319771788	-0.001902367912813550	0.009447030280911380	-0.0026749106275828700
0.9962927447150370	0.995143613268183	0.9989336357266700	-0.003853340089535950	-0.0017338144072008600	-0.015319868696094700
0.9948570105320650	0.9925932290114330	0.9958076118544150	0.005111095781012690	0.014162988196565600	0.004233602779459210
0.9945507920276500	0.9929495534782670	0.9951377160805080	0.007021401724372490	0.011944439131586800	0.008415881289065960
0.9953756613529920	0.9924609891179210	0.9978858351498360	0.0018742330035700100	0.014986135150041500	-0.008758991307808750
0.9961614353743500	0.9918508909971980	0.9983484733520020	-0.003032948442868640	0.018782391093500800	-0.011654988740003900
0.9946856019961500	0.9949907246926390	1.0006110057552000	0.006180460930042440	-0.0007796630235171370	-0.02583722548899850
0.9950861562878230	0.9927780446383230	0.997143103003394	0.003681205497644990	0.013012394902795100	-0.004112486122928840
0.9999631776528810	0.993797966827178	0.9974080119707700	-0.026829595684720500	0.006658816218291090	-0.005769343404765170
0.9925240931225560	0.9932675089472150	0.9988900696311740	0.019649786654569600	0.009964104645675160	-0.015046939875421500
0.996608044673137	0.9932288019962790	0.9976825847896270	-0.005823750631842540	0.010205216760572100	-0.007487111191170810
0.996285882210494	0.9922911824825890	0.9973561751331600	-0.0038104781226749300	0.016042980496448200	-0.005445104890081860
0.9970107952005910	0.9930935968050610	1.0006347362114500	-0.008341575761180590	0.011047340586580800	-0.025986142329785400
0.9952140604519790	0.9940905408655080	0.9951327862972520	0.0028829311632560400	0.004835038133715820	0.008446627884027090
0.9948857333521900	0.9915598115184290	0.9996110931605240	0.004931872305574770	0.020592770428434000	-0.01956550782799330
0.9965707360402480	0.9961272773144240	1.0005484825474700	-0.00559057854682805	-0.00787598875359052	-0.025444860526201100
0.9970146611025340	0.9916897408140610	0.9968895356725730	-0.008365737284252960	0.019784741258665000	-0.00252696066656095
0.9946940577807880	0.9942805048693550	0.9968343537738310	0.006127701476300390	0.0036505991866283300	-0.002181981896123880
0.9940106878181440	0.9922778059251390	0.9985333812543260	0.01038931455187680	0.016126223112240400	-0.012812829754849600
0.9923622184289520	0.9903028769981480	0.9943844368190910	0.020657342856710600	0.0284042326966638	0.013115363692478800
0.9973223856830510	0.9912736375230130	0.9920625090990680	-0.010290186018882200	0.022372126348726600	0.02757878036757890
0.9944980545202060	1.0000544486204800	0.9993323223477930	0.007350315903197840	-0.03245844303349200	-0.01781810850366170
0.9931181736683400	0.9948363061143710	0.9962668314516850	0.01595073730304030	0.0001838398505171480	0.001365005851809860
0.9981867374528800	0.9976230861351030	0.994582823386849	-0.015698845433798200	-0.01722772912262700	0.011878038468098900
0.9963072849085700	0.9907783724527750	0.9997241809465660	-0.003944212156967390	0.02545032800355540	-0.020274502195721300
0.9972807496778880	0.9931763173932940	1.0013304317453200	-0.010029788532245300	0.01053214388537070	-0.030353501921985700
0.9937406150528550	0.9932342732944920	0.9960441407581440	0.012072692839865800	0.010171140282882300	0.002756247754377680
0.9955882918337580	0.9934203902288640	0.995349139722957	0.0005467246621698120	0.009011682526805020	0.007096229246550140
0.9962963588685120	0.9961190827669970	0.9964544313361530	-0.0038759275535960400	-0.007824803376787140	0.0001927353496814600
0.9948185338303280	0.9948935733121660	0.9942933187026220	0.00535116555446624	-0.00017350347066977300	0.013683582974723500
0.9955566266818170	0.9956101488504930	0.9957742833464560	0.0007444390993959450	-0.004646175855421310	0.00444172895594462
0.9970371557140490	0.9891640554553590	0.9936665054640980	-0.00850641117709382	0.03547307465392670	0.0175909938445674
0.9978207390669890	0.9908859051001290	0.9973397412280300	-0.013408074167149500	0.024782133209049200	-0.005342304611947970
0.992126306480404	0.9934653695865120	0.9965639480740760	0.022125387326773900	0.008731439607252500	-0.0004916957111432430
0.9971831188823760	0.994688863884016	0.9985584530931610	-0.009419165152998120	0.00110366155635001	-0.012969853050301600
0.9924911666321830	0.9960257839954920	0.998710551170467	0.019854743175261000	-0.007241967600145260	-0.013922446388388400
0.9958956552724340	0.9952718524463260	0.9984046610822210	-0.001372705398953670	-0.0025342195106758700	-0.012006797906370500
0.9951769647482850	0.990454784616907	0.9950127092921690	0.003114494882877300	0.02746069127778750	0.00919599462152364
0.9936891519393510	0.9940885103267540	1.0017264735184700	0.012393417766854500	0.004847696288317150	-0.032841098651919900
0.9957769449623620	0.9953579606540830	0.9980281826640430	-0.0006313283556087080	-0.003071712964667460	-0.009649900092518670
0.9960041054877020	0.9950169158131850	1.0007419586540200	-0.0020501204061009600	-0.0009431507961424190	-0.026659040299771300
0.9948338170141480	0.9930255626402260	0.9976884933798370	0.005255790008902720	0.011471067108105900	-0.007524090854510690
0.9929876226092910	0.9909906215714700	0.9996434047146400	0.016763797326036500	0.024131330061834000	-0.019768071215340000
0.995872480534781	0.9933325134800430	0.9982640531936910	-0.0012279721143835700	0.009559153923204340	-0.011126430307696400
0.9951287830477290	0.9910398264221630	0.9952884609119840	0.003415167418644620	0.023825508707303600	0.00747499821424867
0.9956625800532040	0.9957958259701320	0.996587833898272	8.2857312176252E-05	-0.005805664189398740	-0.0006410036674790170
0.9952363435835760	0.9958554949624740	0.997679113138408	0.00274386459110062	-0.006178341956939510	-0.0074653939511973200
0.9943095837090500	0.9908637275217990	0.9938230485288190	0.008525711547747830	0.02491994102120110	0.016615373201295200
0.9953448841682240	1.0008891869729300	0.9965728115349840	0.0020663399686856700	-0.037696028263671100	-0.0005471057058716960
0.9950253306743180	0.9961296445915960	0.9948810562886340	0.004060794471802740	-0.007890784527851480	0.010017485833743700
0.9979827706846400	0.9925675786471460	1.0003314728635100	-0.014422112456214500	0.01432266133541270	-0.024083286803086700
0.9954523486816550	0.9930981907590940	0.9947480900156180	0.0013954827512691900	0.011018756284264600	0.010847073666520900
0.99325565945544	0.9942242828527960	0.9951025057046510	0.015094354670579000	0.0040011762744486200	0.008635617077165110
0.9948205508828710	0.9944364789576640	0.9993961265903330	0.0053385670278584000	0.00267792957453563	-0.0182179993555422
0.9979739281839610	0.9913443389939670	0.9963213016911450	-0.014366764411139900	0.021932565014324600	0.0010246598055634300
0.9973151612132710	0.9900514441987450	0.9985592959420480	-0.010245004141649800	0.029965622529426100	-0.012975122797425300
0.9975627518768550	0.9924088865744910	0.9982544477016050	-0.011793805637613200	0.015310451711723900	-0.011066325645981900
0.9939466714316800	0.9909367501773640	0.9999519553430540	0.010788357937407200	0.024466144050738300	-0.021702771462466800
0.9955308371233820	0.992428672083625	0.9963997583056420	0.0009054712389687770	0.015187286628493700	0.0005343895697476210
0.9951837673300100	0.9946152232250780	0.9988602594496190	0.0030720178547410100	0.001563060274170160	-0.014860200255522800
0.9965636243157550	0.9937105026993320	0.9979349732558560	-0.005546131076105450	0.0072039414608938000	-0.009066511730807430
0.9962519677081250	0.9978010812569370	0.9966261437749710	-0.003598575781044990	-0.01834146748381910	-0.0008804277737870420
0.9915529824391660	0.9943521921979260	0.9959749615528330	0.025691676237897400	0.0032035415227743300	0.0031883592595121600
0.9959818769830330	0.9934298930224440	0.9983341484675210	-0.00191126577932925	0.00895248936858153	-0.011565310174723400
0.9944732755785380	0.9950709053124290	0.9977462054926990	0.007504865319985230	-0.0012800574536681300	-0.007885203604960270
0.9929702385389130	0.9927944473455840	0.995764475551023	0.016872067962488900	0.012910268727822800	0.004503000414163890
0.9948057868149860	0.9928669440568110	0.9964372965823300	0.005430661043868480	0.012458867305146400	0.0002998158161535790
0.9948998973779730	0.9939838879072680	0.9995761447562130	0.004843490570233670	0.005499939479941640	-0.019346426894562400
0.9932598796212860	0.9944226775822520	0.9981027738190740	0.015068058798199300	0.002764002773913350	-0.010116806980421100
0.9917535094510060	0.9929087974928850	0.9994769034054900	0.024444555891084000	0.012198227106766900	-0.01872432966003260
0.9987094492845700	0.9956454661407160	0.9962915772410000	-0.018971965191841600	-0.004866730340966000	0.0012103723793378300
0.9946238198346530	0.9913452677018010	1.0002428551249000	0.006565854816826230	0.021926783964598700	-0.02352733850381270
0.9945111981342320	0.9970781648769380	0.9969812900866280	0.007268341296500840	-0.01381928165272690	-0.0031006362340553200
0.9968926924577180	0.9913218445668000	0.9922308649754980	-0.0076031479645348600	0.022072437812365600	0.026531206185740100
0.9947081971572400	0.9922584696714020	0.9926556381179840	0.006039498441899010	0.01624655002142380	0.023887361650588400
0.9966564752834680	0.9929659997227190	0.9957848438301390	-0.006126476297858560	0.011842012269669300	0.004375790891242620
0.9933687037764730	0.9895326388673840	0.9965488165682700	0.01439012551458830	0.033186113791518600	-0.0003971202584553010
0.9963568445757130	0.9941536878552720	0.9982232569944610	-0.004253882590050340	0.004441332344483570	-0.010871051473827900
0.994650047977586	0.9908218244241470	0.9985470369817770	0.006402250390500260	0.02518034243179770	-0.012898361990386200
0.9938168683266200	0.9932380770415610	0.998383792846955	0.011597449564727400	0.010147443872835300	-0.011876143660127500
0.9937913740426830	0.9952228484654110	0.9941718543107040	0.011756346282840800	-0.002228348548993380	0.014440943708244500
0.9951441917870830	0.9945726536346880	0.9930198430292970	0.0033190181008460200	0.001828590865152710	0.021619601540357600
0.9899286423297120	0.9934264181811760	0.9928551929013610	0.035784486828626800	0.008974116651629340	0.022644901859161300
0.9969791145223650	0.9932986494956300	0.9998654161652730	-0.008143492841768470	0.009770119838501010	-0.021160104600756500
0.9969305050809870	0.9899920219388090	0.9961961596584700	-0.00783955702744406	0.030334553304135400	0.0018065545790329100
0.996612807571524	0.9921320678484710	0.9952719214381860	-0.00585354583702238	0.017033099834248900	0.0075782353685330200
0.9959816988253310	0.9948043457468750	0.9965888849404500	-0.0019101633193803800	0.00038324361250164700	-0.000647576012278423
0.9962594633759240	0.9907345195492920	1.000468771777210	-0.0036454130592360000	0.02572281445540920	-0.02494470775283520
0.9983103840666520	0.9964973046492400	1.0001935882495100	-0.016472965122896700	-0.010188090399731300	-0.023218300595795800
0.9960129688123250	0.9922226348122620	0.9951689488381430	-0.002105473488304630	0.016469552812630900	0.0082209536449557
0.9976370887095730	0.9898906505959770	0.9976811711297170	-0.01225890490479980	0.03096391230525440	-0.007478260904841270
0.9984344716749700	0.9940083829132200	0.9970115452317830	-0.017249919979873600	0.005347223487345510	-0.0032898135182836900
1.0011415779847900	0.9941930603327610	0.9951390954856720	-0.034224077087261200	0.004195839469916210	0.008407268254683610
0.9936995209237510	0.9967190803929490	0.9958602668190420	0.012328818669289400	-0.011574250524090400	0.0039047380260824500
0.9978999198161220	0.9959763992510180	0.9974396658762330	-0.013903593703732100	-0.006933501781719590	-0.005967363268490720
0.9909255579660940	0.995104043923861	0.9948262994829680	0.029592143225143700	-0.0014868623532829500	0.010359144598029900
0.9988111757230190	0.9924354207084840	0.9959523872572280	-0.019609162313192500	0.015145286754817200	0.0033293826558156800
0.9955929183012890	0.9937524353245540	0.9932937212763520	0.0005178473210709560	0.006942594897927200	0.01991369076337460
0.9921688728716280	0.9950814323450120	0.9970009691214100	0.02186053617268370	-0.0013457288870836300	-0.003223688872632260
0.9961094203738290	0.9931740469587360	0.9953195005989850	-0.0027079961282823500	0.010546282031766700	0.007281234320408700
0.9925989856140350	0.9943472403063010	1.0012404498882700	0.01918360273996360	0.0032344329427006500	-0.02978845728074720
0.9953344107630550	0.9971877782705840	0.9974109977176550	0.0021317199673210300	-0.014504750568564500	-0.005788030847548810
0.9943612099252270	0.9936996490307560	1.0001423992404400	0.008203766766945850	0.007271578589504000	-0.022897205551319800
0.995206327726568	0.9907726476626020	0.9954117504639950	0.0029312118103738500	0.025485901704633700	0.006705364155103940
0.9949549981048160	0.9930673650119900	0.9995553267668880	0.004499681021999910	0.011210729391603600	-0.01921590977978440
0.9962768978516720	0.9950135931334540	0.9959058420079320	-0.003754355181938060	-0.000922397155219805	0.0036201055314913500
0.9926988030863630	0.992833653355255	0.9943359787966090	0.018562187932726600	0.012666121487131900	0.013417549206337400
0.995422092153564	0.9944831415417400	0.9967583986910440	0.0015843765543441400	0.0023868788458591700	-0.0017071558622425600
0.9968952877021030	0.9921158442196510	0.9961880198421970	-0.007619390472938160	0.017134045602719600	0.0018574171865214200
0.9944171491442590	0.992739895210718	0.9970247411268660	0.007854906967746920	0.013249912253058600	-0.0033723364123507600
0.9973520116926730	0.993162346474614	0.9978233583275380	-0.01047549564988220	0.01061917484403420	-0.008368000705199470
0.9925576659196720	0.9933727165037480	0.9985207704899840	0.01944081664518490	0.00930870128167294	-0.01273386157336930
0.997064844382809	0.992891375265759	0.9996049838810570	-0.008679539649667490	0.012306721079958200	-0.01952719510060790
0.9962034176490470	0.9967585979512700	0.9989798524633510	-0.00329523009991816	-0.011821277976227400	-0.015609439871259800
0.9926175842247610	0.9927376791402940	0.9986817702046950	0.019067806994373200	0.013263709344099100	-0.013742195928763900
0.9973125171082650	0.9930388787414880	0.9993639223222780	-0.010228470433933000	0.011388158546490400	-0.01801614548870510
0.9971238695200320	0.9937714219933480	0.9999098514157600	-0.00904862598297536	0.006824274518061480	-0.02143872859800250
0.9955650503519720	0.9907841300406950	0.9940113895292530	0.000691846158367198	0.025414579768737900	0.015441370388527900
0.9977275153023520	0.9927044160463940	0.9949480026038	-0.012824695137645500	0.013470788613806800	0.009599773655026460
0.9988367798419390	0.9934094755162290	0.9959712514723130	-0.019769561453788200	0.009079682992586450	0.00321155388423714
0.9949394739255570	0.993488587224205	0.9976357651119330	0.004596556624323320	0.008586780551480910	-0.007194171606028530
0.9930136102979050	0.9930819952771040	0.9958587825162900	0.016601958974718400	0.011119625668560700	0.003914029940086380
0.995712901238704	0.991360025506348	0.9966741495350300	-0.000231386425898094	0.021835038812141800	-0.0011804923041087800
0.9985700424036560	0.9951235846972710	0.9990322125318340	-0.018098868205193200	-0.0016088007843172400	-0.01593747343794860
0.9948403849949080	0.9953751564316900	0.9984713801356970	0.005214820206655900	-0.00317906434724972	-0.012424571852643200
0.9950969875577720	0.9924369964854090	0.9976873499981220	0.00361361414426109	0.015135498415743200	-0.007516932574410850
0.9951483035267860	0.9948508294741030	0.9951492009449650	0.0032933500513053000	9.32125012137967E-05	0.00834419403291018
0.9964333987940220	0.9948788058714740	0.9955458142733950	-0.004732277497642670	-8.1339982783913E-05	0.005868384879799970
0.9937855224081100	0.9951719101867030	0.9961717224655460	0.011792817099273200	-0.0019104156052948300	0.001959226260912640
0.9924626891576480	0.9924408620572480	0.9993749446312710	0.02003199416861250	0.015111413874885200	-0.018085215746094500
0.9941704489172210	0.9927829387240310	0.9972533408823370	0.009393270291536340	0.012981905583238400	-0.004801893461853210
0.995906093125911	0.995075491556839	0.9976174796589850	-0.0014379056997185800	-0.0013086865080344300	-0.007079758254072680
1.0002832554351000	0.991358806320402	0.9961329899206340	-0.028837209851656600	0.02184262869165780	0.002201196735162030
0.9951282696518730	0.9965061942878980	0.9971525823381000	0.00341839577369365	-0.01024364097543840	-0.004171762774598220
0.9933661863533480	0.996503617549171	0.9969754843897440	0.014405818794472700	-0.010227516291106300	-0.003064353795520870
0.9947438753091780	0.9940998810380670	0.9971983596621140	0.00581693684660956	0.004776806044547180	-0.004458046772004760
0.9926368722955250	0.9918695139697300	1.0016340274880300	0.018947742611190400	0.01866656022487520	-0.03226034807698590
0.9978232192009330	0.997713334155027	0.9950700189807810	-0.013423563517360900	-0.01779240320851000	0.008838363379512430
0.9974596207584850	0.9910228234770870	1.0001539709879500	-0.011148636073672800	0.023931195912605800	-0.02296979355189230
0.9959622103135850	0.9952003946769650	1.0032186200973300	-0.001788413909013240	-0.002088206841799090	-0.042222307156657600
0.997638291658135	0.9936906549103630	0.9981071353013940	-0.012266427409342900	0.0073276276822986300	-0.010144104752477000
0.9951111037914830	0.9924579315283110	0.9964604005635960	0.0035255249944552300	0.015005168072095600	0.00015541997192915200
0.9917109338971760	0.9956293140591480	0.997576776306137	0.02470934724368950	-0.004765859313013980	-0.006825120923778510
0.9938143040306730	0.9968568302069020	0.9980347213511460	0.01161345197815730	-0.01243537421886100	-0.009690850842824260
0.9927660249671460	0.9939950977477020	0.9973162803147600	0.018143678535157100	0.0054300397792839100	-0.005195563342330300
0.9951318470249540	0.9949087414668590	0.9946598138655710	0.0033960686455293900	-0.0002681313038675820	0.011397761817418100
0.9958872948472880	0.9943975208742510	0.9951627121935100	-0.0013204954582239800	0.002920875398643170	0.00825986621774134
0.9942916497821350	0.9937940084328590	0.9957894377455730	0.008637536302586350	0.006683491542178950	0.004347110503740020
0.9934936842464300	0.9902753835047520	0.9980204958385070	0.013611469653579500	0.02857495429457080	-0.009601773300796880
0.9929488192002910	0.9953229492596980	0.997218932989612	0.017005453125058000	-0.002853155633425470	-0.0045867073251611400
0.9936030937504360	0.9922063201141240	0.9956335930401170	0.012929742595019500	0.01657107706495450	0.005320299355374120
0.9932511906938810	0.990093480191809	0.9944976335511960	0.01512220611544980	0.029704598855131400	0.012409386381546700
0.9949856075289660	0.9952561662287540	0.9992860096927330	0.004308682340995910	-0.0024362972525739200	-0.017527830691345100
0.9956045892319870	0.9952491643163240	0.9989415591154000	0.00044495987358154000	-0.0023925901044623400	-0.015369535053053300
0.9949952496697450	0.9920116312718700	0.9961717118588290	0.004248509834115200	0.01778241957545790	0.0019592987482843000
0.9958413972314190	0.9930767460217060	0.9951358512297880	-0.0010338217600684300	0.011152317040120400	0.00842751560859235
0.9959337278930580	0.9938492706915320	0.9967317707623090	-0.0016105257112268800	0.006339070560153780	-0.0015406881022262800
0.9935563816488130	0.9947665226807220	0.9989000621007150	0.013220805886275400	0.0006191999285982760	-0.015109557169114600
0.9984593000828630	0.9926659807164980	0.9971939794126190	-0.017405374935825400	0.013710097107875200	-0.00443064506452974
0.9961094310581270	0.9955104250914530	0.9959933066033240	-0.0027080532046965300	-0.004023532022140810	0.0030737856302951400
0.9981461658803130	0.9968346618069340	0.9938817283228450	-0.015444870790210800	-0.01229678535348800	0.016249626251205300
0.994177229950155	0.9938425168438240	0.9959375609237690	0.009350978588599330	0.006381158851921080	0.003421994217915870
0.9946350896114340	0.9949969772512200	0.9998451153044070	0.006495569721977730	-0.0008187201508667730	-0.02103279233679610
0.9954045873461320	0.9958528701763620	0.9967953172368100	0.0016936498754369000	-0.006161944064802940	-0.0019379322577725400
0.995178270820384	0.9940738441933510	0.9983544507361510	0.0031063246786754400	0.0049391372982483800	-0.011692396476873500
0.9959937609366620	0.9933393871176140	1.0006728309885400	-0.0019855034771142300	0.009516334889638830	-0.02622519672608900
0.9984742708991720	0.9919106871534780	0.9973063047522910	-0.017499117267622500	0.018410420831425700	-0.0051331663725986400
0.9951845903743720	0.9923218357412450	0.9963231620184330	0.003066866152519590	0.015852227257640900	0.0010130250859162400
0.9948452722617380	0.9922081316560930	0.9917789780910630	0.005184316095137480	0.01655979621526840	0.029342603366785300
0.9967624596055640	0.9951839460377120	0.9964485049663140	-0.006788963143964780	-0.001985536258470520	0.00022978847354852900
0.9969047907481270	0.9930496994906730	0.9982656576088910	-0.007678794376754290	0.011320763502013200	-0.011136489444430900
0.9960268033770370	0.9960677624731890	0.9951230570318830	-0.002191894492368850	-0.007504200289313560	0.008507359056323280
0.9944604844412690	0.995852228429589	0.9983078541761020	0.007584631961640780	-0.006157934341519560	-0.011400663542690600
0.9935700720176010	0.9946856667583960	0.9966178567081660	0.013135491043133100	0.0011236245339803900	-0.0008286586411021230
0.9930678666567000	0.9901677671166190	0.9955571581291380	0.016264066010995100	0.029243290746905300	0.005797554536066430
0.9975283015394050	0.9891248642557970	0.9997982399014470	-0.011578293014435100	0.03571619677724520	-0.020738866556839700
0.995708355198774	0.9943846320174530	0.9968667013449230	-0.00020298004904489500	0.0030012520050254700	-0.0023842288275751300
0.9952443263452800	0.9950785971610120	0.9979734310204050	0.0026940275958080700	-0.0013280517141262700	-0.009307205959943320
0.9973449625633470	0.9917285002279250	0.9960091900713390	-0.010431396781427900	0.01954366809225790	0.0029745599097772700
0.9981805223337370	0.9926153789897170	0.9919123887447730	-0.015659949655380400	0.01402510508964720	0.028512723450157900
1.000494735644670	0.9964452690178520	0.9981325785474040	-0.030164049482694200	-0.009862872494968350	-0.010303374171163100
0.9956847081643450	0.9968951231829370	0.999961123712628	-5.53157577827673E-05	-0.0126747606352597	-0.021760261098692700
0.9947192991078020	0.9944402726649350	0.9957668220878390	0.005970246062064670	0.002654256980158290	0.004488334534670540
0.9946586894848740	0.9930795826690590	0.9949114785942940	0.006348338675135980	0.01113464220508180	0.009827675028538800
0.995309710163304	0.9925636232640580	0.9992827328859300	0.0022859346493741700	0.014347275559086100	-0.01750732535431960
0.993010639927773	0.9939567842577710	1.0005525986940700	0.016620456592930400	0.005668872898386780	-0.025470696692714100
0.9973796445192670	0.992660642282313	0.993410777460419	-0.010648347193064900	0.013743311612613300	0.019184438782904000
0.9976301286183500	0.9952830450637450	0.9971488308551500	-0.012215346860506200	-0.002604081879792270	-0.0041483053139655500
1.0012730562667400	0.9934781279500460	0.9984861013840210	-0.03504963500230580	0.008651941006733710	-0.01251675004515900
0.9968748960423220	0.9930328669339460	0.9976657881072630	-0.007491889903344490	0.011425586435681900	-0.007382012954164730
0.9973818795354200	0.9944623101900030	0.9940075424515730	-0.010662331309770700	0.0025168120827629000	0.015465366895741200
0.992464043070324	0.9928376308528160	0.9979455295888480	0.020023591793782200	0.012641386150784300	-0.009132589385937580
0.9976142356781710	0.9943839177262190	0.9986377896702580	-0.01211591427975770	0.003005731944699460	-0.013466728221590500
0.9969564146788260	0.9897548396988630	0.9981819147482030	-0.008001554431602450	0.03180700543537520	-0.010612245955483900
0.9954922780714810	0.9964614899572860	0.9967047984729850	0.0011461812617685500	-0.009964244547396470	-0.0013720941641246400
0.99536092760209	0.9925199347469450	0.9971855924594010	0.001966203108907810	0.014619239553869800	-0.004378209517050620
0.9955426469598650	0.9907113225683020	0.9961033439437710	0.0008317131036925800	0.025866941446772200	0.0023864185712817300
0.9956314762470760	0.991145696866054	0.9998698233113800	0.00027708029034349	0.0231674543334809	-0.021187727950264200
0.9981668581423220	0.9937446094825120	0.9963231429127580	-0.015574400987381700	0.006991374646821030	0.0010131360337506000
0.9936932491993400	0.9915523822633110	0.9977669442338250	0.012367890391443900	0.02063897893242620	-0.00801497786228571
0.9961920494845080	0.9920783836432400	0.9982702837123500	-0.003224207825880840	0.0173671424542157	-0.011165437265119700
0.9953850762584880	0.9929092008237860	0.9979819751235770	0.0018154460601731800	0.012195710868091400	-0.00936070631910026
0.9932440847506090	0.9929715634943680	0.9948978717980070	0.015166461999225100	0.011807363198642600	0.009912574252642020
0.9965307924515020	0.9939357829468720	0.9969943850019370	-0.005340940607938830	0.005799808922770240	-0.003182523343507160
0.9963611561415470	0.9926112695554280	0.9951448656655170	-0.004280821796230570	0.014050688098587900	0.008371242477504340
0.9983503357385210	0.9941166590462480	1.0003991498771600	-0.016723088772465600	0.004672208077509360	-0.024507867063760300
0.9972821119138420	0.9943221740760930	0.9966843423899800	-0.01003830299952250	0.003390759561917450	-0.0012442126266834100
0.9925039371092190	0.9959944906527720	0.9995959899562260	0.019775255907900400	-0.007046494954148850	-0.01947082843827330
0.998358763993535	0.9929508773406800	0.9994904904399760	-0.016775866170106600	0.011936189638048400	-0.018809448466084300
0.9947237812597570	0.9931604255931820	0.9960183470654810	0.0059422897146070800	0.01063111851487710	0.002917359445622160
0.9963920306774360	0.9958815071491950	0.9967773012512590	-0.004473753815145100	-0.006340791162974070	-0.0018252967354142800
0.9963394777247880	0.9942444773039810	0.9946734790083420	-0.004145362446327150	0.003875254047152920	0.011312540913896900
0.9991487256410010	0.9923720803486480	0.99920437537804	-0.021723969390313400	0.015539505177045800	-0.017016267746570600
0.9981423519723370	0.9928242078602080	0.9970121754973220	-0.015420991817386300	0.012724957800781500	-0.0032937520735044300
0.99418886566887	0.9939231426155630	0.9958176342543430	0.009278456096303540	0.005878600516512120	0.004171010818342440
0.9995251403850370	0.9941666589676340	0.9969463112640440	-0.024083130263397400	0.004360453171908090	-0.002881931460138260
0.9925970893737250	0.9904493621311910	0.9946544061098690	0.019195387482331300	0.027494379693360100	0.011431508386331200
0.9958720502181450	0.9898876909970280	0.9967981742579250	-0.0012252916384280400	0.030982302466401700	-0.0019557948813293700
0.9939842325461830	0.9915552740850540	0.9951257286260210	0.010554237909282100	0.020620973052061300	0.008490694087627020
0.9914209051253380	0.9941504920624760	0.9938611947464720	0.026512946661666100	0.004461262337186950	0.016377615156688700
0.9958075166831250	0.9925840287005420	0.9968164769893150	-0.0008222314045508490	0.014220244466830200	-0.002070229821887220
0.9952934115614870	0.9931597643650440	0.9970346181080600	0.0023876395978075400	0.010635257670009300	-0.003434101081051210
0.994136030266876	0.9898276921290230	0.9971388146110680	0.009607864536282790	0.03135475884109680	-0.004085661047936130
0.9960428622767660	0.9942374394313350	0.998426715179449	-0.002292204106957340	0.0039191316778121600	-0.012144900867616000
0.9973816904126950	0.9933929312126180	0.9997578002080080	-0.01066114569560840	0.009182756518417180	-0.020485298680761400
0.9941527444075250	0.9906417219512120	0.9983768794379590	0.009503657052592490	0.02629939297635960	-0.011832866552061700
0.99669877848555	0.9943595059727850	0.9961853061197400	-0.006390892723989960	0.0031579633918985000	0.001874353072972800
0.9948859745677030	0.9940700566515840	0.9992930663690240	0.004930377914402700	0.0049627457395967300	-0.017572078983581300
0.9928076661593700	0.9940041092401490	0.9956386908937050	0.017884396326236700	0.005373883960074630	0.005288469398960160
0.9938154389620630	0.9946123585742460	0.9965647421782900	0.011606357114406600	0.0015808988062848900	-0.0004966605031584680
0.9937920239170700	0.9950243732813570	0.9979706130368010	0.011752302049861600	-0.0009896746469325870	-0.009289574767173560
0.9947718910154670	0.9929294633342840	0.9957450231196640	0.005642152950434080	0.012069530100042200	0.0046244664321813200
0.9973692837692710	0.9930321301768250	0.997760688755955	-0.01058353940893820	0.01143019076403110	-0.007975829201942670
0.9946365914052970	0.996214822168543	0.9965926679060700	0.00648619186090107	-0.008422939371482650	-0.0006712005553200580
0.996074019555785	0.9932227688613550	0.9967651452026720	-0.002486848252898720	0.010242802217576100	-0.0017493112958742700
0.9976540234682310	0.9957496653757440	0.9969111556432890	-0.012364861652151700	-0.005517388316931790	-0.002662131671023340
0.9971039061782100	0.9937874936169780	0.9941150298518590	-0.008923820657779580	0.006724091007934510	0.014795245636505600
0.9925289758063840	0.9919307797193240	0.9946917435083210	0.019619399468574900	0.018285441389788400	0.011198588395215100
0.9933911856466200	0.9936479542168	0.9964004172209330	0.014250073259946700	0.007593724624426890	0.0005302614765361920
0.996013812051632	0.9966498368636700	0.9945757725812870	-0.002110739202717830	-0.011141420505746400	0.01192199124143520
0.9983070928584330	0.9972478550992320	0.9958962651332030	-0.01645234549976710	-0.014880483683335300	0.0036799210319069200
0.9935549071422950	0.9919600020058960	0.9976658466152910	0.013229968203094000	0.018103632064501000	-0.007382401338701570
0.9977750001279800	0.9913329446331120	0.9978041509609500	-0.01312185334238410	0.02200340491234800	-0.008247803988663030
0.9983397880278800	0.9893805195035890	0.9985135227003840	-0.016657049331395300	0.03413007808581250	-0.01268849593375470
0.993865610812004	0.993159262279824	1.0000334301776700	0.01129364495200580	0.010638375824399600	-0.022213734829646
0.9934156916621060	0.9943358693992630	0.9976494628350160	0.014097403606912100	0.0033053435804989000	-0.007279874776213280
0.9925028510278360	0.9944770599350820	0.9970226538398380	0.019782023096509000	0.002424816279331880	-0.0033592702428772800
0.9951719883735240	0.9941685592525590	0.9970292993795050	0.0031455351113617100	0.004348610629583410	-0.0034008384370068200
0.9974669246965350	0.993454038392	0.9970091511896140	-0.01119432045811490	0.008802024929252440	-0.0032748607751850200
0.9942241254488320	0.9909941907530550	0.9968170037190800	0.009058591430122590	0.024109147441543200	-0.002073508400564390
0.9995214534694390	0.9946410881206830	0.9980668762937350	-0.024060006230547700	0.0014017039699679300	-0.009892097135594980
0.9979720854001090	0.9959736719356040	0.9960534829192480	-0.014355224344015700	-0.006916459349378180	0.002697872519264710
0.9954118909524890	0.9960889777627540	0.9955508196250870	0.00164804381941449	-0.007636722120620340	0.005837135284328200
0.9946261191114190	0.9965008062452240	0.9970383363259520	0.006551499515837440	-0.01020995942603260	-0.0034573538067368700
0.9913592273487510	0.9948132833203500	0.9979905369330670	0.026896432396513700	0.00032746095983016700	-0.009414265401960490
0.9965811409439270	0.9957041982107880	0.997319984057664	-0.005655600706921880	-0.0052334700772527500	-0.005218728155897390
0.9985478582849490	0.9947944176888960	0.9973229672173930	-0.01795993905634810	0.0004451750429730420	-0.005237392464628080
0.9929988822641630	0.9971403186239300	0.9986166665260260	0.016693693736927900	-0.01420794408951760	-0.013334408084106500
0.9961050936101110	0.9949114246929800	0.9974725694438730	-0.0026809605734394300	-0.00028486637340523600	-0.006173177542447060
0.9952544873634880	0.9930481047207640	0.9954291699225170	0.002630616420296840	0.011330694706631100	0.006596635332277920
0.9969218385419500	0.9935420713420240	0.9974061911953670	-0.007785367904120510	0.008253533959567020	-0.005757954653155720
1.000039721393600	0.9935014433682390	0.9980670083584850	-0.027309632636792700	0.008506679951098270	-0.009892930744887370
0.996027268731312	0.9934851428231370	1.0001643251170400	-0.0021947991678745400	0.00860825269348655	-0.0230347498818549
0.9935786585646280	0.9948130287457400	0.9951456566290290	0.013081995192163000	0.00032904565394120500	0.008366305685394850
0.9978142979140020	0.9943313666601670	0.9948756368107430	-0.01336773561913840	0.003333428976596880	0.01005132518688530
0.9953700687889500	0.9915270833665920	0.9984193554062480	0.001909132027436520	0.020796295546874100	-0.01209882059250990
0.9947721215632850	0.9971151824465010	0.997629855229929	0.005640717108323650	-0.014050759632347400	-0.007157190956648490
0.9958810703624600	0.9951233466466520	1.0020715721756700	-0.0012816201386081200	-0.0016073358664917100	-0.03500951641913440
0.9930702805115040	0.9940910618283190	0.994174483549623	0.016249006762683100	0.004831775377666600	0.014424542702910500
0.9949622901205700	0.9957642824510280	0.9991352040295880	0.004454187327541110	-0.005608688164749140	-0.016582794221526600
0.9971820902358040	0.9927689285162130	0.9999244541239890	-0.009412761478984200	0.013069157037652100	-0.02153030546742270
0.9942757155170130	0.9951186587028980	0.9964901047571390	0.00873691482487616	-0.0015780813348493300	-3.02005359829431E-05
0.9910400442719700	0.992185035008475	0.9953538081636020	0.028880610163765900	0.016703519630994000	0.007067089570976220
0.996814167685507	0.9945696021974370	1.002397993741150	-0.0071122013522005000	0.0018476308902216500	-0.037061251457017600
0.9954004875515520	0.9935951518787900	0.9960488952451520	0.001719239498586330	0.00792277273924628	0.002726540720722050
0.9982003867544660	0.9932333228743730	0.9942924833573150	-0.01578429554044210	0.010177045060364300	0.013688780609873800
0.9951050715878500	0.9950295566980740	0.9965442435305540	0.0035631618870690500	-0.0010220254476175100	-0.00036855737226682800
0.9933404585745970	0.9938715008292830	0.9958548198267490	0.014566104382299900	0.006200493352618830	0.003938783385535650
0.9940153550491500	0.9963418375896470	0.9969884673885590	0.010360214296745200	-0.00921655019547506	-0.0031455149939300400
0.99317003965746	0.996202700708651	0.996601608727904	0.015627680668529500	-0.008347196810338680	-0.000727088018768929
0.9936834420126110	0.9959283225187000	0.9994616843937620	0.012429009728145700	-0.0066331919588080800	-0.018628914670883500
0.9936753062319540	0.9954042955996940	0.9984548592915650	0.012479710980666700	-0.003360985215877880	-0.0123211308093105
0.9965936872419200	0.9939892747856400	0.9987993892562320	-0.005734031311352530	0.005466343156567250	-0.014478893745994400
0.9953929801277420	0.9942272723034600	1.000012762464650	0.0017661180711240200	0.003982524703237650	-0.022084109047286300
0.995915507220611	0.9922116731471600	1.0004268753253400	-0.0014967022007458400	0.016537750806690500	-0.0246818420152587
0.9933344309494160	0.9964492968504800	0.9962081775660850	0.01460367219540150	-0.009888046123779550	0.0017314682198963200
0.9962946725554660	0.9897231248049490	0.9957138318093250	-0.0038654007737062300	0.032003856694962100	0.004819255925117670
0.9935966922113210	0.9944066117734000	0.9987317596865330	0.012969602910933200	0.00286418566627295	-0.014055277484583900
0.9977441602707110	0.9939401536699740	0.9952663757829100	-0.012928856628093000	0.005772559039920050	0.007612858635998160
0.9957640061502070	0.9929342682117430	0.9995159489761340	-0.0005505040423877760	0.012039623523256000	-0.018969068044956800
0.9981034408311000	0.9918545795152030	0.999012344406798	-0.015177417745774300	0.018759446167359800	-0.015813011153807100
0.9943434752891870	0.9955689673013230	0.9988167037291840	0.008314363046041040	-0.0043890669854327100	-0.01458736259355770
0.9974258434580880	0.992315021960146	0.9956776281045350	-0.010937329363882400	0.015894611043794400	0.0050453495125430600
0.9960051286282130	0.9979594946848110	0.9931471649951730	-0.002056516934066580	-0.019332877298794100	0.020826603762218400
0.9977298430026850	0.9955614868421950	0.9982719975619110	-0.012839251470609900	-0.004342344005499830	-0.011176186027799200
0.9979847280069660	0.9947538420714150	0.9972579498124900	-0.014434362448414900	0.0006983053896526330	-0.004830733692870600
0.9952163910771250	0.9954474770193530	0.9985387651570040	0.0028684047157428200	-0.0036305356380196800	-0.012846565845917600
0.9937246875087110	0.9922116423815170	0.9958020925232690	0.012171977074120600	0.016537941927745800	0.004268057992547850
0.992572654005072	0.9915798801289940	1.0001624063517900	0.01934750912960080	0.020467976990745800	-0.023022701561418800
0.9946309093117380	0.9942668104868820	0.9978690715126500	0.006521640513369780	0.003736001781206600	-0.008654082630509590
0.9961710012704950	0.9979061060583700	0.9961866406267390	-0.0030927162440772500	-0.018998728363066900	0.001866020969413690
0.9897044662512250	0.9908729482061170	0.9942884056766640	0.03717612634648150	0.024862647951051000	0.01371422061348640
0.9981873228381850	0.9935275579851820	0.9959934808930130	-0.015702514804349800	0.008343957722972590	0.003072697897695090
0.9966094723082940	0.9938569942160910	0.995194295047408	-0.005832686827351440	0.006290909123591570	0.008062746345016410
0.9947182920586410	0.9933903753131680	0.9939057232629820	0.005976543457164480	0.009198688603801770	0.01610005757945580
0.9977041456825930	0.9945065271730810	0.9970039344210780	-0.012678450214673000	0.002241043715682230	-0.0032422455331684000
0.9957241793765980	0.9958322581449850	0.9957621109713410	-0.0003018057070563860	-0.006033195755973440	0.004517776924686160
0.9952516603600660	0.9951487489802430	1.0002469689429600	0.0026482488166952800	-0.0017658651769437500	-0.02355315950488160
0.9972255073905380	0.9951340053732100	0.9986290164295320	-0.009684279692996280	-0.0016738367249306900	-0.01341177070266300
0.9939095285060760	0.9941689249672380	0.9997452348410010	0.011019894236589400	0.00434633642356542	-0.02040650789939530
0.9996822815517570	0.994921466181788	0.995331212977953	-0.02506824720242500	-0.00034751282336647300	0.007208123527725920
0.9986176865720270	0.9948236760956930	0.9960193207508640	-0.018397252299712600	0.00026263698836809800	0.00291128407609493
0.9952599919780460	0.9954481513794300	0.9992090715389360	0.0025962320303713000	-0.0036347487271882200	-0.017045691880392800
0.9971446502480130	0.9916855232215910	0.9957228308504930	-0.009178606698455450	0.019810965029829600	0.004763053223285530
0.9932227702430540	0.9920471634805280	0.9993198725001520	0.01529923725968360	0.017561373356476800	-0.017740083200118100
0.9965817772456980	0.9951974253956130	0.9942679737475980	-0.005659582220280060	-0.0020696665359778700	0.013841625957593400
0.9944395665253680	0.9923583896406530	0.9959234706711680	0.007715109037258600	0.015624712960795600	0.003509993143537920
0.9959143484824550	0.9909023694244260	0.9961249595605960	-0.0014894570507687500	0.02467982015053930	0.0022513700572997800
0.9915913731654700	0.9928902044400730	0.9954302473532650	0.025452933566254300	0.012314025068168500	0.006589889043430580
0.9993812537941360	0.9931883368102510	0.9937567083757370	-0.023181230821741600	0.010457273471560300	0.017028846271170800
0.9947147102487080	0.9943782786215790	0.9933582688676650	0.005998868724093540	0.00304088720209581	0.019511577934102900
0.9947884614342120	0.9955419255610230	0.9979611793811750	0.005538760678403560	-0.004220216331676190	-0.009230527131812220
0.9989324682861390	0.9950534290903270	0.9975093191603990	-0.02036902108688450	-0.001170983561494340	-0.006403097304102110
0.994472522849146	0.9917525385532260	0.9981532838846610	0.007509571243893640	0.01939415338441440	-0.010433005027668500
0.9940133899129740	0.9960343045450670	0.9964774752530610	0.010372465366734500	-0.007295193119234120	4.87084708801853E-05
0.9984797946513150	0.9965884274883550	0.9964105068312140	-0.017533698224348200	-0.010757590724865600	0.0004672248076430740
0.9946322501842420	0.9951259513232750	0.9955339876369930	0.00651327565167098	-0.0016236025866042600	0.005942244686507560
0.9968723312913460	0.99358761375094	0.9989189817446760	-0.007475835837698510	0.00796974207912345	-0.015228077939142300
0.996958923174067	0.9921490480201860	0.9950584560469520	-0.008017220391998850	0.016927454195778000	0.00891052244321406
0.9944166992886880	0.9951825484728640	0.9992840466003830	0.007857723276841790	-0.0019768195961030100	-0.01751553089101940
0.99618947036106	0.9930589065949240	0.9977901906372320	-0.0032081187206707000	0.011263429301252700	-0.008160460160228160
0.9959831579185970	0.9933237358678470	0.9939671429402480	-0.0019192624886362900	0.009613846680031680	0.01571720960248580
0.9955531596149330	0.995010549835087	0.9973995374185340	0.0007660841217280610	-0.0009034089590695000	-0.005716340269360050
0.9960875845124650	0.9949461041409820	0.9960352650334060	-0.0025715906700189800	-0.0005012583453447030	0.0028116882488074700
0.9935850978364040	0.9952937053609790	0.9970771082223150	0.013041849707346800	-0.0026706294849591000	-0.003699789020085780
0.9944514437651150	0.9943642692416390	0.996374221563416	0.0076410169219813700	0.0031282433201803900	0.0006939479985110640
0.9932101835814050	0.9949399537774930	0.9984633916156000	0.015377615543902100	-0.0004628851590453260	-0.01237456493756160
0.9963056961084670	0.9883088083693610	0.9966045251632830	-0.003934280822359430	0.04077638005856220	-0.0007453124458032090
0.9959692826411640	0.9930912882513380	0.9981809234310090	-0.0018325885604208400	0.01106174480939510	-0.010606018157458200
0.997307991050766	0.9925267420732070	0.9962018008111050	-0.010200162012210800	0.014576863328567900	0.0017712982371003700
0.9930305902050290	0.9918665749990790	0.9967723412948110	0.016496212469806100	0.01868485716147200	-0.0017943041437619500
0.9975330552579940	0.9952568096773610	0.9978386627934370	-0.011608029322862700	-0.0024403246090635700	-0.00846376342804334
0.9954251899977790	0.994575323860594	0.9957793926667530	0.0015650255390346300	0.0018119167516910900	0.004409823703164590
0.9943622944836200	0.9932841783354960	0.9946878144568790	0.008196991661128960	0.00986026328315459	0.01122310121998270
0.9970409507285030	0.9937777384106890	0.9974740916278520	-0.008530126731478560	0.006784888036348680	-0.006182700478567200
0.9930530996318130	0.9958613510968310	0.9932578319770820	0.016356034036664800	-0.006214909854731240	0.02013727062061650
0.9964543809609260	0.997139243171321	0.9977553997671140	-0.004863385056055520	-0.014201220580270900	-0.007942753703072880
0.9989379100081160	0.9939573796379480	0.9971723323730580	-0.02040310618295950	0.005665171002258990	-0.004295273986325570
0.992312033083112	0.9935399504231530	0.997848738413106	0.020969656896625200	0.008266751108591560	-0.00852682619771873
0.9968131391454320	0.9930010167191000	0.999672142024146	-0.0071058096841281700	0.011623957264773300	-0.019948231845614400
0.9966810355203400	0.9944758401837850	0.9954801079598800	-0.006279995499768150	0.002432414188964050	0.006278611249263360
0.9927049585172860	0.9971331625870680	0.996558979980368	0.018523872883593900	-0.01416320216757050	-0.0004606716961604400
0.9983648038882940	0.9927382183153290	0.9954445837302520	-0.016813676854047700	0.013260364491879400	0.006500408269189840
0.9955102662646490	0.9932964674895670	0.9987073136293780	0.001033884993272350	0.009783717334621810	-0.013902161147199000
0.9959009968149570	0.9937879586470330	0.9954595165784010	-0.0014060809910878900	0.006721197554510290	0.006407170060094000
0.9931222765575860	0.9918749263159970	0.9960589585755730	0.015925184603157000	0.018632880540130500	0.0026636853545840500
0.997756225103766	0.9967361207103520	0.9956748215671680	-0.013004363089106500	-0.01168075558245130	0.005062864265548930
0.9960969500311550	0.9948763940337490	0.9970971895819280	-0.002630096986735840	-6.63059097457614E-05	-0.0038253645631331600
0.9954038239275740	0.9936767831083870	1.00071498472138	0.0016984199006450300	0.0074140841043495400	-0.026489743795164600
0.9967255442281270	0.991439929878865	0.9979481078435900	-0.006558218235743780	0.021338228852465900	-0.00914872952610893
0.9966930851302650	0.9931632008221570	0.999542302023467	-0.0063552983582518	0.010613838451659600	-0.019134244144357100
0.9964083296903490	0.993086513020687	0.9974155194377410	-0.004575613515538700	0.01109148046261390	-0.005816296432875970
0.9957516553431290	0.994706004289875	0.9968350959671370	-0.00047336433409845200	0.000996740366858027	-0.0021866122538047500
0.9961006656553110	0.9926311024211570	0.9946681764279610	-0.0026533096143553200	0.013927229201270300	0.011345626134682500
0.9964196150041560	0.9953033052473000	0.9969095775135730	-0.004646135239764930	-0.00273054946839854	-0.002652258637466200
0.9975829250701020	0.995351502322515	1.000962318566560	-0.011920021742639900	-0.003031397565648440	-0.028042211428507400
0.9934017332105680	0.9932487647096180	0.9948273430840450	0.014184354349940300	0.010080865359160100	0.010352609440283600
0.992824378525391	0.9973360503560020	0.9978439546487260	0.017780321580766800	-0.015432096427881100	-0.008496891129075450
0.9957398212533770	0.9938837912377960	0.997949965089513	-0.00039948974529433300	0.006123885260351290	-0.00916035021341316
0.9964972749612880	0.9955102723704270	0.9951607816573820	-0.005131449941043630	-0.004022583246011480	0.00827191761269781
0.9961039616339220	0.9923475122014440	0.9974139114034220	-0.0026739019551287400	0.015692420892989100	-0.0058062544483752100
0.9958142653096570	0.9939782447294430	0.9976421954751470	-0.0008643725263036800	0.005535125350771490	-0.0072343920559604400
0.9931062625733850	0.9930746202936870	0.9997288720108460	0.016024912552905500	0.01116556497738220	-0.020303914526634800
0.993365776765755	0.9946462276089910	0.9967226078159730	0.014408397013818900	0.00136963172301823	-0.0014834115729010900
0.9962569975991350	0.9925310501685030	0.9962922063136090	-0.003629994606490510	0.014550048883135000	0.0012064579307058800
0.9946776247233470	0.9932000557520640	0.9998874959112360	0.006230214909628890	0.010384265353389100	-0.021298548995680900
1.0008610336971400	0.9919114063335110	1.0000558979498900	-0.03246285936840660	0.018405953053588200	-0.022354666586572600
0.9952607601226100	0.9967135484878560	0.9979485001639900	0.002591473746814120	-0.011539658592913300	-0.009151170811298890
0.9956306601411950	0.9960113810097590	0.9957982252942760	0.00028218406197904700	-0.007151994424956270	0.004292223724701100
0.9951075389270980	0.9941780210090300	0.9980056707978250	0.003547756388555200	0.004289612605692180	-0.009509007179886870
0.9955011442046400	0.9913968628044350	0.9946411407160370	0.0010908235998976600	0.02160601351499580	0.01151426854920070
0.9970763692437950	0.9958732608122680	1.001316706395660	-0.008751608913188680	-0.006289288604462070	-0.030267305084429100
0.9933943475799270	0.9974761770835480	0.997842080644248	0.014230380649211000	-0.0163086302884492	-0.008485158713912150
0.9933826787926270	0.9919935416999500	0.9940603914666380	0.014303079408630400	0.017894977121394800	0.015135876294099200
0.9947162636615540	0.9957602385434750	0.9994193695033160	0.005989180079479140	-0.005583414861820440	-0.01836368173978990
0.9944008199849690	0.9940478540356510	0.9984482674150550	0.007956748281220520	0.005101171368143810	-0.01227984951450670
0.9954526932566890	0.9953750493251500	0.9944551681878060	0.0013933260651940400	-0.0031783876832460200	0.012674238887572100
0.9942895152468370	0.9945847090720790	0.9966515305640210	0.008650846879760850	0.001753376195360220	-0.0010391176680915200
0.9940926558942100	0.9913515230354060	0.9936137223313830	0.009878278701502410	0.02188791166229610	0.017919925191969100
0.9940501465547830	0.9979555824950080	0.9951314663942070	0.0101433189023563	-0.01930839506658650	0.008454871252641780
0.9930118031797220	0.9941254786907130	0.9968280608466510	0.016613214297412700	0.004617222086203430	-0.0021426174372579900
0.9957166895920770	0.9965647002253980	0.9958775662764520	-0.0002550471348352030	-0.010609287176982000	0.003796699935644020
0.9952908745918790	0.9960795355530080	1.0017911734428900	0.0024034858534483200	-0.007577745122970830	-0.03324758549430220
0.994826883089984	0.9956026530778990	0.9950668728094480	0.005299076047517440	-0.00459938385973875	0.008857999026690190
0.995517278425534	0.9920448859905410	0.996696380223138	0.0009901036387728370	0.017575552534494500	-0.0013194617859282100
0.9950094540084900	0.9967257346215610	0.9945167999821610	0.004159861798559420	-0.011615832200352300	0.012289842915500400
0.9924062990445300	0.9940137046204630	0.994951628353096	0.02038296515021140	0.005314046236158560	0.0095771370761626
0.9959744763410980	0.9950647071504570	0.9988676531134080	-0.0018650353184172900	-0.0012413811378786800	-0.014906534256004600
0.9968406177599890	0.9955027811521420	0.9981845583545660	-0.0072775835506161100	-0.003975828263725670	-0.01062876263127230
0.9947326110101180	0.9961413463701950	0.995841577351892	0.005887211190062560	-0.007963887598719790	0.004021470321842280
0.9975304134885410	0.9918943252006140	0.9975823261827330	-0.011591487398833300	0.018512217936112000	-0.006859828277381380
0.9949998647037080	0.9922375643027840	0.9962851426627930	0.004219724315828730	0.016376639104383500	0.001250587225264360
0.9970383139915050	0.9936703101408120	0.9981418296169050	-0.008513635769579630	0.007454412502238350	-0.010361277248217100
0.9933907272828380	0.9975598512798740	0.9961544055838250	0.014252932483556900	-0.016832108571546700	0.0020674154055224100
0.9986959471091420	0.992002137372334	0.9963167106729530	-0.018887414172611500	0.01784150671568490	0.0010533469501405400
0.9942698571360280	0.9938042284896130	0.9970378175544030	0.008773442957525910	0.0066197920003089100	-0.003454089688351990
0.9970320963309540	0.9933577358477190	0.9984876549918260	-0.008474753534285520	0.009402023335963360	-0.012526503034571300
0.9920338716312730	0.9916558489268120	0.9982974394574180	0.02270051128848690	0.01999553545270530	-0.011335461778294800
0.9948958783811210	0.9959794609822920	0.9991354924393600	0.0048685954186118400	-0.006952608667760830	-0.01658462129611360
0.9996867010617910	0.9911728012397190	0.9962265136180040	-0.02509595522670440	0.022998964286671800	0.0016169160241356200
0.9939035718775230	0.9946532421881460	0.9979831370200180	0.011057023407569200	0.0013258920640606500	-0.009367977296211880
0.9956551732022840	0.9937402821737040	0.9995851298244160	0.0001291078211751990	0.00701834707535301	-0.019402746003990500
0.9973183174344520	0.9950522626423000	0.9962878042329660	-0.010264745363724600	-0.001163726964203570	0.00123395343698862
0.9990219017108930	0.9927001323868450	0.9954831255208960	-0.020929306585226600	0.013497482135379600	0.006259752164311720
0.9945522561370840	0.9930462443169810	0.9982070255519500	0.007012237200493720	0.011342287324873200	-0.0107694233673665
0.9961580178444940	0.9962251216861700	0.9955298200950070	-0.0030116080613417900	-0.008487282950814590	0.005968255000399930
0.9961095988944170	0.9947557245138850	0.9952921733785230	-0.0027091159624483000	0.0006865650958803710	0.0074518260610258000
0.9979830346384580	0.9952686268832340	0.9960294005716440	-0.014423762564942100	-0.0025140829651836800	0.0028483267254516500
0.9938060504090860	0.9933139277983100	0.9976380530248260	0.011664872243521600	0.009674941240397890	-0.007208489202349360
0.9983915392117550	0.9913456937372370	0.9986359695696260	-0.01698108627202230	0.021924159623074900	-0.01345531903713420
0.9981879832365710	0.9913362048677090	0.9972439554322040	-0.015706635556971400	0.021983145223446600	-0.004743209643899390
0.9928951303545560	0.9954655891014780	0.996345898335309	0.017339773354315300	-0.0037436300036219	0.0008709452952473910
0.9969002943681490	0.9969771402737450	0.9974677215882080	-0.007650674929201050	-0.013187564806072700	-0.006142863563725590
0.9963041343747020	0.9906448733608870	0.9975924802394130	-0.00392452352395653	0.026279807233284600	-0.006923353171860010
0.9964270427474140	0.9939452588039490	0.9964532237355160	-0.004692540710627050	0.005740729430847600	0.00020028295659449100
0.9987503748513920	0.9945016273664700	0.9961642112457350	-0.019228336504991300	0.002271589806587330	0.0020061473011772300
0.9936697289448380	0.9905557994509290	0.9970983147780640	0.012514472358114200	0.02683318412971210	-0.003832398210640260
0.9953726277517580	0.9916637895267700	0.9989375476254690	0.0018931555027000200	0.019946129843705900	-0.015344388431684400
0.9972989003047890	0.9948744905130850	0.9955916576014630	-0.010143300046698400	-5.44356990150449E-05	0.005582165225619960
0.9958008801283630	0.9918256654542780	0.9961677279973680	-0.0007807816695333240	0.0189393093441642	0.001984174226540690
0.998384535666419	0.9921016872933240	0.9979696308826250	-0.016937242633907500	0.017222133398023000	-0.009283418797613560
0.9969215383431510	0.9946107929770480	0.9942660062197610	-0.00778350196749694	0.0015906625744061500	0.013853891467363400
0.9955699271124800	0.994875826501201	0.9976096898705430	0.0006614032483510440	-6.27529711815606E-05	-0.007031032962688250
0.9953890876295810	0.9917976442078870	0.9983763238840670	0.0017904066845960400	0.019113615103004700	-0.011829355880014400
0.9955117539805190	0.9922993840998310	0.9953974498115680	0.0010246013506265600	0.015991922919960900	0.006794632398197890
0.9958203414038950	0.9935460833020130	1.0003129640173200	-0.0009023357415355970	0.008228517620486550	-0.023967165231277900
0.9952270843406900	0.9978198353484750	1.0004435177022300	0.0028016660668900500	-0.01845883459158340	-0.024786252703851800
0.9949310123078560	0.9929385365656250	0.9988754114837450	0.0046493422787095500	0.012013038696102400	-0.014955127983863500
0.9943921019204880	0.9923970706575420	0.9996678621968810	0.008011126329073680	0.0153839898431566	-0.019921407350115700
0.9955574347033210	0.9953705779113040	0.9962615822174160	0.0007393890710390940	-0.00315050026763809	0.0013977732590532600
0.9951050605486660	0.9934436057500480	0.9993527902363510	0.0035632473184210300	0.008867046262707790	-0.01794640594561490
0.9966213676486760	0.9951041791320230	0.9955961995898540	-0.005907014684642720	-0.001487707255787650	0.0055537875365951100
0.9949332477785430	0.9911393979091770	0.9982907879721830	0.00463539789102043	0.02320662272852160	-0.011293821089920700
0.9976141537647200	0.9885893293415160	0.9959197939763560	-0.012115401544904100	0.03903741741170800	0.003532958433799890
0.9986838921620810	0.9976421360154360	0.993914565490944	-0.01881191166979770	-0.017346921194727800	0.016044921560992200
0.9942687282336290	0.9937286757612780	0.9966640662238690	0.008780458928676930	0.007090683518322490	-0.0011174692984175200
0.9961501945710720	0.9939773186422670	0.9968193476363160	-0.0029627344291023700	0.005540877211765210	-0.002088160091897900
0.995383900067524	0.9939765149529970	0.9956261687007340	0.0018227860206027300	0.005545895122806720	0.005366665680052990
0.994730378149401	0.9931853060967070	0.9987629379182410	0.005901137021215810	0.01047613863704830	-0.01425056862270030
0.9948550505085980	0.990738668773264	0.9983392451863910	0.005123293897830000	0.025697032179587200	-0.011597202529723800
0.9928569018786190	0.993015728026528	0.99750222104541	0.01757782829609590	0.011532344270249000	-0.006358685808677360
0.992661513626956	0.9931007905290610	0.9988554254069210	0.0187943294476923	0.011002561510446200	-0.014829932476934700
0.9961004033421100	0.9938840844672170	0.995004786317652	-0.002651660018242550	0.006122051110851870	0.009245438889129800
0.9917416542301850	0.9907993917125290	0.9967556661499030	0.024518307862997800	0.025319714260060500	-0.0016900601627512700
0.9945916302093520	0.9967720213631560	0.999472971226322	0.006766650611272240	-0.011905207246393100	-0.018699676998785
0.9920549598870530	0.993407211934491	0.9969289709792020	0.022569307259550700	0.009093811840739940	-0.0027735386387932900
0.9965435308437920	0.9932175518240260	0.9975866887064080	-0.0054205459254924	0.010275304540977200	-0.006887114119517350
0.9955282335450890	0.9959412394310560	0.9964174489166620	0.0009217073648207250	-0.006713860674118880	0.0004238338961206580
0.9945070267628180	0.9919040683919330	0.9988268682788360	0.007294364543194440	0.018451594457384700	-0.01465101406328380
0.9954443255537180	0.9952816335751980	0.9939216791245430	0.0014455729518837200	-0.002595283059856570	0.01600059756520140
0.9947988539145570	0.9925571792865480	0.9958481246255100	0.005473915029824090	0.014387405547785800	0.0039805832903758600
0.9966388564966020	0.9941394008309130	0.99576823554444	-0.006016353469361620	0.004530400656393740	0.004479495567730510
0.9931221335755730	0.995980606184892	0.9998171531559210	0.015926071871296200	-0.006959771872505060	-0.0208574570028934
0.9931989898018500	0.9915676563153700	1.001971159775700	0.015447359570815000	0.020543990504964800	-0.0343785090222451
0.9936442453124610	0.9944710651751640	0.9969919678255020	0.012673286637123600	0.0024622029783248700	-0.003167404959841520
0.9955691390295370	0.9949529956633030	0.9976679242417950	0.0006663013997785630	-0.0005442616624951280	-0.007395389750622730
0.996141095803018	0.9946848173997900	0.9950648462558010	-0.002905886660937310	0.0011289156771913600	0.008870642339476920
0.9930682700393300	0.994776427039543	0.9983596967342030	0.016261531304934400	0.0005574101946103220	-0.01172527438422790
0.9936332418427130	0.9960471283956230	0.9970698810765090	0.012741841238693800	-0.007375306271981210	-0.003654595095188190
0.9958084500577690	0.9961492024860390	0.9956061827557020	-0.0008280699907291670	-0.008012958839434640	0.005491451793687480
0.9937385306259100	0.9927564995931410	0.9976310722895230	0.01208569522077180	0.013146520042005500	-0.0071648102407166000
0.995145436096543	0.9964930849570310	1.0006344874442500	0.003311268437691670	-0.010161710733915100	-0.025984555323480000
0.995499383308605	0.9957826769077200	0.9964390003616660	0.0011018248458854100	-0.005723553319651410	0.0002891578830301700
0.9936881790790740	0.9929642222348160	0.9946261394286060	0.012399497574979500	0.011853098564976600	0.011607833525454400
0.9950293760286680	0.9905007131906360	0.9962775129912600	0.004035542056050780	0.027175388790296200	0.0012982492193650500
0.9953756738354040	0.992432738994298	0.9964693658712540	0.0018741605057563500	0.015161992590101900	9.94097293293417E-05
0.9925815411348760	0.9978429722497000	0.9926193580657150	0.019292191829940800	-0.01860363423814350	0.02411320523645330
0.9930946862634420	0.9942688367086850	0.9935031667287630	0.016097027550292600	0.0037233570451552200	0.01860881303981900
0.9963642465071440	0.996235929780868	0.9981888881887810	-0.0043001423357567300	-0.00855481558645254	-0.010655879167657600
0.9974543174032950	0.993752515892518	0.9980870398245170	-0.011115444665232200	0.006942082799444100	-0.010018310165029100
0.9937814602114910	0.9943408424523190	1.0012361892110600	0.01181814231859600	0.0032743261939083400	-0.02976170577130320
0.9951420266854240	0.9905008851269450	0.9967648651103250	0.003332540389919780	0.027174332993748000	-0.0017475754286091600
0.9941324025080530	0.9977364000267560	1.000706363602490	0.009630492510628490	-0.017936731588770800	-0.02643564579822650
0.9946039890706630	0.9986096279969160	0.9971717667372500	0.006689571607917000	-0.02340321340554920	-0.0042917295585186700
0.995303499216636	0.9938375688460080	0.9960549373297020	0.0023246858026912100	0.006411982892648080	0.002688806481756150
0.9981471202540090	0.992339552671044	0.9932308616356330	-0.015450839215970100	0.015741953950229800	0.020305262903128400
0.9953477833218350	0.9971102286811640	0.996534943917828	0.0020482595135670000	-0.014019775662062300	-0.00031042131189725400
0.9945585102855870	0.9961769161423770	0.9926488031303930	0.0069732428949390000	-0.008186106735868390	0.02392991165400100
0.9980888418978090	0.9960374799254160	0.9955284701786590	-0.015086036853591800	-0.007315023483059870	0.0059766741042980200
0.9947898731166720	0.992945669797699	0.9983856556377140	0.005529962364945340	0.011968614280310600	-0.011887788210874700
0.9998498045578280	0.994837398125853	0.9997967915355870	-0.026118629504023900	0.00017700924769514000	-0.02072977415174900
0.998461279901187	0.9957319996650230	0.9978297202395430	-0.017417776136530000	-0.005407079564328510	-0.008407810552175330
0.9949964871100760	0.9934860578723530	1.0004249522449700	0.00424079388649967	0.008602540938374340	-0.024669733816505500
0.9963611004215810	0.9944642759947770	0.9989124342065120	-0.004280478941512530	0.0025045572004141400	-0.015187062478613100
0.9953524489904390	0.99284773088225	0.997693377426091	0.002019122597151150	0.012578483655785300	-0.007554641678640930
0.9980604051794800	0.9930758599904000	1.0004449028972900	-0.01490804869472440	0.011157823811709600	-0.02479493085798850
0.9955797130414160	0.9940575923924420	0.997431064859516	0.0006003040924711040	0.005040454806546480	-0.005913552652859120
0.993115978333794	0.990569674699048	0.9927178112800230	0.01596441322116080	0.026746991903086900	0.023500286152521900
0.9938259597990240	0.9938471382608150	0.9981151592416800	0.011540791735049100	0.006352340251377960	-0.010194336308546400
0.9940419743141690	0.9939902037770150	0.9978257163774100	0.010194258077662800	0.005460562012227700	-0.008382764971599780
0.9953092768045630	0.9944258695055330	0.9940917662711880	0.002288636095852630	0.00274407277365118	0.014940281952323100
1.0008704454258200	0.9930734416130610	0.9939220841369960	-0.03252194660624400	0.011172885997948300	0.015998087172230500
0.9960126873491910	0.9923475504362940	0.9956276529808260	-0.002103734931521090	0.015692173212598500	0.00535740528170156
0.993371878589075	0.994099277777579	1.0017318822440300	0.014370363728675600	0.0047805807602473700	-0.03287509355131250
0.9940770567087360	0.9912241217022890	0.998917841094416	0.009975538760602540	0.022679946302439100	-0.015220933321173700
0.9952140191265020	0.9953592036813240	0.99825385703901	0.002883199016870010	-0.0030794803401474600	-0.011062607115639100
0.9983207981757390	0.9901390638735450	0.9965901748034000	-0.016538158396552900	0.0294215255917728	-0.0006556266782761650
0.9975718669738010	0.9929938771446850	0.9936325521210650	-0.011850841148087800	0.011668408540016700	0.01780259156495320
0.9929492307575930	0.9940120174286200	0.998519664244836	0.017002879524141000	0.005324569945608500	-0.012726958987321200
0.9957754546594760	0.9952213395417070	0.9952898976694770	-0.0006220238448120010	-0.002218923984388	0.007466030842175950
0.9911665587130280	0.9883913905426160	0.9971861157349410	0.028094233539530100	0.040264515965463000	-0.004381475520395840
0.9959127544274230	0.9942267612013580	0.9992956253395390	-0.001479494342000790	0.003985709611827620	-0.017588089738992200
0.9969444772318860	0.9958925091837110	0.999921313757366	-0.007926912533361430	-0.006409516613938440	-0.021510620803537400
0.9980063872023310	0.9939964538700330	0.9994420325239200	-0.014569931844450300	0.005421588367177910	-0.01850574524582330
0.9949380374273670	0.9954021564374920	0.995492233030451	0.004605502694249750	-0.0033476244066072900	0.006202915884626380
0.9986721425832050	0.9939518262308670	0.9973195705321130	-0.01873830706503360	0.005699803680611910	-0.005216140492214740
0.9910731240224820	0.9961051956149060	0.9965959191282760	0.028674987442523000	-0.007738049276393650	-0.0006915347470341940
0.9974547129527000	0.9951279789781990	0.9982840984593850	-0.011117922310565800	-0.0016362449163462400	-0.011251936748267300
0.9980013719857470	0.9953080484451370	0.997192465324615	-0.014538529391014300	-0.002760158773822220	-0.004421182343103970
0.9925802806554150	0.9938459424812110	0.9948185837466000	0.019300043149831300	0.006359796979067390	0.010407279350326800
0.9940660001335800	0.9946083154900320	1.0026583486481400	0.010044489205072300	0.0016061456838638700	-0.038698227735958800
0.9947626635684430	0.9918695111950320	0.9969873391557200	0.005699724343648270	0.01866655617282820	-0.0031384644070954300
0.9968237724233800	0.994594826840404	0.9961667596984660	-0.007172257023575400	0.0016902788769906400	0.0019902333227368500
0.9927445322225220	0.9944350437860990	0.9954589304955280	0.018277480521089100	0.0026868690497731100	0.006410833468158520
0.9966694702271850	0.9927428355700590	0.9985363588796130	-0.006207702741511550	0.013231588854440900	-0.012831486986405100
0.9975018356337040	0.9928142269408210	0.996564961945755	-0.011412710096579100	0.012787115888303800	-0.0004980414411080690
0.9966605737665080	0.9927930821904280	0.9971393561782370	-0.006152094126403970	0.012918760877367600	-0.004089051017593670
0.9976175943792040	0.9956085168680650	0.99620492719864	-0.012136923486583300	-0.004636009271930940	0.0017517839963379700
0.9954501579992200	0.9940454101766500	0.9968495190127220	0.0014091499944350400	0.005116409669488280	-0.0022767743548572900
0.993706498146988	0.994878500385618	0.9945562954884050	0.012285324564701000	-7.94280015899368E-05	0.012043500822398000
0.9968133059479310	0.9952699592525970	0.9992068816926800	-0.0071068371839140500	-0.002522394206956920	-0.01703196634955190
0.9970030746319980	0.9927334355871060	0.9957004082526840	-0.008293290589438740	0.0132901195700694	0.004903075170933830
0.9926794434493300	0.9962843407953940	0.9959835332743930	0.018682720314841600	-0.008857297130460750	0.003134845991982120
0.9992186753403630	0.996030540515332	0.9959558596593650	-0.02216231136604560	-0.007271669472776340	0.0033076947354049
0.9960546044871500	0.9956668543399070	0.9981030781261100	-0.0023655704501895500	-0.005000274138070600	-0.010118719968254900
0.9945191000208840	0.9976131202026770	0.9940391834552780	0.007219056976024000	-0.017165374755017300	0.015268099951730300
0.9944434076276600	0.9933579298895650	0.9956663236026470	0.007691143991065010	0.009400821749386070	0.0051159301343762900
0.998430299960734	0.9959264513749120	1.000091945063450	-0.017223784806796100	-0.006621506665328760	-0.022580729819697000
0.9923240161319720	0.9916352105400970	0.9946436451795300	0.020895075039499100	0.020123889675058100	0.011498646298200700
0.9941391606592350	0.9908695306381900	0.9993453509744490	0.00958833760549314	0.024883857350956300	-0.017899756530272300
0.9975879448484280	0.9920370252252780	0.9937244440972220	-0.011951431150504400	0.017624452221905500	0.017229925612004900
0.9943129579461970	0.9920950519200340	0.9939290696507740	0.008504659384248000	0.0172634145559879	0.01595454909684670
0.9943537299595850	0.9949121338607020	0.9992782018457510	0.008250412295501920	-0.0002892974091900520	-0.017478923819931100
0.9953249747979920	0.9892222535005240	0.9957858885745650	0.0021906206252383900	0.035112026630262700	0.004369266046889560
0.9958955466894470	0.9947025282621840	0.9992658624032520	-0.0013720277479177200	0.0010184313855477700	-0.01740159076608820
0.9962522865652640	0.9959813413808350	0.9977026593090230	-0.0036005720675372700	-0.006964364696222390	-0.007612733810053690
0.995872257286483	0.9961632956008400	1.0020261725730000	-0.0012265692626619000	-0.00810101415723359	-0.03472419720611410
0.993805000674679	0.9961923512749620	0.9930378430089750	0.011671418417218000	-0.008282534560911020	0.021507485816024800
0.9980303790869130	0.9946904384577230	0.9978674537962290	-0.014720097706297300	0.0010938385907871900	-0.008643961041484800
0.9973728389489710	0.9881054985108350	0.9950970213910030	-0.010605765434578400	0.04203643224345980	0.008669848064908490
0.995869039093122	0.9943588519532780	0.9955527404992580	-0.001206471231291480	0.003162051381124830	0.005825133913224500
0.9981468908388270	0.9921216486822510	0.991899105854357	-0.015449408108638100	0.017097914963076100	0.02859535681994660
0.9997680931492110	0.9922038364883940	0.9978133065530680	-0.02560627143245430	0.01658651050204150	-0.008305093425426580
0.99532256626474	0.9939367029925030	0.9959982053217900	0.0022056736461983400	0.00579407629779453	0.0030431746393202500
0.9962107154462950	0.9955692079369590	0.9951008443493940	-0.0033408394228224500	-0.004390558884897690	0.00864597699748081
0.9962897199422860	0.9947123422954230	0.9933557704375520	-0.00383444868071134	0.0009572068028690210	0.019527147475581800
0.995908285382932	0.9950071855509820	0.9965728604369460	-0.0014515952629524100	-0.0008824117292415960	-0.000547406117540796
0.9939676057624320	0.9942867672454560	0.996022611348993	0.010657888024802100	0.0036115474069959500	0.002890748508838650
0.9948580509874920	0.9935920888522940	1.000760965089880	0.005104593465652850	0.007941845052571100	-0.026778336590476500
0.9965572135891130	0.9923869936946830	0.9993370837588610	-0.0055060549104291500	0.015446685538266800	-0.017847931889104700
0.9962775032806080	0.992076990300933	0.9936386108775920	-0.00375813046573097	0.017375792648527100	0.0177648527145662
0.9963773849774700	0.9961404611284940	0.999900628131551	-0.004382238447449290	-0.007958361797912740	-0.02138088826991450
0.997242345118362	0.9955359019625190	0.99802131002054	-0.009789579281071860	-0.004182606979846170	-0.00960689187897407
0.9954263208148980	0.9940445414935450	0.9990585290180760	0.0015579667259497600	0.005121813389430190	-0.016102357788583600
0.9941759444850170	0.9916645308005970	0.9955953445371510	0.009359009341845670	0.019941531089882300	0.005559129136146660
0.9958894169885400	0.9955347537346410	1.0002247255403100	-0.0013337642739531900	-0.004175430722764120	-0.023413612519082300
0.9920718679550070	0.9925872788908510	0.9983559670070880	0.02246410765041130	0.014200020514136100	-0.011701919168183900
0.9970905741782320	0.9939811210686770	0.9946818902665470	-0.008840420804214870	0.005517177262430670	0.011260062271469700
0.9968280832246370	0.9982451531815720	0.9967544712241280	-0.007199218035131090	-0.021120996762206400	-0.001682608851129450
0.9956906724637660	0.9911106182055100	0.9951644881457910	-9.25546615296042E-05	0.02338548534885280	0.008248786917907070
0.9954702737882620	0.9945117704101890	0.997554972061065	0.001283566180276030	0.0022083278437620000	-0.006688700836920930
0.9973582716545520	0.9928115785696970	0.9980462824267810	-0.010514662626787700	0.012803596397348900	-0.00976321236080531
0.99665281776477	0.9939112477515900	0.9983495281920860	-0.006103597623500900	0.005952736854292510	-0.01166161070168550
0.9909899093314810	0.9989465624852700	0.9993036781186280	0.029192209885239300	-0.025513746694022600	-0.01763858672822990
0.9947251639736850	0.9931030013264550	0.9970281421270660	0.005933656294027390	0.010988775792060400	-0.003393616959296580
0.9968970157020390	0.9927444100168190	0.9962612257735330	-0.00763016445275615	0.013221801800058700	0.0014000116667427300
0.995671239389585	0.9913072552941950	0.9972101126137480	2.8789431743522E-05	0.02216313038377040	-0.0045315349052932600
0.9949031205003900	0.9906458273858470	0.9953868133470070	0.004823377081189090	0.026273870935703700	0.006861060881488130
0.9990211084671120	0.9908799170638250	0.9972935308928750	-0.020924362235224000	0.02481933048572960	-0.005053275768144680
0.9929063638655110	0.9939228363218790	0.9980774541456030	0.017269825004013300	0.00588048532607714	-0.009958322503651720
0.9961226239630090	0.9951999866296230	0.9941346596589250	-0.002790464872109140	-0.002085652103589110	0.014672864429690100
0.996564311364784	0.9955459532172070	0.9993565590522770	-0.005550418999075440	-0.004245362487689370	-0.01797000846043300
0.9955076701197020	0.9943503917557420	0.9993588008513170	0.0010500793654980100	0.003214776401979460	-0.017984047079224300
0.99258173419559	0.9935466709392390	0.9970554458228580	0.01929099065451600	0.008224869395745560	-0.0035643291129121300
0.9956212857598760	0.9950691187902190	0.9942823330585190	0.0003406992919650670	-0.001268908416655060	0.01375208178524400
0.9958401951574250	0.9951383023735840	1.0017131319242200	-0.0010263345804650200	-0.0017006671373406700	-0.03275727193856290
0.9921220151576670	0.9984370662208220	0.9993102477098390	0.022152097990492100	-0.022322604230798800	-0.017679747830735700
0.992384552426631	0.9895920277474380	0.9951588881306550	0.02051833341638860	0.032817524820281000	0.008283737044378810
0.994759835637766	0.9938004832532010	0.9958222537256040	0.005717347455144240	0.006643145160864230	0.004142169577234820
0.9971139929697420	0.9955527369943920	0.9969313555152340	-0.008986877464084150	-0.004287722075014180	-0.0027884481169797700
0.9980011071980310	0.9945237427306870	1.001440455605900	-0.014536872027989400	0.002133648020500790	-0.031044484052077200
0.9953892673585700	0.9952405534276940	0.9973055240602420	0.0017893012786242600	-0.0023388442637357300	-0.005128286745827720
0.9951221199431820	0.9928430275416130	0.9979858743795120	0.0034567732725945700	0.012607769544935800	-0.009385108341023420
0.9962775914707000	0.9961363957281370	0.9975223324326690	-0.003758680103444480	-0.00793295117561937	-0.006484486306840710
0.9933763633033580	0.9927919217628590	0.996905012407732	0.01434240619160010	0.012925970538316100	-0.002623732214758480
0.9950450989728440	0.9934614517583480	0.9980009679226000	0.0039374392685128000	0.00875585478713061	-0.009479568119764360
0.9968833004016160	0.9927186476027900	0.9973667362110920	-0.00754442174469502	0.013382189541390600	-0.005511173846914930
0.9967595745619060	0.9940136903012930	0.9968708535989410	-0.006770937471568770	0.005314137153441180	-0.0024101807046652500
0.9967286584450150	0.9946400070405220	0.9964215046109260	-0.006577684325428110	0.001408440350373470	0.00039850637636950300
0.9957281731460220	0.9904103288584630	0.9996083797147330	-0.0003267480207795890	0.02773683967190890	-0.01954849537392660
0.9962671251418490	0.995207236881327	0.9965415618918660	-0.0036932759862349300	-0.0021308986262678900	-0.0003518089759810200
0.9962430416507950	0.9953719566053720	0.9959814766269240	-0.0035427948966576200	-0.003159091461096220	0.003147693204381180
0.9956395994638430	0.9945862265256290	0.9984403651823490	0.0002263597899438870	0.0017439028561589500	-0.012230367125895800
0.9951500857917630	0.9922582025213590	1.0018645662573400	0.0032822268396019600	0.01624822664179060	-0.033708729422950200
0.9975149247646450	0.9949442740053870	0.9942550804868400	-0.011494608995589600	-0.0004898462243320050	0.013922013444796700
0.9967146130125140	0.9938585060823650	0.998377511470916	-0.006489885679189190	0.006281496685983310	-0.011836801852973100
0.9988444973926410	0.993960869269249	0.9995721002860010	-0.01981790665771500	0.005643416556147180	-0.01932104431527920
0.9946521944959320	0.9923394093086240	1.0012676188508100	0.006388860854304180	0.01574281875279300	-0.029959058878446000
0.9985855496042930	0.9906699191431850	0.9956326170588340	-0.018195989828981300	0.026124199107208000	0.005326403173154380
0.991702736924474	0.9935538174998560	0.9987517418673400	0.024760361543643200	0.008180342380886960	-0.014180452683724500
0.9965701556038790	0.994179600552624	0.9989745039204800	-0.00558693788418217	0.00427977323477073	-0.01557592621994030
0.9967403391479860	0.992157035680954	0.9973240438381580	-0.00665068519282205	0.01687774279692810	-0.005244129371298460
0.9954409666190870	0.994318632467574	0.9976211288865120	0.00146653993676702	0.003412836503194630	-0.007102598168138300
0.9967020785184230	0.9908578436691680	0.9978473157232000	-0.006411515796538350	0.024956513341102300	-0.00851793665885819
0.9969250433495390	0.9940078902851850	1.0007214726659200	-0.0078054131680907200	0.005350308910980850	-0.026530469489469000
0.9949680905466940	0.9950957326791800	0.9990891533530800	0.00441798232278787	-0.0014349940493485000	-0.016294260963921200
0.9943460624979610	0.9940532208769020	0.9991175041085720	0.00829823414853458	0.0050677047214657100	-0.016471901334610000
0.9959007832766710	0.9926840493712800	0.9972641887486100	-0.0014047399984682200	0.013597594375884300	-0.004869762042787790
0.9939649556287780	0.9928024404276490	0.9992560066593660	0.010674404229206800	0.012860488568465900	-0.017339802720654000
0.9941707363759350	0.9960756680620530	0.9980953494408840	0.00939147471976937	-0.007553594275278910	-0.010070344898974600
0.9952739761273660	0.9958704396077440	0.9943496057549610	0.0025089646136712900	-0.0062716546023964500	0.013332576931628600
0.9946840113687720	0.9915326283722970	0.9988711708319810	0.006190390782660870	0.020761803352868800	-0.014928564235336300
1.0002146366127400	0.990515147313178	0.9989911862407180	-0.028406751643796800	0.027085709794791700	-0.015680432782109000
0.9969496650820060	0.9935408944073790	0.9950140965592830	-0.007959335311881150	0.008260853211593130	0.009187326421801520
0.9959336859708110	0.9922340111227530	0.9975128416122450	-0.0016102490675707300	0.016398762484196400	-0.0064251141036037700
0.9950810900513390	0.9953276770102880	0.9973689821924610	0.003712817260673790	-0.0028826885328900500	-0.005525209312831180
0.9963806310408840	0.9908169721173630	0.9923200683751560	-0.004402514837174660	0.02521045553143390	0.025976087967845500
0.995643076712845	0.9918888561482030	0.9978599728255120	0.00020463113162267400	0.01854623029707310	-0.008597148189124530
0.9970911341301500	0.9931914448730030	0.996095410023174	-0.00884394028091487	0.01043790667140920	0.0024359649755932300
0.9970961563079960	0.9953349733712430	0.9950333238820170	-0.008875329525964860	-0.002928231070137200	0.009067346339411050
0.9960428838309160	0.995362748099837	0.9958334062792510	-0.0022923480011795500	-0.003101595604819450	0.004072509631378920
0.9979216469439040	0.9906284698261910	0.9965298818622190	-0.0140395601228044	0.026381723005853500	-0.00027880709403899000
0.9943593327129540	0.9933419676936450	0.9979735546931960	0.008215461967542410	0.009500260184989490	-0.009308006913249920
0.9938502221535340	0.9943242554439640	0.9974293469578650	0.011389563081563700	0.0033777598891276700	-0.005902820126790370
0.9982516722401010	0.9925735482981040	0.9960347352417090	-0.01610536378784430	0.014285506418521400	0.002815001536346930
0.9986405555146320	0.9929183632564320	0.997296097965645	-0.018540473891149400	0.012138653980300700	-0.005069331897696230
0.9953571341968110	0.9932037394997410	0.9961269134201340	0.0019898870743134600	0.010361322423445600	0.0022391533042150200
0.9945946445406930	0.9944860961329390	0.9952214425381110	0.006747851240925160	0.002368453165453370	0.007893308659341300
0.9958741813323160	0.9907802764175980	0.9965073843716250	-0.001238589757965160	0.02543849673254880	-0.00013817605611848300
0.9907221763532820	0.990346156211158	0.9974605600105630	0.03085594500498560	0.028135422168630300	-0.0060980661821461100
0.9948517124039950	0.992549679701913	0.9997282958589630	0.005144155830186610	0.014434089270164900	-0.020300280792482800
0.9959597110788440	0.9956420341722020	0.995301360078089	-0.0017728119634022000	-0.004845301738923820	0.007394482932796850
0.9957059223160860	0.9913790845772390	0.996465983251643	-0.00018778556540186200	0.021716557819701700	0.00012053802688372300
0.9964116863363760	0.9952199425271130	0.998702859521904	-0.004596582030083550	-0.0022102025723895400	-0.013874270327431900
0.9974792099256720	0.9912981137406260	0.9993398840751490	-0.011271167593991400	0.022219972470727400	-0.017865483907736900
0.9955821554661370	0.9945457384410640	0.9990738780392380	0.0005850344114664130	0.0019964664195085800	-0.016198543022941600
0.9962722657780870	0.9946357047250080	0.9981605556365500	-0.003725395739844100	0.0014352770764050800	-0.010478493781381100
0.9955815931996650	0.9928471177882070	0.9951686203622410	0.0005885389793518030	0.012582310955897000	0.008222996702170000
0.9944344438621000	0.9948782809126020	0.9986197510755930	0.007747055383608750	-7.80760342471961E-05	-0.013353761155061200
0.9926898433554130	0.9987929518859640	0.9947594355416070	0.018617966703637000	-0.024551446983774700	0.010776291017729600
0.9973348306423870	0.9940419389354920	0.9980114542621370	-0.010368022232660500	0.0051380380198948400	-0.009545189106729780
0.9944228722466010	0.9920183783757590	1.0003341490463000	0.00781921542336919	0.017740457418109400	-0.024100057831446000
0.9953568058374960	0.99311372522793	1.0008336652994000	0.0019919112750248900	0.01092199564657700	-0.027234634231856000
0.9990309725198690	0.9945006054392470	0.9953702380546540	-0.02098615908702300	0.0022779683969376400	0.006964528928305480
0.9932978753793070	0.9955631764397330	0.993260203339863	0.014831386314550800	-0.0043529075089858500	0.02012249638396480
0.9931709047546280	0.9920395375022530	0.9962498581034010	0.015622285588173600	0.01760881121028470	0.0014710546377835100
0.9947601155233320	0.9972485550783550	0.9981243030362740	0.00571562093976789	-0.014884866567877000	-0.01025157284652860
0.9936601480597510	0.9928200651267520	0.9952561969786060	0.012574184194015400	0.012750754610306600	0.0076763866831904600
0.9959841658495900	0.9907959977074820	0.9997295272624520	-0.0019255634997537700	0.025340814138588100	-0.020308026481717500
0.9962364298804090	0.9955758315536200	1.0016492196051300	-0.003501477168372900	-0.004431917633883280	-0.03235578129009770
0.9956952947699730	0.9920137750961800	0.9976848316462080	-0.00012143637892122500	0.017769098559004200	-0.007501183908029920
0.9974567113133680	0.9966225494499740	0.9955212842934290	-0.01113042990716550	-0.010970857060988100	0.006021538035994970
0.9954843287018470	0.9945647988639450	0.9960135330590480	0.0011958490189688400	0.001877584593037490	0.002947438624280150
0.9930985225748160	0.9929768014592630	0.9976035286366120	0.01607312111303350	0.01177475961542600	-0.00699249953629253
0.9965472200618940	0.9898182649467710	0.9963757633620970	-0.005443608145782230	0.03141328758147600	0.0006843516701573230
0.9952135432264680	0.9943129144465470	0.998541862495993	0.0028861783145419000	0.0034484997262331200	-0.012865961475906200
0.9969909168323340	0.9937394330897130	0.9972639397592390	-0.008217288132625990	0.007023629894180840	-0.004868209660417230
0.996014349708148	0.997297294463465	0.9952977515066650	-0.0021140972178631300	-0.015189700122388500	0.007417001194351160
0.994940691963726	0.9924239724544280	0.9984170838704460	0.004588955496557470	0.015216562226521800	-0.01208459158609070
0.9923053824006310	0.9922812121219640	0.9968195690428590	0.021011042476538700	0.016105031749568600	-0.002089539158597200
0.9921579532360770	0.9919909856392260	0.9993875052288990	0.021928463008622300	0.017910896803671800	-0.018163964236524300
0.9906905315949310	0.9952220625361040	0.9978657944677790	0.031052575597748700	-0.0022234457959257100	-0.00863358133734236
0.9958407957821730	0.9941850730465450	0.9968116941616290	-0.0010300977566976700	0.004245645124739140	-0.00204031741859448
0.9927408886440300	0.9964876573646300	0.996200917672021	0.01830015220504390	-0.010127795245453300	0.001776805003943510
0.9945437821908600	0.9959325550751670	0.9967594767866620	0.007065113517787400	-0.0066596187821198800	-0.0017138800421944000
0.9954952051625890	0.9930251432004980	0.9949850328377870	0.0011279195377452100	0.011473687341977800	0.009368712071218620
0.9919807841133980	0.9918607035994670	0.9977793364624290	0.0230307966020016	0.018721363493187400	-0.008092532254013450
0.9934414488282580	0.9931018906157310	0.9926926353272100	0.01393691622531700	0.010995705662580200	0.02365704326166520
0.9948775594324070	0.992703544176187	1.000454413616380	0.004982880830023700	0.013476229791431000	-0.024854606681185200
0.9970812623264090	0.9935039478278190	0.9989750399126400	-0.008782192813843610	0.008491071332143230	-0.015579277217552500
0.9958421758523610	0.9945972855421620	0.997290565120818	-0.0010386954645672900	0.00167492552716687	-0.0050347228374367000
0.9951311428319890	0.9946664112954070	0.9968859051597710	0.003400452694901810	0.0012437357413558900	-0.0025042628880118300
0.9928004497771620	0.9958050762287980	0.9957531062239510	0.017929349630053800	-0.00586344654227565	0.00457399055614566
0.9940936894932670	0.996009097971386	0.9978642959181850	0.00987184808622265	-0.007137727267132830	-0.00862418582883
0.9966306838332630	0.9929016180051090	0.9965750712575140	-0.005965265236635520	0.012242929741057600	-0.0005612274204088120
0.9933355571709640	0.9960379169570580	0.9993126072412610	0.014596642890480100	-0.0073177671477557500	-0.017694547742962900
0.9957341584004560	0.9972110787216620	0.9969644047275490	-0.00036410308484834200	-0.014650467833771200	-0.002995078511936510
0.9953755197960100	0.9947088119742810	0.9997497258674650	0.0018751133182459000	0.0009792435054525060	-0.020434658202802600
0.9967083727623520	0.9933706505112130	1.0001196228835400	-0.0064508622291001200	0.009321573030152890	-0.022754367424450700
0.9964447090362010	0.9922907852128050	0.9948372089493960	-0.00480296491971673	0.016045458363953900	0.010291075958828400
0.9953673363077400	0.9906704904962390	0.9966880675311300	0.001926180194581480	0.026120645061614400	-0.0012674954358092400
0.9953861944967510	0.9982805708919100	0.9980890182556590	0.0018084737775190300	-0.021342737324384400	-0.010030695548971700
0.9976494161277600	0.9930178423257420	0.9959488432523790	-0.012336025249456000	0.011519146281387100	0.0033515202650708500
0.9943875450411840	0.993698933942848	0.99855880318419	0.008039535977418280	0.007276029136621930	-0.012972035568992500
0.9939145054218810	0.9967597126430040	0.9961377212848580	0.01098887091062420	-0.011828237631193100	0.002171636252333790
0.9978051629709140	0.9928030920556400	0.9979395507421270	-0.013310578046785300	0.012856435988147300	-0.009095159972004290
0.9954096594599180	0.9935749322203350	0.9980565646806580	0.0016619748815070000	0.008048762644377680	-0.009827554534671140
1.0007724090815400	0.9935800758684560	0.9964083862847690	-0.031906609478703400	0.00801669797639742	0.00048048384194037800
0.9962511106186660	0.9925954870125570	0.9966636173822840	-0.003593208715716080	0.014148932169629300	-0.0011146712933809100
0.9948572876114180	0.9949299262158810	0.9970227633878090	0.005109356647570320	-0.00040032107084936400	-0.003359960736915430
0.9965720690834740	0.9956608373166100	0.9996517087194760	-0.005598911030494530	-0.004962703146738900	-0.01982014359826330
0.9967491460807250	0.9926806019003360	0.9969340729353440	-0.006705730673722110	0.013619065954273700	-0.0028054142951686400
0.9958595325349380	0.9948393192668740	0.9958590710099870	-0.0011471033536455500	0.00016501681453046200	0.0039122202664703000
0.9944603341225050	0.9909188752281890	0.9996649406762140	0.007585576024642520	0.024577212016677300	-0.01990310089932950
0.9926775796091500	0.9891935158718580	0.9987434223396040	0.018694314458320400	0.03529032438974860	-0.014128330812252900
0.9961780536907890	0.9963518039959300	0.9948000848017050	-0.003136768719195680	-0.009278840102835450	0.01052268846663740
0.9912573180055650	0.9929513081632280	0.9939618408011720	0.02753002015695300	0.011933511896170800	0.015750247582359200
0.9930073940294220	0.9926702205566000	1.0001908377475700	0.016640663855236400	0.013683692813339500	-0.02320105501454070
0.9939264547330480	0.9933138164778770	0.9957662165793980	0.010914396343246200	0.009675639684928870	0.004492110707437100
0.9985259234159500	0.9974520870788870	0.9985239335398830	-0.01782258910553880	-0.016157931241775500	-0.012753672507241700
0.9959939384273700	0.9934523704395450	1.0021928374735700	-0.00198660810690471	0.008812435615286700	-0.03577167401767730
0.9970593999609010	0.9942572049968050	0.9975030748846290	-0.008645507063885380	0.003795894357308820	-0.006364020789030080
0.9930079574047160	0.9942086509453860	0.9978812889952880	0.01663715748171180	0.004098643243540540	-0.008730535746058120
0.9968652289290050	0.9927174077218050	0.9989367656206560	-0.007431452965527330	0.013389909750907300	-0.015339506344907800
0.9928246842212110	0.9904253482234790	1.0010085467252100	0.017778444571468300	0.02764353952047690	-0.028332413743791300
0.9959992502967490	0.9952775478522900	0.9988926739112200	-0.0020197820773912600	-0.002569759278824840	-0.015063251836893500
0.9966978936754950	0.9941395606838100	0.9942268672138310	-0.006385360676068830	0.004529410613642760	0.014097924414498000
0.9967887008288000	0.9931148623290300	0.9988661449880990	-0.00695301278425162	0.010914915717499500	-0.014897059330505100
0.995118467813871	0.9944571761737180	0.9977923140829410	0.0034795606241825200	0.0025488185976064000	-0.008173739945738490
0.9928067314837410	0.991076447908411	0.9948502206129280	0.017890215702974000	0.023597896815598000	0.01020988060643580
0.9933893029580740	0.9932030993744580	0.9971681483766150	0.01426180063425330	0.010365313920667900	-0.004269104254031010
0.9956846950261360	0.9954943402655810	0.9967672113908090	-5.52250602527495E-05	-0.003923123247434050	-0.0017622211208604300
0.9920618153669680	0.9933500044597640	0.9981038299123510	0.022526642018407300	0.009450187891153230	-0.010123419538729800
0.9939134403737740	0.9922418038874390	0.9962833369293030	0.010995510456164300	0.01635026334150510	0.0012618594678555800
0.996872416498595	0.9942494526543000	0.9984423764464580	-0.007476389221803100	0.0038442151985522600	-0.012242953605752300
0.9933679149070300	0.99228648921705	1.0000881613074800	0.014395057031953500	0.01607217805750300	-0.022557004454855500
0.9974418523966520	0.992949799550561	0.9963517977013970	-0.011037462285996000	0.011942910576579800	0.0008340861507171780
0.9958291707206440	0.9950598536178730	0.9955054281286510	-0.0009574633648192200	-0.0012110871830258500	0.006120534499719950
0.9953333532325100	0.9901669265367990	0.997439520699075	0.002138351382202760	0.02924853335559930	-0.005966449086099040
0.9953343222604320	0.991510455960655	0.9981064087030370	0.0021322864149740200	0.020899693219883600	-0.010139569125607500
0.9987152621401720	0.9938385961044240	0.9941789563898170	-0.01900838733961210	0.006405598072266880	0.014396675381894500
0.9957099565153180	0.9888505421966080	0.9970660805131570	-0.00021296848313238000	0.037417686940065700	-0.003630825907129410
0.9966981257512990	0.995610469825632	0.9967930166027160	-0.006386811916893750	-0.00464819951048777	-0.0019235555177205300
0.9953407198920750	0.9920177479625110	0.9964447425391990	0.0020923284493546700	0.017744386077986800	0.0002532779194446070
0.995618064802701	0.9995626022111460	0.9943596094765810	0.0003608186321451740	-0.029374398881757700	0.013270184045252200
0.9959977312667960	0.9950000627677350	0.9956570172767680	-0.002010296039861580	-0.0008379786420202900	0.005174042481502090
0.9961594172080650	0.9957517405175910	0.9956747182756540	-0.0030203503750371700	-0.0055303508809268000	0.005063508088229400
0.9951945554052080	0.9920177760186900	0.9982712146051580	0.0030046789568732900	0.017744196650886700	-0.011171297303336600
0.9990958739758770	0.9953407908051290	0.9979761719504730	-0.021392809383672500	-0.0029645325425764700	-0.009324352901419420
0.9959060937979300	0.9939252505822100	0.9969400997345050	-0.0014379278054307500	0.005865477306195690	-0.0028430989858279800
0.996271875839816	0.9940682276468200	0.998671043750082	-0.003722963982031910	0.004974150655825570	-0.01367499049453680
0.9955757534243200	0.9949142536986350	0.9989061415429890	0.0006250123063692720	-0.00030252167921497900	-0.015147625965251100
0.9950115372153640	0.9948495910045330	0.9964640996393800	0.004146873804746450	0.00010093184516975600	0.00013232579598724100
0.9956343547829580	0.9918188135978330	0.9980733989828360	0.000259109241154693	0.01898192015536080	-0.009932928841327290
0.9990267963456130	0.9934184778358470	0.997645786223646	-0.020959993216446600	0.009023609593395120	-0.0072568751686705300
0.9959668648927250	0.9923220681983470	1.0009086486978500	-0.00181748767759381	0.015850776867000100	-0.02770530414524200
0.9965466110197200	0.9944150436499140	0.9928013230179630	-0.0054397932483785	0.0028116036560480100	0.022980322355222400
0.991800254807684	0.9940662401372190	0.998851840446698	0.024153813868969600	0.004986529246408520	-0.014807470578623500
0.9986988959656430	0.9944788577132130	0.9959932731881720	-0.01890588761749200	0.0024136040571846000	0.0030740105483665200
0.9987824053657610	0.9914087794547890	0.9947586746395620	-0.01942895678859180	0.02153192258570500	0.010781028663274300
0.9958897706804020	0.99613886865575	0.9969536028150330	-0.0013359508341085000	-0.007948409543116060	-0.0029275224764518200
0.996339862505891	0.9979391612351160	0.9976036311527180	-0.004147766037634320	-0.019205603679893900	-0.0069931315294370700
0.995670759490569	0.9942275627410310	0.9989333174062220	3.17892252070779E-05	0.0039807215538598100	-0.015317893029921200
0.9984669273491780	0.9896830354805630	0.9944867240754610	-0.0174531227960342	0.03225268940350240	0.012477437023403000
0.9961248322547180	0.9911102327579880	0.994762505716293	-0.002804281794244710	0.02338789757492790	0.010757142501144700
0.9939975102479960	0.9936101589816130	0.9945434327476610	0.01047144405051140	0.00782924166146569	0.012123717310717100
0.9961200540883660	0.9955340053625730	0.9986829376205530	-0.00277443871030436	-0.004170761549187400	-0.013749490241328600
0.9949938551983040	0.9925343392870210	0.9924761930553400	0.004257208937373930	0.014529588383418300	0.025004380627524600
0.9966312465431460	0.9934095056420910	0.997734100711372	-0.005968787211035710	0.009079480639587470	-0.007809451705301630
0.9968128944190620	0.9955453231867360	0.9973294826921230	-0.0071042652771391100	-0.004241431214641120	-0.005278140325479010
0.9943864065179030	0.994478951141384	0.9965456284843610	0.008046625657150260	0.0024130142125301500	-0.0003772210258219990
0.9942037714424820	0.9947419264313270	0.9945678769560110	0.00918548881335447	0.0007726382449739970	0.01197126206987570
0.9986750392028630	0.9934687933469120	0.9951584881906210	-0.018756452499630600	0.00871009017653146	0.00828624037090565
0.9952478921497150	0.9962802919673540	1.0010490166804300	0.002671784853189440	-0.008831987149249870	-0.02858648625245450
0.999840843703896	0.9938539528275000	1.0016965770522000	-0.02606244671842230	0.00630986361140579	-0.03265328675765960
0.9952577906072390	0.9942437758828350	0.9957988811374410	0.0026099869690187900	0.003879614323399020	0.004288125595082770
0.9941178405828580	0.9927123004689910	0.9981510832826800	0.009721280420381740	0.013421711674735200	-0.010419207055924200
0.9929852532776300	0.9925934616854870	0.9993928497017270	0.016778560834482400	0.014161542898138200	-0.018197450252244900
0.9979698770371250	0.9913736373838790	0.9953322944185260	-0.014341409761836400	0.021750405896699500	0.007201367539837050
0.9969725406378070	0.9936849181892330	0.9986123916364650	-0.00810238084337114	0.007363387355145210	-0.013307655744445800
0.9952246163094760	0.9928087478520390	0.9981246985526400	0.0028170581160865	0.012821234806365800	-0.01025405686837550
0.9947888220333270	0.9928192679924980	0.9996220581047170	0.005536525074392010	0.012755716658853100	-0.01963425450447350
0.9962597493665740	0.9940260875180650	0.992131195010986	-0.0036471736984379700	0.005236862953985940	0.027151420594372000
0.996433939554354	0.9918257763498510	0.998981391285262	-0.004735655317458130	0.01893861196597510	-0.015619080597187300
0.9950371203174170	0.99447463238422	0.9992396005881560	0.003987231079291270	0.0024399704810993100	-0.01723701113630620
0.9950497138384210	0.9934982730725530	0.9975042669706910	0.003908648533294220	0.008526419553015590	-0.006371476367435360
0.9978223813458030	0.9952898118459370	0.9972504525622310	-0.013418340544625500	-0.0026463366213565700	-0.0047838459103611600
0.9954010927762490	0.9914948449379890	0.9973764462678950	0.0017154587961959500	0.020996765685180800	-0.005571894329519080
0.9943083086959640	0.9968481951260100	0.999748986495279	0.008533659770783100	-0.012381396838300000	-0.020430038283301400
0.9956983557784710	0.9944221892338830	0.9964052804912310	-0.0001405382109550950	0.0027670247950169100	0.0004998912003322450
0.9980086727354430	0.9946972378502400	0.997757156348023	-0.014584232364943600	0.001051445802268750	-0.007953747439552620
0.9979699467495330	0.9967030707164400	0.9993770781400090	-0.014341840785194600	-0.011474169171215200	-0.018098596668708700
0.9985252036033460	0.9942725778304820	0.9998390319152070	-0.01781807420146950	0.003700034492155650	-0.020994647544298100
0.9971737811576580	0.993079678410361	0.9954013205569630	-0.009360761099904370	0.011134058313794100	0.0067704830031483600
0.9946755281533330	0.9919920497755570	0.9977928814593200	0.006243304761082140	0.017904280307311200	-0.008177275821358480
0.9958332798392240	0.991786137541608	0.9969623449551900	-0.0009831352857533340	0.019185179641761400	-0.002982189850942010
0.9944474083619220	0.9973362737221430	0.9952167234886000	0.007666176113160640	-0.015433502430180300	0.007922765196912790
0.9990453772226920	0.9944747169198340	0.994763472872631	-0.021076405766325500	0.0024394244416376100	0.01075111429602900
0.9945031971681590	0.9948084596471460	1.0021081140634500	0.007318238936879620	0.0003575605321496310	-0.0352391746644471
0.9947727405800880	0.9961496811888570	0.9940212270635670	0.005636862584482700	-0.008015965644557190	0.015380046635667400
0.9923830571205900	0.9983045661029810	0.9965545706840710	0.020527634315457100	-0.021492967355159000	-0.0004331101433781970
0.9964754663738710	0.9900797074146680	0.9962436944591040	-0.004995177438262890	0.029790110630564000	0.0015095477817548500
0.9963539999644360	0.9917378282373820	0.9996974293891620	-0.0042361039571999200	0.01948565744422140	-0.0201067872383724
0.9974906467096730	0.9944375353277160	0.9986420910067610	-0.01134271458220400	0.0026713321397379400	-0.013493663065580600
0.9963896184623320	0.994425469088623	0.9930184995709410	-0.004458680192406970	0.002746578518831970	0.021627956300824600
0.9967645855922450	0.9939216007168810	0.9947276107161210	-0.006802248004781000	0.00588819724735637	0.010974849579509900
0.9938185675642620	0.9910368008512980	0.9956036632698270	0.011586869305706100	0.02384431382707330	0.005507199075614620
0.9951376205853290	0.990682942170369	0.9971529788748200	0.003360017387022760	0.02604328894891210	-0.004174256769298150
0.9965047485861230	0.9938015911301690	0.9943242279421670	-0.005178164371029060	0.006636245186782030	0.013490845423402300
0.9977431111617240	0.9919900239162580	0.9980640376014110	-0.012922281699461200	0.017916866186133600	-0.009874335565877060
0.9992735831052050	0.9926431972689350	0.9992217376800570	-0.022506420704358000	0.013851915476270300	-0.01712504234843860
0.9980426898351430	0.9965093004269340	0.9993261715468640	-0.014797152672273400	-0.010263048139899400	-0.01777955248532960
0.9929494752280410	0.9931616836215050	0.9946978125687990	0.017001372705720300	0.010623296687998800	0.011160734431764400
0.9997081782283650	0.9962076579669820	0.9957195152613200	-0.025230609903771700	-0.008378181315675430	0.004783760274583510
0.9968586904368090	0.993059078782758	0.998424452505269	-0.007390580781843300	0.011262360305710000	-0.012130730441888700
0.9961244463518100	0.9930622721953540	0.9969421268478600	-0.002801862863265760	0.011242463955232200	-0.002855771670087350
0.9949580924854420	0.9916866202222290	0.9988312810042080	0.004480373879492400	0.01980416639745910	-0.014678677775974800
0.9919932912257630	0.9917279985338470	0.9987049670140370	0.022952986224338800	0.01954680239852090	-0.013887459667715100
0.998014971326218	0.9949180252998190	0.9983193766311300	-0.014623665330631200	-0.0003260490661947810	-0.011472805046236300
0.9910227815045630	0.9945879240166240	0.9988998578546790	0.028987907634570800	0.001733339048661670	-0.015108267202362300
0.9976388772230870	0.9914487483284100	1.0030405133930400	-0.012270089726053100	0.021283390605303500	-0.04110184141468990
0.9979740812262850	0.9939191945808710	0.9953940422240710	-0.014367732252176000	0.005903202355547560	0.006815922496447140
0.993944241771085	0.993860404993203	1.00237317555252	0.010803520957733800	0.006269646210155330	-0.03690524646664060
0.9938409070696110	0.9921924012767210	0.9970861937111840	0.011447624315526200	0.016657669542848500	-0.003756614276497180
0.9956334891474010	0.9938867760715090	0.9976248518187980	0.0002644961448604400	0.006105277076784540	-0.0071258909403752500
0.9980372501513290	0.9940095015213390	0.9979463139015170	-0.014763119118586700	0.0053402581148006200	-0.009137504521744220
0.9961282128971970	0.99472911978559	0.9962475490801830	-0.0028253889620150000	0.0008525486955500890	0.0014854704673987600
0.9942808355530600	0.9949672189303570	0.9969687859079620	0.008704970289181490	-0.0006330289651509560	-0.003022460237301190
0.9961215560635560	0.9922411672037370	0.9972708296346630	-0.0027838315404428700	0.016354235173948500	-0.004911289600648180
0.9934149911187890	0.9949879134516220	0.9971523082780390	0.014101743848004000	-0.0007621341328940730	-0.0041700507374842300
0.9978575988792940	0.9932333405022880	0.9958192739165540	-0.013638731096141600	0.010176948002712400	0.004160783868032080
0.9924124191315580	0.9966723551520580	0.9959342631297790	0.020344870233781200	-0.011282170276684300	0.003442583493683160
0.9951906996691160	0.9925742934428190	0.9966506627972860	0.0030287499441349500	0.01428087049626710	-0.0010337065747723900
0.9990276273870630	0.9915603991446740	0.9988856926990830	-0.020965193541093800	0.020589131246623100	-0.015019530518252600
0.9972253517620510	0.9919591574223260	1.000236029105850	-0.00968332121475634	0.018108901102400000	-0.023484517597690500
0.9978219426197710	0.9943456769724310	0.9956131602163560	-0.013415575262590000	0.003244203856375720	0.005447889557205000
0.9963262887449110	0.9924822969817430	1.000091042961180	-0.004062948030814580	0.01485354426302790	-0.022575076469578600
0.9940537136437490	0.9941692004909570	0.9970919599848220	0.010121068036936700	0.004344613858685840	-0.0037926596658060700
0.9982095935781730	0.9931656610214110	0.9968318874319650	-0.015841948724085200	0.010598503601944700	-0.0021665587147293800
0.994857235476148	0.9933388996015380	0.9971869219097060	0.005109678261549010	0.009519354620759850	-0.004386517001009470
0.9929236989971590	0.9953719611608130	0.9959884726258970	0.017161881052728000	-0.00315911713436665	0.003103978260892760
1.0001405376743600	0.9931529179579380	0.9995601512803650	-0.027941969512931600	0.01067790171890400	-0.019246149789409000
0.9966534624664610	0.9929437794806630	0.9941785216441960	-0.00610765614034605	0.011980390426071200	0.014399368749076200
0.995555888307794	0.9953060194612350	0.9976730781394830	0.0007490512583723570	-0.002747502255233220	-0.0074276433066566400
0.994641459050359	0.9941732947979610	0.996840450920344	0.006455840922641180	0.004319088907114140	-0.0022201063618508400
0.9948288190037690	0.994197449133048	0.9947705703186420	0.00528698052500157	0.00416848006665148	0.010706825511019900
0.996560163304123	0.995231576033362	0.996138312890847	-0.005524497325742150	-0.002282817118895530	0.0021679503943995600
0.997928890686206	0.99409986947974	0.9995667300639820	-0.014084890827223800	0.004776874030239170	-0.019287374898138500
0.9949975002346080	0.9925597911294540	0.9971371778801230	0.004234476631600880	0.014371140554177400	-0.004075428275149350
0.9966510475229850	0.9907336630335490	0.9979315019573800	-0.0060925507793507500	0.025728140247746300	-0.009044786239884570
0.9951052297552070	0.992825170670148	0.995738343243677	0.003562172355233960	0.012718949342507900	0.004666196682028460
0.9960246639559350	0.9929152198906180	0.9958541811742050	-0.0021785315720911900	0.012158245293100200	0.00394276712989156
1.0010353540801300	0.9947584800081140	0.9996290535060900	-0.03355716808134040	0.0006693816275682320	-0.019678096979789000
0.9970741117456110	0.998590036332171	0.9964727820493710	-0.008737479201186600	-0.02328053450195330	7.80446191784657E-05
0.9944407925506000	0.9919523541204810	0.9979184409982330	0.007707453088828440	0.018151225116360100	-0.008963046560310570
0.997620470780878	0.9926631247436840	0.9945529198787020	-0.012154912581216300	0.013727874301319500	0.01206454644875140
0.9932908412117870	0.9933415549370570	0.9959874509099800	0.014875193478469800	0.009502823982493550	0.003110380929362220
0.9980339588649540	0.9942794957998470	0.9946894398601620	-0.014742517962572400	0.0036568931681072100	0.011212953375882300
0.9949276132904190	0.9916424477138820	0.9948358500118270	0.004670564974291900	0.02007886420642540	0.010299555796212600
0.9969484076573100	0.99406759874226	0.9991303464486600	-0.007951488221933120	0.004978059548797430	-0.016552375811892900
0.9945149318644370	0.9918284368895860	0.9998998266886730	0.007245052421804070	0.018922067910787000	-0.021375871066993500
0.9948172516459460	0.9952958674288430	0.9965513648666990	0.00535916057751607	-0.0026841238971025400	-0.0004130544783284430
0.9964937982095810	0.9937252132222390	0.9942845356104400	-0.0051097223923389900	0.007112247418141820	0.013738345733168900
0.9984322488300060	0.9932559788035220	0.9967012935230540	-0.01723597773947750	0.010035930069760000	-0.001350177856451380
0.9975958012752280	0.9939967619162040	1.001199221749650	-0.012000581416910000	0.005419680221430520	-0.029529569150892800
0.9933914275106120	0.9950172774496840	0.9963349473542300	0.014248558225650300	-0.0009453789839303640	0.0009393938045426180
0.995507318239509	0.9953042196684240	0.9974622056287260	0.0010522955482422600	-0.0027362599036465400	-0.0061083519904534800
0.9964926624254280	0.9943736435459680	0.9957070864405720	-0.005102627490391310	0.003069793877006760	0.004861382774675380
0.9942996496038560	0.9889814389564280	0.9984828131290090	0.008587664291533880	0.03660585023757170	-0.012496171315578000
0.9986476127237310	0.9924297583897510	0.9934844366579470	-0.01858469894127950	0.015180536151734400	0.018725516105899800
0.9937062641016420	0.9902375010331660	1.0001365231840200	0.012286776028511600	0.028810255239916600	-0.022860340487615400
0.9965654613710410	0.9900309679613030	0.9963705927884980	-0.0055576008135861400	0.03009273820243310	0.0007166555377414340
0.9995085157853990	0.9954508700215870	0.9968764517068060	-0.023978918540979200	-0.003651735115741400	-0.0024451745626660700
0.9974995507374000	0.9933931833333600	0.9973639082733430	-0.011398414929578800	0.009181188346190890	-0.005493463644107050
0.9951941946219830	0.9950619924491910	1.0013602898068300	0.003006936657608640	-0.0012244325745215700	-0.030541016466158900
0.9915006900552580	0.9902593556356350	0.9955842230992330	0.026016865776430000	0.028674518422848800	0.005628565350286970
0.9956626099021810	0.9908189510212470	0.9972479612926890	8.26748823952207E-05	0.02519819381924500	-0.0047682547860878300
0.9953594478052320	0.9951180663173780	0.9995227615196790	0.001975431869768350	-0.0015743544410981000	-0.019011771608703300
0.9966921851572910	0.9941078084173070	0.9998395843752030	-0.006349673803907960	0.004727393768858350	-0.02099810023984170
0.9945867030006300	0.9920637521899240	0.9965244943720700	0.006797388995880350	0.01745815784525180	-0.00024512576220032300
0.9995830013903690	0.9921036568184910	0.994176554397597	-0.02444584320181910	0.017209880207936800	0.014411660414236800
0.997240717214593	0.9959166521854300	0.997375570943999	-0.009779398405509750	-0.0065602876449634300	-0.0055664228895112300
0.9938229258923350	0.9940841558067140	0.9996321309855190	0.011559688858876100	0.004874838321568800	-0.019697384936714200
0.9951338710524640	0.9967336233568970	0.9989454319881780	0.0033834279141216400	-0.0116651361685516	-0.015393783618936100
0.9953133245892680	0.9950839041553360	0.9971004083954340	0.0022633622426402400	-0.0013611723786816100	-0.0038454896017109100
0.9911148962966820	0.9929862956880200	0.9945713914719180	0.028415361738388200	0.011715632046585800	0.01194932763132230
0.9974238014247290	0.9938911457979150	0.9961020497852820	-0.010924554505150900	0.006078045617205	0.002394500271273280
0.9954016502299700	0.9937958035756810	0.9960315031785270	0.0017119787955099300	0.0066723110343515400	0.0028351847682779000
0.9949877599545830	0.992604107722269	0.9985622663244450	0.004295233929417310	0.014095279928958900	-0.012993728112046000
0.9950141542603940	0.9936594414181760	0.9961065482774800	0.004130539394071850	0.007522151882663370	0.002366385258220470
0.9978446074453000	0.9961174855277510	0.9957241765695230	-0.013557433794081700	-0.007814826758606210	0.004754667953322370
0.9965363611436370	0.9933012484909210	0.996772908492448	-0.00537573361773804	0.009753925208782410	-0.0017978407405576300
0.9933637200216070	0.9915901451537290	0.995011830472527	0.014421179250909500	0.02040415970805790	0.00920148269093804
0.9943055116019260	0.9918495817649690	0.9996128077077330	0.00855110289360118	0.018790539854552500	-0.01957625420082190
0.9954722313274460	0.9927589220245390	0.9968378038585270	0.0012713381595049400	0.013131465435806800	-0.002203546437432420
0.9933126235869950	0.9961992377671160	0.9953437984718370	0.014739484075430500	-0.008325570695660510	0.007129556367442780
0.9956613375582580	0.9946548277681840	0.9956391324501220	9.06101826957659E-05	0.001315990746307450	0.005285694575086090
0.9965511765341540	0.9937843258264240	0.998114916324453	-0.005468327393302380	0.006743837548101870	-0.010192813916671600
0.996104998277561	0.9978431114397480	0.99480220361053	-0.0026803764306123300	-0.018604486741809	0.010509475416933300
0.9978695434572250	0.9914560112486430	0.9940141580225680	-0.013713488598933500	0.021238224103765400	0.01542412047361830
0.9928696137644580	0.9925270570293650	0.9993952351254460	0.01749866650009530	0.014574902587622200	-0.018212416334602200
0.9938665477420570	0.9929291764310140	0.9948571492937800	0.011287791487816100	0.012071321510533900	0.01016665819679690
0.9936552653505720	0.9948454387803570	0.9968228081217890	0.012604611411435500	0.0001268508193312670	-0.0021097837097763500
0.9960341862297010	0.9913771536422730	0.9987856034504290	-0.0022380086207524800	0.021728568113457900	-0.014392558018723200
0.9990463312925290	0.9964130680328570	0.9986922087530290	-0.021082369193349400	-0.0096616447814101	-0.013807558118910200
0.9992608777604180	0.9930565023648220	1.0002895890265400	-0.022426784082520200	0.011278404149503800	-0.02382052110676160
0.994871725325967	0.9933807481613260	1.0016823979425600	0.005019268604287370	0.009258653774689270	-0.03256422628346380
0.9944617052316720	0.9908455093325160	0.9967156943244950	0.0075770248481819400	0.02503316841776810	-0.0014402030522969
0.9952728320302280	0.9925492966752000	1.000823797673630	0.0025160959305026200	0.014436473577077600	-0.027172712069759600
0.9957859663527410	0.9941922250950790	0.9969467346638630	-0.0006876679376210040	0.004201053049695550	-0.002884588215206400
0.9974516222715130	0.9919904776435730	0.996201074313794	-0.011098589116229700	0.017914048091423900	0.0017758459855827000
0.9967798213558130	0.9953691087866940	0.997444237829371	-0.006897488813043710	-0.0031413017896503000	-0.005995948521489890
0.9927933787783550	0.9915544343341340	0.9992661773778990	0.017973345509760000	0.0206262158456222	-0.017403565712307800
0.9982149063311170	0.9944620405715970	0.994632572593735	-0.015875203208034600	0.0025184993559873800	0.011567696446353100
0.9953854868020670	0.9920208418359320	0.9940853050831180	0.001812887248816790	0.01772513235120450	0.014980551364128900
0.9930399199510170	0.9931821651835700	0.995700653612854	0.01643810011544730	0.010495718921992900	0.004901537892410860
0.9988396110944770	0.9935604417907700	1.0004948488732300	-0.019787294524871600	0.00813904192042059	-0.02510831585469400
0.9955799682454880	0.9957801797953930	0.9982428121164060	0.0005987005444571680	-0.005707946052156710	-0.010993457124971200
0.9936301374643300	0.9942316777185570	0.9957135109583110	0.01276119890919650	0.003955056743643540	0.004821258086667900
0.9946488706421150	0.9920662593243630	0.9984783197051480	0.006409623522287470	0.01744257583741870	-0.012468031741049600
0.9985596191785430	0.9939156135093630	0.9973189992920100	-0.01803360236612360	0.005925529024748470	-0.005212576608355510
0.9939904070397150	0.9925880625731480	0.9987277658096710	0.01051573651548230	0.014195153509887300	-0.01403028151566950
0.995334271367315	0.996231265026715	0.9966273467655180	0.002132585438677840	-0.00852566137887125	-0.0008879794152834690
0.9998903014037490	0.994237071153721	0.9952993740667810	-0.026372580410676200	0.003921430453655030	0.0074068738555384000
0.9952787265645110	0.9955554034989380	0.9964307154509160	0.002479316953790190	-0.004304354505698880	0.000340932278190759
0.999775279000131	0.9943072308275290	0.996935993217227	-0.02565132380656200	0.003483932688621300	-0.002817450577712570
0.993401315795983	0.9931425895406750	0.9946576370118760	0.014186963813655200	0.010742217110584700	0.011411358162720100
0.996391049709857	0.9973790981077090	0.9951493278172910	-0.004467619802577660	-0.015701364465714400	0.008343411968954580
0.9982161737312120	0.9936144038977550	0.9959396472875470	-0.015883131367960300	0.007802784335260270	0.0034089440499945500
0.9992112819148970	0.9917104247570030	0.997843491050906	-0.022115978186734300	0.019656089593143100	-0.008494001117466250
0.9923156704598960	0.9932542446527240	1.0001437589684000	0.020947019728772800	0.010046717295315200	-0.022905745960383900
0.9963696116058170	0.9928130580812540	0.9970106021491490	-0.004333663897309890	0.012794372226465800	-0.0032839143538004500
0.9930002633772040	0.9942654173922840	0.9942513848548930	0.01668507965449710	0.003744682096401280	0.013945062392129200
0.9952017933912680	0.996565404697969	0.9964014390213160	0.0029595047677236200	-0.010613699750238800	0.0005238798542036620
0.998357469300078	0.9913674572854900	0.9986106904502770	-0.01676775433081410	0.02178882549997710	-0.01329698962503230
0.9938914349515620	0.9961377744001370	0.9965113541322480	0.0111326910230079	-0.007941575602765940	-0.0001630193953796710
0.9925413335061160	0.9931167420494460	0.9976682886262790	0.019542483704675400	0.010903213530345600	-0.007397668509571470
0.9943304228555680	0.9951803540591350	1.000897280892590	0.008395758717786350	-0.001963114019279740	-0.027633965240910900
0.9934936415459180	0.9952827908782860	0.9991628620726350	0.01361172155800840	-0.0026024977575888400	-0.016756125169591500
0.9961107338860650	0.9908810213040450	0.9948612735711920	-0.0027162097909297800	0.02481248239376710	0.010140941182227500
0.9939115653230990	0.9915709931384890	0.9967969892461100	0.011007203430343100	0.020523239792513900	-0.001948397856341050
0.9943185353486490	0.9927326236177960	0.9955696410314710	0.008469888285239550	0.013295184654143000	0.005719617320531510
0.9970623272577560	0.9956851242233150	0.997605802753041	-0.008663805044313790	-0.005114359468008570	-0.007006710618943070
0.9963549638060110	0.9975278056255690	0.9962095951093660	-0.004242151632546100	-0.016631612262317600	0.0017225982353434800
0.9943348057935450	0.9922601444572460	0.9949940246122280	0.008368417911411610	0.016236122653417400	0.00931259158870213
0.9948408884441410	0.9926340553430380	0.9987654774284920	0.005211670515306580	0.013908844295558300	-0.014266482129416400
0.9923899974355440	0.9925986130736190	0.9973365833884260	0.02048444225800250	0.014129481413235800	-0.005322554016930550
0.9941908779473520	0.9955382540162900	1.0016364231178100	0.009265891960807660	-0.004197300158865180	-0.0322754004408894
0.9970980862327750	0.9964227252202890	0.9970610132098260	-0.008887400536617850	-0.009722003026657620	-0.0035991299732057500
0.9948542954321870	0.9936674106766410	0.9972969297817070	0.005128032715765910	0.007472485102580620	-0.005074542885225750
0.9970322027217090	0.9952931645428420	0.9944588498616230	-0.008475439708119030	-0.002667246087100930	0.01265127628456430
0.9950335893007420	0.9928513002707660	0.9974205412181980	0.004009241059225360	0.012556264309526000	-0.00584772168695308
0.9983479544614460	0.9938848281747460	0.993865606829947	-0.01670818663802700	0.006117412649052550	0.01635009049456900
0.990887886435969	0.9926640470580530	0.996717004537912	0.029826237458605500	0.013722124950530300	-0.0014483874444047200
0.994209967193868	0.9930866318628120	0.9969818773364090	0.009146861915035610	0.011090750262803300	-0.003104317611594880
0.998239159036316	0.9953589611383860	0.9968753372722890	-0.01602703789740400	-0.003077961999422490	-0.0024381840694454600
0.9936095634033460	0.9919673415156520	0.996282733775656	0.012889406339061400	0.01805797512728480	0.0012656498950893000
0.9966416111445170	0.9911795043720540	1.0003882476495900	-0.006033557100905300	0.02295729484128460	-0.024439470418526500
0.9956240900103690	0.9949391073913180	0.996021717402364	0.00032319382220427	-0.0004575927055035840	0.002896309010946800
0.9936899408222980	0.9961588011660780	0.9953543369935990	0.012388522869447600	-0.008072926470953920	0.0070637862820322300
0.9953385589612070	0.9927755277637490	0.9980034746655880	0.002105832533521660	0.013028054904053400	-0.009495257439479890
0.995244044138314	0.9929081495915470	1.0006428749274100	0.0026958087969445800	0.012202279975926400	-0.026037205598550500
0.9975571397872630	0.9896588100165780	0.9964115741107500	-0.01175870439447980	0.03240305202748040	0.0004605559634734310
0.9955169069616820	0.9928593769927650	0.9962184019938220	0.0009924306294611930	0.012505973604758000	0.0016675784555894400
0.9973799146092970	0.9935609563843850	0.9967726965987990	-0.010650042636763900	0.008135842853033240	-0.0017965297213333600
0.9963982069852120	0.9899121736288420	0.9960846568995180	-0.004512356312480730	0.030830297939447500	0.0025031315151101600
0.9965664352434800	0.9905814006335310	0.9953328845324240	-0.005563683998602120	0.02667414286960680	0.007197699320114000
0.9972485521204790	0.9930634601879930	0.9952254439578	-0.009828397408547510	0.011235076258319900	0.007868349646673360
0.9958121895677940	0.9960370090891410	0.998236788111284	-0.0008514154598166930	-0.007312067499760310	-0.01095575022177560
0.9961509524216800	0.9932298252204960	0.9956955244560130	-0.0029674560290947300	0.010198845824847700	0.004933575461117640
0.9956376989233850	0.9938161854776690	0.994476588696411	0.0002382360211636630	0.006545260015810200	0.0125406305811499
0.9972665838266810	0.9941213547390100	0.9961184847829150	-0.009941186267554360	0.0046429291664512700	0.002291811100594570
0.9942061425283380	0.9894625101239500	1.0000224623774000	0.009170698043736370	0.033621309725522000	-0.022144959872864600
0.9942476485708380	0.9917172126946400	0.9969882707505050	0.008911921148068640	0.01961389009618630	-0.0031442903670232700
0.9969892831075610	0.9952924601305680	0.9966323487244900	-0.008207061075313460	-0.0026628418532594800	-0.0009192170708869860
0.9967823016763950	0.9971877427729570	0.9999549767305690	-0.006913006811646780	-0.014504549323138000	-0.02172172404299770
0.9963766055670130	0.9948502557749710	1.0005389595063100	-0.00437737226860028	9.67929700973706E-05	-0.025385106982784700
0.9960299691224140	0.995356584326773	0.998367973971604	-0.00221168165498237	-0.0030631362054127400	-0.011777095456910900
0.9972635843631920	0.9963167431251880	1.0024196368962300	-0.009922423999442800	-0.009059739051353950	-0.03719732749766920
0.9935060811129850	0.996612856039336	0.9959586177437920	0.013534220022182600	-0.01091026961619420	0.003290466784047870
0.9960645729710750	0.9909323081715340	0.99891042313267	-0.00242783308285571	0.024493737779857100	-0.015174467239706200
0.9931876626694260	0.9946435270853070	0.9980252639443410	0.015517915697451200	0.0013865011917649400	-0.009631644432039690
0.9943488381875870	0.9911772418705840	0.9978614018944110	0.008280919199895530	0.022971383790654900	-0.008606055947868350
0.9938495515592230	0.9937849463873570	0.9958673185515690	0.011393736640257000	0.006739947257941500	0.003860698175337470
0.9976195062743720	0.9943266899749440	0.9967613148556450	-0.012148899587698300	0.0033625927633363500	-0.0017253818346866700
0.9954455292674040	0.9922231660971460	0.995199797212447	0.0014380658399566700	0.016466242939538000	0.008028415664938240
0.996749054707892	0.9936102543384140	0.9963783498323620	-0.006705181059292790	0.007828663930728710	0.0006681730627826110
0.9942721332660700	0.9915996373967200	0.9946968856713000	0.008759241524013480	0.020345112171475000	0.011166525417351900
0.9941277108023490	1.0002671479315700	0.9963701225906310	0.00965974810997361	-0.03379262451259880	0.000719583688829367
0.9944988986495250	0.9935621364065350	0.9969826363921280	0.007345066519343500	0.008128501225939110	-0.0031090710295271900
0.9962233128920940	0.9951383743087000	0.9996215999944480	-0.003419553759286090	-0.0017011165289313800	-0.01963135929624070
0.9944353097203630	0.9925596824576760	0.9967054612361940	0.0077416558334666100	0.014371824440634900	-0.0013762191118016300
0.9959184748762610	0.9972536355749450	1.000993071731690	-0.0015152319894601100	-0.01491662505419910	-0.02823528016310540
0.9959809144693350	0.9949402825250190	0.996395608372361	-0.0019052533572949200	-0.00046494028566651300	0.0005603344701644210
0.9982966747198870	0.9958428788971370	1.001838331216080	-0.016387106476297300	-0.006099530334615110	-0.033543881300283000
0.9929357218816790	0.9949652393186350	0.9921687337820560	0.01708702238124190	-0.000620656079186736	0.02691782280524430
0.9972269571971800	0.9916766051722420	0.9962187455631520	-0.009693323367450850	0.01986643575725050	0.00166543373851105
0.9949776930057280	0.9971274048965690	0.9941561826878970	0.004358061944627750	-0.014127189424533200	0.01453866550951080
0.9968779974610180	0.9913454980168840	0.9958658985551990	-0.007511281917511660	0.021925368723563800	0.003869583325318070
1.0009438098433300	0.9964389878327710	0.9955374393785140	-0.03298248365463290	-0.009823637851368170	0.005920680200765000
0.9968884066221090	0.9976484581316030	0.9981834949905070	-0.007576342172083190	-0.017386488966480500	-0.010622107249477800
0.9927981345718020	0.9911736968974090	1.0003864721029800	0.01794372657667950	0.022993415252418300	-0.024428332970092500
0.9950042128463120	0.9951900718655690	0.9937093777735970	0.004192565427746680	-0.0020237715110189900	0.017323821599035600
0.992770998201689	0.9936726909822400	0.9967304280279330	0.018112698871815500	0.00743957164370515	-0.0015322960725114900
0.9946451028240410	0.9935220632052680	0.9974090866209120	0.006433105829572350	0.008378200856207710	-0.005776070253293450
0.9908893889033340	0.9974184645986980	0.994058389689429	0.029816929881858000	-0.01594760879879380	0.01514836082570700
0.9918350888235610	0.9946385446748050	0.9973386517584220	0.023937148270552100	0.0014175836085592900	-0.005335479851729150
0.9956057153777290	0.9930455113167290	0.9981205847063670	0.00043792483426700200	0.011346841302496100	-0.010228298708563100
0.9974721648334910	0.9944480710837460	0.9992640596167770	-0.011227101581984600	0.002605608144994440	-0.017390284159230500
0.9959331258778840	0.9971947756890860	0.9978789831961040	-0.001606740867325520	-0.014548513576433800	-0.008716102872316090
0.9935348928261950	0.9949175241944360	0.9942347712210980	0.01335469168230790	-0.00032293939314007900	0.014048659342753500
0.9947402679230440	0.9950686472699800	0.9952107052700950	0.005839439107083970	-0.0012659516632616900	0.00796030775794233
0.997848709708842	0.9967166911289540	0.9980704845029270	-0.013583104802222500	-0.011559305107151900	-0.009914684983060950
0.9983627763483450	0.9968531386420760	1.0012799840389300	-0.016800988573288100	-0.012412288540574000	-0.0300367104676253
0.9944843528208640	0.9958574060200190	0.9979837152104710	0.007435763564692100	-0.006190256300221890	-0.009371578004034740
0.9934835386498620	0.9939956928379430	0.9964783477237450	0.013674671245327600	0.005426337154639820	4.3268698681302E-05
0.9937876830211380	0.9956444911039910	1.0003200362571500	0.011779356680925000	-0.004860629904784980	-0.024011505314370500
0.9966463294616390	0.9924628411650270	0.9947250854510670	-0.006063048094717760	0.01497460735932740	0.01099058469532390
0.9995016487194450	0.9900176731433580	0.996867933086647	-0.023935857037582900	0.030175291157558900	-0.002391914519705920
0.9978551645301370	0.9952314914616940	0.9971385801867230	-0.01362347967675550	-0.002282289555540090	-0.00408419692009363
0.9983189626501270	0.9970702126883140	0.9972703154448390	-0.016526656527787500	-0.013769562930153400	-0.00490806736456429
0.9952447024816350	0.9908762872123720	0.9945691587280430	0.0026916929769308300	0.02484189835510240	0.011963260117362600
0.9941537223801820	0.9938456169235020	0.9986383858570960	0.00949756621163299	0.006361827331834320	-0.013470455096460700
0.9972209203093930	0.9911289283592230	0.9977118552013050	-0.009655580230358550	0.023271693578594000	-0.007670281970418990
0.9967567342023970	0.9975295708237210	0.9959863471381970	-0.006753164440600330	-0.01664265475604150	0.0031172484768496500
0.9933560978964300	0.9916019314573150	0.9972506736449050	0.01446868937948170	0.02033084244376010	-0.004785230432254970
0.9949033328210490	0.9936285984287700	0.9985404542458990	0.004822052911194280	0.007714327673716770	-0.01285714674894
0.9980036913147670	0.9934979056456990	0.9960782152434190	-0.014553057063244600	0.00852870864101595	0.0025433836465245300
0.9930126648226730	0.9944021781978690	0.9963680507675950	0.016607840979339500	0.002891852456542940	0.0007325189518706690
0.9943501619271930	0.991412841622339	0.9983742473900920	0.008272658235912050	0.021506659082520200	-0.01181637671224150
0.994704569018283	0.9915646274197620	0.9949803484695040	0.006062147552368550	0.020562816855076200	0.009397938517717090
0.9952705594955220	0.9940279144028100	0.9955633266476840	0.00253030302795778	0.00522546168667796	0.00575903402365466
0.995636822717437	0.9937614895395200	0.9947028263370120	0.0002436955119821390	0.00688617410915279	0.011129455483709900
0.9963127357676580	0.9931285006338400	0.9982726142446200	-0.003978269670015230	0.0108299757701504	-0.011180030534368100
0.9968661427650170	0.9923688691617050	0.9981512613289130	-0.007437154829816050	0.015559493099355100	-0.010420327571810800
0.9941428164610240	0.9909249960349440	0.9982901733201280	0.00956557181071811	0.024539186674788900	-0.01128996148853700
0.9973498040738540	0.9944153684520880	0.9962276025752280	-0.010461697713324400	0.0028095658535165200	0.0016101041863628100
0.9957208134470300	0.993537121798417	0.9972685296337990	-0.00028078885714603900	0.00828435850688276	-0.004896910824760520
0.9949776402880850	0.9961912197371810	0.9995357970073450	0.004358398703777310	-0.00827546040117302	-0.019093482482668700
0.9932474245392950	0.9958088336230930	0.9993099578950680	0.015145652370263900	-0.005886902794996060	-0.017677934027151500
0.9908178568709310	0.9950956761298150	0.9983694324424880	0.030261423091893000	-0.0014346361494020800	-0.011786250375958300
0.9959257312244850	0.9931670748495810	0.9948821266254900	-0.0015605840195145000	0.010589709487834200	0.010010806811460100
0.9955722899369410	0.9941314743725900	0.9984192642402830	0.0006466279767135180	0.00457982924751163	-0.012098240955482000
0.9957611800703850	0.9960645159900620	0.9965585562763670	-0.000532869660104044	-0.007483913016490530	-0.00045801793519934200
0.9969466588641960	0.9927181535934490	0.9992702032244870	-0.00794055791657392	0.013385269451179300	-0.017428803648774200
0.9946038635696790	0.9963274431921680	0.9952037259028240	0.006690345775118220	-0.009126603330663610	0.008003899404057050
0.9971197302937030	0.9968956102295790	1.000247180670370	-0.009022759464055630	-0.012677816668664000	-0.023554472645680900
0.9973497749515910	0.9928938003330130	0.996602118928974	-0.010461507451350200	0.012291616404726700	-0.0007302658537903160
0.993262117363919	0.993369915090127	0.9981621191292420	0.01505411844355640	0.009326156056778190	-0.010488295671341700
0.9924455091674570	0.9927504071289900	0.9957527389219520	0.020138933904841000	0.013184452766134500	0.004576298214157790
0.9944178243615450	0.9975357472905660	0.998323800110157	0.00785068435041754	-0.01668128158136530	-0.011500502612765900
0.9946005670526840	0.9967945008842750	0.9975337245991260	0.006710899825785850	-0.0120457180998245	-0.00655576160066847
0.9952369042789610	0.9937807754563750	0.9931558849414900	0.0027403579538366500	0.0067659688576406	0.020772285603568000
0.995008362371098	0.9934758620279650	0.9964132226935870	0.004166691799846850	0.008666071113759020	0.00045025446794117800
0.9958905732477660	0.9911996392682850	0.9975324147548310	-0.0013409824194787600	0.022832148746088700	-0.006547570886202040
0.9953897100830770	0.9927524376520400	0.9993165178263570	0.0017865228419986200	0.01317181663934760	-0.017719045743299000
0.9926690511839580	0.9933422574853240	0.9985449803770850	0.01874740315052120	0.009498459015013990	-0.012885483584796800
0.9953801937392270	0.9968093587818960	0.9970807754015300	0.0018459293673596000	-0.012138605413521600	-0.0037227164736282600
0.9947821299481270	0.9924087655231110	1.0003106526623400	0.005578281259818190	0.015311187866785100	-0.02395267413004470
0.9982779173055250	0.9924100376304820	0.9967042590910610	-0.01626967296218470	0.015303268951490800	-0.0013687087018637600
0.9932180320547080	0.9961326000983000	0.9971291487795080	0.01532875299526260	-0.007909246668801180	-0.0040252000593222600
0.9977940028754130	0.9966888158049040	0.9934245238630840	-0.013240727618253700	-0.01138508026320030	0.019098787689665700
0.9956512849500800	0.9875959046673530	0.9972945353584920	0.00015337132120072700	0.04519354184330920	-0.005059567423461840
0.9983879101836350	0.9922052484139220	0.9991089088571310	-0.016958344482623600	0.016577749681907400	-0.016418034776005000
0.9955857626678460	0.9910317395538390	1.0000815251314300	0.0005625298695360910	0.023875782368772900	-0.022515395930087400
0.9957861640219490	0.9934701354725810	1.0009142581171400	-0.000688885987702461	0.008701750734250130	-0.02774052027957910
0.9925399427920770	0.9918305793279540	0.9964588466870860	0.019551133909768000	0.018908746146421700	0.00016514167653310200
0.995167371497067	0.9925365444027170	0.9935443781796090	0.0031743476934910800	0.014515861661737700	0.018352036153430100
0.9961432884040130	0.9944731467740380	0.997672937392177	-0.0029195754096918200	0.0024492385167939300	-0.007426759250149910
0.9948078780408640	0.9943822001340770	0.9997536171986550	0.005417623727288550	0.003016409398224180	-0.02045906287491360
0.9956406644358150	0.9953565125259010	0.9985042081022460	0.0002197248876901610	-0.003062675546937070	-0.01263014706663460
0.9925134913391750	0.992414899454914	0.9952382484770800	0.019715786523724200	0.015273013444774000	0.007788424309495680
0.9937213812177940	0.9940938786090350	0.9980182293084710	0.012192571879328500	0.0048142302894723400	-0.009587596922369470
0.9964764437894860	0.9942633765158360	1.0002215114895400	-0.0050012582659765000	0.0037574042721534500	-0.02339345120910820
0.9974206866453000	0.9956463753637110	0.9966450606068540	-0.010905075380216500	-0.00487239980556239	-0.0009986718205648620
0.9924370096051070	0.991724010363241	0.9994183221624430	0.020191844433450800	0.0195716014906957	-0.018357117994474700
0.9962163703500580	0.991483095186457	0.9960146830372160	-0.003376177481580150	0.02106982821211450	0.0029402553426918600
0.9956038069760360	0.9949070690782350	0.9965435411523370	0.0004498571626094340	-0.00025770622410870300	-0.0003641726386355320
0.99924861083925	0.9946545649387990	0.9972644410879340	-0.022349908198557000	0.0013176420758712	-0.0048713198160220900
0.9966789206715980	0.9974581206757070	0.9979086203352940	-0.006266753768501270	-0.016195696866544000	-0.00890159008189258
0.9945492506994940	0.9924944616536300	0.9977236620702170	0.007031006206089910	0.01477778832277220	-0.007744157098138060
0.9934148666795990	0.9927779917083890	0.9976481433612580	0.014102532248633400	0.013012723215879900	-0.007271614210954380
0.9944102033477270	0.9959897653356200	0.9964134221642280	0.007898218825491070	-0.0070169758757168	0.0004489934799574000
1.0000064826882600	0.9934482832953010	0.9983094670912100	-0.027101179781724800	0.008837899238914900	-0.011410771444860500
0.996411085777704	0.9954717374904220	0.9990251611886460	-0.004592840618798800	-0.0037820031851257200	-0.015893312360092700
1.0018767697264500	0.9955765439210610	0.9987658721340230	-0.038841833458725100	-0.004436364342398750	-0.014268948209421100
0.9956000553838480	0.9916980764978070	0.9967292521404370	0.0004732525574275600	0.019732889742218100	-0.0015249578057218600
0.9984410038483890	0.9920884226576990	0.9977567656577940	-0.017290800510481700	0.017304662440516400	-0.00795128620774328
0.9962380624742280	0.9930477112566820	0.9959777210707410	-0.0035116845127976800	0.011333136706358900	0.003171134833314640
0.9974030769425340	0.9988135593128540	1.000636531980440	-0.010794922511604700	-0.02468054423182250	-0.02599738773566480
0.9929518646847290	0.9957908675501810	0.9981011708907170	0.016986494021301400	-0.0057747046890651300	-0.010106768299805600
0.9934548681890600	0.9930247873095830	0.9962196500228460	0.013853308259676400	0.011475908853084400	0.0016597678118868900
0.9912769312757180	0.9923313750765100	0.9963570783780750	0.027408094329771900	0.01579285186103320	0.0008010975954853080
0.9976742633363310	0.9948068673545960	0.9936851423944350	-0.012491485362991800	0.0003674958312509070	0.017474863837301500
0.9977945799134790	0.9935342724731140	0.9940032503213340	-0.01324437273444500	0.008302103156685460	0.015492121402710700
0.9945800590453170	0.9885894721807830	0.9987641887302060	0.006838845157570290	0.03903653630364180	-0.01425841116777970
0.9946192082067550	0.9926460002420500	0.9965258242999970	0.006594620666897600	0.013834483360270600	-0.00025343814088886300
0.996694537771366	0.9936893479574540	0.9962515488050940	-0.006364391281171400	0.00733579118191602	0.0014604773180485500
0.9944227736695260	0.99471898530781	0.9965694773952680	0.00781982338079225	0.0009157606779455260	-0.0005262709532733300
0.9942846429433380	0.9939476115590330	0.997220935717751	0.008681233657573610	0.005726061222464750	-0.0045992475436427800
0.9949503702662250	0.9940439550569970	0.9961297758158550	0.004528570644800570	0.00512547166109229	0.002221271784380880
0.997135045147574	0.9980554060334440	0.9966260405170520	-0.009118540644130480	-0.01993318401099730	-0.0008798066234398270
0.9973283788358820	0.9933835545544090	0.9999721658053310	-0.010327671023906900	0.009241168590383100	-0.021829511776738800
0.9953379591658940	0.9953482759041760	0.9990582688477640	0.00210958242149224	-0.0030112567974154300	-0.016100752488296100
0.9955476365211100	0.9950666054771680	0.9976670955628400	0.0008005616678721940	-0.0012532274243293000	-0.007390208258542720
0.9919222691885460	0.9922194344661960	0.9959917662801080	0.02339480182863200	0.01648946523417670	0.003083406879017030
0.9950529320066090	0.9977713252055260	1.000283493468840	0.0038885526689911200	-0.018155282575802400	-0.023782286337090800
0.9953900082879910	0.9964843150605450	0.9961940222475590	0.0017846566378261100	-0.010106901054249600	0.001819898734069570
0.9999832968868450	0.9919221798277890	0.9953044187926800	-0.026955765626455500	0.01833893178202180	0.0073754003364187
0.9942889072392630	0.994587205777136	0.9950236206034520	0.008654631239845200	0.0017378116420336900	0.009127919211436360
0.9949423973943980	0.9948371196569670	0.9947572529768840	0.004578303043037460	0.00017876119740359600	0.010789907035796000
0.9949207799898530	0.9979739513778840	0.9950402765745610	0.004713189840069920	-0.019423355840199900	0.009023964047859390
0.9948972428257630	0.9920751824013560	1.0001825964919100	0.004860057917647150	0.017387036756567500	-0.023149346157851400
0.9951309539662220	0.9964462328619800	1.0018846472389800	0.0034016397695687000	-0.009868907776808300	-0.03383489077840290
0.9915893229476420	0.9935046281080310	0.9975261068556370	0.025465707460474700	0.008486837954037450	-0.006508109523212700
0.9942211907841500	0.9947759488915370	0.997914112690504	0.009076882942636280	0.0005603868029017390	-0.008935952646552050
0.9961506184436170	0.9939565319208930	0.9971856154495130	-0.002965377143792710	0.005670450047577240	-0.004378332287352190
0.9966308995420700	0.995153771976393	0.9987109845713540	-0.005966611337239720	-0.001797215766582310	-0.013925160246238200
0.9940567454417570	0.9946387346346130	0.9959927449949190	0.010102195130006700	0.0014163700960672100	0.003077302006298550
0.9926759431223650	0.9945405377367220	0.9961175433905740	0.01870450729987270	0.0020288930977279600	0.00229770192651412
0.9964724798749430	0.9944699033502060	0.9932839157071090	-0.004976504490759030	0.002469446878433930	0.019974779120813700
0.9944602713992140	0.994442833118305	0.9977235334326890	0.007585964178317510	0.0026382873474895500	-0.0077433358937241600
0.9993903843158200	0.9920154405157270	0.9976998179322890	-0.023238450093025600	0.017758734727399700	-0.007594956518985240
0.9935257252078910	0.9926958721348370	0.9975927949473690	0.01341179096848870	0.013523983761441000	-0.006925336957431060
0.9953152247837470	0.9925560096639870	1.0013317760766600	0.0022514991079977600	0.014394698352151300	-0.030361944768138800
0.993332465789312	0.996872965710163	0.9978539385271440	0.014615886147937300	-0.012536263586830600	-0.00855937511210704
0.9951974527763130	0.9922451157479430	0.9964995175104500	0.00298658706817813	0.01632965908489850	-8.90272575182899E-05
0.9954033394289830	0.9933262541427510	1.0017816598919000	0.001701427298049700	0.009598145324402630	-0.03318781672234780
0.99445569517762	0.9917197202780480	0.9965455000110280	0.007614525591124320	0.019598278885080800	-0.0003764091228209430
0.9969840774802330	0.9940072706391160	0.9964752383555750	-0.008174513602751810	0.0053541755988705300	6.27124820355863E-05
0.9971895407486890	0.9942449397854390	0.9960403688481110	-0.009459333980169440	0.0038723713903235800	0.0027797848206616000
0.9952574722017080	0.9955414086344320	0.9983131739969480	0.002611981899280590	-0.004216970733069510	-0.011433983729957500
0.993824106437191	0.9918597994023870	0.9965477109711850	0.011552333580170300	0.01872698918945430	-0.0003902338709872410
0.9973303794837200	0.9949734179021280	0.9974832387317810	-0.010340199921792600	-0.0006717049433689680	-0.006239928649360020
0.9936571483391840	0.9943543601493460	1.0008667603621500	0.012592878395636300	0.0031900548250088300	-0.027442370188565900
0.9968927213709910	0.9952817267873000	0.9950666453539200	-0.007603324857604870	-0.0025958613130986700	0.008859429593882990
0.9952698849635500	0.9916300346965040	0.9953646555312040	0.002534499799108220	0.02015606076079290	0.006999351980819520
1.0003949534175600	0.9916160679151640	0.9991195642019560	-0.0295379767804045	0.02024291837183430	-0.016484800767599100
0.9965330924735270	0.9920685519649370	0.996561341504176	-0.005355303546816840	0.01742830804938960	-0.0004754211936862500
0.9933348515949150	0.9961287087257480	0.9984667424580430	0.014601026154956500	-0.007884945479904830	-0.012395537988676000
0.9976116299447680	0.9934043424839610	0.9991115930437070	-0.012099615602767800	0.009111652322286780	-0.016434866414924500
0.9966204317889950	0.9938927036573570	0.9993908628685410	-0.005901166095103930	0.006068323180709510	-0.018185000418549800
0.9961368083687450	0.9951179037615180	0.9966749819306930	-0.0028790872026587100	-0.001573345982134960	-0.0011857199178983900
0.9961132034249040	0.9964691788728010	0.9983550210115740	-0.0027316306181422900	-0.010012307521887700	-0.011695984290037000
0.9950669415861770	0.9934672915082370	0.998206152499255	0.0038011298320281800	0.008719457175205660	-0.010763953664301500
0.997514672156818	0.9944403973973680	0.9953463389069190	-0.011493008852016700	0.0026534773198930300	0.007113700319816050
0.9974763783301190	0.9947795431090690	0.9980409325025580	-0.01125346442601710	0.0005379591684692590	-0.009729720888880180
0.9942051916243760	0.9933701250665930	0.9945811989021440	0.009176646058629280	0.009324855224918310	0.011888179762080000
0.9987010490262400	0.9964495607058720	0.9984764292252760	-0.01891935892443540	-0.009889702907656740	-0.01245620772346190
0.9938876108915140	0.9933549181078870	0.9948482889360900	0.011156524781458700	0.009419587276804540	0.01022194015617960
0.9961687286360950	0.993283389486387	0.9980576381169180	-0.0030785056484760400	0.009865187416368900	-0.009834269438794830
0.9896612923403980	0.9936565576513860	0.9967597918105470	0.03744408981223290	0.007540115562841060	-0.001715850366188840
0.9962160739410560	0.996533637690964	0.9973542060750190	-0.003374293869746700	-0.010415154383306600	-0.005432781692559580
0.9958980019065340	0.9940059439811950	0.9954096917933900	-0.00138736989972027	0.005362439446173830	0.00671822495326599
0.9942883777989800	0.9938765231161030	1.0006422579497000	0.008657943025211740	0.0061691716954092900	-0.026033319873910400
0.9958118432192440	0.9948334452040580	0.9974949688200640	-0.000849270630111859	0.0002016930706433140	-0.006313289739186900
0.9947110820329880	0.9967132995730900	0.9997839079150000	0.006021520782421980	-0.011538105236553700	-0.02064899124734010
0.9961618942403000	0.998676341837336	0.9991563028039770	-0.0030358250263334000	-0.023821049146003900	-0.016715030133558900
0.9935584495641000	0.9922976759727290	0.9945025308450520	0.01320792345243850	0.016002567384943500	0.012378835385466600
0.9966498656978390	0.9912497621683400	0.997364280407589	-0.006085165606049500	0.022520542187471900	-0.005495800652447540
0.9973950888687200	0.9908607496685690	0.999750046515081	-0.01074496586549350	0.024938446788341300	-0.020436675631582600
0.9970565571667180	0.9935567659895920	0.9970492718422460	-0.008627718596341290	0.008161938134099520	-0.003525742642872790
0.9935253480284220	0.9956206188814420	0.9954984764047100	0.013414178336457800	-0.004711568837450440	0.006163928548268560
0.9940696578648040	0.9938755975839730	0.9987915820451640	0.010021670642114400	0.00617494103548809	-0.014429985052495800
0.9977125439678450	0.992933084741367	0.9974627726724020	-0.012731007623088300	0.012046994354293500	-0.006111916936053610
0.9910136738903560	0.9958339168509090	0.9974225674192350	0.0290445035714668	-0.006043578877667200	-0.0058603889522479800
0.9966603905352310	0.9983460923639980	0.9989117609080320	-0.006150947428953330	-0.021752968824481800	-0.01518283933206910
0.9939262336940850	0.9973469452678640	1.000713716819980	0.010915773472374500	-0.015500242232404900	-0.026481769037845800
0.9937955629513500	0.9959157834448390	0.9977957474420920	0.011730245346532200	-0.006554881819690690	-0.008195232125766690
0.9973981638039350	0.9969665178237000	0.997949854212785	-0.010764171101015000	-0.01312117104752900	-0.009159659331551300
0.9912278971811710	0.9938014045660440	0.9991936717631440	0.027712925681486900	0.006637386884201920	-0.016949185044698100
0.9954770528549310	0.9945946609406590	0.9994682033460010	0.0012412620717579800	0.0016913105818893700	-0.01866976796512060
0.9918335566375300	0.9958737773142070	0.9982032076357690	0.023946665211125500	-0.00629251854935911	-0.010745522044997200
0.9989808498305450	0.9907568638942680	0.9970910235344490	-0.020672123730674900	0.025584008875247500	-0.003786802955427930
0.9942387576120880	0.9952480404733010	0.9955340365243190	0.008967353463823570	-0.0023855924454911100	0.005941927293960380
0.9944183290043550	0.9947460652120830	0.9975524692678970	0.007847531330382630	0.0007468420911121670	-0.006673051080073320
0.9931692643618220	0.9931251708876010	0.9946828882228990	0.01563251542015750	0.010850722833635100	0.011253828811563400
0.9950296535323740	0.9912612335172040	0.9964376252245940	0.0040338415590207	0.022449238155015200	0.0002977473228617150
0.9929843376475300	0.9916651133756030	0.9940890540920850	0.01678426513544890	0.01993789884458830	0.014957194843568000
0.9952284108368210	0.9952515279043720	0.99574222535948	0.0027933726559387200	-0.0024073449530136500	0.00464194887117888
0.9967817909022590	0.9940157539073840	0.9963202074518760	-0.006909824684766280	0.0053012836705736200	0.0010314716793197000
0.9942462438068060	0.9910820468141410	1.0017135254412100	0.008920673039795680	0.023563112643358400	-0.0327597686038496
0.995863255599076	0.9941957488447340	0.9982082590594880	-0.0011703599532371600	0.00417907112843291	-0.010777161399140900
0.9961664991395800	0.9928318447791660	0.9942304613117480	-0.003064596858961570	0.01267740634722010	0.014075530589844700
0.9949938061394210	0.9906345675876410	0.9970185821925710	0.004257529433413950	0.026343834946935400	-0.003333815555376400
0.9956776532748180	0.9944314598103270	0.9970487475890580	-1.12657828015461E-05	0.0027092198267122000	-0.0035224458552042600
0.9955692349515620	0.9955420074450430	1.0007780744230900	0.0006657071921121290	-0.0042207374085073000	-0.026885720359099000
0.9940324712666570	0.9958063172089450	0.9962433403543990	0.010253512799435600	-0.005871188507693180	0.0015117783803382900
0.9945231345950100	0.9941726140661350	0.996107956053966	0.007193877638385030	0.004323333422384140	0.0023575938109980700
0.9953159584483330	0.9945771689082200	0.9974029609425300	0.0022469233155223300	0.0018004085845080800	-0.005737766035992810
0.9995383501110270	0.9955498024268470	0.9992856877302800	-0.024165926742021000	-0.004269395161128380	-0.01752582616515910
0.9976668949507890	0.9920009669942530	0.9972232010781330	-0.012445402169398500	0.01784878564494180	-0.004613394631179460
0.9946861567787410	0.9917630983482700	0.9994394887944830	0.006177003016441020	0.019328481871722400	-0.01848977723387150
0.9970175198767140	0.9965748348294440	0.999027015977763	-0.008383630572314520	-0.01067263446520170	-0.015904911124886700
0.9954413355943030	0.9937709575081420	0.9974490603936520	0.0014642371817289100	0.006827162469236720	-0.006026116359562480
0.9975489360632080	0.9912921495007550	0.9936060837804540	-0.011707389574215200	0.02225702393336470	0.017967530159289200
0.9970277562434990	0.9939562778054560	0.9974467018058060	-0.008447623014926890	0.00567205137537071	-0.006011358855863260
0.9970654527326640	0.9963129405351440	1.000755893406180	-0.008683345803672830	-0.009035991403562910	-0.026746498339298700
0.9957471846830450	0.9947062882513470	0.9991288614065470	-0.0004454692081704150	0.0009949762872261210	-0.016543061252448200
0.9962351378012130	0.9954256420296840	0.99622756408834	-0.0034934293806917600	-0.0034942296494963600	0.0016103395268541700
0.9951688901542450	0.9957903432815950	0.9942113090593840	0.0031648699390881800	-0.005771421715908780	0.014194945050102500
0.9945795778325960	0.992989620888993	0.9950780866562960	0.006841831039725560	0.011694910118107200	0.008788015366502330
0.9941848468351480	0.9913031829010950	0.996175887926238	0.009303497869445720	0.022188464663917800	0.0019332030107346900
0.993566426900057	0.9943849814421320	0.9986386942230910	0.013158199747303300	0.0029990746088541100	-0.013472385444955700
0.9951825424740580	0.9938070042618390	0.9964866894847310	0.003079666630167460	0.006602487731246050	-8.84963046988724E-06
0.9952473422865330	0.9932484639892110	0.9958450485921490	0.0026752022210132700	0.010082750089660800	0.003999796498127700
0.9968347218643710	0.9955409080324760	0.9970935844073010	-0.007240714730886120	-0.004213862970553040	-0.0038028290546403400
0.9932914418408490	0.9963050705486610	0.9983539700960870	0.014871435500798200	-0.008986817251417640	-0.011689406227467700
0.9928785019165240	0.9911226400697720	0.9974128813926190	0.017443327344796500	0.0233107878406716	-0.005799805980056580
0.9941866777309000	0.9909034422039560	0.9994421798798890	0.00929208969835263	0.024673139018617600	-0.018506655585880000
0.9948605637914620	0.995759281685377	0.9971474294767060	0.005088916497982760	-0.005577457540355940	-0.004139558195289550
0.9966146976242620	0.9978726264474940	0.9978722508405780	-0.0058653374319929	-0.018789193218980200	-0.008673989647573410
0.9970374177060460	0.9920281362223350	0.9984987561501340	-0.0085080341517431	0.01767973884845840	-0.012596016369736200
0.9941571541384900	0.9958022003839170	0.9949007100417960	0.009476171153652060	-0.005845483912703980	0.009894866496003070
0.9972747888010540	0.9957493107107960	0.9969263133470690	-0.00999249729242239	-0.0055151851496092600	-0.002756909688532260
0.9932678443312300	0.9923069828411780	0.9984686872966550	0.015018450974508600	0.015944658773958400	-0.012407719991080400
0.9933206201503170	0.9923870243929310	0.9951047898679520	0.01468967929816150	0.015446502556802700	0.008621382340736660
0.9935278541156630	0.9956854135465020	0.9957803359922400	0.01339857216729240	-0.0051161710200855000	0.004403962434448330
0.9939454716556330	0.9939626936010910	0.9967155690401160	0.010795850459742200	0.005632045838024940	-0.0014394202278739600
0.9988636618399190	0.9919010561008050	0.998394955172261	-0.01993796991421660	0.018470341835773500	-0.011946027747261300
0.9930827989958310	0.9941133008126760	0.9970806325889610	0.016171049134828800	0.004693140905612910	-0.0037218306535889200
0.9946729502098300	0.9925245610093390	0.9983422972098170	0.006259396863398150	0.014590458963347100	-0.011616317541179100
0.9930170258669760	0.9942042610716070	0.9965474966343480	0.016580687242035300	0.004126013366544850	-0.00038887745411044800
0.9938584739921100	0.9925170199231530	0.9966424232890230	0.011338132462336400	0.01463738293067930	-0.0009822069807145170
0.997540161560923	0.9943750196499050	0.997233808201191	-0.011652465195606400	0.003061210300154970	-0.004679740798547310
0.9945934233247180	0.9927862989803870	0.998002283455813	0.006755481388862330	0.012960994715868500	-0.009487802743175910
0.9959345093286520	0.9927991601092820	0.9955089592661890	-0.0016154062367429800	0.012880908718617100	0.0060984908199005700
0.994555321628386	0.9935052042404980	1.0009446370206500	0.006993121205120680	0.008483224832690830	-0.027931223806823000
0.9947015040956750	0.9934859833416080	0.9981718033266980	0.006081262587423190	0.008602993554446830	-0.01054892381933580
0.994130286362194	0.9945746842393480	0.9994903856190600	0.00964369352339455	0.0018158999516423400	-0.018808817517510000
0.9971480699701360	0.9944699366335170	0.9994644948723960	-0.00919997234755325	0.0024692491126278100	-0.018646525932639800
0.9989013659509170	0.9941219844959920	0.99380765046581	-0.020174158619397000	0.004639005003651750	0.016711342406149500
0.9960877590298320	0.9901061011457280	0.9947408321459550	-0.0025726666807489200	0.029626237824193100	0.010892355350224700
0.9941406228628710	0.9955790950324740	0.996528001531361	0.00957922017595985	-0.004452296148038320	-0.00026705329297430000
0.9959911479274930	0.9944251552769880	0.995910868897273	-0.0019691805659578400	0.002748533457217100	0.0035886994849722100
0.994902560612441	0.9947040154625230	0.9941863085226160	0.004826866156263990	0.0010091556305863300	0.014350836815856800
0.9964750508753530	0.9954033904736090	0.9924434824340760	-0.004992557605432420	-0.0033553363720918400	0.025207991077473300
0.9990453285626580	0.9940248645551040	0.9992427760965980	-0.021076106936976700	0.005244480023605200	-0.017256908455591800
0.9949064944443270	0.9941255148245310	0.9964592608672790	0.004802351688466190	0.004616980112649180	0.00016255088999091400
0.9945849515986560	0.996562410741817	0.9977355810816680	0.006808294607182060	-0.01059498742459470	-0.007818731085174720
0.997557133927509	0.9937309848165790	0.996050094382646	-0.011758650656229400	0.007076279317145990	0.0027190528522795800
0.996045768052343	0.9958567786648680	0.996032270835558	-0.0023103717872897700	-0.006186345663433560	0.0028303930114472800
0.9955493783403250	0.9964209640875000	0.9934694815438900	0.0007896744672018710	-0.009711007359952670	0.018818717001048700
0.9945382819721670	0.9926731276551750	0.9944553752219020	0.00709942135311575	0.01366559829162410	0.012672957464405400
0.994949897153002	0.99346042809658	0.9986219564942510	0.004531517536002650	0.008762238237332520	-0.01336756697295890
0.9929402432478060	0.9931452940983580	0.9976879544434570	0.017058854578979200	0.010725376352336000	-0.007520704355281530
0.9984800659812130	0.9927483373613010	0.9950136568581820	-0.01753540499790530	0.013197347163369900	0.009190091769699720
0.9923206017593260	0.9923895676225520	0.9946123561980950	0.0209163360565203	0.015430664464804500	0.011693789194413400
0.9968878108103940	0.9883588781049180	0.9971591278065680	-0.00757261995366486	0.040466047572101300	-0.004212677803898990
0.998052229579289	0.9939874406058790	0.9980742697438980	-0.014856864878816700	0.00547778588373368	-0.009938376137663610
0.9975289414366040	0.9923696478133120	0.9984843343675330	-0.011582294100343200	0.015554665549706800	-0.012505689219212900
0.9945557751642620	0.991151955485064	0.9960983864327890	0.006990304023022990	0.02312856714825410	0.0024173875379537600
0.9965346055249720	0.9926922037155900	0.9977327109937100	-0.00536476954014645	0.01354683996358610	-0.007800759233845120
0.9946144550504740	0.9967665066218650	0.9981980464195310	0.006624276720276910	-0.011870712881100200	-0.010713205299952500
0.9959938245664780	0.9951813594720210	0.9962530040691070	-0.0019858957550225500	-0.001969377058960190	0.0014513823426756000
0.9937381798987580	0.9924969472945350	0.9984426201307740	0.012087875093929900	0.014762318375861300	-0.012244495054176400
0.9965324236166040	0.9955276685579060	0.9979698724423560	-0.005351116791034340	-0.004131202698951140	-0.009284922654624050
0.9985155363276680	0.9936898030506170	0.9968225970460770	-0.01775753087733650	0.0073329282094648800	-0.0021084739135443700
0.995066402325578	0.9961533692789190	0.9961039335451740	0.0038044963392357300	-0.00803902369012197	0.002382730466591760
0.9973345589977820	0.9935195307677530	0.9971094950383810	-0.010366317981538000	0.00839397173543868	-0.0039023113923751400
0.9932884465309990	0.996188668827241	0.9958604135482100	0.01489010973834440	-0.008259523259331920	0.00390384192367597
0.9970244894603260	0.9931711318842070	0.9946951334748830	-0.008427198225034550	0.010564432454031400	0.011177435357810900
0.9948585288730200	0.9921598021262250	0.998091820976378	0.005101609589054730	0.016860527591795200	-0.010048242117663900
0.9941655886226850	0.9960076720631040	0.9979308965644180	0.009423581412324040	-0.007128824255795660	-0.00904101088948666
0.9936101688230520	0.9905950036171120	0.9968106305673310	0.012885638132645500	0.026589636981866500	-0.0020336575985910600
0.9959817941866490	0.9937497381179920	0.9990675096763110	-0.0019107419057768600	0.006959416155729200	-0.01615865269420480
0.992914632324441	0.9943172875380330	0.9958234951440090	0.017218341446599300	0.0034212250011874400	0.004134424303425690
0.9968392626695170	0.9954447993900850	0.9975563095877040	-0.007269105827856180	-0.003613818509992300	-0.006697055963439190
0.9951421757814750	0.9942385061793870	0.9981150640683260	0.0033315953012842100	0.003912481658007820	-0.010193766936172
0.993288907017625	0.9929977284217560	0.9965301110566110	0.014887249612287700	0.01164442465697340	-0.00028021840920741600
0.9941790806932760	0.9964194846606550	0.9954550934773600	0.00933945969224585	-0.00970177146186613	0.006434775891048700
0.9955345609994700	0.9956362888044800	0.997035351779025	0.0008822221525912910	-0.004809398143013070	-0.003438666622049160
0.995589036995483	0.990848289082164	0.9961341149963070	0.0005420839161111280	0.025015874724627300	0.002194165694318510
0.9931464013750040	0.9933808820950430	1.0015114868586300	0.015774898062828	0.0092578255766164	-0.031490624183930900
0.9977619913175680	0.9948194774134420	0.9936247771707810	-0.013040427066203000	0.00028883109793216800	0.017851030419681700
0.9965632659648010	0.9934166370856100	0.9986987774495980	-0.0055438947246679000	0.009035060501779680	-0.013848721278637000
0.9952854302510230	0.9923775991806900	1.0006383790547500	0.002437470688872770	0.015505161601367100	-0.026008992426080200
0.9954339415402280	0.993387612768916	0.996845220474487	0.0015103944896608500	0.009215889575682220	-0.0022499094391761900
0.9901267957990790	0.9971462056590230	0.9967467733782850	0.03455415219873470	-0.014244776819195700	-0.0016344717218750300
0.9915075912692350	0.9966762689676000	0.9958493969527210	0.025973945696497500	-0.011306643336573100	0.00397263843073145
0.9927410428973830	0.9958030749063510	0.9983301770930950	0.01829919796819920	-0.0058509525208579900	-0.011540435407756700
0.9960078327434760	0.9942872427938340	0.9972441733187020	-0.0020733898041308400	0.0036085630305522400	-0.004744578783480840
0.9972834202171610	0.9980508060252030	0.9989555239451070	-0.010046466156470500	-0.01990440327335680	-0.015457014782969600
0.9956352247702190	0.9952920028128110	0.9946673747211490	0.0002536694127094360	-0.002659997043879560	0.011350626128087900
0.994689868162277	0.9956273846239850	0.9964316581081560	0.006153845253709130	-0.004753811024694970	0.00033503847145323300
0.9941459110902140	0.9963325618784200	0.998741556909051	0.009546254045826050	-0.009158580534282590	-0.014116645641447200
0.9971003904597920	0.9951265942833710	0.996271530881343	-0.008901832422782850	-0.0016276001495889300	0.0013356200991070700
0.9995414443269790	0.9948151385516670	0.9982599353986870	-0.02418532502773340	0.00031588973209637800	-0.011100658919234900
0.9924160233831720	0.9931681670623840	0.9940187551706870	0.020322465099032400	0.010582900922865000	0.015395465048149200
0.995853427068031	0.9982556727660650	0.9964829978117830	-0.0011089594378491000	-0.021186855806193700	1.42140152865787E-05
0.9950199558073330	0.9907288538342460	0.9982821378949740	0.004094351566712260	0.02575801963308810	-0.011239664873874700
0.9957293607760150	0.9941921876219570	0.9948835044110680	-0.00033417349646171900	0.004201287402616600	0.010002206252200400
0.9970596143488970	0.9909483706890200	0.9975542185885510	-0.008646829037947950	0.02439393633613780	-0.006683976724131110
0.9932653566952620	0.9941834736674190	1.001381717928520	0.015033940794100100	0.004255645615285670	-0.030675591683401000
0.9959675426283150	0.9925723561657800	0.9967674468930700	-0.0018217271079534200	0.014292920957315600	-0.0017636977732416200
0.9942171393983940	0.9946885841869530	0.9982719420514290	0.009102140222235230	0.0011054154838833400	-0.011175859426483000
0.9946454431041340	0.9929866960138000	0.9958465812055550	0.006430968542953700	0.01171314831663920	0.003990231109088370
0.9914317887467850	0.9921166881189550	0.9946703700057990	0.02644528295104220	0.01712880651416490	0.011331920230136700
0.9945444550631070	0.9956972189316500	0.9962824257416100	0.007060904747496550	-0.00518988564490182	0.0012675502692400900
0.9946685876682410	0.9955921558313820	0.997717340361335	0.006286591332532250	-0.0045338418381322200	-0.007704589524220650
0.9959839839355080	0.9937980673598000	0.9970530677903650	-0.0019244180862957000	0.006658194054877840	-0.003549453235265320
0.9952391229093090	0.9941485492723150	0.995444023043817	0.002726530227141050	0.0044733742721110800	0.006503904937087170
0.9959708741547310	0.992783810123759	0.9986886730749600	-0.0018425457482430400	0.012976489321086400	-0.013785412061955900
0.9964009438373040	0.9940357864836970	0.9937704173466990	-0.004529440616198640	0.005176392466570440	0.01694340643329300
0.9992400658790360	0.9959644261952740	0.995879716371954	-0.02229636451188350	-0.0068587027366030500	0.003783277148748530
0.9960788435119900	0.9931250436096110	0.9937156963792560	-0.002516990484180360	0.010851516462315000	0.01728443108972170
0.9957994372694920	0.9931515223959210	0.9970859995779730	-0.0007717874667345770	0.010686568568010800	-0.003755391594818110
0.9936820509997610	0.9929289108727380	0.9976400543523800	0.012437686346095700	0.012072989162546500	-0.007221001006459430
0.9944874935956120	0.9955132472368140	1.0004283651531700	0.007416184254306350	-0.004041160370763090	-0.024691151301152200
0.9984006585561340	0.992771916582466	0.9993537045092730	-0.017038193378328900	0.01305052963981800	-0.017952115840914300
0.9976635791680590	0.9936257358904450	0.9980938800833940	-0.012424640132337000	0.0077321843914078800	-0.010061124647697000
0.9971503830817090	0.9927840030156220	0.9985337915862010	-0.0092144678934971	0.012975287655418000	-0.012815407235922000
0.9993541576108640	0.9886908095005650	0.9959515418176770	-0.023011396999868300	0.03840819741700540	0.003334651993482080
0.993753102012482	0.998446096302343	0.9983083353470110	0.011994879254526500	-0.022379136543138700	-0.01140366962493590
0.99489693884996	0.990697075189122	0.9952965333765660	0.004861960547665970	0.025955480397655800	0.0074245980241740500
0.9971876177865000	0.9937397666714940	0.9960020626561420	-0.009447312301778360	0.00702154884969774	0.0030190881575390200
0.9941859479853540	0.9916143274735480	0.9961281979949310	0.009296649522780570	0.020253770702832900	0.0022311314056508300
0.9946351934372030	0.9965653259304800	0.9963463254096820	0.006494923765743140	-0.010613209648624800	0.0008682965444194630
0.9934623144398460	0.9945006969401060	1.000512649387970	0.013806924037572200	0.0022773981820593000	-0.02522002020809460
0.9949806003738370	0.9960645146163280	0.9972527929454940	0.004339924710106240	-0.0074839120695615	-0.004798487285828050
0.9950186228632930	0.99132907868866	0.998397447976176	0.004102662918364540	0.022027451601142000	-0.011961635581335800
0.9967030640440700	0.9984236966442560	0.9962337879089870	-0.006417686542882110	-0.022238881356979800	0.0015714518159962400
0.9956281143925730	0.9971543484738130	0.9951750717931900	0.00029806991125946100	-0.014295674967294800	0.008182744147345390
0.9951418709286260	0.9914116331238730	0.9981745766594770	0.00333350490638872	0.021514165881159800	-0.010566289674938200
0.9979572229769760	0.991303949914815	0.995683321586971	-0.014262217544095500	0.022183680637578100	0.005009790768505720
0.9971036461328460	0.9939454589128700	0.9951102357797870	-0.008922175269273760	0.005739488364355530	0.008587394556216240
0.9959571584266400	0.9969936824399220	0.9988468255668500	-0.0017568688064313200	-0.013291003254241200	-0.014776045817539400
0.9992617576368220	0.9952331524918030	0.9965600383891900	-0.02243229529924350	-0.0022926709298327800	-0.00046726947655058800
0.994672001300216	0.9934119507014840	0.9974420908906390	0.006265302761738290	0.00906426432848215	-0.005982528352085280
0.9969843489281270	0.9940678177542950	0.997050910567888	-0.008176206821631020	0.004976685085530420	-0.003535972537980000
0.9938590345970820	0.9926299380400140	0.9982283569273020	0.011334633454483000	0.013934491706236100	-0.010902958270938200
0.9946220665931850	0.9916248160252520	0.9981627343882810	0.006576785834263040	0.020188511139777500	-0.010492131977392300
0.9957025836360580	0.9945998125005970	0.995496238132579	-0.00016693064940728800	0.0016591717018881000	0.006177911149681900
0.9962817358148790	0.9920672844048200	0.9966568636145330	-0.003784585786059120	0.01743618356486650	-0.0010724692649509700
0.9985355407526420	0.9944841657278280	0.9956884524662090	-0.01788280670420990	0.002380477404124840	0.004977735705756710
0.9930552838393550	0.9948377837315860	1.000257299643290	0.016342411091565800	0.00017460808690167000	-0.023617957731417900
0.9977803022616880	0.9933546984462300	0.9970861290047400	-0.013155025303158800	0.00942093674345193	-0.003756207068753630
0.9944343669990460	0.9949450668874860	0.9937917125893340	0.007747520752613730	-0.0004947962077837410	0.016810689218991400
0.9951855577936540	0.9962821470522100	0.9923858192945740	0.003060839355659710	-0.008843581364687710	0.025566881427374900
0.9922163487571020	0.9903310866157870	0.996836033194532	0.021565109055060500	0.02822902179597300	-0.0021924772403569800
0.9965393090787700	0.9936767844557240	0.9991051814506760	-0.005394162446882830	0.007414065909501720	-0.016394689969066700
0.9927123431074840	0.9916300536245710	0.9946089935744750	0.018477894187104800	0.02015593152304610	0.011714781327098300
0.9958554507502990	0.9941923059685720	0.9954230788317430	-0.0011216174133415000	0.0042005520190200200	0.006634662127820490
0.9935528961778010	0.9928638697527580	0.9951459617241980	0.013242522180104600	0.012477985641927200	0.008364410805868580
0.9949443733013390	0.9924034741302520	0.9985078427374850	0.004565979224831560	0.015344127174785000	-0.01265291490841700
0.9968099942770670	0.9941571873201620	0.9959365189042260	-0.007086125982827130	0.004419527486631590	0.003428516100395050
0.9973256670656980	0.9955117269224850	0.9948004883343530	-0.010310732230822300	-0.004031670962210460	0.01052016728049210
0.9963908156180830	0.9931205445159930	0.9939918446608520	-0.004466155974797340	0.010879521839356100	0.015563207853490000
0.9979791517277460	0.9915551045601310	0.9961641234751780	-0.014399459932909900	0.02062204308272740	0.0020066821100415400
0.9922234981857840	0.9936704115095310	0.9981532248655180	0.021520617862651400	0.007453780194430700	-0.010432609338414300
0.9956963439168890	0.992246677229968	0.9978535681722740	-0.00012797368759340000	0.016319926306528500	-0.008557051963594920
0.9950715259837100	0.9951443437391390	0.9980236699276460	0.0037725186377938100	-0.0017383701668763600	-0.009621664961645080
0.995966599283282	0.9964334395892290	0.9989580545187380	-0.0018158250591637500	-0.009788950775996290	-0.015472855911302700
0.9951222109170080	0.9913385505028570	0.9980012375762830	0.0034562119225557200	0.021968557615049900	-0.009481262602617070
0.998545284890271	0.9932393717748770	0.9968063719357890	-0.017943844774632600	0.010139379761931000	-0.002007051442035550
0.9962781517630350	0.9945678364247420	0.9982276558658540	-0.003762184829593430	0.0018586290284192200	-0.010898580038806600
0.9944189244931170	0.9933801027736060	0.9993896899520970	0.00784383577281595	0.009262685061475430	-0.018177658958601100
0.996124454636793	0.9919671398651480	0.9960243605336080	-0.002801904542121260	0.018059233022835700	0.002879797119540990
0.9931828295609170	0.9957083081450060	0.9981923684606180	0.015548020643697500	-0.0052591397602153400	-0.010677659375585900
0.9917196797597880	0.9940943386253390	0.9958321973131290	0.024654979136939000	0.004811363625935240	0.004080049777118340
0.9977080215568410	0.9883957406017420	1.0000240968227600	-0.012702717437640900	0.040237547837913200	-0.022155212946351700
0.9975495821976920	0.9936595443038670	0.9984981524627590	-0.01171141766606990	0.007521489113432180	-0.012592238484011500
0.9943674803759110	0.9904940211469150	0.9983062346628890	0.008164670265291170	0.02721695967313360	-0.011390519517836400
0.9968390137322970	0.9943081206677440	1.0002808320894900	-0.007267549603232800	0.00347837337572756	-0.023765575124344200
0.9928648421056100	0.9928755320080710	0.9964955551196040	0.01752836588852500	0.012405382607048800	-6.42687367487984E-05
0.9929259869825360	0.9925750407569780	0.9988618843044170	0.017147632980483400	0.014276202414293800	-0.014870358498791100
0.9972981117764180	0.9914354760628780	0.996513799697842	-0.010138375167251600	0.02136592579889290	-0.00017830026469626900
0.996951002597862	0.9951024991384810	0.997215177886407	-0.007967720169346390	-0.0014772250484898600	-0.0045632391471431900
0.993270104147347	0.9893463796174610	0.9971664219403290	0.015004371983676200	0.03434191706148800	-0.004258302336292820
0.9984400908574160	0.993733046418196	0.9982904518267950	-0.01728510154463660	0.007063437265858290	-0.01129169821496990
0.9969136140510920	0.9922632055333680	0.9987967102798880	-0.007733947189398430	0.016217096736828300	-0.014462118575711900
0.9948602915249230	0.9935857238715430	0.9976161383939220	0.005090629869976440	0.007981528390462600	-0.007071387186929020
0.9957249182427260	0.9945608007358320	0.9954598874143010	-0.0003064219168257170	0.00190251378720116	0.0064048442673586800
0.9950999942546930	0.994386871618061	0.9973741806434190	0.0035948583966207200	0.0029872764762027600	-0.005557731042982620
0.996132017792667	0.9933903490741190	0.9971386551003640	-0.002849163892407500	0.009198846190457910	-0.004084660585820020
0.9966366502869170	0.9940688825778890	0.9980567226923490	-0.006002563112747640	0.004970075946547050	-0.00982855527900826
0.9973167516680610	0.9968850422373250	0.9967649388826710	-0.01025494861789790	-0.012611750325099000	-0.0017480259768942000
0.9935445703343760	0.9882821178989630	1.0004460112859400	0.013294395834772800	0.040941814322135700	-0.024801879072065200
0.9942232901379020	0.9918367283239150	0.9974125356155850	0.009063833409238750	0.018870495418670700	-0.005797651994420420
0.9967124108838310	0.9944550899547230	0.9953322435108330	-0.006476102893693830	0.0025618565039878800	0.007201707622075030
0.9964061321870920	0.9944472352398200	0.9964252141184760	-0.0045618807189058800	0.002610824903242510	0.0003753051855439300
0.99443991186237	0.9927385937228960	0.9943635888748990	0.0077129443654522900	0.013258008871415900	0.01324537418931000
0.9960821106053230	0.9958728377003330	0.9996130107812440	-0.002537394528850480	-0.006286638636210170	-0.019577521123571200
0.9957308369287940	0.9937521410493750	0.998018694377497	-0.00034337178028347000	0.006944418537346940	-0.0095905149105595
0.9957146581743090	0.9958166834136780	0.99985200406525	-0.0002423257863990440	-0.005935936773812360	-0.021075975243501100
0.994333663643201	0.9890908647118090	0.9975435222845930	0.008375564158539940	0.03592710402241510	-0.006617072024878660
0.9938439943606180	0.9975805060606650	0.9946957050427260	0.011428404831483500	-0.016961330774781100	0.011173881839143000
0.9958582622914300	0.9903505081669630	0.9947050846084320	-0.001139175833805870	0.028108388100752600	0.01111537572660730
0.995405886506209	0.9964063992382760	0.99630222290802	0.001685538953725130	-0.009620005977635790	0.0011438653340236100
0.9912535167848960	0.9914221004347960	0.9940830781839210	0.02755363796768810	0.021449082268168900	0.014994451935463200
0.9938945516864330	0.9947447382391690	0.9960752354899660	0.011113258605939200	0.0007550862592929580	0.0025619888106546300
0.9966948052431480	0.9940526475438620	0.9953686065378900	-0.006366061231783060	0.0050712951522597500	0.006974700523868410
0.9961610112691220	0.9932960560106380	0.9942934692671600	-0.0030303195528945700	0.009786276841733090	0.013682642938189700
0.9961377687750710	0.9883488693281970	0.9974614698375410	-0.002885105055261150	0.04052809273498950	-0.006103748490541120
0.9952366152231980	0.9904140143894490	0.9970339813618040	0.002742152993413860	0.027713945007425800	-0.003430110737817360
0.9971873533965800	0.9920349468947880	0.9986397876475050	-0.00944564065362976	0.01763736935338680	-0.013479221766990600
0.9962181114444060	0.9967627194171720	0.9979253965493240	-0.003387048837622880	-0.011847028165282500	-0.00900658362640665
0.9949370343789480	0.9936537867262680	0.9981297838429750	0.00461178036848285	0.007557381654048580	-0.010285879101363700
0.9957587331603540	0.9921454046072240	0.9984184883510470	-0.0005175815275169910	0.0169501145627461	-0.0120933699714414
0.9922107427975290	0.9961996794610970	0.9964742906282160	0.021599994201020300	-0.008328333156186410	6.86188971083558E-05
0.9956868931684280	0.9966096873581010	0.9991655629399220	-6.8969323407179E-05	-0.010890463080001300	-0.016773047596462200
0.9963036469063790	0.9978420090021430	0.9938636186638670	-0.003921478601699450	-0.018597603306524400	0.016362504059838400
0.9968884875754410	0.9923085581235940	0.9935139707592180	-0.007576841981117840	0.015934832865625800	0.01854148838299920
0.9947750346184360	0.9943771940672370	0.999372944412991	0.005622545649229450	0.003047632064259660	-0.018072694060529100
0.9975638583311410	0.9950970781384470	0.9975446556981270	-0.011800722927410600	-0.0014433974677624000	-0.006624151195505630
0.9965694300177220	0.9928636076316140	0.9937553112463060	-0.005582403890065390	0.012479626899229100	0.017037554726365000
0.9956873425354310	0.9932955203571270	0.9968578622498540	-7.17631862778905E-05	0.00978961052589797	-0.0023289559068885700
0.9974353134617780	0.9925942598711620	0.993429725707366	-0.010996563698951800	0.014156574189091400	0.01906638798860850
0.9914264372309570	0.9987955285444180	0.9981398455938160	0.026478585715786700	-0.024567610533996900	-0.010348867635017700
0.9987770247416200	0.9938914020597590	0.9955464873467030	-0.01939524276937280	0.006076453316122250	0.0058641718032130300
0.9939412760231340	0.9938284040246070	0.9957184328224570	0.010822015499205600	0.0064691228153682600	0.004790536019147760
0.9922320930535090	0.9946672922038970	0.9987514117008230	0.021467133817093900	0.0012382480946083200	-0.014178371559271100
0.9959061675644410	0.996127922456295	0.997497358991528	-0.001438385130624500	-0.007880024460430640	-0.006328269027365520
1.00007332352792	0.9933565228966720	0.9957456052426300	-0.027520387685653500	0.00940957550418501	0.004620843023931880
0.995534164439361	0.9958575312405830	0.9997385250973670	0.0008846771229772340	-0.00619103682147155	-0.02036444361675290
0.9940795540679100	0.9923234867015030	0.9957064134341660	0.009959997452937140	0.015841933473754700	0.004865589115336680
0.9968206749603970	0.9904078740324520	0.9970210816272510	-0.007152890269267110	0.02775208203613480	-0.0033494392286890600
0.9970261994326260	0.9941303605722680	0.995009662074598	-0.008437898447065470	0.004586787324330810	0.009215023312792530
0.9990933622733030	0.9930104498689840	0.9958772821431410	-0.021377072128403300	0.011565203153575200	0.003798468986328010
0.9980262881760210	0.9937443900304330	0.9961482526784660	-0.014694486779916200	0.006992738235162720	0.002105855943931330
0.9983596966686880	0.9934787155225710	0.9994806539547330	-0.01678170006964610	0.008648294675290360	-0.018747820718232100
0.9932882242564790	0.9901370331444400	0.9950845150234450	0.014891495207184600	0.02943413834200260	0.00874788904591994
0.9954132587372310	0.9956288430925500	0.9992089976558260	0.001639505754873420	-0.004762913286939360	-0.01704523034927610
0.99681037253993	0.9952535073799890	0.9999946852513040	-0.007088488982097570	-0.0024197082134336100	-0.021970745420746400
0.9962220109540460	0.999088360157943	1.0000115335847800	-0.0034113965461663700	-0.026402152634107800	-0.022076408313868900
0.9959193410419820	0.9933430031562260	0.9986874486035520	-0.0015206507431545600	0.009493793839976060	-0.013777747796948400
0.992629372188347	0.9925050781509030	0.9974372625253100	0.018994426191247200	0.014711717365460700	-0.005952336386855010
0.9930284048588780	0.9912158655248000	0.998339157425338	0.01650981533968090	0.022731268625381000	-0.011596662019631500
0.9933661850193180	0.9923668695024200	0.9981678461562170	0.014405837840963000	0.015571948555676200	-0.01052413060620950
0.9952350869476360	0.992769530302356	0.9970406716556270	0.002751706597155440	0.013065393544862400	-0.0034719386098279800
0.9959224449443070	0.995817263387815	0.9956039826011010	-0.001540036197751460	-0.005939560088532300	0.0055051876647379200
0.9972613364675060	0.9929366513438350	0.9978191390595630	-0.009908340678341020	0.012024775842106400	-0.00834158224460029
0.9943112040080320	0.9963419078293190	0.9944370254483490	0.008515599297485980	-0.009216982022377490	0.012787391932168500
0.9932405518800970	0.9961995652370930	0.9963312661817040	0.01518846452429140	-0.008327617891386430	0.0009623771953927660
0.9957295749684050	0.995426080970758	0.9958142340940780	-0.00033549735797855300	-0.0034969818467319000	0.004192244641957920
0.9941717518759840	0.9912596603379130	0.9945551096728820	0.009385151233238840	0.022459033181564200	0.012050890391093700
0.9945232983686270	0.9925121568027210	0.9946647243486270	0.0071928669527935800	0.014667673795793000	0.011367146789555300
0.9918321431539130	0.991242616132718	0.9961319005252830	0.0239554600994234	0.02256497706385470	0.002208002112585980
0.9943069789797480	0.9969663127817380	0.9968168262922600	0.00854194558639893	-0.013119871936994100	-0.0020724031074429000
0.994918666557219	0.9931099564269800	0.9954218223232460	0.004726403676044260	0.010945470802453500	0.006642514624401240
0.9934565926979460	0.9950388434266690	0.995963647493489	0.013842555227028200	-0.0010799768124057800	0.003259035708782810
0.996408640339885	0.9945970117322460	0.9992230467450150	-0.004577564056953980	0.0016766421576889400	-0.017133258487751100
0.9954262905785520	0.9919561465017460	0.9966728795291920	0.0015581550945655100	0.01812761021587730	-0.0011725624103065200
0.9922211921057110	0.9938087329982420	0.9918725481578150	0.021534961521168800	0.006591731277321530	0.028760557671155200
0.9935931839884360	0.9958859773078270	0.9923333009119310	0.012991474502566900	-0.006368696740633840	0.02589374390070990
0.9964995787699410	0.9920917403199300	0.9947936392732410	-0.0051458466709929000	0.017284003914248700	0.010562906399027700
0.9922298390627940	0.9941270885855490	0.9963660914183970	0.021481148184388400	0.004607173131700560	0.0007447652402328750
0.9950909414987910	0.9923954485961360	0.994914337291841	0.003651351995966990	0.01539406837887910	0.009809838824148720
0.9964153193127400	0.9943944413819230	0.9977960907595530	-0.004619281087319390	0.0029400874260970400	-0.008197374344522980
0.9951442502127440	0.9919214876372970	0.9945563684572990	0.0033186464834244100	0.01834324627226030	0.012043034247010700
0.9910532802044350	0.9951427421501690	0.9981815944933650	0.028798341297652800	-0.0017283785396824600	-0.010610220948931800
0.9963577065470640	0.9946441165201470	0.9990016791175450	-0.004259274230374340	0.0013828118213422300	-0.01574618290509870
0.9929399851976960	0.9928168282708210	0.9951930882181050	0.017060461416119600	0.012770918278669200	0.008070294531364610
0.993809838184119	0.9917336566543550	0.9967153271424650	0.011641266722507000	0.019511610307144600	-0.001437901690023010
0.9965087954370500	0.9928731019120820	0.9987991036363420	-0.005203462370875700	0.012420499167106900	-0.014477110310391100
0.9961412196190920	0.9926528152651330	0.998160926639288	-0.0029066523975282600	0.013792068680825200	-0.01048084258052640
0.9935006904800270	0.9912681269040940	0.9956521132758840	0.013567795178362500	0.022406385316199900	0.005204670108364350
0.9987485674190180	0.9908612357486810	0.996005269395237	-0.01921698993722740	0.024935421335204800	0.0029990503921888200
0.9956644782524250	0.9948981445527350	0.9959399500802200	7.10105135543146E-05	-0.00020201317569409300	0.0034070536034672000
0.9944983821124870	0.9938092868890890	0.998926328409252	0.007348276992299170	0.00658825885380252	-0.015274114475697800
0.994707018667334	0.9932639561126590	1.0003955011264500	0.006046853089983740	0.009986241989565450	-0.02448495433186210
0.9942392065682400	0.9947416481081730	0.9961192147316870	0.008964549725296250	0.0007743892051760020	0.002287262690491430
1.000757809070510	0.9914264063121430	1.0013560769223300	-0.03181495106953350	0.02142231947872630	-0.030514561716710300
0.9955879642239810	0.992039520381487	0.996860624867693	0.0005487861634241730	0.017608919949841800	-0.0023462031511068600
0.9957465690125700	0.9899472682797540	0.9978089120713390	-0.00044162379769222200	0.030612417662442400	-0.008277587256558270
0.9951000788067780	0.9956253548969010	0.9971399248564310	0.003594315985867810	-0.004741130982697770	-0.004092595822486970
0.9962328301034510	0.9938795730508520	0.9956033467924990	-0.0034790085630492400	0.006150171026988080	0.005509174814152530
0.9967721381719280	0.9909863667659570	0.9955151058817990	-0.006849476583803880	0.024157769917695200	0.00606011153052492
0.9948271355664360	0.9945012885059760	0.9975409638955470	0.005297471503266090	0.002273712993555530	-0.00660104879026747
0.997193012576934	0.9943409654019930	0.9965675851422780	-0.00948105580264869	0.003273582975685090	-0.0005144458868157370
0.9953523065290060	0.9929580147559230	0.9980019017351580	0.002020024977920240	0.011891738096994500	-0.009485421709376630
0.9953440159313780	0.992643360850958	0.9959028279954490	0.0020717667055245000	0.013850898481944600	0.0036389270846687800
0.9955793861741740	0.9918883430333500	0.9974975101310450	0.0006023375153553380	0.018549416060630300	-0.006329193694019150
0.9949081854327970	0.9932717666702560	0.9997991448601350	0.004791779677525470	0.009937575242934550	-0.02074453048385100
0.9942619524625950	0.9926294965523430	0.9995569206520730	0.008822720410890520	0.013937219570415000	-0.019225904137790300
1.0007907321317000	0.9948973444644990	1.0000854270566800	-0.03202160027550440	-0.00019702751756544000	-0.02253986443628010
0.9923367042965580	0.9914338799680050	0.9976570875042860	0.020816126075938200	0.021375823084360300	-0.007327583343733430
0.99652328160111	0.9928730342512620	0.9963245841788360	-0.005293985993009300	0.012420920745734300	0.0010041275232268100
0.9947426307795110	0.9928800084209650	0.996791037887829	0.0058246868870825300	0.012377499173978600	-0.0019111762265408300
0.9962505772193960	0.9951601890643270	0.9986896435542560	-0.0035898804776789100	-0.0018372754720148500	-0.013791477073960400
0.9955029574503250	0.9938801336033220	0.995207918943071	0.0010795186415044700	0.006146685950054520	0.0079777172565395
0.9949601061595140	0.9946752636019100	0.9983640801941330	0.004467793356132410	0.0011885180987814300	-0.011752711287587800
0.9938148734587830	0.9943729940525690	0.9973326581560040	0.011609891415292200	0.003073835650883630	-0.005297993916021260
0.9944793301767570	0.9978456186068130	0.9972170923298910	0.007467095510150400	-0.018620192194121700	-0.0045751992429067400
0.9940549019400440	0.9925243433616440	0.9948734606574680	0.010113671432584600	0.01459178938111660	0.010064892968434400
0.993743143229383	0.9926820795825030	0.9955897700440400	0.01205694047463270	0.013609862411797500	0.005593923968791210
0.9953860533829720	0.9921391290649720	0.999311958253735	0.0018093366175538300	0.016989163789057400	-0.01769047788002090
0.9926607865576800	0.9946403906953840	0.9933834415053240	0.018798857072934400	0.0014060554533673200	0.01935475447959870
0.9964489415389170	0.9933651223593190	0.9962506152073090	-0.004829395831480270	0.009356013528274290	0.0014663115842975700
0.9964336239715020	0.9911735312922670	0.9943137980776670	-0.004733674243737790	0.0229944490899523	0.013555880205452400
0.9954683748156180	0.993576780135681	0.9941657605277020	0.001295425042967390	0.008037260427847770	0.014478948352290700
0.9903804048437100	0.9964118269229400	0.9987334291690610	0.032979154077582800	-0.009653908864028790	-0.01406574297248820
0.9944218858167820	0.9942252348412240	0.998682481022503	0.007825373754802080	0.0039952407999627900	-0.01374664455476400
0.9958268990741590	0.9936541973193910	0.996828420112283	-0.0009432909548744460	0.0075548060207490300	-0.0021448846632605700
0.9978394635527690	0.9965364115846020	0.993630493040184	-0.013525225416934400	-0.010432486513640700	0.01781544241363260
0.9983093267535960	0.9955131334036810	0.9932468257887340	-0.016466343829520000	-0.004040454158731730	0.020205847695674400
0.9952556532409120	0.9941168220709620	0.9971790510558020	0.0026233359111106400	0.004671178829666840	-0.004337290716853760
0.9953995196599370	0.9967043487352880	1.0002578600132600	0.0017252813767843100	-0.011482157398612100	-0.023621459830147200
0.9936354778902470	0.992899509710971	0.9996047240214280	0.01272792151193280	0.012256060193371500	-0.019525577216047300
0.9959003892589960	0.9956043225822480	0.9953886870989600	-0.0014022872976463200	-0.004609808553047490	0.006849339381541500
0.9942162405985560	0.991817013253978	0.9983744007239100	0.009107742409239430	0.018993125097725600	-0.011817328985031000
0.9937868877271930	0.9961575752093410	0.9988051113730370	0.011784331670319000	-0.00806525853149493	-0.01451473356944580
0.9942919551032470	0.9935644408569120	0.9984586342424200	0.008635641670739220	0.008114138140681190	-0.01234476137376800
0.9923987105199800	0.9900151256873340	1.0005814252427900	0.020430215421833400	0.03019111355397250	-0.025651573090968900
0.9942314823847600	0.9942565090579320	0.9979527848107530	0.009012697548917420	0.0038002315027749800	-0.009178002404323540
0.9962226498864960	0.9928592999680300	1.0004993895427900	-0.0034154075778439400	0.012506447665170900	-0.025136817313871300
0.9972670387880480	0.9941328917551560	0.9966518213255160	-0.009944016613093030	0.004571004228003090	-0.0010409389456620900
0.9958723660858800	0.9932673852968490	0.9970845508043810	-0.0012272612552741900	0.009964873127953770	-0.003746321422224110
0.9961075688912530	0.9906921182274480	0.9970397640187230	-0.002696428188958280	0.02598626319820680	-0.0034662787401298800
0.9944657121498200	0.997726593116655	0.9955149856197190	0.007552015596127470	-0.017875362958486300	0.006060865635946910
0.9951820303563460	0.9957953697390180	0.9965281195173660	0.0030828552956680800	-0.00580281377581275	-0.00026779360312255200
0.9940728442794170	0.9956016174756060	0.9977526590531500	0.010001796070422000	-0.004592919866793070	-0.007925590213626970
0.9948971163129940	0.9925618471456870	0.9971033261089150	0.0048608357460077700	0.014358353929085500	-0.0038637510152436500
0.9955501813795710	0.9963032494964260	0.9964869365379500	0.0007846822686990770	-0.00897542089801065	-1.04070666868492E-05
0.9976129001614300	0.9933881423744160	0.9962111296255640	-0.012107552358351400	0.009212598482050600	0.0017130279220966400
0.9967717647789400	0.9926392514549770	0.9963205427653500	-0.006847141981791040	0.013876489029339900	0.0010294032467096400
0.993671004297316	0.9924754441368890	0.9992518054947180	0.012506519990729100	0.014896179029368200	-0.017313494214179900
0.9972838784026010	0.9930059027776950	0.9975806974751640	-0.010049362969601500	0.011593525505976900	-0.006849640054216890
0.9951660652773300	0.9971246150363360	0.9955335389583650	0.0031824935216345500	-0.014109756591971400	0.0059450402513365600
0.997482931928248	0.9959134743524110	0.9946100359717600	-0.011294449473002800	-0.006540464101766980	0.011708288630126200
0.9945521508776630	0.99909005883376	0.9999838896702910	0.007012880071873330	-0.02641281807545780	-0.02190303358487890
0.9940039934660790	0.9948055974254100	0.9970057846084500	0.01043101643791110	0.00037542539892518200	-0.0032538096252870000
0.99396539928085	0.9922245649452330	0.9990036764317010	0.010671624941525200	0.016457546107300800	-0.01575868429996720
0.99652706782041	0.9944355647067600	0.998304638863358	-0.005317655610954780	0.002683623941051610	-0.011380540174451400
0.9997406829859100	0.990801084978694	0.9952901169392090	-0.025434415685640400	0.025309201508151900	0.007464649918979560
0.9948031351096540	0.9952258381954620	1.0014065301957600	0.0054472190769398700	-0.002247015915514940	-0.030831411384402300
0.9948183667135490	0.9929533755563020	0.9989158525396340	0.005352194931166960	0.011920627826090500	-0.015208466987276400
1.000757436725420	0.9962790936067450	0.9981844361328400	-0.0318126267607835	-0.008824513584438470	-0.010627998838563700
0.9981483232774230	0.9881853028515830	1.0007586744886300	-0.015458376514945800	0.041541862442426000	-0.02676394656698890
0.9944159826445960	0.993193388247746	0.9974018562578240	0.007862174051127540	0.010425812827208700	-0.005730837230472090
0.993754042597926	0.9941767939275610	0.9972829851294740	0.01198902330528550	0.0042972687160432000	-0.004987313857680500
0.9964913234062070	0.9920434211464200	0.9979116063109310	-0.005094268848021110	0.017584650167980800	-0.008920280746279870
0.9928796488104670	0.9954510231908750	0.993363725184836	0.017436186757377900	-0.0036526998558289500	0.019477604390435800
0.9980280469801290	0.9923133565648090	0.9981070741493470	-0.014705514998086000	0.01590496012769230	-0.010143721658282300
0.9923854582539560	0.9935154922954410	0.9962377036770540	0.020512690899138500	0.008419141046883190	0.001546987101681050
0.9949339486358940	0.9877615991653370	0.9954176242302390	0.004631029768995180	0.04416720009272710	0.006668706253727340
0.996111994817513	0.9931201600056340	0.9957978262695480	-0.0027240845344708800	0.010881927697784500	0.004294731388214930
0.9983208877298770	0.9933091287610300	0.995368216745725	-0.016538714814069700	0.009704834461642960	0.006977143908175100
0.9983423429203860	0.9931407005311950	0.9977556690445010	-0.01667304163886200	0.010753971999281600	-0.007944425286867540
0.9954837893560310	0.9921029313439760	0.997379393167865	0.0011991916386913700	0.017214406298028100	-0.005590321889604710
0.9925174074579720	0.9954109573041040	0.9941228280574540	0.019691403839569600	-0.0034025552686201300	0.014746625054354700
0.9956395684121170	0.9920008003862880	0.9969140730993660	0.0002265704091903760	0.017849810392682100	-0.002680384172771660
0.9959232184851530	0.9911259321468530	0.9950213693184980	-0.0015448723340816400	0.023290318932956500	0.009141959637325760
0.9955540268848890	0.9946490734519670	0.9971042510496960	0.0007606666835320590	0.0013518935444839600	-0.003869539870767820
0.9932813285377040	0.9938191097236680	0.9974210042751580	0.014934449259941500	0.006527042967286720	-0.005850629094311910
0.9976678940406540	0.992216405926835	0.9951539917301050	-0.012451638906148300	0.01650829190152920	0.00831429891553142
0.9992202477724670	0.9925295058124170	0.9932880591621250	-0.022172172604324500	0.014559662873470400	0.019948972502999700
0.9958831984024690	0.9942140663870250	0.9946915712615990	-0.0012949106077584800	0.004064869007101440	0.011199662692188100
0.996400587214199	0.9950988551849770	1.0001422399165400	-0.004527223484532720	-0.0014544703891897500	-0.02289620192622310
0.9976115768720310	0.9940425661492770	0.9975896932461180	-0.012099274427496300	0.005134118238784960	-0.006905913802938020
0.9960630284471120	0.9928526046207110	0.9975190143829690	-0.002418193175066240	0.012548139312818600	-0.006463722870363120
0.9937370315670570	0.9962803992123890	0.9974267453854050	0.012095051179804400	-0.008832658783019010	-0.005886525996113680
0.9942231985352690	0.9938054546821550	0.995913086573744	0.009064377670544750	0.006612150673211500	0.0035748516036703900
0.9914782217915230	0.9925828037661640	0.9997454223391610	0.026156578405503300	0.014227897251650600	-0.02040768708519070
0.9941975708481370	0.9953935216256370	0.9964559648426170	0.009224170589805540	-0.003293729155718300	0.00018315067751462400
0.9954821057534700	0.9963094193100210	0.9952917155900830	0.0012097013753390200	-0.009013983271169510	0.007454687954731110
0.9960244514999960	0.9939782598983940	0.9982426094815850	-0.002177196449119600	0.005535009830676140	-0.010992178175709800
0.9926972095722350	0.9911313055058890	0.9946768424572950	0.018572103950825100	0.023256911949667800	0.011291540370945500
0.9942111503842870	0.9895968289608710	0.9987758806967310	0.009139482319141360	0.032787742229064	-0.014331659274842700
0.9950571200303070	0.9930619430972590	0.994837499154791	0.003862420032653560	0.011244497860953400	0.010289245733742800
0.997601970530566	0.9940548363555210	0.996582287892733	-0.012039175015556300	0.005057634203685170	-0.0006063310750786690
0.996545541478677	0.9980461750483430	0.9981968685760160	-0.005433117697971620	-0.019875403320631500	-0.010705835398395100
0.9931162718271350	0.9933995002211380	0.996671118585303	0.01596258773201890	0.009141836621420180	-0.0011615553623302800
0.9927119671519250	0.9936988059766630	1.0012456045461300	0.018480217975534600	0.007276829058301750	-0.029820820637244900
0.9941878459812530	0.9953769827117440	0.999582174259664	0.009284804038434520	-0.0031904770835559700	-0.01938420063922590
0.9948132844739470	0.9952047934471730	0.99598539403588	0.005383896994160510	-0.0021156471060407700	0.0031232181538664800
0.9954048955762380	0.9958948943866080	0.9980585249309060	0.0016917162459351700	-0.00642441211789076	-0.00983983331132834
0.9943129423549150	0.9961386149637360	0.9954285850901710	0.008504757581266780	-0.007946829711609800	0.006600277011776330
0.9941978883067060	0.996436131589241	0.9974048225953030	0.00922218213351253	-0.009805777752772650	-0.005749395168830290
0.99548050424856	0.9931232461921120	0.9962336321746660	0.001219703787397210	0.010862704794415700	0.0015724269499471800
0.9945710993599940	0.9940260150654410	0.9956123393769940	0.006894694693951290	0.005237309695851070	0.005453004215493470
0.9985984799585020	0.9942305997374300	0.9974467862784910	-0.01827696480063070	0.003961790902173200	-0.006011900836752940
0.9961804146954210	0.9958839836919170	0.9965670211218210	-0.0031515232440475900	-0.006356264188963590	-0.0005109173328015410
0.9959298228138040	0.9970134704836400	1.003226979150280	-0.0015861279814630900	-0.013414751804622100	-0.042274922732397600
0.997383726650761	0.9905905082228590	0.9995749303678170	-0.010673881835002500	0.026617562551786700	-0.01933880517309640
0.9941962653945680	0.9944220227967750	0.9966711169378400	0.009232295248591310	0.0027680771281205500	-0.0011615572518517700
0.9950134116619250	0.9935516374851840	0.9965526999748690	0.004135176084960750	0.008193928641781520	-0.0004214037749447620
0.994444860808986	0.9934095928512180	0.9987950745603730	0.007682089183482180	0.009078959919013780	-0.014451871912674100
0.9959008521665620	0.9934312237611500	0.9956374603914900	-0.0014051644904906100	0.008944194896838680	0.005296177671470260
0.9966847305202720	0.9934812332418660	0.9996363438564190	-0.0063030733250919400	0.0086325891710276	-0.01972379596817070
0.9921870134695000	0.9943338563937240	0.9948198825897460	0.021747645878556100	0.003317895563546350	0.010399192996032600
0.9913807711257820	0.9940648027614950	0.9967477305058820	0.02676251738180280	0.004995494901690870	-0.0016404628680387100
0.9950443336615760	0.997400247392462	0.9967026769338310	0.003942213825891080	-0.01583365882032360	-0.0013588218557275300
0.9957608849194650	0.9947110168219130	0.9954430668084480	-0.0005309966774917070	0.0009654804867214840	0.006509869321722770
0.9976772978973500	0.994052081669841	0.9949287852156720	-0.012510486118752000	0.005074807314415030	0.00971966752417508
0.9927592951259940	0.991914504108475	0.9975343085230740	0.01818556519747470	0.018386687177460900	-0.006559421852557950
0.9942155703478450	0.9960727783297080	1.002080961282850	0.00911193157349769	-0.007535532238639490	-0.035068531480787400
0.9987259926544350	0.9959860265723220	0.9984914122820540	-0.019075605039176800	-0.006993623101035850	-0.012550010275970300
0.994585054264131	0.9944630726273710	0.9939011724189960	0.006807687807737800	0.0025120553191735500	0.016128453371604500
0.995029089277435	0.9944675321895480	0.9985587551196120	0.004037340137184620	0.0024842428786629800	-0.012971736671511400
0.9949751288574010	0.9942823117364380	0.9958731763956870	0.00437407304911027	0.003639317384263280	0.0038241243744901600
0.993598220803991	0.9931385704108860	0.9955822889034300	0.012960091353114500	0.010767250181866400	0.0056406314367390800
0.9980349426186880	0.9913725141306610	0.9969111312237650	-0.014748652253847600	0.021757411764137000	-0.00266197274333503
0.9934106375853680	0.9912875821068180	0.9980785927390320	0.014128880587482400	0.022285431895006200	-0.009965422424090790
0.9949827901216170	0.9912570622416660	0.9967168976491420	0.004326261314826220	0.022475173939846900	-0.001447736578503820
0.9955591034860100	0.9906694847818310	0.9957242041018790	0.0007289634409129900	0.02612689190199010	0.004754504546515440
0.992936049476944	0.994851460532352	0.9975237849019930	0.01708495839934610	8.92770444478105E-05	-0.006493590753587660
0.9908406496537100	0.9949161843373190	0.9948924132872270	0.03011979228090930	-0.00031457562894836700	0.009946630338418500
0.9972100005394730	0.9954613632362120	0.99867417262745	-0.009587295882967240	-0.0037172432288059100	-0.013694584129231800
0.9993444752557320	0.9946770709444030	0.9966895422582970	-0.02295071003705550	0.0011772410262795400	-0.0012767144761343600
0.99800222255434	0.9911455180787890	0.9975110876143400	-0.014543859094912700	0.023168556778750600	-0.006414144230716570
0.9962233934897420	0.9934828781141840	1.0005648704912400	-0.0034200460447208800	0.008622350223866940	-0.02554769421302670
0.9964510408732420	0.9953925703993350	0.9951872766497440	-0.0048425193445920800	-0.0032877582975744500	0.008106569420974860
0.996737501212558	0.9947442455802460	0.9971572499805390	-0.006632955963298220	0.0007581764684261440	-0.004200944244805370
0.9977123252974220	0.9956113967469810	0.9969625508860100	-0.012729650626126200	-0.004653988297491890	-0.0029834663211643700
0.9959834401791900	0.9943298015787690	0.996002012048519	-0.0019210326077849500	0.0033432021537689300	0.003019407419739120
0.9975429369210320	0.9944003845293030	0.99748052988431	-0.011669845055629700	0.0029030365170559000	-0.006222965155409240
0.9949195464793590	0.9944866253519760	0.999628841009712	0.004720906861412400	0.0023651720729717300	-0.019676773248412600
0.9963810439482480	0.9951875719326350	0.9974058070147970	-0.004405098860435910	-0.0020081846643285600	-0.005755572340647210
0.9947088058148680	0.9917237666269020	0.9961912841771740	0.006035698165273440	0.01957312514550030	0.0018370191610010900
0.9969024883525000	0.9966007618653240	0.9967362067890780	-0.007664392201425870	-0.010834680547000700	-0.0015684189535469400
0.9966282354354260	0.9957945862091560	0.9963803800594640	-0.005949936110351350	-0.005797929426117450	0.0006554935112212550
0.9970610693009550	0.9893528668092530	0.9986859050026900	-0.008655936575175910	0.0343016632428901	-0.013768072774487700
0.9963300946873670	0.9962315317799850	0.9974185959397070	-0.004086735370588280	-0.008527306095649700	-0.005835556021732450
0.99458262413775	0.9937286115268310	0.9925762573983470	0.006822813410714660	0.007091102497290830	0.024381515065001900
0.995994046162476	0.9911642394131040	0.9979469049395530	-0.0019872649193187700	0.0230522080118774	-0.009141190428917660
0.9924457074993260	0.9943983000400830	0.9967836074866770	0.020137692320203400	0.002916025040368180	-0.001864727575391870
0.9991259331534320	0.9932339414790880	0.9952706003122690	-0.021581147642528300	0.010173215036248800	0.0075864680439618300
0.993251596561305	0.9939923534573240	0.9970313652316800	0.015119669093993000	0.005447157834649000	-0.0034137439213469300
0.9970498693891970	0.9874101970871250	0.9978423613042010	-0.008585907011047400	0.04634366828287450	-0.008486928862673170
0.995188067989672	0.992786677984129	0.9953595286214350	0.0030451696139199700	0.012958619708624300	0.007031356718559650
0.9979990948494120	0.9940134829879880	0.9963754081818280	-0.014524284485461000	0.00531544307392287	0.0006865484103558960
0.9982235199778780	0.9955320290537600	0.9973467571012610	-0.015929120073424600	-0.004158439508287040	-0.005386180413379710
0.9975438652394820	0.9919134929543140	0.9965339468521810	-0.011675640146889100	0.01839298386629870	-0.0003042097995810520
0.9965867432090840	0.9953022737514810	0.9984904444337010	-0.0056906225991916500	-0.002724116682178340	-0.012543971370518100
0.9936665679899840	0.9951499555532370	0.994054771456183	0.012534152623446300	-0.0017733996009499700	0.015170925970359300
0.9951975592651880	0.9927564874530080	0.9967508632541400	0.002985923282431690	0.01314660571601230	-0.0016600158388146600
0.997494907145033	0.9926329548722690	0.9939570488693530	-0.011369371823541200	0.013915692836967100	0.015780131127369100
0.9990625684350180	0.9920213376377800	0.9957579494165600	-0.02118412461038350	0.017722046562275900	0.004543751879138280
0.9932607583815730	0.9934595288266280	0.9973506678049050	0.015062607085805700	0.008767843166508140	-0.005410647935345460
0.9988627407059590	0.9944653947202080	0.9951882303009910	-0.019932198152445000	0.002497568384866610	0.008100596493830770
0.9955519397547100	0.9936034065609820	0.9979087491296940	0.000773682166681745	0.007871317721863920	-0.008902392196076020
0.995503018772037	0.9931640715603500	0.9996224357978990	0.0010791381076623800	0.010608426028370700	-0.01963662087586620
0.9965359468141190	0.994425160189652	0.996851966661957	-0.005373135780439290	0.0027485007743793500	-0.002292098440016320
0.9959962489244200	0.9913726843601930	0.9989934874470800	-0.0020010337605324500	0.021756335414152100	-0.0156948575006272
0.9921077974529370	0.9935728930843030	0.9985123065399640	0.022240549591813600	0.008061476527933930	-0.012680880742268600
0.9978049700659860	0.9930794448010870	0.9964575858204880	-0.013309364359862200	0.011135507172661200	0.00017300828834057400
0.9938121691826760	0.9951611006280200	0.9958203286760840	0.011626734054387600	-0.0018429559914492700	0.004154179036677530
0.9948804381888940	0.9946868552895740	0.9969800499746980	0.004964915171228250	0.001116197969562060	-0.0030929010830195800
0.9957137675932320	0.9914638198513000	0.9986340566029940	-0.00023678364928142600	0.021189683795023900	-0.013443343949905400
0.9928630016001130	0.995586387782735	0.9933846617013790	0.017539845830554700	-0.004497827143387470	0.019347150305788600
0.9960526970582860	0.9925003780618480	0.9973853741662200	-0.002353653032361780	0.014740977715506900	-0.005627746366307630
0.9943173080967930	0.9918353751170020	0.9929293580924340	0.008477535548999740	0.01887891464654250	0.022183077283872800
0.9942139812470880	0.9969177486730070	0.9957535417284970	0.009121839888952460	-0.012816225787603900	0.004571278856126710
0.9974440599719000	0.992230483705159	0.9941233165838970	-0.011051277511168800	0.016420696868098400	0.014743586253518500
0.995252797298413	0.9938582757537380	0.9965335082550420	0.0026411633252509800	0.006282920722592700	-0.00030146248893206300
0.998410008695499	0.994352762059857	0.9957719415302030	-0.017096734476144500	0.0032000236030255600	0.004456366665201540
0.9956763660542390	0.9915100494200470	0.9999515043291750	-3.22424971872272E-06	0.020902228839779400	-0.02169994303251680
0.9953721339934800	0.9926595370507910	0.9958879304456610	0.0018962384304999800	0.013750191013884800	0.003731976883273230
0.99207692221618	0.9907224581755300	0.9926188973648340	0.02243267200441200	0.02579775657290350	0.024116077476686400
0.9913193358604500	0.9922322834962640	0.9954078548765920	0.027144462434366900	0.016409511956803400	0.0067296861643829400
0.992779561517107	0.9915773625570680	0.995848434301046	0.018059368512552000	0.02048364865223720	0.003978647279829300
0.9959949866172070	0.9958048406514150	0.9935866508882620	-0.0019931459394482700	-0.005861975957873630	0.01808861956616370
0.9976315947344360	0.9945102390355170	0.9965256197605820	-0.012224526441928000	0.0022178751843908200	-0.0002521752534484220
0.9949127480756050	0.99364848165344	1.0007750682677100	0.004763312625267190	0.007590431951304240	-0.02686683909322310
0.9918344612192930	0.9926313214112220	0.996112396449579	0.023941034490570700	0.013925872977976400	0.002329871612506990
0.9946462506028560	0.9903070173720040	0.9967506487657630	0.006425944744431470	0.028378498156991700	-0.0016586962730524600
0.9940902253475010	0.9924702775026830	0.9973447873059670	0.009893435937355810	0.014928317239238600	-0.0053738779603990000
0.9992322855685730	0.9918724351297840	0.9977057537105270	-0.02224760601140470	0.01864838170995160	-0.007632082491458610
0.9967230824991200	0.9955180147339700	0.9965052111651450	-0.00654283615090007	-0.004070926376105620	-0.00012461604060303100
0.9970508874998060	0.9926118291996280	0.9953473083669010	-0.008592269232196170	0.014047199343287500	0.007107655193400590
0.9954693750230470	0.9915029907279430	0.9955311471045280	0.0012891663426887000	0.020946101814982200	0.005959950855227840
0.9967116553001620	0.9923996824826130	0.995543185432085	-0.006471388591060710	0.015367722589169700	0.0058848043489338900
0.9947165195672610	0.990659332220766	0.9984462449327760	0.005987594466004770	0.026189978769768800	-0.01226718727833180
0.9959368917302650	0.9928624804630520	0.9986476326010260	-0.001630274238504240	0.012486649195786500	-0.013528361860890200
0.9939624787339490	0.990699172388094	1.0005736368052500	0.010689822984489700	0.025942459151646000	-0.02560270985172430
0.9934608372511320	0.9927211718226340	1.0006608621748400	0.013816116388104500	0.013366501003422400	-0.026150086836056300
0.9945832828494540	0.9906448211128380	0.9940233145082730	0.0068187277407516600	0.026280132851282600	0.015367035395982200
0.9946993088257600	0.9963244511835	0.9993700977332080	0.006094952792953700	-0.009107892769290680	-0.018054859377243300
0.993151135940032	0.9930681773083150	0.9954261844838900	0.015745422642343600	0.011205688247824400	0.006615268712581660
0.994693525548482	0.9959747929349960	0.998745325988547	0.00613104674618248	-0.006923440317919920	-0.014140251296152300
0.9955912140578070	0.9921759178784000	0.9963883851150300	0.0005284895316704610	0.016760246251858900	0.000605465347271252
0.9945799173454780	0.9928918946916650	0.9960693478680100	0.006839704897111510	0.012303486387992800	0.0025987822126899100
0.9941343952944920	0.9944433978782890	0.998860815007039	0.009618054478904670	0.002634764688753480	-0.01486367317679530
0.9998497434952300	0.9954308893745050	0.9999219413770210	-0.026118247718969900	-0.003526984745116620	-0.02151454483315830
0.9934800405375260	0.9939439533589180	0.9982189079141920	0.013696464529744100	0.005748862979133430	-0.010843810094790600
0.9986721443309010	0.9979828234486140	0.9970766543597540	-0.018738323118638900	-0.019478903315614200	-0.003696949468806900
0.9925632858726980	0.9943344234596020	0.9971291076232010	0.019405834523732300	0.0033143702800094500	-0.004024961900816270
0.996194073194501	0.995248579757889	0.998900469500554	-0.0032368512952166700	-0.0023889401953477700	-0.015112115518300400
0.994740104423706	0.9936522239550490	0.9998793371602930	0.005840461621791090	0.007567132589185040	-0.0212473961774466
0.9957411405842330	0.9956077516362000	0.9970956934846520	-0.00040771689996715900	-0.004631217622139740	-0.0038160026398792700
0.9969610869590380	0.9920300812240860	1.0003589178913200	-0.008030766041696500	0.017667664191915000	-0.024255446171515400
0.995900667074105	0.9930552733726240	0.9970136164277970	-0.0014040230623696300	0.011286057472078700	-0.0033027903588071100
0.995110539077336	0.9925151890982460	0.9952078417109730	0.003529042820463670	0.014648773083854500	0.007978219313655650
0.9956625866170730	0.9951573262777610	0.9946923797734010	8.2812944325351E-05	-0.0018193861160251800	0.011194621636234400
0.9949407298832920	0.9927195306319740	0.9972527733302970	0.004588722817731180	0.01337670076470000	-0.004798373158005900
0.9973602018720220	0.9956241049674970	0.99562222585502	-0.010526727709083100	-0.0047333271312818500	0.005391285269088510
0.994038532884915	0.9966477087057530	0.9982240405521410	0.010215718396496300	-0.011128112725987400	-0.010875943210420000
0.9937510138340350	0.9931157324770610	0.999486171014934	0.012007904008249600	0.010909497181363400	-0.018782383421714800
0.9939836579776830	0.9950321843062470	0.996210952654455	0.010557817911498700	-0.0010384133838625800	0.0017141118329216200
0.9984996377895070	0.9940411634503700	0.9973286351333190	-0.017657971053632300	0.005142865119964370	-0.0052728345004841600
0.9945905797097600	0.9916218941989840	0.9967676086405800	0.006773200763555960	0.02020669422360510	-0.0017647172462969000
0.9990209481630970	0.9944090824196450	0.9969557345848890	-0.02092334739449000	0.0028487799389108300	-0.002940852476096680
0.9953866882569760	0.9921778841405950	0.9978028924364870	0.001805398413089860	0.01674801813029880	-0.00823993556464319
0.9968801983753030	0.9934208441588830	1.0008562960941400	-0.007525027952403960	0.009008863147779710	-0.02737668589136350
0.9934805672419670	0.9929499312845200	0.9963823880928190	0.013693190286123900	0.011942066541425400	0.000642940636951232
0.9960154352702790	0.9959111046218380	0.9989635393237470	-0.0021208700241839200	-0.006525651690730560	-0.015507230006888800
0.9914967606353310	0.9938324343626320	0.9973473581071340	0.026041286612736000	0.006444005701207140	-0.005389942187590560
0.9964637627540930	0.9939969936614590	0.996531775098579	-0.004922018455257920	0.005418242681107560	-0.0002906400760077770
0.9952840969022340	0.9939941209932620	0.9970237192763440	0.0024457874163428800	0.005436137088478460	-0.003365934890173730
0.9944812603482990	0.9958192934668700	0.9982388657265240	0.007455050089854950	-0.005952234254069270	-0.010968766556225400
0.9960281336284800	0.9911366034749670	0.993331712435861	-0.002200196446316370	0.023223974992139000	0.019677011845262100
0.9959855709037680	0.9940414389704710	0.994654503088311	-0.0019343282276649200	0.005141155564142710	0.011430874056800600
0.9956235806418080	0.9986747170742390	0.9969850323935750	0.00032640941035815000	-0.02381089128509030	-0.0031240312071400800
0.9965473210085720	0.996971652540891	0.996249215988003	-0.0054442335889189600	-0.013153274608117100	0.0014750580285531500
0.9975712727504030	0.9932631188958980	0.9977317045235890	-0.011847120081579700	0.009991446314994570	-0.007794472588012430
0.9975491346237210	0.9987066868845110	0.9999130991743790	-0.011708621066124000	-0.024011120631233600	-0.021459106595707500
0.9983570061082750	0.9948301072201620	0.9945556938177810	-0.016764853870674600	0.00022250543636110700	0.012047253725778500
0.9938327673576410	0.994072039567719	0.9911658379192400	0.011498352740484900	0.004950390019382550	0.03315514757488300
0.9942412192835340	0.9929012453368760	0.9981643245865270	0.008952008182783580	0.012245256484302300	-0.010502090988667900
0.9994717229396860	0.9923124849830400	0.9949125606193490	-0.023748262109573400	0.015910416595369300	0.009820929931307960
0.9965517239843240	0.9979094337070980	0.9953285205169500	-0.0054717369144968100	-0.019019559321072400	0.0072249395810185600
0.9969885659944160	0.9952319122185140	1.0016123058449900	-0.00820258256114493	-0.0022849230329403400	-0.03212389518551200
0.9962625622201360	0.9940992021976240	0.9969869489474100	-0.0036647721028594300	0.0047810470460509800	-0.0031360110794821500
0.9963030921046580	0.9914160817725070	0.9968952928190380	-0.0039180236987107900	0.021486530311367800	-0.0025629652124715700
0.9920713197032340	0.9953116376519890	0.9959253440384730	0.02246752400207160	-0.002782549070468770	0.0034982827305718700
0.99486046075236	0.9925359321185430	0.9972822051441320	0.005089583452504060	0.014519655067850600	-0.004982433024344820
0.9939089904391980	0.9939952488410220	0.9955788648109180	0.01102324662147250	0.005429115450849070	0.005662037940416610
0.9967239571073320	0.9908844625180760	0.9950770083482380	-0.006548296307671740	0.02479108836064260	0.008794741966429700
0.997032019659152	0.9951056212162460	0.9950106532659320	-0.008474282754198690	-0.001496714988650220	0.009208826261527640
0.9954435388295120	0.9907322273175600	0.9946397730976650	0.0014504795102380300	0.02573706460464010	0.011522798691609200
0.9921410940120500	0.991947440413925	0.9983184490969420	0.022033385259727900	0.01818178383850110	-0.011466997300343300
0.9967719334133350	0.9926428047354630	0.9983315752801610	-0.006848201200755400	0.013854373586316600	-0.01154919154481740
0.995145794550984	0.9950839326268220	0.9962779668144890	0.003309005746738850	-0.0013613517327229500	0.0012954095009868600
0.9933642284180940	0.9982771421706370	0.9976102501779160	0.014418031393370400	-0.02132126041532010	-0.007034535785518420
0.9980032229913780	0.9922209468639850	0.9945534682844980	-0.014550112616999000	0.01648004589449230	0.012061126674020700
0.9951762000205530	0.9920989036322340	0.9985650404436890	0.0031192611735102700	0.017239468913395000	-0.013011114299121700
0.9936250861967150	0.9928603438521590	0.9967735086377400	0.012792675275589300	0.012499967026643700	-0.0018015953936029400
0.9945971746732630	0.9943156415020450	0.9972505182256980	0.006732067132918860	0.003431478344709020	-0.004784241794930430
0.9982518922561370	0.9934044298690910	0.9963920611521350	-0.01610674097739160	0.009111128484718400	0.0005824935140255690
0.9896978749864000	0.9921767824164520	1.0000923497830100	0.037217034228843500	0.016754871115661000	-0.022583289065269400
0.9964471723277540	0.9914988569929420	0.9962937534792520	-0.004818328267196650	0.020971803386830000	0.0011967857325355200
0.9943063097819820	0.9926586010874930	1.0017170286458200	0.008546124163051840	0.013756024374900000	-0.032781768999749200
0.9921216523855440	0.996069395762223	0.9966382218213810	0.022154340781355300	-0.007514411144365260	-0.0009559439234710640
0.9940584861756380	0.9952328258949120	0.9967551009740180	0.010091318603012900	-0.0022906285750265800	-0.0016865304853962800
0.9947475874796110	0.9952672612237780	0.9973183300401320	0.005793761620621840	-0.002505560552380760	-0.005208369077487800
0.9962143880765310	0.9957571006879230	0.995858431532801	-0.0033637734129223800	-0.005563836465212640	0.003916211876904340
0.997001842689312	0.9947461882836660	0.9999993140270970	-0.008285604822804400	0.0007460596208358540	-0.021999761054471500
0.9960371685203460	0.994889228872417	0.9978120262120110	-0.0022566305473590000	-0.00014638836234149200	-0.008297097827303260
0.9942829961042100	0.9884492041508260	0.995415129194832	0.008691516811628160	0.03990613010833630	0.006684288770071330
0.9954054366900500	0.992627689606278	0.9994194246397760	0.0016883415722040900	0.013948468065569100	-0.01836403386720000
0.9993732183097300	0.9976242127478240	0.9984101095501200	-0.023130848866938300	-0.017234781059901000	-0.012040913925211200
0.9930638066175730	0.9940591285485860	0.9957512449418190	0.01628933913682020	0.00503086205831735	0.004585613732213740
0.9968475838819330	0.9951746313853170	0.995740707355486	-0.007321121570805740	-0.0019273980875894200	0.004651419437515880
0.9941392039622630	0.9950896361830050	0.997586443219133	0.009588083652188070	-0.0013969415340446700	-0.006885603599171350
0.9997851168660000	0.9929676844506760	0.9970380222261920	-0.02571301214346690	0.011831514236743100	-0.0034553592470563600
0.9927371921868380	0.9918403242066240	1.0001810702053100	0.01832316747264780	0.018848126150479700	-0.02313976926249430
0.9956385087047650	0.9917177554474950	0.9960412737008160	0.00023317163378089800	0.019610514484870800	0.002774167124926220
0.996079861725087	0.9925309917681100	0.9974951430453940	-0.002523344739287800	0.014550396970860700	-0.006314404292545830
0.9928899221661570	0.9924941773113030	0.994437252252524	0.017372213009764700	0.014779577349831300	0.012785976958655800
0.9978345103017400	0.9947850634861310	0.9976651804344240	-0.013494229280999800	0.0005035292179178020	-0.007378213822478500
0.9947464509951650	0.9945239348507200	0.9971574856388200	0.005800864285539470	0.002132461535964580	-0.004202426698311940
0.992778777101434	0.9958908023809680	0.9989426007839320	0.018064267832141500	-0.006398841463984090	-0.01537604265227410
0.994963294879433	0.9914850178477820	1.0000320496735500	0.004447906795322080	0.021057869510504600	-0.022205075363773300
0.9935988166633570	0.9939902883479750	0.9941753501865760	0.012956374490975900	0.005460052082065960	0.014419155083588000
0.998074983681485	0.9911767394635560	0.9973848245077660	-0.01499929367121730	0.022974494018189300	-0.005624310784101010
0.9960254236951010	0.9936084187974400	0.9967088259031230	-0.00218328577788597	0.007840110015235140	-0.0013972656622948500
0.9942694287667400	0.9917831886229320	0.9984053650770050	0.008776095085738360	0.019203512033713600	-0.012011217234734000
0.9932697335135080	0.9936524634453230	0.9977338340144930	0.015006683937298600	0.00756561682382086	-0.007807801723021080
0.9937361460068450	0.992974081387387	0.9962021906815050	0.012100539237837700	0.011791693161895500	0.0017688735324772400
0.9993112047572520	0.9931545368201730	0.9944561740188960	-0.02274220566826300	0.010667802292441100	0.012667967918601500
0.9953374863024030	0.9925378894828760	0.995168715893907	0.0021125337451615600	0.01450747740148830	0.008222394751631450
0.9934214662363980	0.9936341909539510	0.9991634118345710	0.014061421067043000	0.007679484465417010	-0.016759552257798800
0.9922099187403970	0.9926692786976820	0.9964155273736590	0.021605122710130800	0.013689561265952200	0.0004358515440914700
0.9962155221062460	0.9946703391130120	0.9984553484627770	-0.003370858865424160	0.0012192447363654200	-0.01232418529248750
0.9971032376119780	0.9941162983167440	0.9962585816255580	-0.008919642881138660	0.004674441225562770	0.0014165444953775300
0.9963148397407720	0.9971779075754800	0.996613132971643	-0.003991411222470260	-0.014443021796572000	-0.0007991300309635800
0.9942717745453750	0.9920809175533700	0.999506683000662	0.008761487092749900	0.017351338926194800	-0.018910970852347200
0.9961879979427680	0.9924791051465050	1.0007547084065700	-0.0031989142991637000	0.014873396896880400	-0.026739066648531800
0.9935800321527930	0.9991168626650850	0.9938802089777290	0.013073417557492100	-0.02658075596105970	0.01625909706820600
0.9952689470916760	0.9929291744867250	0.9958074382888860	0.002540354252554520	0.012071351015658000	0.004234695052623840
0.9963619584858400	0.9913490462139370	0.9965867180184590	-0.004285834785261980	0.021903289988717200	-0.0006340212715121810
0.9908291225365510	0.9931480742640440	0.9974022152451880	0.030191415148475200	0.010708051629993400	-0.005733081705828710
0.9956584533942950	0.9923471598744300	0.9992100458557220	0.00010863240767054600	0.015694603306933100	-0.017051787672711000
0.9948484238562560	0.9960852794526830	0.9963307151958450	0.005164656805725310	-0.0076136330433643500	0.0009658287068568290
0.9975762748407640	0.9932434838383070	0.994030477951688	-0.011878420838737000	0.010113757800613800	0.015322375944477400
0.994318000792551	0.9904591005469000	0.9943303380465370	0.008473234708082100	0.02743387579009310	0.013452734248894500
0.9961098317889650	0.9936102327966610	0.9997654755292190	-0.002710562488760690	0.007828796676379330	-0.020533417602710100
0.994912520173032	0.9924579232806940	0.9984872716561620	0.004764734099670070	0.015005233689502000	-0.012524106832127200
0.9958976680708740	0.9934158070973990	0.9960269694464880	-0.0013852961919021000	0.009040235688624510	0.002863520579411270
0.9955967239481450	0.9910865610100800	1.000002124964120	0.0004940771668298640	0.023535035925099300	-0.022017396628125500
0.9956193262348730	0.9934874200685170	0.9954615806460570	0.0003529462135510560	0.008594055971055730	0.006394306021607990
0.994412090093817	0.9943449671490250	0.9958504808003730	0.007886466067813400	0.0032486086298157900	0.003965877713267520
0.994027681318176	0.9930303419446840	0.9984970595125190	0.010283366002715300	0.01144131979745860	-0.012585382010916100
0.9996356184866400	0.9964894091636760	0.9966738466495290	-0.02477569367028800	-0.010138752028038500	-0.0011786110129639400
0.9950280565448510	0.991024475408244	0.9972285534435520	0.004043807590067410	0.023920929126842400	-0.004646887777935680
0.9956211109685390	0.9935097296074200	1.0006303764417200	0.00034178608330462300	0.008455048642821410	-0.025958758095057800
0.9944333947270930	0.9915208062882970	0.9975717614762030	0.007753598117107870	0.02083532046919510	-0.006793730303443630
0.9991889620581430	0.9913368918765820	0.9957233940103740	-0.021976105000664700	0.021978875575093600	0.004759550383648200
0.9956544490911540	0.99465347476901	0.9975861537457510	0.00013362696508438100	0.001324447994950600	-0.00688378926586463
0.9980680785958610	0.9950550763935640	0.9951902807439650	-0.014956064489914900	-0.0011812702100975400	0.008087808030312160
0.998338886003844	0.9942160090753220	0.9973830590370930	-0.01665140816607710	0.004052754540796270	-0.005613231641269750
0.9953336092669850	0.9925302018201690	0.9958152772979560	0.00213674531233868	0.01455534271214950	0.004185729498665910
0.9957249663808530	0.9961595631003960	0.9986654014254190	-0.00030671793341982300	-0.008077700822954030	-0.013639661403563900
0.9917661523332230	0.9952642295168	0.9978351097081310	0.02436593899603670	-0.0024866465799515300	-0.008441548841971170
0.9945776187612030	0.9933778143544720	0.9971789054120280	0.006854053084869020	0.009276942900697430	-0.004336369836341900
0.9962195417882290	0.9953967466696500	0.9977291312123240	-0.003395984756501950	-0.0033138480691038000	-0.007778387971907470
0.9985851639875900	0.9949034403942810	0.9999379105722030	-0.01819357428145440	-0.00023505566260046800	-0.021614690471822100
0.9932224361846430	0.9952305701943050	0.9986907173829460	0.015301319285037600	-0.0022765451074137400	-0.013798224268005200
0.993316098483596	0.9927849380549720	0.9959583991947550	0.014717852803785200	0.012969482042909000	0.0032918295508251700
0.9951278678301280	0.9927260392006170	0.99541290561424	0.0034209046416337600	0.013336173530116400	0.006698158668350390
0.9935496763368850	0.991570293807758	0.996758539093397	0.013262587272640100	0.020527590164556600	-0.0017080131645845300
0.9933428420715540	0.991640108468152	0.996874958912179	0.014551249949941000	0.02009340344936660	-0.0024358457351245900
0.9950444105025480	0.9944534588444250	0.9971173466445560	0.003941731256021140	0.0025720185654951800	-0.003951418846093300
0.9994892394411550	0.9970959989065390	0.9967825465405160	-0.023858080162682000	-0.013930780375183100	-0.0018581088458211900
0.9954503927231680	0.9956022848702060	1.000239004533910	0.001407697353157490	-0.004597096716779100	-0.023503194993558300
0.9968817718307260	0.9939900853717900	0.9971452877930460	-0.007534875469206210	0.0054613023440525100	-0.004126151941743780
0.9983270276655930	0.9941820690408150	0.9950444229312470	-0.016577162699946800	0.0042643864784404500	0.008998089264676700
0.9961496193456200	0.9973690210707310	1.00107986992276	-0.0029591440615158400	-0.015638333345376800	-0.028780212444537900
0.9970685823117180	0.9940036180184160	0.9955051123736870	-0.00870292317407553	0.005376932138113530	0.006122499203849190
1.0001681601067500	0.9930964747220030	0.9979325533313850	-0.028115227423644000	0.011029429567185900	-0.009051376141161650
0.9963237878583540	0.9960547496293020	0.996908876549739	-0.004047333265861530	-0.007422899052712080	-0.0026478776222612200
0.9965671247786410	0.9914674841026150	0.9992839368966690	-0.005567993339036340	0.021166893122691900	-0.01751485690068440
0.9952286943700210	0.9932761674655370	0.997479396903859	0.0027916116308376100	0.009910164175141750	-0.006215907517036090
0.9946020026552960	0.9936845204083390	0.9978545024686130	0.00670194770905295	0.007365839659617170	-0.008562915469245020
0.9930807252920180	0.992942182066498	1.0015147759556600	0.016183966383456600	0.011990336905600200	-0.03151126394854780
0.9958934862151390	0.9936594219477750	0.9966503028458000	-0.0013591669608966300	0.0075222715269653500	-0.001031447404557030
0.9933439878169220	0.9965448273598050	0.9971255967641210	0.01454412324435860	-0.010485082393775300	-0.004003005539067790
0.9957232630463790	0.9935469240400280	0.9958354742059310	-0.0002960769658334260	0.008223296913881140	0.0040595959033692200
0.9927003261530030	0.9928063350266800	0.9990036894642510	0.0185527249245469	0.012836253907668300	-0.015758762616797400
0.9966583978943990	0.9936607163208030	0.9955904981812470	-0.006138492516011460	0.007514192426494030	0.00558939735684946
0.9919295430240930	0.9914250474343470	0.9997698892461290	0.02334955967902810	0.021430765044870600	-0.020561108213460600
0.9947113911832370	0.9940934222685600	0.9961621404521570	0.0060195785209321500	0.004817065160461870	0.002019080949467580
0.99463222977738	0.9977456949972400	0.9968265441326710	0.006513404667424970	-0.017994910223881800	-0.0021331529140528900
0.9950960112298170	0.9935276888774500	0.9958847091363080	0.0036197054390259800	0.008343141253174600	0.003752092491379550
0.9953452690169900	0.9973912018601560	0.9962274429774440	0.0020639436436596800	-0.015777083959195300	0.0016110955142336800
0.9954991250678970	0.9941518284361680	0.9968133573793890	0.001103431314060950	0.004452916101456290	-0.002050712370062100
0.9924334780924110	0.9920869195599370	0.9986900652051730	0.020213824055979600	0.017314013211419300	-0.013794129373345200
0.9954561943283460	0.9932848928171990	0.9977287947420680	0.0013714772074900000	0.009855808113637940	-0.007776257366721140
0.9953196832723870	0.993056497549234	0.9991667281105410	0.0022236641259843200	0.011278415365616400	-0.016780345161864200
0.9984315060548380	0.9940911468832950	0.9969360442655670	-0.017231328715640500	0.004831264444533050	-0.0028177590313875100
0.9926279321219230	0.9946033018594460	0.9976679373657770	0.019003405071130600	0.001637402462370190	-0.007395467998897960
0.9947376087880220	0.9935717234275360	0.9955298028028030	0.005856035922196680	0.008068764561454950	0.00596834509228347
0.9930459812327880	0.9979592446287420	0.9978900761635920	0.016400371471420000	-0.0193313159049293	-0.008785556791696400
0.9956302199780910	0.9976105320417470	0.9980030931528380	0.0002849183948102520	-0.017149178120948700	-0.009492865157337560
0.9968679938466040	0.9969820430819440	0.9988692158754450	-0.007448723563846990	-0.013218223458036300	-0.014916298317266400
0.9952101299287280	0.9965350070942300	0.9949944244469930	0.0029074851015074100	-0.010423712643541900	0.00931010531773849
0.9953767141051490	0.9935578059838180	1.0017418276836900	0.0018676458707924800	0.008155476697281260	-0.03293756879129230
0.9981448391821160	0.9971062746276590	0.9963263186137480	-0.015436572967893000	-0.01399505483061910	0.0009933094167889680
0.9985205165222350	0.991755133125981	0.9979613485267510	-0.01778873015534420	0.01937802463983670	-0.009231605889794700
0.9951527765230560	0.9916213249300230	0.996583302031768	0.003265438612672690	0.020210237017544900	-0.0006126740430551360
0.9970042327932900	0.9946079904672280	0.9990069265636870	-0.008300534057631420	0.001608170928966850	-0.01577903706379570
0.995698447872134	0.9953106920494350	0.994169201478944	-0.00014110736361296900	-0.0027766542390105800	0.014457473832090400
0.995093069828169	0.9932905975832150	0.9981627288230890	0.0036380739851235600	0.009820275811276190	-0.0104921297415063
0.9953029737359700	0.9941925132582860	0.9958830451174410	0.0023279668636487500	0.004199259932914730	0.003762482064148610
0.9965269860979090	0.9965677721521400	0.998426555708627	-0.005317143934283270	-0.01062850484476460	-0.012143905234166400
0.994693019767138	0.9949333457223930	0.9982716013635970	0.006134181136077190	-0.0004216603260301720	-0.011173706355552900
0.9928571263357070	0.9964329619129290	0.9906127212608630	0.017576423602658400	-0.009785973322868310	0.03659244720395920
0.9977505919913130	0.9962432361075000	0.998245421375315	-0.012969105299743600	-0.008600459768515120	-0.011009807072850100
0.9966688351720490	0.9943778090625060	1.0017085442652500	-0.006203734947725430	0.003043799690023680	-0.03272847583975470
0.9960357641906610	0.9927620295645690	0.9995381868975000	-0.002247871957728210	0.013112099765418900	-0.019108477618421100
0.9948777779490960	0.9926788262094050	0.997606636187829	0.004981507729939450	0.013630112813362300	-0.007011932420523330
0.99562467744314	0.9937376029397770	0.9940774348212840	0.0003195291398693250	0.007035037976762060	0.015029633153190800
0.9954213174413070	0.9915797442784420	0.9974524513332880	0.0015892144717851600	0.02046882754124960	-0.006047333222366290
0.997536776605411	0.9938279761115960	0.9994770820611830	-0.0116312961771118	0.006471776308894080	-0.01872544312117190
0.9934558493786990	0.9938868181135120	0.9975945898538500	0.013847187046547200	0.006105020106179680	-0.00693656032160947
0.9975162913279700	0.9917854680324850	0.9984757183755600	-0.011503137565978700	0.019189348699293300	-0.01245174638812630
0.994483216944749	0.9910626663489940	0.9977126387164810	0.007442858698733580	0.02368357177212250	-0.007675191653752720
0.9942089725641220	0.9946785759219970	0.9936234563469770	0.009153076022622970	0.0011678304395170200	0.017859264119485100
0.9958357887020850	0.9919165959593250	0.9975978993298280	-0.000998808088622986	0.018373673404331200	-0.00695726267477187
0.9969639861062730	0.9943375312616250	0.9999732617624650	-0.008048893890850210	0.0032949924552269600	-0.02183640040476370
0.9939195048358930	0.9971722987880750	0.9945713651662950	0.010957707322559600	-0.014407955403528200	0.011949508244754200
0.9976617942327970	0.9947370531531040	0.999608243524407	-0.012413485972722400	0.0008030446795074280	-0.019547644535552300
0.9949767608554210	0.9942711825761120	0.9971194694238870	0.00436388143162115	0.003708727086448090	-0.003964685722890300
0.9986578905811050	0.9942879192002440	0.9962632914503500	-0.018649068037348600	0.0036043622111891700	0.0013871308047386800
0.9978828190292960	0.9935538836793430	0.999401146944124	-0.013796552150318900	0.008179920615175850	-0.018249456939506500
0.998007656459707	0.9939621924235030	0.9962687924704200	-0.014577866173932900	0.005635169152921010	0.0013527487655107300
0.9952046705109800	0.9936292074003670	0.9974511920945080	0.0029415513163577400	0.007710525268814850	-0.006039450623911440
0.9964738107704800	0.9943948784611620	0.9972218809456410	-0.004984814371216840	0.002937362690126310	-0.00460516208619549
0.9950494250692380	0.9939478752946450	0.9993999502006580	0.003910436074516490	0.0057244116101929600	-0.018241949495308000
0.9978276638416050	0.9944048865802890	0.9978952003105290	-0.013451370742912200	0.00287493486992104	-0.00881759571794729
0.9938124801240760	0.9963235248361120	0.9970798201810520	0.011624796191680700	-0.00910212770122687	-0.003716738365910180
0.9995597483667480	0.9970668532803700	0.9985247986225620	-0.02430005833194110	-0.013748543190989100	-0.012759094038189500
0.9946779464320150	0.9968453167347450	0.9959310300410360	0.006228219819711620	-0.012363406064025400	0.0034627767650508600
0.9984440093858350	0.9942468576191100	0.9999899282759360	-0.017309633683153000	0.0038603963623655300	-0.021940917667451400
0.993738518941897	0.9936081873233340	0.9966633608334450	0.012085766139374600	0.007841535898730020	-0.0011130878750433100
0.9923879181133420	0.9918731624834950	0.9998835492449690	0.020497384627008100	0.01864384991970680	-0.02127379814540770
0.9929519456050180	0.9968178539257770	0.9958913076633580	0.016985990303557100	-0.012191708253924500	0.003710880139026680
0.9974038833450940	0.9942534946586570	0.9975427494027000	-0.010799974169270600	0.0038190154471697200	-0.0066122265215982200
0.9982310477889540	0.9953193350312250	0.9961161512188980	-0.01597626042810560	-0.0028306050411336500	0.002306403257245820
0.9941905191401690	0.9894882778422640	1.0005162480269800	0.009268132936263110	0.033461412556306800	-0.025242606028412800
0.9966612288839940	0.995523454699381	0.9969740215828570	-0.006156203512669160	-0.004104888208204440	-0.0030552002386507700
0.9915552075603070	0.9960093935197390	0.9967894670623360	0.025677851250091600	-0.007139583117322900	-0.0019013747449317500
0.9954059997541320	0.9929674660283710	0.9939801886125930	0.0016848360367488200	0.011832902308126600	0.01563587696360230
0.9927820296739350	0.9932868137561490	0.9955039086266810	0.018044021709980800	0.00984385599121251	0.0061300225641898500
0.9985269906773170	0.9903833046236410	0.9996679781731620	-0.017829260505560900	0.027904688113201600	-0.019922132080466200
0.9943353342678150	0.9921811174279190	0.9992411626065260	0.00836513608480588	0.016727913137444200	-0.017246782731533600
0.9973943289529710	0.9962674219307960	0.998738481201782	-0.010740197366862200	-0.008751581758398090	-0.014097403082273300
0.9999282025602650	0.9943642144590430	0.9988624067012920	-0.026610271666864300	0.0031286063112368200	-0.01487365236433990
0.9946238766965110	0.9934963186596890	0.9956286475563420	0.0065655026175713000	0.008538609152732080	0.0053511759612601900
0.996893485518013	0.9906876946420530	0.9975709455953300	-0.007608123342457130	0.02601376187597900	-0.006788620533552930
0.9963534822412570	0.9917670512866660	0.9957883367343620	-0.004232871068565840	0.019303882920526900	0.004353978553983850
0.9980934379941530	0.9949324141445400	0.9938291892444840	-0.015114819970080100	-0.00041584368898050900	0.016577103777714300
0.9976946320648790	0.993911576756271	0.9976876393557360	-0.012618928412724000	0.005950675863520100	-0.007518749252674460
0.9947658088820570	0.9890963906470630	0.993670542700975	0.005680090665927560	0.03589284638315950	0.017565835498186200
0.9935746001518760	0.9950034701939670	0.9938023995359880	0.013107275901889000	-0.0008592334154423790	0.016744077572733300
0.9950997494939770	0.9940297466242970	0.9958841940512560	0.0035963750971552500	0.005214057662400630	0.0037553030643957400
0.996906410456704	0.9936729081144610	0.9972867840808710	-0.007688924645289440	0.007438205919884780	-0.005011076675716350
0.9962433135005240	0.992345177453331	0.9968609197136930	-0.003544499473689070	0.01570694658030700	-0.002348054473634030
1.0005667487059300	0.9896196206484740	1.0013982328126100	-0.03061592355648200	0.03264629867473550	-0.03077932140545120
0.9938614640288400	0.9942550563140790	0.9979450685943340	0.011319476819073000	0.003809293014109080	-0.009129709066812520
0.9941119886919950	0.992328311976154	0.9959260644465220	0.009757758320622840	0.01581189700060430	0.0034937928913837900
0.9958578874352950	0.9945783761444740	0.9931125962730320	-0.0011368246113422300	0.0017928833182363700	0.021041899934762400
0.9952348317626090	0.9945471519514990	0.9977205097373440	0.002753309663250790	0.001987641264121540	-0.007724430707646840
0.9977535369537780	0.9936007249362080	0.9978112215065660	-0.01298753165342440	0.007888028461684210	-0.008292062674075000
0.994636291521424	0.993485600191464	0.9976128453491430	0.006488053099941660	0.008605375762796190	-0.007050766812302870
0.9941688245248300	0.9939509966027920	0.9981156994241200	0.009403404532414720	0.005704982809087130	-0.010197727845094900
0.9930750118553530	0.9968152054817110	0.9935745385681940	0.016219546232858300	-0.01217514784769030	0.01816410335524790
0.9978071472892840	0.9923114999789290	0.9988557017571210	-0.013322992715172700	0.015916551897005400	-0.014831647509666300
0.997135774138576	0.9939162989586400	0.9952444592144490	-0.00912309172635202	0.005921250890208710	0.007749656336680760
0.9986401180447560	0.9924113962497500	0.9957574386128310	-0.018537739897496500	0.015294822089838200	0.004546941417629210
0.9943932322298590	0.9973335608131590	0.9973184124239990	0.008004065434660610	-0.015416536537503800	-0.005208911208936310
0.9941541135561320	0.994133574618336	0.9950259341526310	0.009495141261692010	0.004566744708285670	0.009113467876805960
0.9951014917345750	0.9922468530726400	0.9962852927515150	0.0035855057536331900	0.016318866260379500	0.0012496405187697800
0.9956913661000770	0.9938078230715610	0.9932009044406950	-9.68896737417943E-05	0.006597387294400060	0.020491874515993700
0.9964231181860610	0.9901428962425800	0.9975676487530370	-0.0046680160921187600	0.029397737310450200	-0.006768017239889330
0.9928930245934070	0.9934363597687400	0.9964801229179710	0.017352897268931500	0.008912191012866010	3.21783540466799E-05
0.9990106539358520	0.9935839744909310	0.9985673939033620	-0.02085884145380430	0.007992421760173880	-0.01302582671544320
0.9949325147064420	0.9939046320086900	0.996232334908706	0.004639984075568170	0.005993967201737800	0.0015805356262163200
0.9945144309529740	0.992318556335964	0.9981472867409870	0.007248159728904240	0.015872619643606900	-0.01039545777298390
0.995562784223633	0.9967067089974380	0.9966862851425040	0.0007059888257845120	-0.011496900878326000	-0.0012563684986304300
0.9948473141872290	0.9910585360210460	0.9983608584955850	0.005171575215230570	0.02370923696503600	-0.011732516127627600
0.9975362212349750	0.9963853024639400	0.9957366607232670	-0.011627828594154700	-0.009488139764294330	0.0046766997373075100
0.9940203363040880	0.9936748631781780	0.9969174978416660	0.010329151520626500	0.007426032910590530	-0.0027017996268994300
0.9952529405625810	0.991452734158259	0.9960238355444170	0.0026402676410696700	0.021258634172407400	0.0028830910566694900
0.9952209328182920	0.9927226130561890	0.9980112893943910	0.0028400458392977400	0.01335751959638560	-0.009544158329189150
0.997742667077452	0.9918675050743520	0.997219509748124	-0.012919516583911400	0.018679032650392400	-0.004590316964667630
0.9922542214762030	0.9948612984239400	0.9988494554781000	0.021329432666285200	2.78896665187245E-05	-0.01479253782926930
0.9926687335011360	0.9942850818910000	0.9973750661560770	0.018749407812098800	0.003622054135062820	-0.005563253143574790
0.9993280567065510	0.9911178449252850	0.9973441067292250	-0.022847801826744900	0.02334058286698240	-0.005369622043052980
0.9942398085948780	0.9926211250321640	0.996461780188986	0.008960811577121460	0.013989326733754800	0.00014682506852346600
0.9926409842468180	0.9959429438073620	1.0005770486197900	0.01892214265091490	-0.006724522512919460	-0.025624115646441200
0.9969802377753410	0.993715409217279	0.9980114695720120	-0.008150502330700590	0.007173347179101570	-0.009545289833598100
0.9981666118737390	0.9975034298014630	0.9967719377895750	-0.015572875779076100	-0.01647912295069360	-0.0017917814217918000
0.9931394137863930	0.9957624737858550	0.9996245345758280	0.015818433948801200	-0.005597407566770550	-0.019649772120508100
0.9963035537996300	0.995726965808329	0.9934737520581980	-0.003920875070902370	-0.00537563738605817	0.018792090904589600
0.9943805356204430	0.9898030346286130	0.996080317591429	0.008083249450823180	0.031507815459321600	0.0025302498020948100
0.9951411955831100	0.9943302942727730	0.9948203168114490	0.0033377155024468500	0.0033401258872372300	0.010396467813704900
0.9930372128947400	0.9932047032634590	0.9992226437802010	0.016454977666152100	0.010355325584732700	-0.01713074660231840
0.9960603624437980	0.9939685917372770	0.9949445074806200	-0.0024015346846339900	0.005595298085761800	0.009621585404617610
0.9977195426833720	0.9969085059789360	0.9984309317189690	-0.012774806087735100	-0.012758455872103100	-0.012171304016616700
0.9950333702580300	0.9936249613826400	0.9984497585642240	0.004010631600519300	0.0077370072277835700	-0.01228918561788640
0.9969929093559010	0.9959012999075660	0.9979420983728100	-0.008229740197537650	-0.006464399898119730	-0.00911111077720934
0.9949117924728550	0.9918118553860810	0.9980655013913700	0.004769250299833380	0.01902520904617300	-0.009883490502368550
0.9944493989862740	0.9926606776926770	0.9989183583463900	0.007653773991766520	0.013743099221722600	-0.015224183916370100
0.9926349033795060	0.9942148428521400	0.9958168596411280	0.01895999518737820	0.004060026381848980	0.0041758488749428900
0.9949062060563880	0.9943459341839560	0.9958179811535320	0.004804131478541480	0.003242588426649050	0.004168845789996890
0.9969119233787340	0.994510754729833	0.9966542066412270	-0.007723371799469400	0.0022146713410602600	-0.0010558504116086900
0.9951009872211290	0.9971565236051210	0.9992486973217880	0.0035886551890563300	-0.01430930929522700	-0.01729401729029950
0.996750726080557	0.9939529542796570	0.9990676498318270	-0.006715615018317090	0.005692770628292890	-0.016159518720099600
0.994500845469177	0.9950074347515770	0.9951014509388560	0.007332893420353360	-0.0008839647621060840	0.008642189517512550
0.9965364338235970	0.9933678215998060	0.9960799998884280	-0.005376177231899650	0.009339200270820700	0.00253223776500702
0.9973677527657950	0.9966661293752650	0.9953816073020820	-0.010573949271318200	-0.01124326249226270	0.006893550861637360
0.995240225962653	0.9936539161819130	1.0007143953426000	0.002719619295836290	0.0075565702926451000	-0.026486052398149700
1.000061952446190	0.9945806909580720	0.9973181312690870	-0.02744907259307890	0.0017784438397003800	-0.005207141965084870
0.9967593327452280	0.9912643435687880	0.9974145262535980	-0.0067694456106188900	0.022429898958900000	-0.005810091006914710
0.9977007834638850	0.9909200854635530	0.9946963139344700	-0.012657440193319800	0.02456970722171460	0.011170079758733200
0.996220437893512	0.9935674068277320	0.993731322705067	-0.003401585484318650	0.008095661054654300	0.017187039298131400
0.9941274035874880	0.9934182691256450	1.0007630158335400	0.00966165869632487	0.009024914668713820	-0.02679120625956960
0.9941598761685910	0.9900756970747060	0.9948898083008270	0.009459208435897530	0.029815007757810900	0.009962882190795020
0.992480161383538	0.9933634669221000	0.9976957703923480	0.019923253842769100	0.009366319193177890	-0.007569628432207180
0.9950004500728670	0.9926392631786380	0.9972269946746280	0.004216058648924970	0.013876406521697400	-0.00463712343287241
0.9936237493249960	0.9945980505194150	0.9993639447239430	0.012801004667817000	0.0016701601395472600	-0.01801630521533450
0.9957024678357370	0.9932351631166130	0.9978756344025470	-0.00016622740023777500	0.010165589568324700	-0.008695132021790770
0.9927972902588390	0.9908751487359610	0.9970968275797090	0.017949009071245600	0.0248489523807845	-0.003823093452897170
0.9947707794587150	0.9907219761428500	0.9968272716066550	0.005649072903650140	0.02580076736038860	-0.0021376984625318500
0.9919877864829810	0.9937451300676200	0.9967754461317550	0.02298723609842220	0.006988123565521810	-0.0018137142405246100
0.9957347375672270	0.9927197830540370	0.9986511129063200	-0.00036772678947540100	0.013375126865843600	-0.013550175038186500
0.9938841940855380	0.9958364388122860	0.993434014819474	0.01117781665052430	-0.006059311223458150	0.0190396955415168
0.9967273708906080	0.9923048557069430	0.9979174564514790	-0.0065696307810199500	0.015957886621190000	-0.008956893709796170
1.0000952765275700	0.9946575526843180	0.9943300093647500	-0.02765808533199460	0.0012989977385654600	0.013454770045477800
0.9965697330961380	0.9903066504175040	0.9988242502031950	-0.005584310311059670	0.02838078462042510	-0.014634642098162600
0.9939306584396360	0.9924633318467230	0.997431735343582	0.010888193752562100	0.014971564936040300	-0.005917737674407380
0.993940397295511	0.9969798806115800	0.9963372666203650	0.010827478308794700	-0.013204712101690600	0.0009248777512294150
0.997891848403963	0.9945212567151960	0.9969485382284230	-0.013853057904510700	0.002149159592309000	-0.0028958723588245700
0.9946714157100840	0.9930304561199120	0.9983089222123650	0.006268960708443890	0.011440613663908700	-0.011407340365064900
0.9961866555473070	0.9927352956621650	0.9966563657908860	-0.0031904974659213200	0.013278558112292100	-0.0010693403444991500
0.9973862560162200	0.9957337597215640	0.9977371111245570	-0.010689699592147600	-0.005418074042491720	-0.007828301201092040
0.9962893227358130	0.9963950816351670	0.9969673464117990	-0.003831988226277950	-0.009549264686281080	-0.0030134647490013000
0.998863406648501	0.9967740718139290	0.9988603784271590	-0.019936358791270700	-0.011918016393713200	-0.014860968128132100
0.9932583225856790	0.9949755322523190	0.9954158906986980	0.015077772269622000	-0.0006848913198285980	0.006679521890301160
0.9966569359617550	0.9931609867665420	0.9953871041894770	-0.006129342857777120	0.010627643195011700	0.006859229893261630
0.9935553563552540	0.9920315172831310	0.998744570203433	0.013227191402788800	0.01765872579890880	-0.014135523264480600
0.9965316016913970	0.9933596609843190	0.9954803735284900	-0.0053460061433252600	0.009390038730974610	0.006276963278974860
0.9951389779169890	0.9954868541117630	0.9945543283653450	0.0033515386654828500	-0.00387637982660067	0.01205576737127760
0.997272203340307	0.9972597185936100	0.995810729124968	-0.009976312715128650	-0.01495466319644600	0.004214152871199440
0.9952137621474510	0.9939400300050990	0.9968519248582220	0.0028848037648936400	0.005773337128442740	-0.002291829933351290
0.9979711951275530	0.9929527361188630	1.0001049827434000	-0.014349660538619200	0.011924617320729100	-0.022662522564099200
0.9924570607742850	0.994042496396991	0.9963035163210890	0.020067031079891700	0.005134557962034620	0.001135789631939640
0.9960209603104000	0.9934436968210040	0.9953043142517840	-0.002155396839889980	0.00886645537949603	0.007376050669978050
0.991860321023505	0.9952442969214870	0.995172044694901	0.02378016867940120	-0.002362213006049560	0.008201622927546300
0.9969994883363260	0.9923633402564900	0.9977947047467080	-0.008270870815820360	0.015593915294193600	-0.008188692952890480
0.9969865533122450	0.9952325257850440	0.9973717793912510	-0.008190008238402030	-0.002288757772283820	-0.0055426992232083700
0.9955146303645160	0.9935997037606120	0.9974693657132970	0.0010066401285545700	0.007894394769039310	-0.006153134228282410
0.9962442522522430	0.9939863306125940	0.994704557563557	-0.003550368959916750	0.005484708491300160	0.011118643790902400
0.9933629154884770	0.9943292122394640	0.9969474008697020	0.014426193598900200	0.003346863008909410	-0.0028887613823307000
0.9952208292429400	0.9920945329723280	0.9954895516782100	0.0028406880261012200	0.017266646351113100	0.006219663221279090
0.9972269136339240	0.995285814498617	0.9982466837528470	-0.009693063133681230	-0.0026213652533873800	-0.011017690173854900
0.9932055146466570	0.9956043949623980	0.9964350614686160	0.015406715758673600	-0.004610244231530430	0.00031378201106760400
0.9932011157311460	0.9904909638454940	0.999866162177054	0.015434122357727300	0.027235959957545800	-0.021164769988543500
0.9961864197363820	0.9934170357548890	0.9968764299634500	-0.003189035158059940	0.009032578420970740	-0.0024450333540220600
0.9933259047877720	0.992036867457338	0.9958158587996890	0.014656771069556200	0.017625432738605500	0.004182109051019470
0.9984207828429720	0.9938369761423720	0.9983839114996680	-0.017164188079248900	0.006415688793376930	-0.011876882305650800
0.9991501699265120	0.9932813394241260	0.9983861007478370	-0.021733032112135700	0.009877940220560350	-0.011890595874894600
0.9946697008767230	0.9959712361855510	0.9974163851990470	0.0062796631651716200	-0.006901227993679680	-0.00582173685028398
0.9956357879945020	0.9952524205169790	0.9951829834514090	0.00025016156203022000	-0.0024129191410879600	0.00813333208862442
0.9974636640257240	0.9931788313784440	0.9975082920091860	-0.011173904066128500	0.010516479644295600	-0.006396676032365800
0.9944670664017510	0.9905599449477140	0.9996793033559240	0.007543593918914850	0.02680744168592310	-0.019993131341015700
0.9968789771039910	0.9954566050446940	0.9982696074548030	-0.007517387992942010	-0.0036875282760711100	-0.011161216247392700
0.9985356196233070	0.9916749912056250	0.997294980275557	-0.017883307888578300	0.0198764712911416	-0.005062333392647320
0.9967409283362660	0.9926645984284630	0.9962950664550190	-0.006654374946188220	0.013718689382587800	0.001188570445825370
0.9939673317118670	0.9921277863730300	0.9971680896786680	0.010659564472163900	0.017059750687432800	-0.0042687231829438400
0.9959544887970960	0.9926414032851340	0.9985049471856240	-0.0017401851279974200	0.013863098730413600	-0.012634770303844300
0.9919130214409900	0.9943293783584590	0.9985948755476100	0.023452349368126100	0.0033458339003260600	-0.013197961357841300
0.9949038097206510	0.9931862137960760	0.9978887463090940	0.004819102367493060	0.010470503676903800	-0.008777197408466130
0.9942484909995830	0.993829151778605	0.9999089031005050	0.008906653739631660	0.006464452565078190	-0.021432795831344000
0.9959382142038190	0.9962637206778250	0.998667826232535	-0.0016385465878597400	-0.008728447272825910	-0.013654850838195200
0.9943406087748910	0.9923248049091810	0.996258172316635	0.00833224144933771	0.015833727885389400	0.0014190906983810400
1.0001713118810800	0.9935960305444530	0.9978374062558550	-0.02813499620413250	0.007917289599443110	-0.00845592387195308
0.99279762745786	0.9922199040703030	0.9968696031096070	0.01794689829463660	0.016486554598847100	-0.0024023446520409600
0.9967980846567420	0.9959748654383250	0.995035151330852	-0.00701167102331721	-0.006923894637089990	0.009055951893472960
0.9940652444732740	0.9948842881276800	0.994632682151953	0.010049159003672100	-0.00011554568766333200	0.011567021390550600
0.9960480911078510	0.9939079043724040	0.9980208738231010	-0.002324869849358490	0.00597359016166185	-0.00960415868496716
0.9971573528285040	0.9955864941558510	0.9952357827477420	-0.009258057886692420	-0.004498492522828810	0.007803802536622830
0.9937976103071220	0.9926346300674150	0.9974273851982090	0.011717491539382100	0.013905254191508900	-0.0058905201483829
0.9933767250752920	0.9937514662071540	0.9975320445324130	0.014340151880441500	0.006948637344486480	-0.006545256026521370
0.9972547538912140	0.9935644355166940	0.9989626450777390	-0.009867189419965260	0.008114176338407160	-0.015501618337531700
0.9958737964469040	0.991266549113734	0.9950910103309850	-0.0012361935538670400	0.022416179391503800	0.00870735806460541
0.9956833435248720	0.9943938092367680	0.9995439780325870	-4.67998187861491E-05	0.0029440195152980100	-0.019144771406055700
0.9947065199138480	0.9920781844503370	0.9970139861881230	0.006049966720854240	0.01736836028651730	-0.003305089896698770
0.9971732485812350	0.9931721653025530	0.9961961098550400	-0.009357434018178160	0.010557994187766800	0.0018068541357751100
0.9949383118178390	0.9924027649404940	0.9964705647014440	0.004603804521154100	0.015348542115280300	9.1900278533022E-05
0.9926331302029270	0.9929991937029500	0.9954901692403650	0.018971024130767100	0.01163531263866830	0.006215796474009370
0.9953705647974190	0.9952483458729730	0.9958685534592290	0.0019060532308849700	-0.0023874960648968000	0.0038530057535120000
0.9943663905264400	0.9932758826181560	0.9948877711700000	0.008171453131626070	0.009911938013033300	0.009975586919755000
0.9946537110315110	0.9937293761863710	0.9980346470396870	0.006379409232569260	0.007086320036641020	-0.009690365634106150
0.9976768312918080	0.995781996025506	1.0025433914007000	-0.012507555002737000	-0.005719296559545680	-0.03797537745501420
0.9974654837312680	0.9923892983089900	0.9980121733400390	-0.011185314921140000	0.015432345259115400	-0.009549707877243930
0.9959559757547690	0.9936469887675320	0.9958794039900990	-0.0017494700245424600	0.0075997462934808300	0.003785223541047460
0.9945820080912420	0.9937958511368080	0.9946852845486240	0.0068266802318995300	0.0066720144629567200	0.01123889162322330
0.995058134069758	0.9900732016079290	0.9970787414372250	0.003856085591979160	0.02983051569741290	-0.0037100153808531100
0.9938307287026190	0.9931894258023980	0.9968157584096250	0.011511071435137400	0.01045049801602360	-0.0020657037833876800
0.9955706151966810	0.995326314099488	0.9978425231324640	0.0006570861045650310	-0.002874166218087530	-0.008487936317556480
0.996613503174843	0.993884524017486	0.9937424896839840	-0.005857866983726930	0.006119321044008270	0.017117478193521200
0.995473619755243	0.9927706328236370	1.000934744204450	0.0012626839279625200	0.01305853265562760	-0.027869100595601800
0.9961480913301480	0.9931712507589460	0.9980922360606760	-0.002949597571672570	0.010563688600269000	-0.010050847487059200
0.9950864089379350	0.9932306733500660	0.9955827439105760	0.0036796396777263300	0.010193562012188100	0.0056377989286543
0.9934067080334380	0.9945398590100430	0.9942627607610040	0.014153363709575000	0.0020331301311073200	0.013874120357910000
0.9924933065939600	0.9970403191431130	0.9968789690013220	0.019841428721671100	-0.013582627411776500	-0.0024608961431797500
0.9937526156402610	0.9921859033572440	0.9960925708572390	0.011997917939338800	0.01669810635975500	0.0024537253461421100
0.9935778288553890	0.9890802168354540	0.9965369917646600	0.013087157918890300	0.03599315539713880	-0.00032322397343809100
0.9962810632313820	0.9933032561233590	0.9979992945434770	-0.0037803838876607400	0.00974142073514306	-0.00946909194225596
0.9992790825762870	0.9946480542364840	0.9997466921708910	-0.022540861133524200	0.0013582536339199500	-0.0204156423715522
0.991975886340589	0.9903318432425850	0.9973513440279720	0.02306124219844730	0.028224334080459100	-0.005414870187748790
0.99193849179303	0.9930554881972640	0.9970261984964830	0.02329389754421580	0.01128469457928370	-0.003381462833710650
0.9975520012231230	0.9914322038296990	0.9964114605490060	-0.011726547276343100	0.02138627591995810	0.000461273268079679
0.9986789570541120	0.9953801588979120	0.9938698625137370	-0.018780987871031400	-0.0032102843188033800	0.016323577075307300
0.9932798040887880	0.9919393852148020	0.9983051088885660	0.014943962854547800	0.0182318898042133	-0.011383493574030700
0.9949736837518780	0.9949721397923360	0.9963706529310260	0.00438308133852355	-0.0006637294113930970	0.0007162519131035310
0.9964301299342980	0.9931672731645850	0.9978894533241450	-0.004711845891005760	0.010588469669658500	-0.00878162909203824
0.9942354752990960	0.9960841626296250	0.9958337285637230	0.008987806808776740	-0.007606665458086510	0.004070496170451430
0.9934569614372170	0.9932260157158760	0.9992947765799890	0.01384028136647810	0.010222570891202100	-0.017582786377286900
0.9945731226529200	0.9954320609214870	0.9958148155308060	0.006882103140508450	-0.0035342884118994100	0.0041886165743844800
0.9908829988709920	0.9920902438787090	0.9965757294928610	0.029856626066164000	0.017293321654039100	-0.0005653390897435820
0.9964509553517630	0.9975617854656930	0.9966692211050240	-0.004841989966335800	-0.016844216163552800	-0.0011496936225261200
0.9951101745430210	0.9944290345943840	0.9956444405145410	0.003531316020808150	0.0027243133604660400	0.005252575976806970
0.999125254934429	0.9904454302135480	0.9993513844855220	-0.02157691417479380	0.02751879111760800	-0.01793757559899930
0.9950648936192420	0.9981169651862700	0.9960429792768970	0.0038139003502113200	-0.020318513284448000	0.0027634964817193100
0.9961453880025900	0.9952983737744040	0.9949028085841430	-0.002932701744413690	-0.002699757738412570	0.009881779638514500
0.9910785238922030	0.9943519317103020	0.9982521774686970	0.02864144048405270	0.0032051919990489400	-0.011052092982021700
0.9952541135939240	0.9927487165479540	0.9959357316377560	0.002632936663748950	0.013194985374613200	0.0034334028126720000
0.9964522971167680	0.9955106174299430	0.996386670266595	-0.004850348530944410	-0.004024749084456680	0.0006161746407832990
0.9949103977067440	0.9954125950289340	0.995559178740131	0.004777977504779850	-0.0034127824831511800	0.005784940422357600
0.99535611763997	0.9903243635174470	0.997003973996196	0.0019962140356153300	0.028270773661919100	-0.003242489878495560
0.9944337361536970	0.9915767655518560	0.9970198920252100	0.007751448814859050	0.02048734963488700	-0.003342001235124600
0.9954162702854500	0.9927882556435470	0.9991186890878050	0.0016207075968995600	0.012948809022788600	-0.016479317075550300
0.9959436091982750	0.9935317042195310	0.9953043766718500	-0.0016722316458911600	0.00831811763858942	0.00737563980666502
0.9962053954820350	0.9951227120412400	0.9963193384303840	-0.0033075945350562200	-0.0016033667212625000	0.0010369118451506300
0.9968147845051610	0.9943687371739150	0.9975479664050770	-0.007116060750700160	0.0031003981370345400	-0.0066448704673404800
0.9965932898946010	0.9932983820025960	0.9991495701467830	-0.0057315372763331300	0.00977178369349962	-0.016672831389189600
0.9931395101226680	0.9953881506906760	0.9999422115835870	0.01581785919627630	-0.003260184652144490	-0.021641674232519600
0.9958478256826540	0.9933770869510040	0.9974833015670100	-0.001073990247629540	0.009281456304549370	-0.0062403300380193600
0.9933281263824480	0.994804677704161	0.9960504660034120	0.014642926694436300	0.0003811511483379990	0.0027167343622531000
0.9940527161658860	0.9918160877521030	0.9952617361154380	0.010127284306547000	0.018998876508131800	0.007641816502782620
0.9951856173938760	0.9938045156895920	0.9962092243681250	0.0030604738960864900	0.00661799765645183	0.0017249214348622900
0.9964810320114910	0.9956741863506340	0.9973102134825350	-0.005029939998813420	-0.005046052182777470	-0.0051576170025616600
0.9926484880894610	0.994628649768934	0.9961840468408650	0.018875430798954300	0.001479293828773260	0.001882232081087580
0.9960319971133290	0.9965465460854950	0.9977762154018120	-0.0022243388838617100	-0.010495823984120800	-0.008072999276313610
0.9947620148471970	0.9962047651522040	0.9959788555981790	0.005703767219566210	-0.008360093556368840	0.0031640493367881100
0.9956833374845480	0.994283135390595	0.9995117507551930	-4.67560681576373E-05	0.003634186240473210	-0.018942746193398100
0.9958468113891190	0.9940350831202530	0.9955454661640520	-0.0010676430446972600	0.005180791456339060	0.0058705610237756900
0.991811964613004	0.9961574540142990	0.9995453085733450	0.024080961422808600	-0.008064519813308170	-0.019153110838904900
0.9973888680001400	0.9938686510449450	0.9960035091301360	-0.010706037178235700	0.006218251232910340	0.0030100605712395500
0.9956729845876880	0.9951349351016070	0.9966895252546430	1.79041121435295E-05	-0.0016796552608693500	-0.0012766140940274200
0.9924829823657640	0.994399757443691	0.9981098922991370	0.01990570201822980	0.0029069314579331700	-0.010161379216990600
1.000585676957920	0.9928333855981310	0.9987015251310790	-0.03073470502995350	0.012667808597024100	-0.013865921996348200
0.9941298528893810	0.9975590699498110	0.996856313122449	0.009646390682125980	-0.016827216517970500	-0.0023192730982713500
0.996379471776508	0.9958014976154740	0.9972809411373730	-0.004395282025154070	-0.005841103155471030	-0.004974540122906230
0.9978665013814200	0.995829455083374	0.9969730577163310	-0.013694435378255200	-0.006015695630094110	-0.0030491844138244600
0.9947754328525330	0.992006347267178	0.9967577209816970	0.005620048538892740	0.017815313403406200	-0.0017029128242475700
0.9923699864593730	0.9907601329365880	0.9972649966730870	0.020608987433946900	0.025563658582050900	-0.004874810676042160
0.996763162883279	0.9983615113220610	0.9950422566087320	-0.0067933529522875100	-0.021849514762675300	0.009011610577652530
0.9955104423904380	0.9956648676079450	0.9993673240446370	0.0010327860751727400	-0.004987885698269220	-0.0180374832240284
0.9922067370724030	0.9947207910937260	0.9979326556402440	0.021624910673103200	0.0009045073055107480	-0.009052013523359570
0.9951329717806640	0.9960882987456660	0.9986360816928980	0.003389043002847110	-0.007632494984907040	-0.013456033344559100
0.9985617594676380	0.9938460334796960	1.0004496061377800	-0.018047009132126800	0.00635924478452412	-0.02482443356320410
0.9944556985544800	0.9930426804208330	0.9948878213384780	0.007614477547616540	0.01136447547729960	0.0099753000033697
0.9952310207706910	0.991271064628412	0.996099649555497	0.002777087462742320	0.022388118472958800	0.0024094769196068600
0.9964843613166360	0.9935637645060620	0.9992483420897220	-0.005050747785445940	0.008118353821979750	-0.017291780268703100
0.9966979688567470	0.993037577496842	0.9984979267180370	-0.006385841258160810	0.01139626613869650	-0.012590804676106600
0.9945007998141580	0.995663513428681	0.9986900587877240	0.00733318848548636	-0.00497939294236588	-0.013794085612753500
0.9957103588743280	0.9899761545099100	0.9976852346438580	-0.00021549710639496700	0.03043307771329660	-0.0075036975701256800
0.9969083567010120	0.9927590164588290	0.9945441584578340	-0.007701066779478340	0.013130851084919300	0.012119200716692900
0.995854172163472	0.9941184026743460	0.9957514109447400	-0.0011136238554942300	0.0046613297168794400	0.0045845774409310100
0.9963229094264010	0.9940778137348740	0.9966798835045580	-0.0040418305216479300	0.004914375664904140	-0.0012163529609757400
0.9930633591438390	0.9947444065938440	0.9977042430586820	0.016292125128408600	0.0007571716249979480	-0.007622642240367950
0.9948078920657420	0.9940854211356340	0.9964733478160350	0.005417537590737510	0.004866955661768390	7.4522725787585E-05
0.9916108241729170	0.99702076775905	0.9976852434265120	0.025331976019923600	-0.013460368106333600	-0.0075037475997123600
0.9925128660325710	0.9934716789136170	0.9969522066510970	0.01971968828981910	0.008692126052622610	-0.0029187959348335700
0.9960535846052450	0.9930118396274790	0.9967632155807620	-0.0023591845955656800	0.011556558608052900	-0.0017372536484708300
0.9964039094698820	0.9937244229649900	0.9967961292264020	-0.004548009491245910	0.0071171779795603500	-0.001943011020478500
0.9961791733441800	0.9959220609327990	0.9997155808589110	-0.003143751289945610	-0.006594087448883820	-0.020220581725274000
0.9962242910599990	0.9939655776955860	0.9999042306342360	-0.0034256279410903900	0.005614064677477510	-0.021403497159813000
0.995773146081416	0.9936364647547710	0.9960986640082030	-0.0006075907029339120	0.007665342661105640	0.0024156394949072800
0.9946605565662360	0.993774218518924	0.9969944682031510	0.006336703243403050	0.006806827533456740	-0.0031830368603435700
0.9920567225061200	0.9931946098850150	0.9985217782801550	0.02255833520833530	0.010418199111580900	-0.012740179777269600
0.9964435951539910	0.9921425654296160	0.997583682296171	-0.0047959803285800300	0.016967783211656200	-0.0068683156321703700
0.9965381224954820	0.994011573031578	0.9972810175614160	-0.005386747706896010	0.005327340371155150	-0.00497500828872685
0.9951025260561130	0.992544676942865	0.9959878131836360	0.003579040990716590	0.014465233351911300	0.003108095950943300
0.9961288389819710	0.9954047285954230	0.9954566149164760	-0.002829318338656780	-0.0033636682256179000	0.006425283197871730
0.9971396098538490	0.9963775978265580	0.9950420447258250	-0.009147092812865990	-0.009440004881211850	0.009012937983709230
0.99432936943796	0.9925027260803880	0.9962480184596130	0.00840233673825023	0.014726365288916200	0.0014825458843354400
0.9967427924245610	0.9943050251567460	0.9978506599602050	-0.00666603822610168	0.0034977101362869400	-0.008538854519723780
0.9935996205848520	0.9928857633708450	0.996310274613747	0.012951367457334200	0.012341669372012000	0.0010935598539425900
0.9943746419106520	0.9911258074540970	0.9947802989465260	0.00811999929659417	0.02329108428025220	0.010646136231882400
0.9937942475721380	0.9978873329305090	0.9970429714489460	0.011738451267413900	-0.018881257686223600	-0.0034863103597506100
0.99508580214344	0.9914475801202380	1.0005238293134700	0.0036834256504794800	0.021290675743415500	-0.02529015280406980
0.9952622827126800	0.9929702539797230	0.9980765884272480	0.0025819622972786700	0.01181552285823480	-0.009952897725068240
0.9952442740516320	0.9938298370538660	0.9981600550778530	0.002694359501410170	0.006460180557622640	-0.010475374384478000
0.9943998107304980	0.9943684750063210	0.9967417125940520	0.007963043074960190	0.0031020090067578300	-0.001602832668941940
0.9926269930090900	0.9935698838828970	0.9990229534676340	0.01900922647616950	0.008080211476455230	-0.015879472491730200
0.9962873998481450	0.9979546034686340	0.9962903057685310	-0.0038199494216341900	-0.01930228233848730	0.0012183159204052900
0.9927543528651110	0.9920650538100430	0.9949761712698420	0.018216322805299800	0.017450066529492600	0.00942399848596382
0.9944997546084570	0.9966496147897380	0.9961240710176360	0.007339714319095800	-0.011140034311744800	0.002256918521760800
0.9955820649787220	0.9904279095661640	0.9999786818246120	0.0005856214713093210	0.02762761652661480	-0.021870372402101800
0.996705610702945	0.9918475212495140	0.9984258643218780	-0.00643360161499886	0.01880336192114930	-0.012139574914857300
0.9941073678708700	0.9970059569219310	1.0003744786135500	0.009786569313021030	-0.013367752759614700	-0.024353068683637000
0.9959290351665020	0.9948232659433900	0.9998562647440440	-0.0015812081356158300	0.0002651996381026880	-0.021102707636823400
0.9997661899956270	0.9903831640507230	0.9962636276493530	-0.025594337284438700	0.02790556182889570	0.0013850164406871400
0.9953712704193480	0.9954048227271370	0.9990757856994530	0.0019016349755584700	-0.0033642623228889000	-0.016210477232881100
0.9945912611889050	0.9948591296459690	0.9962010259940560	0.00676896248860831	4.14322679082001E-05	0.001776134757007280
0.996508689190274	0.9949752767688810	0.9962642021677490	-0.00520280868651923	-0.0006833160165220860	0.001381411997944120
0.9974323861677930	0.9956887563842670	0.9997686994643320	-0.01097824170667520	-0.005137026247867300	-0.02055362738511320
0.9944404883071230	0.9941180264160500	0.9991923167263940	0.007709368009753190	0.0046636696166144200	-0.016940694546511000
0.9945926304727810	0.9922064436095620	0.9964846872504850	0.006760405641468120	0.01657031198007890	3.65166470814391E-06
0.9972815702702240	0.990269644356294	0.997427028537177	-0.010034909344185900	0.028610617382150400	-0.005888310743313590
0.9971457496675490	0.9937553996727500	0.9981233547344000	-0.009185475934864720	0.006924104723806120	-0.010245644128221500
0.9944065644968830	0.9905545470166150	1.0014556406057900	0.007920932295903290	0.02684097731800670	-0.03113984491726380
0.995327889444506	0.9934419115784720	0.9975504304793430	0.0021724442174548000	0.008877595523252570	-0.006660288317161020
0.9957865302974420	0.9957293720587620	0.9957054729402870	-0.0006911700117676780	-0.005390675238268610	0.004871454941196850
0.9976642297090670	0.9947252872644890	0.9964549632119960	-0.012428702907033000	0.0008764670612642150	0.00018939880555317100
0.9980020525030820	0.9949150730336660	0.9950608881239120	-0.014542792627666100	-0.00030764612579662900	0.008895340669972390
0.9962513064566540	0.9947715290841650	0.9979263532872140	-0.003594443821815760	0.0005879680347010840	-0.009012567343774950
0.9958575188087960	0.9951853203344380	0.9960848295650890	-0.0011345232359264500	-0.001994115827718600	0.002502069293201730
0.9972958771997240	0.9896186686760550	0.9940277328892800	-0.010124398603820300	0.032652197723776900	0.01533948738803030
0.995305860288213	0.9932749823401020	0.9937879750523300	0.0023099392801326000	0.009917543391973550	0.016833966822201000
0.9978938519908330	0.9931042981248830	0.9961690581996010	-0.013865600638141100	0.010980723858793500	0.001975878551066160
0.9989141382403190	0.9934375643500380	0.9986355068747960	-0.02025418271587760	0.008904684616535780	-0.013452413347113900
0.9956808070736420	0.9958638197068770	0.9960859424732570	-3.09472341321478E-05	-0.006230329731323610	0.002495103506180410
0.9949879924092960	0.9929547461537220	0.9972847377262970	0.004293796126455200	0.011912109501057000	-0.004998278032204210
0.9937565635381150	0.9929052994456630	0.9948218678510070	0.011973304916368200	0.012220015904003400	0.010386804968837800
0.9939509797094410	0.9920473358644130	0.9999976583159500	0.010761513067232100	0.017560300293637300	-0.021989373897350800
0.995458654808483	0.9918827508546740	0.9940518627195110	0.0013561138166497800	0.018584214021814300	0.015189060462933700
0.9964008248148380	0.9910293602626140	0.9992793178993210	-0.004528706238686970	0.02389054995645570	-0.01748592086676940
0.9967102872193670	0.993318133706287	0.996949594324479	-0.006462833102491710	0.00964873936181325	-0.0029024547085077600
0.994066184272326	0.9936839665662830	0.9967952713472730	0.01004332889859540	0.0073693081142017500	-0.0019376426592672600
0.9985486720871690	0.9940973106489730	0.9962008274285130	-0.0179650504645766	0.0047928159223813	0.0017773881469592600
0.9976467774523800	0.9907439523311090	1.0001573909042300	-0.012319526189155600	0.025664214861315700	-0.022991231773673800
0.9961596254566020	0.9940245079060160	1.0005785932826300	-0.003021633842424900	0.005246708507481290	-0.02563380460918300
0.9955770083427460	0.9936993064563250	0.9966816020244380	0.0006171781173245720	0.007273697461258100	-0.0012271009569415100
0.994571253391835	0.9959174584790620	0.9989063192016180	0.0068937645443915000	-0.006565315071300260	-0.015148748168594000
0.9987882732971480	0.9933794764743530	0.9954948239345450	-0.01946571330413290	0.009266580971537870	0.0061867404912017100
0.9956856355642200	0.9926634808473670	0.9967288479505390	-6.11018336222537E-05	0.013725657321874500	-0.0015224235624637700
0.9979880285191650	0.9932556941516770	0.9984764177714400	-0.014455013674427500	0.010037696622892000	-0.012456128687626700
0.9902773736251550	0.9935807464543720	0.9966166998833960	0.033619055606183500	0.008012537885197030	-0.0008214025291592720
0.9957063520464880	0.9936467896794820	0.9974216787241150	-0.0001904735307293560	0.007601002411617080	-0.005854841683637140
0.9957922948760020	0.9950326342316410	0.996092416610448	-0.0007271932549917500	-0.0010412153160061400	0.0024546649748828500
0.9910005785075980	0.9930858324180630	0.9953894428016960	0.029125877290985500	0.011095731906942100	0.006844658102525730
0.9963232774685510	0.9897422581960590	0.998287847943433	-0.004044129963868060	0.031885081102709700	-0.01127540757178510
0.9950587936662320	0.9940079703294130	0.9968779350686330	0.003851963799189760	0.005349796689159770	-0.002454437871995130
0.9943630025759550	0.9929538768523730	0.9965721329323180	0.008192586195670140	0.01191751010190990	-0.0005428632484285870
0.9970981178344510	0.991184581761951	0.9988341323749410	-0.008887614241599330	0.02292574428241850	-0.014696538374600600
0.9980691139611870	0.9932227026638110	0.997579795515889	-0.014962552275259200	0.01024322270615900	-0.006844002036509970
0.9951493575303100	0.9961669272891110	0.9966893036346060	0.0032867867646561200	-0.00812369970344242	-0.0012752363488736900
0.9943577637955170	0.9954944835498550	0.9973446702311820	0.008225251708037460	-0.00392402360355117	-0.0053731465702736500
0.996529794262423	0.9955554096108160	0.9976908819939420	-0.005334690606285750	-0.0043044108019486600	-0.007539040849532280
0.9944062110151790	0.9926689855729110	0.9945421647605360	0.007923122466974930	0.01369138196712400	0.012131638207422100
0.9941943684260290	0.9956905699301820	0.9935825365888110	0.009244128486859850	-0.005148365941598740	0.018114262483132200
0.9946399948826090	0.9948078900259890	0.9969215481792520	0.0064649677595496700	0.00036110291647994900	-0.002727111134688010
0.9944274203304140	0.9918690069351400	0.9952204000496720	0.007790839108036530	0.018669690612503800	0.00789980729587014
0.9925025282775750	0.9942499933349160	0.9969151852024870	0.019784019100155700	0.003840847649531070	-0.0026873409923562300
0.9955695187262350	0.997850294984477	0.9968669369464140	0.0006639275554340320	-0.018649452429721000	-0.0023856767997264200
0.9962225063068310	0.993094558178075	0.996019750186023	-0.003414502140017160	0.011041386323993300	0.002908612475885060
0.9944763910571230	0.992876344975201	0.9993212598978100	0.007485432646378360	0.012400312519193100	-0.01774875493541080
0.9974440836389970	0.9947290952253110	0.9984855431015590	-0.011051449275648000	0.0008526841699349100	-0.012513261330041400
0.9943168655741960	0.9925923243515000	0.9996946345305220	0.008480301354452190	0.014168624313837600	-0.02008924563793790
0.9973012302704580	0.9944393185556970	0.9991714988925120	-0.010157864361583800	0.002660204869779180	-0.016810244101327800
0.9942773248359410	0.9932234084883750	0.9973048392950880	0.008726883404746900	0.010238809914825100	-0.005124010113640980
0.9949764587118200	0.9934843723843120	0.9961339150034340	0.004365749634842980	0.008613032503092840	0.002195434257527340
0.9948642691196690	0.9941813393479000	0.9982333660663380	0.005065794005381020	0.00426892639653335	-0.010934328083939400
0.9969323838614130	0.9904979087251680	0.992985339210911	-0.00785130374092857	0.02719281614686370	0.021834457137304900
0.9945213399349610	0.9966573744498860	0.9988413644901050	0.007205098215988180	-0.01118852474039920	-0.01474184858888090
0.9953474359926150	0.9919542255944180	0.996707607836998	0.0020504215693463400	0.018139592542859100	-0.0013896543665169600
0.9962658694089240	0.9936302070453080	0.9974675301478650	-0.0036854353639593700	0.007704328051969970	-0.006141664027454990
0.9996260530371270	0.9936556617807700	0.9957572329428440	-0.024715723464599600	0.007545694971472560	0.004548221301960510
0.9972536872747630	0.9950296749037780	0.9981997681375740	-0.00986049510761034	-0.0010227532672892200	-0.010723979263435500
0.9952538660184380	0.9908681323977660	0.99607640985782	0.0026344986586658000	0.024892571203558300	0.0025546726129419700
0.9932668933724550	0.9938160081604360	0.9968598123527270	0.015024372328817100	0.0065463827644000700	-0.0023411272155660000
0.9946904602347820	0.9924839598645980	0.998233459517021	0.006150151638867650	0.014843172332496700	-0.010934900096733900
0.9960322650200450	0.9909103176800180	0.9978802901669950	-0.0022259982181327000	0.0246304032907231	-0.008724282004971790
0.9934882470156440	0.9936095632976040	0.9964004438308560	0.013645335400110100	0.007832960929385290	0.0005301227662689730
0.9949333606513300	0.9930956742257740	0.9956324781198730	0.004634697045273600	0.011034423132065800	0.005327267776633590
0.9916939805632810	0.9943424646505290	0.999606340994244	0.02481480317814620	0.0032642346676060200	-0.019535705753976500
0.9976624753224180	0.9940688650345470	0.9956404495262370	-0.012417737865251700	0.004970177962435420	0.0052774836433888500
0.9972673072014440	0.9946399716563850	0.9979232789121040	-0.009945695297051090	0.0014086729587415500	-0.008993338596795400
0.9926430689812810	0.9938517456017450	0.9940292832150390	0.018909164873321100	0.006323639847148000	0.015329825129694800
0.9969166783597650	0.9963955765555650	0.9985385987573830	-0.007753087451130370	-0.009552356395977380	-0.012845509882343300
0.9973060584483890	0.9932569902555250	0.9933803079491690	-0.010188073317433400	0.0100296318633409	0.01937427682169740
0.9962115049918940	0.9953646970593050	0.9949781880549600	-0.0033457729888386500	-0.003113773407597800	0.009411413354741160
0.9954292054377430	0.9948418675193980	1.0001073222396400	0.0015399440541782000	0.0001491335407164130	-0.02267719877241540
0.993749664236332	0.9925528327172990	0.9976074447911590	0.012016307897751500	0.014414448878688200	-0.007016967487934270
0.9925515103882220	0.991228968088389	0.995684093355799	0.019479127588158000	0.022649819538959200	0.0050049662079539400
0.9946249832414620	0.9929959594258130	0.9994188987445120	0.006558606456009490	0.011655433995497000	-0.018360720300017100
0.9940887163802870	0.9951024951962670	0.9977092145234370	0.009902851718706680	-0.0014771861119131600	-0.007653746009286380
0.993069280095465	0.9903911141266460	0.9991003271602880	0.016255260647363200	0.027856177392296700	-0.016364280215432800
0.9943429669297960	0.9963030934340500	0.9968840578341710	0.008317514537643480	-0.008974472153214180	-0.0024927210320318700
0.9971989684283370	0.9942787450912010	0.9934754310393620	-0.009518304798182370	0.0036615649512264900	0.01878162514796890
0.995638968278788	0.9929228159775620	0.9968135589942450	0.0002303165773081220	0.012110929257935200	-0.002051981729025530
0.9953395275940650	0.9958470553002180	0.9985827224785440	0.002099777943124770	-0.006125605023955840	-0.013121852561801100
0.996070015231498	0.9934368599228580	0.9984109755934660	-0.002461838722026240	0.00890907966524495	-0.01204633971221060
0.9976450917907490	0.9962555877715310	0.9974280320816010	-0.012308960596168800	-0.00867762030274652	-0.005894572286821190
0.9958573692891310	0.9951351490329520	0.9969832921768750	-0.001133599237733490	-0.0016809849111355300	-0.00311316375841486
0.991750789737813	0.9905433656388400	0.9949643799616340	0.024461480475052400	0.02691042826096760	0.009497583673013720
0.9952442039115870	0.9928751413992100	0.9960180023528820	0.0026948040496830800	0.012407806597791400	0.002919515399559920
0.9909047617824020	0.993140837779463	0.998447925285498	0.029721377379356600	0.010753124202822100	-0.012277692893542700
0.9914640450253620	0.9917810059018040	0.9969783583897240	0.026244718071690000	0.019217091166828700	-0.003082318524471930
0.9955646547113560	0.9929357768187000	0.9963217233358150	0.0006943177773932490	0.012030238100951100	0.0010220001651027800
0.9949455996206920	0.9959959467352410	0.9953039737625960	0.004558322685615250	-0.007055602376063410	0.007378166822715100
0.9976582605291890	0.9951566898661120	0.9971916179633240	-0.012391366521981700	-0.0018154244354973800	-0.004415891630094030
0.9952871849865040	0.9948799170262690	0.9966957801227210	0.002426518911201820	-8.82787918363029E-05	-0.0013157283353305800
0.9987275873211	0.9916296510919800	0.9948740228091470	-0.019085595791210600	0.020158445709951000	0.010061381278853200
0.9962164111798500	0.994772545354246	0.9946184756848580	-0.003376431152006760	0.0005816302429494130	0.011655646235910500
0.9939451978430120	0.9926640786241900	0.9952362211596130	0.0107975606173181	0.013721922390244100	0.007801061999419280
0.9964975311410220	0.9933931235908490	0.9966110238045070	-0.0051330512115224700	0.009181552297120150	-0.0007859381267837380
0.9990031844330470	0.9928088025733550	0.9956599994311800	-0.0208120470870851	0.012820892765802700	0.005155406764690730
0.9978425226033040	0.9914453503012350	0.9951270906078290	-0.013544370998466700	0.02130451449074090	0.008482179162124930
0.9969066279421810	0.9928625609389710	1.0037485270898600	-0.007690272864874120	0.012486158519572200	-0.045557237683314200
0.9948000755328090	0.9907795018575230	0.998986090601917	0.005466299380059360	0.025443309592673900	-0.01564851724213630
0.9948349477639680	0.9940990010889350	0.9971820895247700	0.005248729346974180	0.00478228384714822	-0.004356285193005250
0.9942056938502240	0.993272725179311	0.995606479423337	0.009173520224582150	0.00993160931810888	0.0054895997936693400
0.9940845511983790	0.996584161519437	0.9991466869623940	0.009928824499460110	-0.010730917938452400	-0.016654767305202100
0.9942157434966580	0.9927766894093620	0.9974264310682110	0.009110854170922570	0.013020819854287200	-0.005884577540073520
0.9948657174598480	0.9925426258202550	0.999333909174046	0.005056752518110300	0.014477985279694200	-0.017828043669675000
0.9965706852889000	0.9923800086047090	0.999950169989409	-0.005590244242561330	0.01549016349083450	-0.021691559999287900
0.9950113632656410	0.9944383466535000	0.9993383580318110	0.004147950221687220	0.0026662775368047100	-0.017855926839929600
0.9935964927971480	0.9954170513688580	0.9977799622238390	0.012970854152548500	-0.003440609640417550	-0.008096438222847100
0.999401647165167	0.9927893800986850	0.9921242838929320	-0.023309034588925400	0.012941811965985900	0.027194418551626200
0.994473658097122	0.9939120448772160	0.9963869384530490	0.00750247819795139	0.0059477683698854200	0.0006145155492514580
1.0035147588249400	0.9943666767573670	0.9967884597408800	-0.04914224691718870	0.0031132362124107700	-0.0018950703377371900
0.9967626619827480	0.9915589197686480	0.9974932081808060	-0.006790247085047840	0.020598345364426100	-0.006302300809067080
0.9974770628152010	0.9945705828662950	0.9993790427802290	-0.011257731515597500	0.0018414942987974300	-0.018110930309026800
0.9941928233847720	0.9947235217468140	0.9970679661639820	0.009253768204717030	0.0008874725647697080	-0.0036426311737636800
0.9953957619895580	0.9893970340052260	0.9976190468307840	0.0017487392215678400	0.034027609086056900	-0.007089571951965410
0.9968635308763170	0.9962229583984370	0.9955565639634820	-0.007420803386285220	-0.00847377023978051	0.005801269898281960
0.9964316108654760	0.991940827127388	0.9988275047615070	-0.00472108674339216	0.018222907159396100	-0.014655014292921900
0.9946069017692900	0.9966232150120490	0.9974134603281560	0.006671404761762710	-0.010975006096777000	-0.005803425230391660
0.9948942401119140	0.9956590168230790	1.0018501458904000	0.004878785811402110	-0.004951327373071840	-0.03361812136660580
0.9990201406955290	0.9934387507683370	0.9948197707551100	-0.020918280347130700	0.00889730286091615	0.010399875482648700
0.9941397808796890	0.9942523671913710	0.9972827590782570	0.00958449907165657	0.0038260482440565600	-0.004985920429786570
0.9966753850623160	0.9948214156070380	0.9975901112487700	-0.0062446617144266500	0.0002767120166404110	-0.006908548036271010
0.995705409315239	0.9957563448429490	0.9995341923719910	-0.00018458286371566600	-0.005559105901853540	-0.01908340875076430
0.9916842562749490	0.993667439163724	0.9969121464891060	0.024875296147450200	0.007472292116326460	-0.0026683333751323700
0.9940033260745700	0.9953294460218810	0.996806614978239	0.010435191686637900	-0.0028937071024414300	-0.002008563391144920
0.9991226175385940	0.9944306835733510	0.9992988379831590	-0.021560385437292500	0.0027140499362131900	-0.017608257348330400
0.998852748502049	0.9962512523535000	0.9978337441068370	-0.0198695955140099	-0.008650549753498140	-0.00843300825877763
0.9967002914402270	0.9922521902810530	0.9945820390321210	-0.0064003600735772700	0.016285632742501200	0.011882906340981200
0.994157275632032	0.9937964773001280	0.9978418689831840	0.009475407900296610	0.006668098063553740	-0.008483847464498980
0.9976405188797980	0.9906423110311830	0.9997166456496840	-0.0122803545893698	0.02629572727368920	-0.020227261912363800
0.9941364245194500	0.9949034026090760	0.9944958094390440	0.009605389882397420	-0.00023481140625544700	0.012420747244412300
0.9952553326156780	0.9949601312321890	0.9987946142163340	0.0026253378789130300	-0.0005887910319668870	-0.01444897911208900
0.997082962968106	0.9968528207053380	0.9967814240234500	-0.008792845761626630	-0.012410316327229900	-0.0018510929425496700
0.9992766700160970	0.9907942097753470	0.9966699248182560	-0.022525781639009700	0.025351933768611600	-0.0011540891049734500
0.9942354513262250	0.9968831265033580	1.0010010715420300	0.008987956794491440	-0.01259978273815590	-0.028285494596705800
0.9962841042544840	0.9907063767436500	0.9943856760577620	-0.0037993656966526100	0.02589768925231920	0.01310762336263750
0.9985793415694220	0.9923961909159450	0.9957849274504860	-0.01815711136239850	0.01538945029732170	0.004375272047996960
0.9956790577182950	0.9940722229677850	0.9986298176344850	-2.00309687922885E-05	0.004949241269055440	-0.013416791071554500
0.9956743023868390	0.994041630891206	0.9992215356614950	9.65302274009614E-06	0.005139968056861640	-0.017123803384315300
0.9958387467793930	0.9891960882100730	0.9981597186434520	-0.0010172996809502400	0.03527434963631220	-0.010473279621888000
0.9958306548673300	0.9916597777611120	0.999850229242844	-0.00096673835863713	0.019971119283544000	-0.021064869299319500
0.9918250615758380	0.9921655840600630	0.9939683490229710	0.023999498122293000	0.016824552107813300	0.01570969484653740
0.9940545111266150	0.991965969871423	1.0000521718569000	0.010116097980143900	0.01806651514094080	-0.02233129519047190
0.9964827672157800	0.995387831374962	0.9964589654824970	-0.005040788285534220	-0.0032581758686644500	0.00016439751617193
0.9949439142717560	0.9941499745613360	0.9980032444896470	0.004568848023428470	0.004464482588937400	-0.009493820053663830
0.995578140872553	0.9953010441883030	0.998867493197064	0.0006100940811726870	-0.002716451856608160	-0.014905519046009700
0.9996238183538850	0.988153243797482	0.9949527337780240	-0.024701714153700300	0.04174054645240630	0.009570244906825230
0.9969260459748860	0.9951821493244560	0.9971718943435610	-0.007811696923435310	-0.001974334447414540	-0.00429253622198463
0.9957868105878050	0.9934907119423950	0.997287709223767	-0.0006929081997349080	0.008573544553218380	-0.005016861942166850
0.9969677925477100	0.9940404375013830	0.9924358127815890	-0.008072697576129210	0.0051473978010588100	0.025255727163939400
0.9955659890626550	0.9913087611283640	0.9960871741243660	0.0006859887439829020	0.022153747305938600	0.002487429150589830
0.9987289577421730	0.9971905511029880	0.9980206489335490	-0.01909417774760020	-0.014522102658280100	-0.009602747701553810
0.9978162593072700	0.9902168881628450	0.9976041536010540	-0.01338002293260950	0.02893825242822540	-0.006996384841315100
0.9940864872035410	0.9916640797695450	0.9979006555800040	0.009916759474180980	0.019944329000801600	-0.008851741323879470
0.9953169032244280	0.994647070368215	0.9989341806082460	0.0022410218824941600	0.0013643960972596100	-0.015323297358783600
0.9964127652990960	0.994316795922805	0.9957697002264530	-0.004603336440012190	0.0034242992220017500	0.004470366874076590
0.9913790863587370	0.9922109357282940	0.9986050628307870	0.02677299105922260	0.016542345042006	-0.013261772581297900
0.9973908974097770	0.9928247496914240	0.9964794754070940	-0.010718729999115200	0.012721576469679200	3.62281967223269E-05
0.9943806939800210	0.9961533253301580	0.9979009460040790	0.008082269234432850	-0.008038716392534400	-0.008853552598217950
0.9960104723538590	0.9923152507261990	0.9980815032477080	-0.0020898647394588400	0.015893200784289600	-0.009983673770430880
0.9970845727567000	0.995650333672702	0.996752583170687	-0.008802909841481700	-0.0048971221549723300	-0.001670805219615340
0.9941746181114920	0.9971202761118880	0.995496106893429	0.009367265712493710	-0.014082625551230600	0.006178722701464610
0.9966602480040760	0.9944196852608160	0.9950007804848480	-0.006150047828119600	0.002782644405949170	0.009270430095088850
0.9953004297513280	0.9941805067977670	0.9979864351011600	0.0023438354051802300	0.0042741320926837800	-0.009388609355558820
0.99760541466068	0.9924550023993510	0.997153564797074	-0.012060729913734100	0.015023411732467800	-0.004177922485348490
0.9959299123300200	0.9927782851091090	0.9964761294804420	-0.0015866750578271500	0.013010897709901900	5.71467285347569E-05
0.9975892340491980	0.9936139918022130	0.9938316311500150	-0.011959495407399000	0.007805361587156160	0.01656187268824770
0.9964567802798320	0.9938591283900380	0.9970074799992840	-0.004878402608273520	0.006277618403864780	-0.003264393790148540
0.9972683662543870	0.9923296593758270	0.9976690804113280	-0.009952326230000550	0.015803531921457500	-0.007402615672701600
0.9924092222461580	0.9941558542773320	0.997619585382611	0.02036479306738890	0.004427832766387970	-0.007092933747241750
0.9941813621871090	0.9907838356515310	0.9964585328477020	0.009325232673482930	0.025416382857749100	0.00016710569277077100
0.992936386773551	0.9933769414032520	0.9942899394407410	0.017082878853583100	0.009282374901783790	0.013704638131954300
0.9931794282292600	0.9933469590287280	0.9959839655747970	0.015569202353484000	0.009469158141712930	0.0031321277736926100
0.9972690362589770	0.9920427388320280	0.9961021707368260	-0.009956525078019780	0.01758888994805800	0.0023937271263459300
0.9934418843554310	0.9942441920973990	0.9944543723136770	0.013934208677183300	0.003877027310779030	0.01267919478230210
0.9973509224912780	0.9917214160251150	0.9992449700939350	-0.010468686192278600	0.019587743891267100	-0.017270656051131300
0.9967804478352400	0.9926361384946300	0.9983998025811360	-0.006901416850398160	0.01389586456914310	-0.011976366562251900
0.9920236327479750	0.9947255730978700	0.9938574941293570	0.022764222016319200	0.000874660640164655	0.016400685879323800
0.9949133951276800	0.9944750342002050	0.997206464428906	0.004759282374010030	0.002437452702325010	-0.004508744364346660
0.9926846929582710	0.9910976768106970	0.9961498678011940	0.01865002064523320	0.023465941057588200	0.0020957582299248200
0.996538265457328	0.9978080244056870	0.9949459376708540	-0.005387639314822150	-0.018384947206115200	0.009612645812891090
0.9946271365808520	0.997189159219537	0.997830159362346	0.006545181029418450	-0.014513385807834500	-0.00841057044401366
0.9963658533975780	0.9948419195683550	0.9983686474658020	-0.00431017826487118	0.0001487923866576280	-0.011781299651147100
0.992822335394726	0.9898872855099130	0.9966937050135730	0.017793055531234900	0.0309848191122211	-0.001302745780197350
0.9954292467120460	0.9931054709770500	0.9964783203382180	0.001539701048125700	0.010973410043917200	4.34333189847378E-05
0.9914779011309500	0.9904868384356120	0.9983745245185190	0.026158559568710300	0.02726157267690920	-0.011818092325312000
0.9944980350582500	0.9941173460582690	0.9944854402849320	0.007350439459961230	0.004667922511654230	0.01248542961607830
0.9962540375191440	0.9908540439678870	0.996218724688797	-0.003611508081851780	0.024980125417197200	0.001665571331390150
0.9974278574503300	0.9942313256621320	0.9968965086453550	-0.010949919671209800	0.0039572580689421600	-0.0025705637739939700
0.9933672485678770	0.9946352022851830	0.9974550858952850	0.014399207085290700	0.0014384283739918700	-0.00606383006292196
0.9925430010921000	0.9918902548750650	0.9962142458495380	0.019532120701393900	0.01853753357401540	0.0016935583605208900
0.9963726183586640	0.995473612239541	0.9982603276418430	-0.004352455494360320	-0.0037937014809448400	-0.011103116655262200
0.9963303029244510	0.9935715613256520	0.9961993561906530	-0.004088041238028800	0.008069769485656910	0.0017865719721714200
0.9960382472710670	0.9967533835693910	0.9994615102777650	-0.002263377095889500	-0.011788674032956800	-0.018627814170964100
0.9990666165041970	0.9918414272597740	0.9962864810681600	-0.021209490304104600	0.018841251577613200	0.0012422199658228700
0.9971809511415660	0.9935228320506400	0.9968931851609650	-0.009405627606603830	0.00837338136939917	-0.0025497879703845000
0.9961264967407570	0.9918292183841570	0.9962156896455010	-0.0028146692887429200	0.018917212790992400	0.0016845203451706700
0.9989203777761550	0.9924835956084020	0.9961848468284090	-0.020293261896485200	0.014845423707299700	0.0018772182022941500
0.9975445566440000	0.9945071377266980	0.9970425312488290	-0.01167996227780730	0.0022372187482238500	-0.0034835855594938800
0.9958106787575000	0.9933159566688350	0.9959927650858100	-0.0008419867639627030	0.009662288360519180	0.0030771691175719400
0.9998316779911840	0.9934510427101280	0.9951730238448490	-0.02600496194498370	0.008820710104268820	0.008195503438210820
0.9943064660416880	0.995535344397269	0.9973627004455060	0.008545153246233150	-0.004179126882594080	-0.005485925476631010
0.9924808401492980	0.9923275512402550	0.9940757835848260	0.01991902644513270	0.01581663735067740	0.01503992302758230
0.9983816870058090	0.9957590720072800	0.9970542346853890	-0.01691939352624500	-0.005576143924156120	-0.0035567635225520400
0.998909288185233	0.9923390659375510	0.9959433509780450	-0.0202237898026288	0.015744988483980800	0.0033858323460950200
0.9935688578766010	0.9922041562522530	1.0000900827347800	0.013143077651694000	0.016584543761305000	-0.02256907299857520
0.996715921565615	0.9958354709953250	0.9976601909085860	-0.006498047453427660	-0.006053255364803600	-0.007347004749964530
0.9976728125079450	0.995620221671636	1.000820961311920	-0.012482414582299000	-0.004709102085521790	-0.027154894415625100
0.9974776674150040	0.9955573382770060	0.9945934705651070	-0.011261498916536300	-0.004316457875153100	0.011811623173600100
0.9974923306802440	0.9897309228612200	0.9996514260914460	-0.011353255469355800	0.03195544766689750	-0.019818365206785600
0.9951838617872390	0.9945897760487120	0.9981841209589390	0.003071428442491620	0.00172177821134547	-0.010626051077203300
0.9997412764554100	0.9936747221761040	0.9982842996258710	-0.02543815236313910	0.00742690952231428	-0.01125318589625050
0.9964024833055340	0.9932308459528580	0.9953878052790060	-0.0045390706874903400	0.010192473978317000	0.006854849312935430
0.9951794489823260	0.9903092344979690	0.9984175875357760	0.00309895541170958	0.028364735055935600	-0.012087731659202700
0.9941879208953970	0.9965440410921580	0.9957345175262780	0.009284331383525230	-0.010480185474776400	0.004690073581995250
0.9955573992034530	0.9917254640636880	0.9979232714838170	0.0007396229281938040	0.019562547888904100	-0.008993291330016900
0.9979273134711710	0.9936600767126050	0.9951257602297820	-0.014075019359090000	0.007518178517617870	0.008490483673841100
0.9973996527239800	0.999305684140887	0.9982208157178880	-0.01077349296924790	-0.02776402650893230	-0.010855757241468500
0.9957014378088060	0.9920351815527470	0.995775549541663	-0.00015979290146858800	0.017635918326318500	0.004433818664295620
0.9979152879506020	0.9966704368635980	0.9976841966178570	-0.01399977525971150	-0.011270170882442100	-0.0074971910225048900
0.9940937610871580	0.9908899016906760	0.9961788804983200	0.00987138727940078	0.024757279579199300	0.0019144849031570700
0.9947275406068990	0.9923046322197760	0.9947896059073170	0.005918827051007410	0.015959277410678900	0.01058808985908470
0.9950844070104740	0.9960903736303220	0.9950835674319620	0.0036921147802645900	-0.007645446334699640	0.008753815539207930
0.9959978345201520	0.9931988956917880	0.9973551322790670	-0.002010950374730230	0.010391503265702000	-0.0054385723046292600
0.9931293371734820	0.993796291730864	0.9980812443097520	0.015881211740594000	0.006669253800670470	-0.009982022264793990
0.9961761640503140	0.9940355470941490	0.9991742137990520	-0.0031249719124803500	0.005177882537548450	-0.016827258339797600
0.9973767139456540	0.9922425546216950	0.9933874286802190	-0.010630022794957900	0.01634558018970120	0.019329920496153500
0.9974277187314110	0.9928675893965850	0.9967095219997110	-0.010949045408358800	0.01245483644209930	-0.0014016122068541100
0.9966835140770380	0.9943898529168980	0.998742233814905	-0.0062954822323255800	0.0029687071107820900	-0.014120892511597600
0.9946473881667190	0.9936895240198710	0.9960350213643150	0.006418846210729730	0.007334670285881450	0.00281321867553681
0.9944804629400100	0.9920090315383540	0.9980271985415540	0.007460031856159750	0.017798591517045900	-0.009643743477043940
0.9987469659198560	0.9936056513132860	0.9980013006072680	-0.019206965612716600	0.00785733318693323	-0.009481636309656250
0.9944130770528570	0.9967073694063920	0.9983568416637010	0.007880302623470700	-0.011501041632291300	-0.011707375994926700
0.9963628582862310	0.9914543474777260	0.9931997358707100	-0.004291470063347570	0.021248578193110000	0.020499151507345800
0.9959079885766560	0.9946095289237200	0.9917633624724570	-0.0014497437720274900	0.00159857737171463	0.029439715594808400
0.9960740584704770	0.9935764309794410	0.996741575872393	-0.0024871052320436600	0.008039427041974670	-0.0016019817916206600
0.9955129852529130	0.9939132622684230	0.9993430393142200	0.0010169206827521200	0.005940188496428140	-0.017885255553193600
0.994818915134337	0.9951657678298090	0.9983757709031060	0.00534875984092479	-0.00187208725560021	-0.011825900032294900
0.9969662905479050	0.9930732146649030	1.0001323697158300	-0.008063295748024560	0.011174306978902400	-0.022834304457408500
0.9967575309547020	0.9934741292767810	0.9954845403792130	-0.006758158647896040	0.008676865317692630	0.006250946756503820
0.9961195325917240	0.9955464916747400	1.0011350601102400	-0.002771167064598780	-0.004248724670280400	-0.02912671389023990
0.9937239548471900	0.9945801790459540	0.9944455684945420	0.01217653942942610	0.001781640772396550	0.012734117518491900
0.9978565883543480	0.9937088441441940	0.9962440540176550	-0.013632404957501900	0.007214261979816800	0.001507314363969360
0.9945494186635200	0.9951672456789560	0.9960995660202230	0.007029938639860010	-0.0018813085982718000	0.0024100163443971500
0.9967675722535470	0.9899399846624900	0.9967484816977050	-0.006820930872751580	0.030657615654103600	-0.0016451570959396700
0.9945881281443160	0.9945054377683800	0.9962004458169280	0.0067884926539752300	0.00224782886850065	0.00177976237292934
0.9937189163726310	0.9946064679307390	0.9993061534037900	0.012207948162783800	0.0016176680546388100	-0.017654072202595400
0.9962374321960250	0.9902124142114200	0.9963532994258990	-0.0035077436189015200	0.028966040570100500	0.0008247010570470010
0.9962988751773060	0.9976504750595980	0.9963971393137590	-0.003891685522645360	-0.01739907268008390	0.0005507686947176260
0.9984149965708120	0.9955472923169380	0.9960211275764300	-0.017127960321788000	-0.00425374292419588	0.002900009386750570
0.9963677465091970	0.995852160539601	0.9985364445695720	-0.004322003152108320	-0.006157490483693290	-0.012832017014004600
0.9997204752553020	0.9967224272988930	0.9934285740980780	-0.025307716971369700	-0.011595165115687600	0.019073570918888400
0.9946116463280150	0.9935846827722100	0.9974370733092870	0.006641814763499930	0.007988012288659590	-0.005951131833825550
0.9951680950694600	0.9947934081931240	1.0007718258426600	0.003169841933277610	0.0004514639221330060	-0.026846479889807800
0.9921184257662950	0.9933987390659960	0.9985832146247840	0.022174422824130300	0.009146581191719670	-0.013124911167997800
0.9947166577181850	0.9943954873114520	0.9939825633711520	0.005986724361775240	0.002933548477202630	0.015621061763414300
0.9944939325991490	0.9948927252435160	0.9986683144178090	0.0073760158416910100	-0.00016819498765944000	-0.013657891947059600
0.9945115704766140	0.9916876978058120	0.9988134165591290	0.007266008746372470	0.01979745547162320	-0.01456678564668120
0.9939742041670830	0.9948581993029280	0.996930607476316	0.010616735070909400	4.72156337081725E-05	-0.0027837667028932400
0.9963892816593230	0.9920617250097160	0.996190728238634	-0.004456584376111920	0.017470781313293800	0.001840481639667280
0.9956737311654810	0.9919920928426470	1.0002187587827700	1.32236566681701E-05	0.01790398922160190	-0.0233762034341312
0.9981619660359530	0.9930294171572430	1.0016465108567500	-0.015543788684316200	0.011447075286761900	-0.032338753392539600
0.9960252623557530	0.9921093181746240	0.9954632113970730	-0.0021822713602346000	0.017174649477182200	0.006384092420747940
0.9933963501989210	0.9936151152454330	1.0000506548376000	0.014217898298489600	0.0077983884832091900	-0.022321776254935500
0.9927825344382980	0.9923470630538900	0.9990545284840280	0.018040863814836500	0.01569522421643180	-0.01607730740917440
0.9990020730991510	0.9929137548737380	0.9965097352116010	-0.020805086161128300	0.012167367690630500	-0.00015288455497463000
0.9952636191026880	0.9954638420772730	0.9975533194325670	0.0025736083431519800	-0.003732710259485150	-0.006678361841980430
0.9921377657945540	0.9946539189800270	0.9944150281569500	0.022054097310272800	0.001321644359367940	0.012924565230724400
0.9969527606719700	0.9936301665238610	0.9964478454403400	-0.007978717702274910	0.007704591925173330	0.00023388323121040200
0.9957476601534220	0.994038556409963	0.9995594413833110	-0.0004484242546855540	0.005159129692671840	-0.019241681925992900
0.9949236797705620	0.9951799151886310	0.9978325801178590	0.004695104435457390	-0.0019603562226619600	-0.008425718962404570
0.9957282340245790	0.9917513155592020	0.9993561480184960	-0.0003271162900802580	0.019401774966641000	-0.017967413634988600
0.9965699191541710	0.9933284572343550	0.9964120767046870	-0.005585479946776420	0.009584425197770700	0.000457426251533383
0.9944439968023830	0.9940772346082560	0.997506891791146	0.007687475320239350	0.0049179863709428000	-0.006387903409344490
0.9941822288224100	0.9928624310262980	0.9948727669292930	0.00931983394326978	0.012486955014488100	0.010069212334624100
0.9940541934952490	0.9993084254559250	0.9942788422121660	0.010118099077052000	-0.027781214555311000	0.013773841105721200
0.9952010366993510	0.9949303353292900	0.9957499844053360	0.002964232704203460	-0.0004028669254405630	0.004593487169593640
0.9965008702234040	0.9935771600126360	0.9978160517369490	-0.005153936097444730	0.008034873105823060	-0.008322272392791150
0.9959496768167190	0.9947972836370080	0.9981017226364310	-0.0017101322884939000	0.00042728617937645200	-0.010110221760046200
0.9949631386437490	0.9956869435976810	1.0003910957321100	0.004448874132896880	-0.005125719209421900	-0.024457331321527000
0.9965480744574170	0.99424512143713	0.9986813470667510	-0.00544893428913547	0.0038712214988211100	-0.013739537511140700
0.9951564746572850	0.9973901517727160	0.9990909405562140	0.003242357648738180	-0.015770516983091000	-0.01630547448796890
0.9957937158601910	0.9940854441776120	0.9963719363478810	-0.0007360529159478620	0.004866812063319830	0.0007082647898257660
0.9941357288739290	0.9932102546787120	0.9958381205200610	0.009609742095518670	0.0103207307897095	0.004043043726394900
0.9970384647689170	0.9942135545505360	0.998538872192255	-0.008514582924085210	0.004068076347504320	-0.012847223009927600
0.9950764530624390	0.9928143971394610	0.9957797431320600	0.0037417615788638800	0.012786048861029500	0.004407645420337430
0.9961382760040210	0.9980667035797690	0.9982375375221970	-0.0028882504746366600	-0.02000389916679600	-0.01096044369162700
0.9918448281654700	0.9946195816821640	0.9967822569405810	0.023876543706339100	0.001535853679940090	-0.0018562858470869100
0.9984966941852690	0.9910944174764490	0.9958403673726890	-0.017639541767524400	0.023486209686047600	0.004029036088718870
0.9932679794364730	0.9930082298869100	0.9947959197662660	0.015017614077613600	0.01157903225455940	0.010548680059423300
0.9957028617935140	0.9934388968215630	0.996769242485966	-0.00016868740996935500	0.008896370424507770	-0.001774937862038750
0.9959137494454740	0.9934591281134790	0.9971954354435850	-0.0014857363373250700	0.008770334178607240	-0.004439761630713960
1.0005674900012300	0.9957826966837320	0.9975153055847680	-0.030620562533311100	-0.00572369768030413	-0.0064405205313139000
0.9958346036903700	0.9952902048979110	1.0009367687553500	-0.0009914057502348410	-0.002648782956567160	-0.02788183219762580
0.9910026452759200	0.9895773766912050	0.9976233674548910	0.029113062442065900	0.03290846733647860	-0.007116602933807300
0.9925430917978220	0.9941518183154570	0.996486246289199	0.019531534546178000	0.004452986185670100	-6.07815921611909E-06
0.9963255117293150	0.9954769005978210	0.9977976122917100	-0.004058105010700040	-0.003814233006910120	-0.008206887160268250
0.9965001985751460	0.9983747233488780	0.9963428422841660	-0.005149729713826270	-0.021932237458295600	0.0008900484638445820
0.9958769651540010	0.9954681049765500	0.9963103151005080	-0.0012559648070406500	-0.003759340812727960	0.0010932969346532800
0.9962115272446540	0.993988555104573	0.9996210564975070	-0.003345906271781030	0.005470839131950900	-0.019627960650324500
0.9986040820926030	0.9930681554475390	0.9963882879041950	-0.018312044456287600	0.01120581656496230	0.0006060751587110970
0.9921021998679330	0.9944536523665130	0.9934290431793700	0.022275371268914100	0.0025707898307227600	0.019070645593385600
0.9960318656410560	0.9930950184309660	0.9965268790782510	-0.002223516903742680	0.01103851700722340	-0.0002600141502933750
0.9967342360460090	0.9966548845890180	1.0007775411928400	-0.006612538586670700	-0.011172971226649700	-0.026882369438180500
0.9953853629394780	0.9934775693851350	0.9981165781856380	0.001813661489016690	0.008655411039478580	-0.010203227381395800
0.9967136932320320	0.9932801955264780	0.9954669796351260	-0.006484127101170310	0.00988505976185599	0.006360590848307130
0.9950716209256870	0.992134499891495	0.9985068220995160	0.0037719307429920100	0.017017976967777300	-0.012646522478751700
0.9943784623365270	0.9922310960645190	0.9970899182657610	0.008096182162179990	0.016416890203551200	-0.003779898142175840
0.9990969280200910	0.9944701977199840	0.9950990818769140	-0.021399417671286400	0.0024676266974298300	0.008656994233438690
0.9918143654289760	0.9929134996871250	0.9999391439055630	0.0240660456267251	0.012168961017874800	-0.021622429081687000
0.9943045399381870	0.9945217615568510	0.9961404832975030	0.008557153447784550	0.002146017101388270	0.002154391571864750
0.9958186623262550	0.9950843706913550	0.9970917117594130	-0.0008918468203478400	-0.00136408908889418	-0.003791094102724210
0.9955748598281040	0.9905916781283850	0.9947087258818740	0.0006305934944836330	0.026610284885593000	0.01109265412400200
0.9952776374501460	0.9938196083744940	0.9988503357126450	0.0024861194933976700	0.006523927924016490	-0.014798049650990900
0.9955311308389450	0.9920271901608180	0.99370667712435	0.0009036191860416780	0.017685628607746700	0.017340665485466500
0.9969159301453670	0.9903883404996990	0.9964442378227150	-0.007748436341648170	0.027873407785696600	0.00025641841401436600
0.9949351758233900	0.9919225640198670	0.9986062008374260	0.004623372454818880	0.018336547557018900	-0.013268871263876400
0.995546980897204	0.9955444810847680	0.9950569559581170	0.0008046575592959910	-0.004236176279892740	0.008919885425877110
0.9943560725414870	0.9921837294812570	0.9962904281974810	0.008235801722782050	0.01671164861739210	0.0012175697082753800
0.9937811345972850	0.9943350219517630	0.9995961409057220	0.01182016541663740	0.0033106171985406600	-0.019471759482452800
0.9947232783424220	0.9959025612328760	0.9958447477722960	0.005945421480579620	-0.006472280989970880	0.004001667064222970
0.9989627449178480	0.9911026608814340	0.9980287992067780	-0.020558695767377500	0.023434954839814900	-0.009653763594402760
0.9941368703830070	0.9926512235693200	0.9980831680852100	0.009602631987579000	0.013801962881947000	-0.00999408312054395
0.9912760511769020	0.9963164727934610	0.998627410777706	0.027413552311418100	-0.009058069487475850	-0.013401726669007900
0.9965832537799110	0.9940418829991750	0.9959391358837170	-0.005668799301399120	0.00513838720577182	0.003412156420051580
0.9943858184862540	0.9926978701885780	0.9995167942628770	0.008050299848527260	0.0135115538856185	-0.018974358241458600
0.9962378491077840	0.9942155431228190	0.9965556206977250	-0.0035103624447438300	0.004055670379648890	-0.00043966996383786500
0.9953465700691800	0.9935754556817970	0.9978098744339010	0.0020558164967825000	0.008045489688576530	-0.008283627837568830
0.9949207687953970	0.9952269868799670	0.9983865090879450	0.004713270272366690	-0.0022541850974073000	-0.01189313257625270
0.9938842474700600	0.9909069317876610	0.9954323108178920	0.01117747468674720	0.0246514649346244	0.006577027841330730
0.9935711008979770	0.9946509786170800	0.9962809617437320	0.013129082172474100	0.0013400110298962800	0.0012766959113754500
0.9947877631652510	0.9899631509590160	0.9932372387905840	0.005543132093888720	0.030513819289123400	0.02026554738795080
0.9945092295527010	0.9949035427124220	0.9947346845303500	0.007280619127216830	-0.0002356878373323690	0.010930716957133400
0.9923991856145660	0.9928082516823980	0.9946851307844220	0.02042725817196020	0.012824306352358100	0.011239848042850600
0.9945659817308880	0.9970057905774380	1.0001435857521600	0.006926632695883930	-0.013366712760375800	-0.022904649796738900
0.9968011059628340	0.9964481390290340	0.9992099418608940	-0.007030560284891370	-0.009880839681642880	-0.017051144300393600
0.9958267127036620	0.9939030286112410	0.9974799482201940	-0.0009421180717281300	0.006003971291911710	-0.006219343840542500
0.9963439719399970	0.9965271097792420	0.9976633100409780	-0.004173445906290880	-0.010374347541416900	-0.007366496060982880
0.996488103571712	0.9919784378304840	0.997994587461019	-0.005074136832674530	0.017988945300110400	-0.00943964454162119
0.9930469921833070	0.9933251992882100	0.9973560538920220	0.01639405383050460	0.00960473473698779	-0.005444326008984290
0.9982666011945340	0.9946988891102360	0.9963812816869390	-0.016198826725676000	0.0010411382638528400	0.0006498420362701720
0.9980297182409690	0.9901590100342920	0.9974722207760960	-0.014715958038131200	0.029297673056654300	-0.00617098872628037
0.9939848002356410	0.9948292450749900	0.9990654044884410	0.01055068464800560	0.00022788268247870100	-0.016145457764910800
0.9957537167552440	0.9935777127617100	0.994456168873618	-0.0004862582059841360	0.00803146646784221	0.012667996224588900
0.9956059934121770	0.9934118303589670	0.9968131792962340	0.00043618866801791200	0.009065016847155230	-0.0020496246401592500
0.9953927205522260	0.9931127001402120	0.9938085855337960	0.001767737564846900	0.010928376151885200	0.016705539205174
0.9949086711123670	0.9948672506537840	0.9976743862209460	0.004788759530464890	-9.25804220156500E-06	-0.007435806764376360
0.9971874151749020	0.9953565282916310	0.9956433919584010	-0.009446049539440650	-0.0030627747339045400	0.0052591179492084700
0.995083237001451	0.9956036869976260	1.0008150305496200	0.0036994327598210400	-0.0046058476285825100	-0.027117668835126600
0.9943778045650210	0.9968638397411690	0.995065856304477	0.008100275079996080	-0.01247919985446070	0.008864339184475330
0.9954893864604320	0.9929527073615730	0.9999442112014780	0.0011642498994774800	0.011924796248807400	-0.021654204824746400
0.9950735091520050	0.994204339132291	0.9947993287174960	0.0037601261683988500	0.004125530620202380	0.01052740375403060
0.9972300470735870	0.9941585456566390	0.9948273903829610	-0.009712649030224120	0.0044110339329440500	0.010352339646795600
0.9960276936038090	0.9920249723231630	0.9991668772602520	-0.002197461083521390	0.017699438733653400	-0.016781272422198400
0.9972059396080690	0.9914400418992680	0.9950451165735300	-0.009561891422798470	0.021337529467285200	0.008993757795528810
0.994589099695574	0.9926585498158780	0.9953033614186130	0.0067824383059925000	0.013756333123437100	0.007381989222476340
0.9937257606760210	0.9937996852295540	0.9965411453682980	0.012165284730761400	0.006648116608176590	-0.0003492026543533350
0.9944982537277360	0.996091460235197	0.9993597920468360	0.0073490743391719300	-0.007652224924363810	-0.017990261413409100
0.9959248990822620	0.9906578849606570	0.9961962184411630	-0.001555365932646040	0.026198967829466900	0.0018061682216736000
0.9957008973965230	0.9911608373573330	0.996401576836415	-0.0001564167041160690	0.02307333694891330	0.0005230294672894320
0.998556369326641	0.9957520961961560	0.9964808112497140	-0.018013238820432300	-0.0055325921722645900	2.78743813348047E-05
0.9945229889169640	0.9935953189640790	0.9962678346476970	0.007194798184268950	0.007921733630426970	0.0013587211982634800
0.9963478408539600	0.9921445166570870	0.9967498953906910	-0.004197615518602170	0.016955640039301100	-0.0016539850420756700
0.9948167716535560	0.9948860923182830	0.9967540912210930	0.005362143682425130	-0.0001268142005731870	-0.0016802202272158300
0.9938335689274270	0.9937113374597140	0.9958867515615610	0.01149335998260950	0.007198717944255940	0.0037393322450031900
0.9944020502720560	0.9946176301866180	0.9987542320404480	0.007949069748276750	0.001548035465310830	-0.014196046026345200
0.9958379653238260	0.9961272611568880	0.9958191519064240	-0.0010123933015094900	-0.007875883198145900	0.004161520381406280
0.9977764086222010	0.9912849658524460	0.9974555807901260	-0.013130651436515200	0.02230169663907080	-0.006066926491110730
0.9981094562153640	0.9933095706876300	0.9958192780007460	-0.015215075836579900	0.009702092943403790	0.004160742244543070
0.9981412075195570	0.9929659842720390	0.9950856561652990	-0.015413836190671400	0.011842121072124600	0.00874078224658285
0.9949545962298260	0.9932498645266920	0.9980303602884340	0.004502175893003340	0.010074028019302600	-0.009663534804498440
0.9935040256566690	0.9938775259768660	0.9952367736876380	0.013547031654341800	0.006162939959058060	0.007797624812573900
0.9934541723023430	0.9934191676715340	0.9986863579297970	0.01385765102063150	0.009019292030314200	-0.013770911998542300
0.9959731328985250	0.9920334527444040	0.9960328722818570	-0.001856654532918920	0.017646660632794400	0.0028266308042692200
0.9962090966605700	0.9911102680429090	0.9989243079861540	-0.0033307073826735400	0.023387670428557900	-0.015261438128643800
0.9983899759512730	0.9949253390941450	0.9972342303514100	-0.016971304102533500	-0.00037168890071451300	-0.004682384243560470
0.9967484648510590	0.9921496095434140	0.9959534541587520	-0.006701479127509840	0.01692395855291570	0.003322698830706550
0.9967510168835530	0.9969088083201250	0.99624813772399	-0.006717458543910670	-0.012760349141396500	0.0014817809216625100
0.9924563970079030	0.9936991570125500	0.9963470277407520	0.02007117670584490	0.007274635804342000	0.0008638856764322550
0.9929846762442190	0.9943459465626920	0.9947657721155530	0.016782152480699500	0.003242515682059740	0.010736768518401800
0.9932369344569880	0.9918549293727680	0.992749799355739	0.015211000975794000	0.01875727507566740	0.023301152128579500
0.9914617117217760	0.993454278573455	0.9980434643372820	0.026259224803719600	0.008800538730694490	-0.009745559803817740
0.9978301573666910	0.9973714662373050	0.9958714520020900	-0.013467004461393600	-0.01565360869513520	0.003834893507159530
0.9987311557599320	0.9968114810984810	0.9964263230315880	-0.019107949872785500	-0.012151874673430500	0.00036840992114148800
0.9948665919593470	0.9918668043872660	1.0002686811612400	0.005051303471590160	0.01868339377995200	-0.02368933491242230
0.9992624809993610	0.9960346687843460	0.9953306084746160	-0.022436845597537800	-0.007297467177703830	0.0072119026155263800
0.996272093729845	0.9926949647783520	0.9979893334788770	-0.0037243104399997500	0.01352963256642340	-0.009406742946876430
0.9970685087238220	0.9924276887907830	0.9970855013523550	-0.00870244678555551	0.015193399591233400	-0.0037522694425428300
0.9919048529960970	0.9956911109967010	0.9955092481971940	0.023503158727741100	-0.00515173935173321	0.006096680266476330
0.9994807302170270	0.994489444479294	0.9954356228280590	-0.023804729762361700	0.00234759373121115	0.006556325582989510
0.9967253579337450	0.990308598030457	0.9977473214073890	-0.006557039319568930	0.02836869237188110	-0.007892184846124310
0.9935669988244630	0.9919364754106200	1.0000065437589100	0.01315465323439290	0.01824998844447930	-0.022045141873926100
0.9965052350936360	0.9950430729154960	0.997523468792219	-0.005181215050850070	-0.0011063540703625800	-0.006491614039648310
0.9938374968164140	0.9949632110536190	1.000394458430000	0.01146888474763430	-0.0006080004718827750	-0.02447843737222650
0.9981848054769690	0.9925039868955700	0.9965924877226650	-0.01568675016015730	0.014718524835380200	-0.0006700701362008870
1.0010142962652300	0.9975062149871910	0.9982202178788310	-0.033424949511626400	-0.0164965489006004	-0.010852024064823300
0.9937164323176160	0.99397718356586	0.9955722168251470	0.012223411782017500	0.005541723540172890	0.005703533902683380
0.9979067290685080	0.9951064250444580	1.0007224585690200	-0.0139462014295626	-0.0015017350806080300	-0.026536652400136200
0.9951656276948950	0.9941069179530620	0.9971315412596600	0.003185220467658490	0.004732944915509930	-0.004040173987958570
0.9924566225057060	0.9957782253904070	0.998801448775779	0.020069773257559900	-0.005695756627196160	-0.014491801885994500
0.9927769179907680	0.9928441516196660	0.9980687087827800	0.018075851022303700	0.012600775607086400	-0.009903576214340090
0.9970281951521760	0.9936934818439770	0.9958821603678790	-0.008450378003567950	0.0073100155844891600	0.003768004189685290
0.9939156363678970	0.9918028306860960	0.9965979596493560	0.010981827842928100	0.019081350748179500	-0.0007042822470979320
0.9929417521652070	0.9951676476055420	0.9960041309797960	0.017049446116079700	-0.0018838242242921400	0.0030061821331165400
0.9974611987231700	0.995389359143004	0.9970978849975720	-0.011158506420369100	-0.0032677341800427400	-0.00382972770404177
0.9969566996281250	0.9982214658472030	0.9958984584085010	-0.008003324449751250	-0.0209726923383675	0.003666199921397830
0.9942647643715690	0.9957213371134260	1.0003639321965300	0.008805181664703300	-0.005340495960834030	-0.02428691282540980
0.9947330976070310	0.9930416102599870	1.0007945936828200	0.005884164001736550	0.011371136267006900	-0.02698940502446470
0.9918909683400740	0.9994140524840330	0.9993453742667070	0.023589531368578000	-0.028443225646590500	-0.0178998999788585
0.9961895655843360	0.9874227978239570	0.9959717205073400	-0.003208698338917220	0.04626564874064440	0.0032086159986692600
0.9948950431638310	0.9923588709153160	0.998844341812206	0.00487377652484826	0.015621730325541500	-0.014760484696057000
0.9970681599080690	0.9919765456802740	0.9960684981829650	-0.00870026902524047	0.018000717256326400	0.002604080071122460
0.9955236772839860	0.9963846248836610	0.9959240825744130	0.0009501585567028800	-0.00948390996978326	0.0035061833345283700
0.9900697639928460	0.9940018264722360	0.9974442252366110	0.03490829723426300	0.005388102901198500	-0.005995881887113310
0.9977086855337280	0.9939956774492240	0.9970452971879760	-0.012706871668604600	0.005426436908146860	-0.003500867344006550
0.996584091344252	0.9951463439156750	0.9980006837049400	-0.0056740529141272400	-0.001750862165527100	-0.009477779747791880
0.9962441958570870	0.995904595881359	0.9979560378967960	-0.003550011863817710	-0.006484996361359440	-0.009198350101102760
0.9957939905435680	0.9997351222279540	0.9989373674097930	-0.0007377715237932600	-0.0304559893552037	-0.015343241220084800
0.9953249499900260	0.9931841368402920	1.0004240175797100	0.0021907880644849200	0.010483433515427800	-0.024663903699420200
0.9962877117951340	0.9935086655839890	0.9992594992260080	-0.0038218933243361700	0.008461678486829070	-0.01736169644533880
0.9903716854322410	0.9936792029607170	0.9988031944379320	0.033033282264986	0.007398992933947250	-0.014502739882535200
0.996221309649522	0.9932122897407880	0.9958524748193790	-0.003407042060987740	0.010308075578296700	0.0039534212617641800
0.9943925053359630	0.997709379494176	0.9958872530555250	0.00800859912749167	-0.017767643957850700	0.0037362100917925000
0.9972543650120140	0.993437470990027	0.9993539760540020	-0.009864771895736550	0.008905262823841250	-0.017953814481900500
0.9964493617479490	0.995892392544274	0.9946512804025360	-0.004832039262382650	-0.006408787492437950	0.011451014839560000
0.9977830329143580	0.9974685398014890	0.9972438302970840	-0.013172102467631800	-0.01626085212482520	-0.004742419023302720
0.9935948670636090	0.9913949532553060	1.0029813247387800	0.0129809799190097	0.021617882785672300	-0.04072949477779640
0.9957315233226090	0.9971392693841920	0.9981514808994560	-0.0003476664326459530	-0.014201393338533500	-0.010421687165788300
0.9905386979394030	0.9929979535568040	0.9971056426782990	0.03199585899366940	0.011643029424263600	-0.003878216068367910
0.9983377444391190	0.989985463359014	0.9940935661094600	-0.0166442638503734	0.030375295123095800	0.014929065293828300
0.9964988986252300	0.9941301956274320	0.9965283903440570	-0.0051415977330540500	0.004587809754387430	-0.00026946643799507200
0.9972189475791520	0.9967914407442080	0.9985329273860820	-0.009643235135118140	-0.012026600061382000	-0.012809998831763600
0.9957254650882130	0.9963916594978570	1.0020481035316000	-0.0003098254970130510	-0.009527884629405770	-0.0348620348992599
0.9925874695507620	0.9921202012285070	0.9978369663582770	0.01925528495268170	0.01710694077108190	-0.008453159013824260
0.9967582237064310	0.9954370881382380	0.9943936373545630	-0.006762478333521710	-0.003565684997244440	0.013057974868744300
0.9963308857820490	0.9955095997462380	0.9998185799883030	-0.004091686858871970	-0.004018384144273810	-0.02086640713099080
0.993816512235989	0.9973935356811380	0.9979996557264410	0.01159965625757320	-0.01579167513712640	-0.009471355020312520
0.9961444554792330	0.99310633192169	1.0001105805493900	-0.0029268692740041600	0.010968046222815400	-0.022697630383164700
0.9933322094718620	0.9950289989943330	0.9989963569106980	0.014617478281724900	-0.0010185363134954900	-0.01571284206113920
0.9948028320356510	0.9934824537627790	0.9950318364412860	0.005449114197493330	0.008624978724624590	0.009076642065355960
0.9945647637644270	0.992699435528074	0.9962648160816940	0.006934241149369800	0.013501800550863800	0.0013775873209721900
0.9945822595257130	0.9927620972180940	0.9990103091755620	0.006825096041140550	0.01311167462485810	-0.015800248952092900
0.9976017393283640	0.9962030284619590	0.9972507762797380	-0.012037734628333600	-0.00834924190174256	-0.004785865798053040
0.9984454294371620	0.9952222679216430	0.9977317639816550	-0.01731853321154100	-0.0022247267728146700	-0.0077948415220758000
0.9947760575771660	0.9962842890075250	0.9953991850806770	0.00561615499099782	-0.008856966510793890	0.006783820469301000
0.99571586047618	0.9913228133111450	0.9946651820291070	-0.00024984725724239300	0.022066389817234800	0.011364294687074700
0.9950994912921360	0.9915094578439720	0.9988028552400980	0.0035979952864770600	0.020905922933447800	-0.014500612716080900
0.9956682236809170	0.9928032512925920	0.9949936661866790	4.76029381215661E-05	0.012855448816240400	0.009314836696405550
0.9935248146623830	0.9964656989393900	0.9987276607882960	0.013417487823711100	-0.0099905568906619	-0.014029610254432000
0.9971694634158130	0.9982010386473550	0.99296569698217	-0.009333785896218840	-0.020844819031403200	0.02195678725287730
0.997301657934542	0.9965540815185630	0.9959026498880210	-0.0101605434309124	-0.010542924243493100	0.0036400384081281300
0.9946240777986910	0.9914375613069480	0.996598392604671	0.006564267414040000	0.021352953254510200	-0.0007070029860399190
0.9928035082875010	0.995951229068852	0.9943821860039710	0.017910293786121400	-0.006776274596418880	0.013129389078146200
0.995912085387485	0.9979220263457770	0.9974435948243690	-0.0014753165722505200	-0.019098380660259400	-0.00599192876148294
0.9987761449598710	0.9933676385267130	0.9922624110399930	-0.01938974579267120	0.00934032037207528	0.026334915220192900
0.9989474419132860	0.9918680592671320	0.9964301652045950	-0.0204628307856847	0.018675623523467000	0.00034437517221659700
0.9942210599479000	0.9918444614409160	0.9968340736493900	0.009077714855245700	0.0188223932750853	-0.002180225195880410
0.9954262015350680	0.9949639672947540	0.993655059478852	0.0015587185365927500	-0.0006127097718752510	0.017662333746155600
0.9961664414735880	0.9971890893341740	0.9969853928789900	-0.0030642243158656800	-0.014512959549587400	-0.0031263109436024200
0.9926028176671080	0.9931518675054030	0.9960824142342900	0.01915973503845400	0.010684439236840900	0.0025171516024145100
0.9947495645791330	0.9923859262250200	0.9943138533006560	0.005781442289729210	0.015453326311079100	0.013555531138779700
0.9970647183603870	0.9923121847242270	0.9953931599401520	-0.008678749084356710	0.01591226744966720	0.006821426370948390
0.9953081059023860	0.997742549132162	0.9944390423437970	0.0022959295576542800	-0.01797520866902640	0.012774807365969300
0.9974871891341840	0.9932202967675810	0.9955544498465680	-0.011321088941955500	0.010258195980995300	0.005814493289741110
0.9950649712281520	0.9939887072273490	0.9968452734179200	0.0038134138119065500	0.005469895749958730	-0.0022502418391395800
0.9953718450087410	0.9943237302334590	0.9975028475978580	0.0018980441638285200	0.0033810354879892000	-0.006362613040406190
0.9928481337807650	0.989584331779859	0.9993345926082520	0.017632412985507600	0.0328653209079467	-0.017832317065079000
0.9954335432701120	0.9923511971492670	0.9961707183419040	0.0015128726594685700	0.01566949813388810	0.0019654916480245600
0.993159103493437	0.9915419884039440	0.9975453769106490	0.015695792218321300	0.020703607075257800	-0.006628669367729200
0.9985864035199680	0.9961817010160010	0.9995674262917710	-0.018201336486400300	-0.008216017804894700	-0.019291747053580000
0.9944403309491720	0.9925694502895390	0.9989519532920760	0.007710327380209140	0.014311027181994000	-0.015434648448874300
0.995592662094386	0.9941429996677500	0.9983805969852660	0.0005194396841141330	0.0045079923255861800	-0.011856125980664700
0.9955520372983420	0.9968390842840900	0.995947679495985	0.0007730726687439510	-0.012324420747935900	0.003358789183632730
0.9967849030257280	0.9967977579335150	0.9933539448640210	-0.006929283628050360	-0.012066067903627800	0.01953852441997620
0.9934056449266590	0.993406640653021	0.9990044489692210	0.01416001547450630	0.009097341447860170	-0.01576354272989010
0.9962153776760370	0.9966767353394620	0.9984338738617260	-0.0033699615948224200	-0.011309540359541900	-0.012189714601344700
0.9965408974702720	0.9936477261874940	0.9983627756882220	-0.0054040757890901700	0.007595152015882030	-0.011744551514020500
0.9951193288490050	0.9962854526821190	0.9961808569967230	0.003474172010518990	-0.008864244300892790	0.0019021433386597400
0.9950236006990890	0.993574372182421	0.9969233071704250	0.004071602014652190	0.008052269139593930	-0.0027381161921050400
1.0000116191200500	0.9930901138576320	0.997815286950117	-0.027133398227888100	0.011069047888085000	-0.008317478769227890
0.9946473029344610	0.9941845535677040	0.9968408373359700	0.006419389053714960	0.004248899036537620	-0.0022225275568745500
0.9949850533445440	0.9946273015490960	0.9938534470969570	0.004312140807656590	0.0014876940049053000	0.016425907008794800
0.9974419618539980	0.9979001727161740	0.9990701278613690	-0.011038165166633400	-0.0189616120547558	-0.01617505497055710
0.995308854924689	0.9941743491918680	0.9997862874842990	0.002291248533651980	0.0043125045245642200	-0.020663917211274900
0.9952336464516530	0.9947729414372940	0.9949380611079750	0.0027606921049823600	0.0005791606994911430	0.009661786433075400
0.99555277333912	0.995532080470442	0.9963670092126490	0.0007684917849419180	-0.004158753005143950	0.0007390326694919060
0.9914281980953360	0.9931407424813530	0.9982361720427870	0.026467616924060600	0.010753702048776900	-0.010951883351079600
0.9927581998976170	0.9933059014826780	0.9968343491991600	0.01819239608959920	0.009724938479459170	-0.00218195390992873
0.9953917656304070	0.9942070790491690	0.9993354196642550	0.0017736977103052400	0.004108428570602960	-0.017837508437643500
0.9971313441598170	0.9916392478231300	0.9972267617823670	-0.009095393837637380	0.020098772720313700	-0.0046356662845872400
0.9938962886255510	0.9954581551176450	0.9979369650950590	0.011102423828490000	-0.003697209200085420	-0.009078972558704530
0.9982940461724020	0.9927506889037310	0.9988723808603840	-0.01637065827052860	0.013182701579193100	-0.014936142276743400
0.9951025980791930	0.9986653369586690	0.9972690002217350	0.0035786037001942400	-0.023752135918748400	-0.004899846879383870
0.9976608617763610	0.9910861231902740	0.9994495109335070	-0.012407661048665600	0.02353774231319710	-0.018552606986408200
0.9961144218223070	0.9944496429649910	0.9960467516355620	-0.0027392305323719900	0.0025958037442543200	0.0027399328024533300
0.9959430830163860	0.9972378603450330	0.9978507859410710	-0.0016689498428850300	-0.014817972943430600	-0.008539634487034960
0.9984849499433020	0.9919745878951580	0.9983164461893530	-0.017565987446648900	0.01801290564635780	-0.011454465034746500
0.9939312813913830	0.9912851447599820	0.9994947617851990	0.010884315122814900	0.0223005916935254	-0.018836253037125800
0.9971194073158300	0.9934877018491620	0.9964376407246170	-0.009020724637915840	0.008592287008904230	0.0002976496267194580
0.9957749851685580	0.9950639438315	0.9974968200845950	-0.0006190878888240740	-0.0012366093344613800	-0.006324869153375780
0.9954385223004600	0.9936935856728160	0.995943179035037	0.001481796155552150	0.007309359113346100	0.0033868885292283200
0.9941506958133430	0.9950473813425420	0.9963604171304020	0.009516426716473670	-0.0011332400329593000	0.0007802381969404360
0.9962188271100340	0.9950749536875950	0.9983764239804810	-0.003391520784522840	-0.001305311320842320	-0.011829988565966100
0.9938153862359320	0.9950441914594770	0.9977171484441640	0.01160670808116240	-0.0011133294364732600	-0.007703397924621090
0.9911796679446880	0.9934917123611440	0.9978718057305940	0.028012733807718100	0.008567305373418170	-0.008671199694176000
1.0004122261169300	0.9942773642052420	0.9993285404627610	-0.02964635146635680	0.0036701823150136000	-0.01779440158908800
0.9959977962072990	0.9914904132075910	0.9967952066027030	-0.002010713506041610	0.02102431351759140	-0.0019372354649388200
0.9996897793518290	0.9933307312582390	0.9967357769189150	-0.0251152505874023	0.009570259015894990	-0.0015657372362300300
0.9975085268649640	0.9920475721400440	0.9945435276739090	-0.011454572376357300	0.017558836344646800	0.012123145991895400
0.996489859058673	0.9954411023011930	0.9942292932124060	-0.005085102737290300	-0.003590752797348400	0.014082806812403700
0.9923910083434460	0.9927814350765160	0.9964964159294290	0.020478157532029800	0.012991286553022300	-6.96530572781096E-05
0.9981498587771790	0.9924853306993360	0.9980019366349590	-0.015467997452722000	0.014834630481192000	-0.009485631040881310
0.9949817975869510	0.9919742498426290	0.9976018785764780	0.004332452581204300	0.018014992501158800	-0.006982152184652540
0.9967822754011180	0.9917954909931450	0.9979334966655830	-0.006912837129161000	0.019127001318179400	-0.009057291772124170
0.9906579468858090	0.9969252874065150	0.9941558303006340	0.03125502147032330	-0.012863385179738000	0.014540859014875500
0.995987927820113	0.9946524564509820	0.996380786471153	-0.0019490489908961500	0.001330781425686030	0.0006529415953361380
0.9966381270038600	0.994160457132575	0.9974305342614280	-0.006011782967840560	0.004399124160264230	-0.005910230816304080
0.995758078200006	0.9924096791755740	0.9971641488531140	-0.0005134877375387110	0.01530548752488410	-0.00424409179654156
0.9978528879926820	0.9953393102118290	1.000684138157320	-0.013609259218046700	-0.0029552962699070700	-0.026296159452832300
0.999056081341814	0.9957271504253780	0.9933629829576500	-0.02114346710474740	-0.005376789015876470	0.019482221293090600
0.9976644018704340	0.9923415111705120	0.9983319117285180	-0.012429800214201900	0.015729752168983200	-0.011551313497648800
0.9972244970575450	0.992489125727514	0.9965410897630850	-0.00967796536860838	0.014811002522548400	-0.0003488445729531340
0.9968219246906350	0.9972708176907430	0.9976371717233530	-0.007160718053778450	-0.015024098679350400	-0.007202979604252430
0.9952126134541010	0.9937548616511430	0.9968909199269530	0.002891990618850470	0.006927472530173780	-0.00253562035246843
0.9972858253778430	0.9966634883923820	0.9997851860936620	-0.01006151264197330	-0.011226735103041600	-0.02065700088259990
0.9955114765311780	0.9919700462269590	0.9954789070613130	0.0010263426431985800	0.01804115575040340	0.006286121489289910
0.9931919681404200	0.9919374025551000	0.9944744464992560	0.015491094174532600	0.01824423940631710	0.01255398974028900
0.9941780508709580	0.9914318932989520	0.9969931037714540	0.009345870370710440	0.021388200158004900	-0.0031745148115583600
0.994603863968171	0.9917483749062140	0.9949854563524410	0.006690353907415080	0.019420049969769600	0.009366063802248950
0.996236009929885	0.996840662288657	0.9977063448261610	-0.0034988838940027900	-0.012334286774877400	-0.007635786570781430
0.9970287450739290	0.9893446951506110	0.9973045061674850	-0.008453818948584430	0.034352357556005600	-0.005121920744275200
0.9978515954063400	0.9940867533391200	0.9988934461334660	-0.013601141914807300	0.004858650782493260	-0.01506809503105850
0.9964784395226590	0.9959939191311420	0.9960520911108710	-0.005013746086441090	-0.0070429256894725600	0.0027065718788267300
0.9935312414410920	0.9957259795658950	0.994660102997971	0.013377435273451300	-0.00536948759069535	0.011395975557730100
0.9925104381529180	0.9945393079896210	0.9952410990663220	0.019734801167925900	0.0020365727935340100	0.0077706205483083300
0.9958073077871800	0.9960778082363570	0.9988867882580780	-0.0008209525694439450	-0.007566944273695520	-0.015026412815320900
0.995972350726698	0.9969149883212510	0.9981651632692470	-0.001851755677320140	-0.012798980243264500	-0.01050735200614200
0.9971272605074630	0.997269833320085	0.9988178607630160	-0.009069855524257400	-0.015017940478300300	-0.014594620828596900
0.9919635731592500	0.9932225693008800	0.9966158007942570	0.02313785240505490	0.010244056415392300	-0.0008157983001350740
0.9924988436763780	0.995626365362233	0.9945975797731200	0.01980696471384210	-0.004747465022011910	0.011785985372776800
0.9944490860512420	0.9955220269988670	0.9970084268295330	0.007655719220260660	-0.004095988763343160	-0.0032703172978600700
0.9978235529078020	0.993295792718153	0.9951394660813690	-0.0134256661195892	0.009787909017314130	0.008404945502957460
0.9954323559593360	0.9954078620696870	1.0001329383494500	0.0015203023134464600	-0.003383233539418460	-0.022837865700924600
0.9982613378936170	0.9929657318074670	0.9979202674233700	-0.016165890021962500	0.011843677652387400	-0.008974491537959690
0.9917265871327870	0.9930087933248600	0.995721148054734	0.02461201710073830	0.011575534915858300	0.00477358757307006
0.9932312488174770	0.9895945732592470	0.9982031682878090	0.0152464265371018	0.03280175660427640	-0.010745259560585700
0.9940720655761540	0.9958728159186720	0.9968371221772670	0.010006644704291200	-0.0062865105313445500	-0.0021992703373478000
0.9982960059342990	0.9946470099201700	1.0006104436095100	-0.01638293701700500	0.0013647673962434100	-0.02583366566179630
1.0011958637331400	0.9939151971055130	0.9981598767516690	-0.03456492841694420	0.0059281245992332600	-0.010474261551667600
0.996236063446378	0.9934812959952520	0.9962628878553230	-0.0034992025127019000	0.00863220371380839	0.001389623037565830
0.9935956279278790	0.9974707365202760	0.9968959362391560	0.012976241552137200	-0.016274605544694900	-0.0025669711323291300
0.9969062764449750	0.9917565163649210	1.0001914209146500	-0.007688062230027460	0.01936941827179820	-0.023204710882751400
0.9946303286065870	0.9941116067018680	0.9958679520622930	0.006525254664982660	0.004703715975617250	0.0038567622459712700
0.9946994228709760	0.9926792385720640	1.0004525235757700	0.006094247589234420	0.013627550513364800	-0.02484274596372530
0.9939739636406960	0.9919330474950320	0.995780443108122	0.010618235949632900	0.018271332137773600	0.00440327100062132
0.9988137511254440	0.9928934518512650	0.9990915449606360	-0.0196253093115847	0.012293799046140100	-0.016309245300811700
1.0006286585634100	0.9939850900492070	0.9957309706374580	-0.031004426270393000	0.00549243961965646	0.004712242014226540
0.9978257623396500	0.9922989729794940	0.9962495224902570	-0.013439502120142300	0.01599449074840330	0.0014731465944021200
0.9967570891989230	0.9934661662917760	1.0007338103136600	-0.006755384655898100	0.008726467138495660	-0.026607896568135800
0.9937838451503560	0.9967415054048410	0.9972730405210780	0.011803268044567000	-0.01171440978829770	-0.004925110432399520
0.995134109373578	0.9927298171577990	0.9992271146617200	0.0033819259498441300	0.01331264167611860	-0.017158760519123600
0.9961178458581200	0.9951458538368340	0.9982340238874310	-0.0027606290147678900	-0.0017477956305365100	-0.010938434411652300
0.993532057016527	0.995416262625345	0.9967149406063150	0.01337236592778140	-0.003435691832622710	-0.0014354895339334300
0.995325255065322	0.9965017677916510	0.9976399888836820	0.002188870452588240	-0.010215992906165900	-0.0072206039073317100
0.9956446951199110	0.9965081920571900	0.9948394561370060	0.00019454257102916200	-0.010256133560547100	0.010277052274829700
0.9956388696415220	0.9936874996655880	0.9986474618717860	0.00023091257427252400	0.007347288621942090	-0.013527299934322200
0.9967513250176490	0.9944515530956550	0.9965571212259930	-0.006719369122346470	0.0025839051886786500	-0.0004490442315890320
0.9939782905074590	0.9949137495063890	0.9974561940486170	0.010591270854001300	-0.00029937053063316	-0.006070743173546980
0.9931429757022500	0.9970082002666240	1.0000695322807300	0.01579624811197640	-0.013381790783649100	-0.022440165037172500
0.9953260978267390	0.9908772646730020	0.9972898016178430	0.0021836308705123000	0.024835814958998700	-0.005029946273685040
0.9946368819224620	0.9958026294345680	0.9957816326021010	0.006484385831976180	-0.005848149350211320	0.004395848012665620
0.9971271385817990	0.9949912118799240	0.9960226912220920	-0.009069097065003600	-0.0007827243063756220	0.0028902284892403700
0.9915279170796270	0.993314897640067	0.9950109033243800	0.02584753733693710	0.009668903698039470	0.009207276124558570
0.9962721800309200	0.993996176448774	0.9982092232970790	-0.003724860882163910	0.005423337072920840	-0.010783187332894000
0.9939684228587500	0.9941831889356290	0.999030878024188	0.01065276787115760	0.004257416464221410	-0.015929109448237100
0.9952165332424220	0.9976861079016590	1.0006084774685900	0.002867499340543530	-0.0176220421685714	-0.025821348886217000
0.9943460424685740	0.9924522001448690	0.9968062457717620	0.008298353107442500	0.015040862783956900	-0.0020062596724460200
0.9954217331085820	0.9947763282244090	0.9970784996685430	0.0015866221489585000	0.000558030506576707	-0.0037085182919656700
0.9964373221951400	0.9923121854424670	0.9967612355251260	-0.004756797200352660	0.015912254126883800	-0.0017248736689754900
0.9946586449448340	0.9951771130470340	0.9968105718176540	0.006348623811765400	-0.0019428993067122300	-0.0020333039400404100
0.9940624932007640	0.9942538613255270	0.9957463679561280	0.010066350086930600	0.0038167337813592600	0.004616067177845670
0.9993430808944890	0.9946677478212510	0.9982272111770990	-0.022941960379944300	0.0012354019979839000	-0.010895791426112400
0.9934409249785850	0.9955678795219010	0.9969260240951720	0.01394017570353790	-0.004382266362457440	-0.0027550836313640300
0.9971900279314150	0.9929857317102680	0.9985845011249390	-0.009462388725647370	0.011719131980031000	-0.013132985066039800
0.9976153686440050	0.9926252949732070	0.9962132797152420	-0.012123000850308100	0.013963367255019600	0.0016995807257191400
0.9948623841222860	0.9927760782438260	0.9972833675927560	0.005077558633006850	0.013024630275156100	-0.004989714026446790
0.9933740202427820	0.9933498672141140	0.9975182016081980	0.014357005591986900	0.00945105928533706	-0.006458651159577660
0.9953787378375760	0.9938410221654110	0.9960456295621760	0.001855007810225050	0.006390477469579930	0.0027469371508167500
0.9959384668090910	0.9946709478208300	0.9965114243180960	-0.0016401172926015000	0.0012154423485912200	-0.0001634513509255860
0.9952686535303380	0.9910737640728020	0.9957883726760910	0.0025421880716355600	0.023614568658248800	0.0043537513695911400
0.9950851517730380	0.99386250501093	0.9965852588159310	0.0036874702014306500	0.0062565679431312800	-0.0006249118828841400
0.9958968950581670	0.9917380255892550	1.0001061579116600	-0.0013804569145831900	0.019484454431055000	-0.022669899164145500
0.9974557142444460	0.9918089607109950	0.9993078447665420	-0.011124183618516200	0.019043216820679500	-0.01766469227475280
0.996019124676649	0.993714662592997	1.000866642982030	-0.0021439325122191600	0.0071780200977626400	-0.027441636436312500
0.997719755860016	0.9965886165765010	0.9967234754002130	-0.012776159683244900	-0.010758775455717400	-0.0014888474597492700
0.9967882406403810	0.9959397380897420	0.9961865039530300	-0.006950135802406490	-0.006704491838381110	0.0018668747482963400
0.9955590433802970	0.9904782461562230	0.9967461649252810	0.0007293377935206580	0.02731492810976800	-0.001630652658864570
0.9948657670108540	0.9971511793096970	0.9950139374625810	0.0050564597992287700	-0.014275870770561600	0.009188334585463830
0.9966070201716830	0.9933330683950330	0.9985702160294040	-0.005817356172213640	0.009555689507290410	-0.01304351630022990
0.9943596053137120	0.9948560386495700	0.9972693892513530	0.008213785531640230	6.07225150048903E-05	-0.0049022919886911600
0.9956257435291760	0.9972810476199200	0.9977670044112290	0.000312882906155001	-0.015088084642077600	-0.008015342504213660
0.9940309421758550	0.9935900234377240	0.997701910077374	0.010263034358199700	0.007954719711510160	-0.0076080245552495500
0.9943428291126290	0.9964482342217760	0.9975801373725870	0.008318384076166280	-0.00988141592440251	-0.006846138136039770
0.9961402180170030	0.9943895140365540	0.9984593640625620	-0.0029003907374792500	0.0029708098049768700	-0.012349353586257000
0.9938029104489460	0.9926659473262260	1.002063092599420	0.011684460475465900	0.013710284046715900	-0.03495620953787150
0.999372911598871	0.9954652258115160	0.9948551952130620	-0.0231289292948851	-0.003741351940664380	0.01017885065600650
0.996707062015906	0.9928305455707170	0.9988131181864270	-0.00644268011314054	0.012685494987481700	-0.014564909198494100
0.9967713672405530	0.9951885073941750	0.9985630931168360	-0.006844653838297810	-0.002014003901075140	-0.012998908712544800
0.9948766801589740	0.9949809963399650	0.9972180082634070	0.004988359715377470	-0.0007189715736280290	-0.004580924486095340
0.9958465269929070	0.9953296054976590	0.9961021084176210	-0.0010658706403530200	-0.002894725664578840	0.0023941252195635700
0.9960162571419650	0.9937966246940300	0.9985838283658820	-0.0021260124288702500	0.006667179599190290	-0.013128775440699000
0.9953672983337030	0.9925120405441680	1.0004698280975500	0.0019264187082116500	0.014668380830306000	-0.024951314366801700
0.9962200452235230	0.991920765977667	0.9958973683561420	-0.0033991239006800000	0.018347734935225900	0.0036730352142063200
0.9975991910886840	0.9878895168398330	0.9949786051303490	-0.012021790252512600	0.043374714269476800	0.009408808196262810
0.9941416545822690	0.9942554865753750	0.9946168529421100	0.00957279399491069	0.0038065884375558000	0.011665763084709800
0.996548452254723	0.9967096919584530	0.9920371562991320	-0.005451314012299380	-0.011515553142927900	0.027736518988554500
0.9947803628401710	0.9965966813539610	0.9960095304324330	0.00558929285990967	-0.01080917345172490	0.0029724397544382600
0.9963412535898210	0.9955612921412290	0.9948752208775040	-0.004156468293125860	-0.004341129531407110	0.010053898340872200
0.9976136246771730	0.992135872403937	0.9956976661211540	-0.012112082402311000	0.017009424594913100	0.004920217986204450
0.9992625471647810	0.9932082117633730	0.999000653238558	-0.022437247562874100	0.010333468488978300	-0.015739756750100100
0.9960853522479310	0.9912692963644480	0.9965867055641720	-0.002557630793408890	0.022399114377479800	-0.0006339456856268900
0.992970113780109	0.9958147793890650	0.9966122669238010	0.016872843821493100	-0.005924026850659370	-0.000793705035062917
0.9954736249833870	0.9948298981145860	0.9982304704853550	0.0012626561001616500	0.00022380631845474500	-0.010916200276022800
0.9972142710215670	0.9935118224759980	0.9951999733100770	-0.009613999322260320	0.008442017085863170	0.008027324519157970
0.9943456291841170	0.9927167452427330	0.9952032122947870	0.008300928491841320	0.013394026231736500	0.008007082569245680
0.9986102881512280	0.9935205665147450	0.999797840320454	-0.018350937203168300	0.008387533450329170	-0.020736338590227700
0.9960518683632080	0.9917859305277430	0.9951830572275660	-0.0023484757257472400	0.019186464949303700	0.008132879808926930
0.9943956392812060	0.9972629232346860	0.9937501277034290	0.007989040967545510	-0.014974734539802000	0.017069871974739200
0.9961139793815240	0.9936966822074950	0.9971075886730950	-0.0027364790148760600	0.007290061212478040	-0.003890395308693150
0.9939158866757450	0.9944511185467340	0.9964752098338520	0.010980260925839000	0.002586611315021280	6.28780251344446E-05
0.9937316359424490	0.9935258826021020	0.9972786068649810	0.01212865967307700	0.008354406384531690	-0.004959941300606210
0.995436516226558	0.993423637849561	1.00021964369805	0.0014943239953551600	0.008991439475552620	-0.023381735357555200
0.9973486357626860	0.9954241586984830	0.9990934724328090	-0.010454372252241400	-0.003484957794950920	-0.016321308356026900
0.9978983219090780	0.9924322446517730	0.9984482544464930	-0.013893587731986600	0.015165058742374900	-0.012279755262421700
0.9992834342241580	0.9922238794274560	0.9948194538093870	-0.022568139203904300	0.016461800182945000	0.01040185583007640
0.9931412495435470	0.9948640956826470	0.9970078859751400	0.01580700590796930	1.04283864625875E-05	-0.0032669372607277600
0.9954468669190780	0.9932940419743230	0.9980225238885940	0.0014297024666584000	0.009798823525291520	-0.009614479728410450
1.003165878372870	0.9970152802303040	0.9980352602514590	-0.04694694121651840	-0.013426059379608700	-0.009694216045459750
0.9952871459052410	0.9931886834422550	0.9986505231054010	0.0024267520805494400	0.010455104362936900	-0.013546474224745000
0.9958054733298610	0.9921818070856780	1.0003428452614400	-0.000809467265793784	0.016723613031012200	-0.02415462588958580
0.9948526637174500	0.9926677747778970	0.9976354587556670	0.00513820154468694	0.013698921700496300	-0.0071922623365211600
0.9929327454573670	0.9919793126975200	0.9964897331622830	0.017105552528695400	0.01798351364544710	-2.78796669182357E-05
0.9973333439956080	0.9951879201314250	0.9997225645940430	-0.010358734858569600	-0.0020103526433217600	-0.02026436283147650
0.9937778081300400	0.994387997591368	0.9981317418507850	0.01184091740300190	0.002980283744848260	-0.010298149102830200
1.0004291276008200	0.9924005895576080	0.9974655763853390	-0.029752395922399000	0.015362081286735200	-0.00612944710708011
1.0002130804277600	0.9932793539001890	0.997142555675553	-0.02839700774392920	0.00989032401244427	-0.004109056174595170
0.9963681685191880	0.9948178214796490	0.9968014286573270	-0.004324647540788220	0.00029914360849983600	-0.001976151796655020
0.99033499520105	0.9942313245815850	0.995947470931687	0.03326118069979910	0.0039572491284826900	0.0033600952716567400
0.9986638948033590	0.9961556022858920	0.9977961387291280	-0.01868666065546950	-0.008052956120378200	-0.008197681305521790
0.9980666384815590	0.9904402987909710	0.9964750779640710	-0.014947039260294200	0.027550660842502300	6.37097140838367E-05
0.9987780140876550	0.9946932147221280	1.001256946981420	-0.01940143716865820	0.001076525856271790	-0.029892057793813500
0.9958950641486630	0.9956161630612500	1.000875195556840	-0.0013690360801014400	-0.004683750145311720	-0.0274953202720774
0.9962870991078060	0.9955530421128940	0.9962050368578630	-0.00381806413795972	-0.004289621833904910	0.0017511027273261500
0.9959136134125640	0.992214885045614	0.9962916897279460	-0.0014848830442531100	0.016517779968394000	0.0012096813294833800
0.9951155088682070	0.9930298367798640	0.9967620992051910	0.0034980305127870200	0.011444485174994100	-0.0017302868238942100
0.9954077387961040	0.9971854307526980	0.9981151433669510	0.0016739620218346600	-0.014490062238982900	-0.010194241335154900
0.9970725555217970	0.9896500919621570	0.9996357299860570	-0.008727744355415050	0.03245715998415570	-0.019719986513952100
0.9940179983872450	0.9947731233629900	0.9962004359355480	0.010343735484205500	0.0005780306144018620	0.0017798324319769100
0.9952539934100300	0.9937300706708840	0.9969899593521100	0.0026336883179232900	0.007081976932306170	-0.003154851349940490
0.9921630129241970	0.9929744847378080	0.9971738116419430	0.02189699749827970	0.01178916408222710	-0.0043045334847463
0.9986261330852080	0.9938045319854100	0.9974766247162240	-0.018450143904224900	0.006617904915704570	-0.006198567179412490
0.9947525311876370	0.9920420214416370	0.9981099963972440	0.005762937465548920	0.017593358552522400	-0.010162009537988900
0.997871071042587	0.9958302889521360	0.9966015691774100	-0.013723030056580500	-0.006020906442765240	-0.0007268246856546770
0.995205774133458	0.9924932770440540	0.9962847855175870	0.002934652455683860	0.01478518421698890	0.0012528256785570800
0.9952122001136720	0.9934955714382960	0.9974698325147600	0.002894570502185680	0.00854324874585446	-0.0061560648850332900
0.9949726722431370	0.9908546595974920	0.9980018279304200	0.004389399129359190	0.02497629165447260	-0.0094849532832479
0.9938168483666650	0.9940149481985700	0.9958530787168300	0.011597598487076900	0.005306298556994800	0.003949644559234230
0.997280519144176	0.99268390350704	1.001606656312820	-0.01002833150321970	0.013598512304557700	-0.03208842933946150
0.9922097006666310	0.9911141170701310	0.999922649085394	0.021606479294842800	0.023363752516212900	-0.021518991352266500
0.992726351243412	0.9924909559515620	0.9982999242674930	0.01839068544137500	0.014799604601055200	-0.011351012254898800
0.9945582337811450	0.9972468345865700	0.9971411260242050	0.0069749529209212800	-0.01487409326281340	-0.004100117553417160
0.998216239338999	0.992790683694155	0.9996193408175000	-0.0158835561142385	0.012933703870253000	-0.01961720266563800
0.9982702325285530	0.9962693008504440	0.9960395513141550	-0.016221590857556500	-0.008763312781527600	0.002784926140622390
0.9961649301752710	0.9921728550430960	0.9946609093342560	-0.0030547707221379000	0.01677931574781260	0.011390930745669100
0.9932849641754330	0.9954200738584670	0.9984385332071230	0.014911816335684600	-0.003459475946301470	-0.012218906506452200
0.9945827284934360	0.9960999660931220	0.9973615175498860	0.006822173117916420	-0.0077053611209828800	-0.005478524271091640
0.9973253064825230	0.9945673151924440	0.9990979410155490	-0.010308460282657400	0.0018618768357064000	-0.01634932085385450
0.9956778465787460	0.9936412235801680	0.9961566897152600	-1.24651902979711E-05	0.007635669754041360	0.002053140893709810
0.9967123592906240	0.992066653981902	0.9964851793103440	-0.00647578925043185	0.017440109491018500	5.77267486459934E-07
0.9969218026649220	0.9928097803527900	1.0008410844026900	-0.007785132347883020	0.012814805000622300	-0.02728120715602170
0.9978227427151470	0.9940793313941020	0.9970922401383480	-0.013420597619303400	0.004904923162168810	-0.0037944135920649200
0.9953401335573050	0.9966291937172480	0.9976276356033870	0.0020960127472337900	-0.011012391257526500	-0.007143311015765460
0.994955590297378	0.9939518456827710	0.9981610341346890	0.004495975450896570	0.00569969160490629	-0.01048150343886180
0.9971909079499670	0.995375422906859	0.9987497056825270	-0.009467876316833750	-0.003180732025615240	-0.014167701751391400
0.996172095435456	0.9941054952193790	0.9950667109494750	-0.00309956202189952	0.004741807422940620	0.008859003243764250
0.9961501052694570	0.9924454941909470	0.9950106045185100	-0.00296217231581848	0.015082598730108000	0.009209128712331210
0.9922628227075590	0.9960680006936180	0.9955976105560210	0.021275892052949400	-0.007505676934863630	0.005544979377671390
0.9972474683542130	0.994278973266194	0.997327590532342	-0.00982161044982942	0.0036601569302096400	-0.005266299085492620
0.9952965472084760	0.9939532455091840	0.995901361655628	0.0023680790248909700	0.005690949653479720	0.0036480766444803200
0.9941647273409100	0.9914314221148870	0.9986584317635620	0.009428943496065390	0.021391151736041400	-0.013596004386779500
0.9944091512631090	0.9946197316330940	0.9957366691679770	0.007904789986315500	0.0015349189609028800	0.004676634263404400
0.9978688270449430	0.9955667992947270	0.9970003755038770	-0.013709001267137000	-0.0043755002817087900	-0.00321998010506096
0.9978228755899380	0.9979026752673270	0.9992057183724300	-0.013421433013759600	-0.01897725930552470	-0.01702467526850470
0.9952331717368690	0.9947544267681240	0.9985303236741190	0.0027636636801556800	0.0006946532750997570	-0.012793700541995700
0.9940903905334400	0.9957854931820400	0.9993037031141600	0.009892407085689100	-0.005741141204017260	-0.01763873365543830
0.9970572870690960	0.9959866603570620	0.9992400326884980	-0.008632267581624450	-0.006997594365134110	-0.017239709779093300
1.0000815080812700	0.9910798032398190	1.0016479054258700	-0.027571722910990200	0.023577046140885800	-0.03234752425408000
0.9933059747826310	0.9947632015600430	0.9992519525853060	0.01478093337614900	0.0006399123010159100	-0.017314426596405700
0.9983806877008710	0.9907542328707060	0.9987755937846370	-0.016913152160671100	0.025600334058892500	-0.01432984359188580
0.9962953166209520	0.9917974947539130	0.9966889538481080	-0.003869437269360590	0.019114531258152600	-0.0012730590641538600
0.9954621700202430	0.9961819379376740	1.0008031027104300	0.0013341499976715800	-0.008217481565590930	-0.027042797540646000
0.9951513089411840	0.9914896672943730	0.9934548291680440	0.003274579272713250	0.021028955974312400	0.018909993587058100
0.9949100930056990	0.9932742620655820	0.9959994051006490	0.004779889378615740	0.009922034271748590	0.0030356821599960700
0.9953286509946750	0.9979309618072280	1.0006007634744900	0.0021676732516328500	-0.01915429733983400	-0.025772933050893600
0.9968573506671640	0.992573157515854	0.9974391919406490	-0.007382190748423690	0.014287944313234200	-0.005964395117454770
0.9965346612711250	0.9951424167544580	0.9958605098776870	-0.005365110514829180	-0.0017263618696500000	0.0039032398519279400
0.994017161480269	0.9945880100250780	0.9970136093827020	0.010348950722171700	0.0017327869441813000	-0.003302724891795830
0.9982352192552890	0.9962158363612790	0.9981326587632840	-0.01600236216390750	-0.008429255132988930	-0.010303886200318900
0.9946944069209790	0.9966275929555120	0.9965253200194000	0.006125532225073520	-0.01100237012678400	-0.00025027789146813400
1.0008910010378100	0.9921050585445510	1.0013227880776000	-0.032650968468353600	0.017201151494161300	-0.03030550585948330
0.995302133611736	0.9933903217226290	1.000970531276720	0.0023332132438634100	0.009199021526371590	-0.02809377826515730
0.9929352687272780	0.9946669617543970	0.9963451710873160	0.01708982907776280	0.0012403003324130600	0.0008754992774616800
0.9953943647484200	0.9936624571579430	0.9965597707962820	0.0017574710952807300	0.0075033659378968900	-0.00046558640349732900
0.9962603562036640	0.9920424832894800	0.996612071210834	-0.003650992577356330	0.017590491064767000	-0.0007924868107704210
0.9982287971741090	0.9933697448065200	0.996320003514692	-0.015962157569103000	0.00932723022243743	0.0010327831059825300
0.9968580026159980	0.9932962889620690	0.9957607926748550	-0.007386270403316760	0.00978482483235377	0.004525984608387480
0.9986505146402120	0.9915063956056350	0.9962958197162190	-0.018602851969603400	0.020924943336204600	0.00118387638375261
0.9927207097759530	0.9935766371724390	0.9983485889076800	0.01842580281237490	0.008038142630892200	-0.011655701308759500
0.9946044376537400	0.9948240604262300	0.9998149677522100	0.006686746951545920	0.0002602266852121670	-0.020843747707986000
0.9953842753945540	0.9929574719579340	0.9960203460087430	0.0018204419827425400	0.011895126059720700	0.00290485525527595
0.9957628660243380	0.9944181258065010	1.0007036412936900	-0.0005433932010834870	0.002792376457788580	-0.026418564812652800
0.9966072963780860	0.9939750935628040	0.996033615142646	-0.0058190778121442200	0.005554763836549950	0.002821985389031260
0.9968221731837000	0.9931528132911030	0.996948142330797	-0.007162272998463390	0.010678539486478100	-0.0028933995800458800
0.9939643361826120	0.991932247682955	0.9976560758775900	0.010678247504053100	0.018276294784867300	-0.007321270717299600
0.997408054107652	0.994556668888822	0.9953074863158020	-0.010826059276532100	0.0019282766707789800	0.0073562314889702300
0.9987358964871300	0.9937676183350990	0.997464424885504	-0.019137647553399100	0.006847977137500890	-0.006122226424694120
0.996473464572964	0.9937232371902800	0.998755310014302	-0.004982648386512530	0.0071245760752783600	-0.01420277760015770
0.9956547105477590	0.9934290661838380	0.9964481752505690	0.00013199349039846000	0.008957627226901540	0.00023183944655337700
0.9943148952336670	0.9915085676049410	0.9949882153389900	0.008492589010541060	0.02091142378644580	0.009348847066649540
0.9942730666695990	0.9938773190409460	1.001053389507470	0.008753410573726080	0.006164231469124800	-0.028613960713257100
0.9961282414726900	0.9898682293890860	0.9963071859574280	-0.002825574667856990	0.03110311764332280	0.0011128449209960100
0.9953710608095500	0.9924249019408910	0.9990309641047670	0.0019029431495918800	0.01521076776370270	-0.015929661365250100
0.9955634904237580	0.9913119000553950	0.999295055055827	0.0007015846801821650	0.022134272860938200	-0.017584545467324000
0.9946705941403510	0.996408646017955	0.9990861910975760	0.006274084803788780	-0.009634030716276580	-0.016275684152454100
0.9933341677113500	0.9958945563376270	0.997224591453491	0.01460528449046700	-0.006422295864293670	-0.0046221065676923600
0.9972627730064350	0.9926853989813360	0.9968756103940570	-0.009917326814841190	0.013589191737313100	-0.0024398911086323300
0.9970540825410660	0.9956014118686360	0.9965045364252300	-0.008612246145810280	-0.004591634934190020	-0.00012040058790741400
0.9951899852692430	0.9951646465414390	0.9976863678775810	0.0030332155321008300	-0.0018650866902878900	-0.007510800939468090
0.9959324316047360	0.9946261989115280	0.9955280018560510	-0.001602418181233650	0.001494591922081580	0.005979595741798080
0.9917630214417640	0.9919313008949120	0.9946008719480430	0.024385393872945000	0.01828219056705020	0.011765451859147400
0.9941237353679420	0.9936094853873750	1.0003409851436100	0.009684533394688000	0.00783344949244764	-0.024142964403368100
0.9971114994203250	0.9938359775019770	0.9993762612996640	-0.008971287705650530	0.006421889748753740	-0.018093492259739800
0.9945505317458980	0.995212012467796	1.0008442275532400	0.007023022692245910	-0.002160714181763370	-0.027300942573492400
0.9943441689347210	0.9946236053779090	0.9995406636908660	0.008310036136459820	0.001510768201175940	-0.019123974900519900
0.9955161868583640	0.9960923823203660	0.9981213407805890	0.0009969265040757730	-0.007657999166448860	-0.010233035027922200
0.9981698805085990	0.9936544226524630	1.0007084338673600	-0.01559332909040310	0.00755341506086979	-0.02644863504898780
0.9937876516970780	0.9954762012635280	0.9971365479989010	0.011779550866613100	-0.0038098558215407600	-0.0040714912520586900
0.9947812750178170	0.992251350278173	0.9986983103238630	0.005583596878448380	0.01629084800129300	-0.01384576959884500
0.9960169088436170	0.9920063016789590	0.9958038811823750	-0.0021300829549687800	0.017815582139979600	0.004256911007607670
0.9988176505551360	0.9940799768590100	0.9932795834756890	-0.0196497518491533	0.004900894746726490	0.020001761713386600
0.9965800608529250	0.996724190049679	0.9968511833796020	-0.005648857771526200	-0.011606183916966500	-0.002287191572323110
0.9997271118949220	0.9942408351364440	1.0001560396548800	-0.025349307745422000	0.0038979601918046200	-0.022982773194860800
0.996023516095192	0.9913913672445530	0.9966780347427860	-0.0021713657817093400	0.02164017122246090	-0.0012047834723333000
0.9951523930366970	0.9901032102372050	0.9968585232038030	0.003267841227441630	0.029644176123919000	-0.002333075662067550
0.9965629823578300	0.9940518238111190	0.9960155605315720	-0.005542122893642350	0.0050764204029812500	0.0029347765052797400
0.9944605676889620	0.9937000802713900	0.9974400149801580	0.007584127338014180	0.007268880633080800	-0.00596953648516832
1.001424659180990	0.9969000683285690	0.9995873647941760	-0.03600171527028640	-0.012705697607251600	-0.019416739200388500
0.9927715123696710	0.9950850574183790	0.9996578069639290	0.018109496092357000	-0.0013683545270708400	-0.019858367418563500
0.9959478524035420	0.9931799312103290	0.9965179811381500	-0.0016987247573709500	0.010509642881065700	-0.00020441841978103900
0.9955182756423360	0.9926178545252490	0.9974117857704270	0.0009839023371874220	0.01400970715511650	-0.005792940365747000
0.9960805140607090	0.9952958189347440	1.0002136828192600	-0.0025274094051679500	-0.0026838211630564800	-0.023344351458635200
0.9953814727702390	0.9951315348095050	0.9968776800331680	0.0018379560302486700	-0.0016584305585848700	-0.0024528395434045300
0.9986450108390630	0.9916663006368810	0.9999411167779700	-0.018568365041852500	0.019930523022551300	-0.02163481461211340
0.9963661259817950	0.9932346158233660	0.9940944233502180	-0.004311879209889550	0.010168992826790000	0.014923715537520300
0.9962498844213780	0.9929843944135760	0.9975911699515830	-0.003585572064586650	0.011727475982584200	-0.006915149829018990
0.994003986154772	0.9991698704168730	0.9964172199344680	0.010431093083571500	-0.026912913146215500	0.00042526671964159900
0.9895379127781580	0.9941444150625150	0.9996369641226530	0.03820981044225540	0.004499143071813360	-0.019727708753781800
0.9962207023833590	0.9925432316021130	0.9968643716200230	-0.003403218878337500	0.014474227522355800	-0.0023696454983222500
0.994604706782759	0.9931536863824920	0.9947303931765990	0.006685095802766670	0.010673112806827400	0.010957478561564000
0.997397088937096	0.9975966999177040	1.0002041777683400	-0.010757466917747000	-0.01706265107462590	-0.02328472132987820
0.9945392428848870	0.9940042410418390	0.9961445871509210	0.007093392880511400	0.005373060954933830	0.002128754734450290
0.9944499920993590	0.9920558250683180	0.9979701284378940	0.007650081222191870	0.017507481388448100	-0.009286544964946780
0.9947994534983580	0.9946694746506330	0.9970919539397070	0.005470200257111430	0.0012246277839810000	-0.0037926172047774100
0.9936754300215300	0.9934368652612700	0.9981932950272240	0.01247894246746740	0.008909034902899850	-0.010683463198677300
0.9930613556463010	0.9985353044514790	0.994811672583616	0.016304603145612100	-0.022937764004149500	0.010450384291746900
0.993921932206293	0.9896191322092490	0.9979885547570440	0.010942590653330700	0.0326493198518857	-0.009401881908809040
0.9956171496590490	0.9917670070393610	0.9986401720567030	0.00036655580453740700	0.019304153679168100	-0.013481639083104100
0.9959288938775600	0.9942235686957380	0.9986955161139240	-0.0015803310924527300	0.004005613350152530	-0.013828264457178100
0.996751545701388	0.9947231964578040	0.9965403124957660	-0.006720746414108050	0.0008894909731904140	-0.00034399927530941700
0.9927768780428340	0.9931298778680780	0.9917575319451160	0.018076104277697700	0.010821398894752100	0.029475975006903100
0.9939799853363100	0.9945563601477120	0.9964422116625130	0.010580721240737800	0.0019301985215922400	0.000269102312592996
0.9975698380048800	0.9957971838107110	0.9974927117111400	-0.011838147865079900	-0.00581415251788167	-0.006299184759721000
0.9960290859683370	0.9930447685967950	0.9983581332289860	-0.0022061502633147300	0.011351472516160500	-0.01171547274983380
0.9936134792154540	0.9959229837305850	0.9983813070060590	0.012865013333076800	-0.006599839423707710	-0.011860569991808800
0.998091556152771	0.9935168206808940	0.9942807665801150	-0.015103020798438900	0.008410865756732740	0.013761838503748700
0.9936343843911010	0.9939144837042720	1.0015402886776700	0.012734732747493500	0.0059325779999932400	-0.03167152164813570
0.9951499439918480	0.9921958048113610	0.9972834307494100	0.0032831208028004000	0.016636497013065000	-0.0049900949449108200
0.996857733849466	0.990396795577899	0.9983681853120490	-0.007384575631914250	0.027820890541842600	-0.011778406170622300
0.995632419119183	0.9963493554313630	1.0007512701946300	0.0002711903979628220	-0.009263529293498280	-0.026717474472600700
0.9973219668909960	0.9958980497060150	0.9950531569586110	-0.010287569095984300	-0.006444116577369300	0.008943586838331090
0.9963097644374620	0.9945439415782480	0.9965242830394250	-0.003959709386453890	0.0020076570954240600	-0.00024380404322097200
0.9963901202526340	0.9922205817594250	0.9956923571850700	-0.0044618030195914900	0.01648232358158540	0.004953365597816020
0.9973076808227480	0.9946047677338790	0.9976551092204900	-0.010198223888294500	0.001628263662148760	-0.007315210860551430
0.9963409187904540	0.9930611971194050	0.9941342631728180	-0.004154374416840690	0.011249146954839900	0.014675319555287300
0.9961384573995350	0.9953810590368170	0.9954159062854110	-0.0028894018074457000	-0.0032159162690792700	0.0066794276767382300
0.9929988722357640	0.9948264911618230	0.9978552338860090	0.016693734828902000	0.000245078529237751	-0.008567471993130260
0.9980686244150710	0.9945331422501720	0.99789388805595	-0.014959476244883600	0.002075019363590830	-0.008809405816912900
0.9942682068560050	0.995599709087119	0.9938246128743510	0.008783715986877280	-0.0045810083316892100	0.01660562797547440
0.997325064827428	0.9984991059826580	0.9952318205340080	-0.010306948090443300	-0.02271108109731370	0.007828546401638710
0.9917139609475750	0.9946316819082520	0.9962566387263660	0.024690543778507100	0.0014603994035773100	0.0014286702027178800
0.9949471040845750	0.994283827823518	0.9962919475549620	0.0045489470246986700	0.0036298756420880500	0.001208053496446920
0.9990492228499950	0.9938361483711160	0.9950633071770370	-0.021100488049943800	0.006420843797213250	0.008880250737188270
0.998632442989655	0.9916539676891250	0.9995829695864150	-0.018489684351473300	0.02000722471259790	-0.01938919435909850
0.9967989228615560	0.9920017963284380	0.9932783363362690	-0.007016917842519200	0.01784363102269370	0.020009545388521200
0.993886143828388	0.9950666970987510	0.9968706956083610	0.011165668346894200	-0.0012537907454211700	-0.002409179928026970
0.9962805934114070	0.9939586093351070	0.9972075974953640	-0.003777427084466340	0.005657536702916750	-0.004515832061357220
0.9957813521175040	0.994958372094368	0.9946694834668420	-0.0006588523356736770	-0.0005778134042922080	0.011337462511258900
0.9946783016770330	0.9923704319473000	1.0002319954456700	0.006226009250728140	0.015549792011429200	-0.02345922891819170
0.9976456850748430	0.9968235561932960	0.9993092011478030	-0.01231268494600670	-0.012227360610282800	-0.01767319306545880
0.993615047403551	0.9917080041366940	1.0023284265098700	0.01285523885397200	0.019671157607131400	-0.03662394087473810
0.9979928960096280	0.992725855222286	0.9975382375952680	-0.014485475910328500	0.013337320889342800	-0.006584005053820560
0.9961862245576480	0.9935815319082780	0.9955384946589740	-0.0031878237893502000	0.008007658158139260	0.0059140870491692600
0.9979678267447710	0.9910524340059920	0.9967638867787300	-0.014328576766718000	0.023747144427875500	-0.0017414527412128700
0.9941152574622550	0.9895225452855660	0.9931387932886400	0.00973738092835188	0.033248760132029300	0.02087875702044670
0.9926905048771690	0.9936831922666350	0.9925378662626930	0.018613866038585300	0.007374130123131770	0.024620517500588200
0.9985449437844040	0.9952692973363900	0.9958489637034370	-0.017941691075493000	-0.0025182596811222500	0.0039753445689981300
0.9943886388584790	0.9937310935228010	0.995129986954217	0.008032721282437150	0.007075626954794660	0.008464096153719620
0.9943346247208960	0.9934761298386610	0.9985388430680330	0.008369547382724960	0.00866439663216805	-0.012847051813747200
0.9939384563975470	0.9936378658468650	0.9961041574108910	0.010839583539278400	0.007656592190563050	0.0023813245212667100
0.9956990118693130	0.9923306731061740	0.9950144952077120	-0.00014464817414214700	0.015797213129013300	0.009184839385773990
0.9946213114791260	0.9947675591314760	0.9958384907738120	0.0065815026151982400	0.0006127367687087790	0.004040753726278410
0.9971266197072560	0.9930768903128100	0.995335054398054	-0.009065836717812250	0.011151410622330500	0.007184145342993730
0.994828167605226	0.9959406644680630	0.9985267934763260	0.0052910442670911400	-0.006710297156755590	-0.01277158844804530
0.9949814586442440	0.993191921337471	1.0000678790077100	0.004334548391782350	0.010434949490001500	-0.022429797302386600
0.9950906176348730	0.9919144799268460	0.9970189529010570	0.0036533700717292400	0.01838682763188270	-0.00333613510170216
0.9961056771110890	0.9923573578555860	0.9983641316042340	-0.002684615964123460	0.01563114463124850	-0.011753041602082700
0.9978339912154480	0.9922609531095470	0.9981231298313750	-0.013490993338753700	0.016231090230998900	-0.01024425168943050
0.9926416577932790	0.9928266152987070	0.994969520779121	0.0189179506939524	0.012709976234438300	0.009465502803159110
0.9956538999727930	0.993892883642515	0.9965398671773740	0.00013707264098097300	0.006067215861147030	-0.0003412149478948950
0.9922351401377520	0.9941782180859400	0.9976136492520880	0.021448172306958500	0.004288388025742890	-0.007055786701576340
0.9952967845439100	0.9947000369759800	0.9994185891553870	0.002366605138705410	0.0010339763810172100	-0.018358789117664700
0.9945307348725340	0.9948809296312790	0.9948769375970880	0.00714647736591215	-9.4581088169658E-05	0.010043199614045900
0.9900814902518530	0.9923739923054310	0.9960758486610570	0.03483549296711390	0.015527605890029600	0.0025581670116523900
0.9967221732799890	0.992208011744838	0.999397132471483	-0.006537128433581820	0.01656054742282250	-0.018224290198697100
0.9975411732126210	0.9932788404189610	0.9947247113404830	-0.011658802575512700	0.00989352108629801	0.010992914534779000
0.9919207612691770	0.9948061368029510	0.9969843173911500	0.023404186866331700	0.00037205342684221400	-0.0031195672182134700
0.994185306304968	0.9951591618690190	0.9974614117690980	0.009300658314612520	-0.0018308566676463800	-0.006103390832481160
0.9929158305957620	0.9942448977063300	0.997912201691085	0.017210886859709300	0.003872627184745570	-0.008923992899089630
0.9940630682202800	0.9966359091495700	0.9942155793852480	0.010062769586535200	-0.011054363406136400	0.014168310378181500
0.9923991991123810	0.9930678605071460	0.9969613422954270	0.020427155792625600	0.011207655330464900	-0.0029759126045006100
0.9951390710920840	0.99290982117401	0.9995140585506800	0.0033509832163834900	0.012191850157506000	-0.01895721440843930
0.9961690939136300	0.9958912381517740	0.9984713690674410	-0.0030808000513467200	-0.006401558513979930	-0.01242451442813690
0.9994423211880130	0.9949546880914260	0.9958540729292740	-0.023563974464738600	-0.0005548195941996640	0.0039434429704988800
0.9960458378164480	0.9927849300438810	0.9971576144347800	-0.0023107986465007400	0.012969518678967400	-0.004203225710013690
1.0004345193428600	0.9936415656051910	0.9964692322917700	-0.029786222784798300	0.00763353157642952	0.00010024331426678900
0.99636049947932	0.9926826496730740	0.9959054388308010	-0.004276716023092880	0.01360632498407780	0.0036226091218119700
0.9951187282709540	0.9964180161148450	0.9991888196994430	0.0034779397836239500	-0.009692589965003670	-0.0169187838682791
0.9943635470801760	0.9935917035524330	0.9945274655147880	0.008189192078749690	0.007944253375293190	0.012223310457587200
0.9942160377836810	0.9924331180111800	0.9963742769443390	0.009109024213132670	0.015159610222179600	0.0006936160575563120
0.9938152382393370	0.9980004238049880	0.9970542193912950	0.011607607719050200	-0.01958905541114010	-0.003556673116773330
0.9996250727858260	0.9928279673545020	0.9956376103983680	-0.02470958520898980	0.0127015451042208	0.0052952001281194000
0.9954791351129050	0.9939780921913450	0.9970684350598480	0.0012282424892647100	0.005536067605397900	-0.003645551735910180
0.9955694606230730	0.9952648336680340	0.9968660070211120	0.0006643115614614980	-0.0024904167434926500	-0.0023798645070474400
0.9930896844546410	0.991141778143088	0.9981534468497700	0.016128157308848900	0.02319181775497670	-0.010434018441674200
0.9952349282302790	0.9950536756280730	0.9972932404883930	0.002752711593338970	-0.0011725276648979900	-0.005051467328557690
0.997017528409376	0.9899377151304950	0.9961515760141530	-0.008383682711784520	0.030671732330734400	0.0020850775544629900
0.9947679055305030	0.9930318007818860	0.998357875363611	0.0056670003245023200	0.011432239044220100	-0.011713860415970300
0.9958398723140310	0.9927396948624260	0.9963159340849030	-0.0010243114546063400	0.013251166968238100	0.0010581894085370800
0.997188152311936	0.9912539879806810	0.9957912988459870	-0.009450645899856040	0.022494266992006900	0.0043354874452319600
0.9956347904492990	0.993389669734368	0.9964104615175680	0.0002563998846951250	0.009203074511716710	0.00046752500510531800
0.9985754234471840	0.9951163291615870	0.9954849619535580	-0.018132576081818400	-0.001563530495056990	0.006248308402297610
0.9967946357560610	0.9928947354564530	0.9970629472470320	-0.006990122562660340	0.012285803809942200	-0.0036112408829336700
0.9939645458302060	0.9963258929050500	0.9988058177170030	0.01067695072489840	-0.009116918099413730	-0.014519166727879100
0.9938946330865230	0.9934025062854070	0.9990866436890970	0.011112752624928900	0.009123109441409810	-0.016278531445763600
0.9991736263836990	0.9930494917824150	0.9962766944580950	-0.02188000663318120	0.011322042782415100	0.0013033777163877400
0.9953196779784850	0.9923465634253390	1.0013088112607500	0.002223689525069680	0.015698328284730900	-0.030217737791580500
0.9943833850563180	0.9954347161877250	0.9953506227941490	0.008065470636201110	-0.003550872689075150	0.007086966291017190
0.9964420922126870	0.9952563682071540	0.9999357357568320	-0.0047865745466640600	-0.0024375756419917200	-0.021601044487829200
0.9929147672115560	0.9934136494346330	0.9969368319959020	0.01721749992967700	0.009053676838935300	-0.002822681386728670
0.994733504608785	0.9957010431652200	0.9957719721168810	0.0058816289344030000	-0.005213758770812670	0.004456192580419650
0.9956873253423650	0.9964617836341710	0.9997524465736450	-7.165873339662E-05	-0.00996608891390231	-0.020451722754499800
0.996740430342125	0.9925469586119480	0.9993919991796310	-0.0066512495553853000	0.014451015746661900	-0.018192141043255800
0.9927960179156590	0.9946235477078650	0.9976319709495740	0.017956929426215500	0.0015111018824350900	-0.007170435960440900
0.9932636075036290	0.9944061630310710	0.9957188993741220	0.015044842186091900	0.002866967647682720	0.004787616810363950
0.9950035654774830	0.9951683948734660	0.9971915511653490	0.004196626313600480	-0.0018884800934411700	-0.004415461110558120
0.9927582192714500	0.9945295094701620	0.9934063025572400	0.018192274776256800	0.002097689766595680	0.019212343016167300
0.998169682869244	0.9967484744832410	1.0003247137225400	-0.015592070408072900	-0.01175800591889400	-0.024040871595327900
0.9970370277596210	0.9893337544084040	0.9955672651455280	-0.008505608576936740	0.03442022420665130	0.005734430820335940
0.9948380623846320	0.995807424770031	0.9952740982880110	0.005229305179882520	-0.005878111571310500	0.007564645576944750
0.9947918177613720	0.9939167833287820	0.9968336596028520	0.005517841064320690	0.005918231823027610	-0.002177628302977850
0.9936140336816690	0.9929247426529360	0.9979463512153140	0.01286153935414490	0.012098935333762000	-0.009137728211699190
0.9982715221062430	0.9917099188703590	0.9960413655888810	-0.016229651071685800	0.019659248896903300	0.002773587919485130
0.9934090356818750	0.9951462736046490	0.9969528615684380	0.014138856167492700	-0.0017504228224843700	-0.002922898131969210
0.9962341401898500	0.9958992182572010	0.9931262289088910	-0.0034871826356861900	-0.006451417861632430	0.020956996934952900
0.9973050148147690	0.9939530767393570	0.9969458966988260	-0.010181550705400400	0.0056919992761819500	-0.002879349678601350
0.9985214859250890	0.991667161353217	0.9949082725306210	-0.01779479528175750	0.019925177827073000	0.009847687111572140
0.9970159415479450	0.9937893948770570	0.9979909926139600	-0.008373762421959350	0.0067122467339743100	-0.009417131191975160
0.9969864702050060	0.9912658756568620	0.9976627893820890	-0.008189475888900430	0.02242038851379310	-0.007363269434090800
0.991832982849813	0.996235339194302	0.997765435590004	0.023950239908489300	-0.008551129464457130	-0.008005546757703830
0.9927326386362140	0.9919161356099110	0.9958122017678780	0.018351537856359500	0.018376520245754700	0.00420492349593747
0.9942552015524980	0.994704041089196	0.9993589537403760	0.00886479803860728	0.0010089864903142300	-0.017985029553437900
0.9941343343679740	0.9957896851358220	0.9956326220080900	0.009618445449160630	-0.005767331179704840	0.005326361726643820
0.9955153939914990	0.9949021116898600	0.9971259197292030	0.0010018831486130100	-0.00022677706925116200	-0.004005036538882240
0.9964507674309350	0.9916747224126140	0.9987781735693680	-0.004840807704577160	0.01987813939034960	-0.01434602758627740
0.9956681129592880	0.997031710064413	0.9969336102973560	4.83143731218417E-05	-0.01352878892700640	-0.0028025281083482100
0.9979748211671060	0.9918510036397880	0.9984464960283760	-0.014372361748801600	0.01878168436238290	-0.012268763493986500
0.990156062260446	0.9937013816803100	1.0000263724865500	0.03437243924354170	0.007260767016778930	-0.022169485299135100
0.996840472922288	0.9942755439428890	0.9964378131655340	-0.007276659026169380	0.0036815252049818900	0.00029658120344851200
0.9919305238420900	0.9940219886451040	0.9973702654091780	0.023343489779361100	0.005262415834593600	-0.005533232136032390
0.9918152362207130	0.9940070591586470	0.9987147818434750	0.024060626772898900	0.005355476642117710	-0.013948941833181300
0.99449961457383	0.99214943481869	0.9994725324078510	0.007340590192659450	0.016925041348696000	-0.018696913160483300
0.9937645672224030	0.9927242798514780	0.9995415055785580	0.011923419294099700	0.013347124122391900	-0.019129279142555200
0.9977064174640840	0.9902374709508900	0.9952681959537450	-0.012692672500545500	0.028810435253784100	0.00760147713753689
0.9947815399051000	0.9940976492543630	0.9975045725466380	0.005581939183718840	0.004790720891753160	-0.006373381960731740
0.9966263483141480	0.9936004579411460	0.9999466141573670	-0.005938174104912910	0.007889706854637270	-0.021669274557590800
0.9953178813959280	0.9940380130863310	0.9995666485061610	0.0022349116037259300	0.00516252923948375	-0.01928687578801430
0.9959463303563800	0.9965526242710000	0.9940478722592200	-0.001689222916179220	-0.010533821392237800	0.015213931652373800
0.9944237408699860	0.9961407179660520	0.9952728709434810	0.007813787299404640	-0.007959955201658380	0.007572314776673340
0.9943912073116450	0.9948787961813510	0.9970115441255630	0.008016683789549850	-8.12807401094594E-05	-0.0032898229530857400
0.9940728109811770	0.9968164343901070	0.9977176943722730	0.01000202118887080	-0.012182833481359300	-0.007706795190369280
0.9967947501479760	0.9942821070063390	0.9940652017347780	-0.006990839054475990	0.0036406060782116100	0.015105897536790900
0.9932149316651030	0.9960734690415530	0.9970208152466690	0.015348048685935900	-0.007539862308253990	-0.003347790930484680
0.9959143019202340	0.9928713343641710	0.9960134623911940	-0.0014891686275651800	0.012431526906784200	0.0029478793426145800
0.9975474967174040	0.9957930643432020	0.9960423426049760	-0.011698368183189000	-0.005788428711301920	0.002767480979567450
0.992801991687664	0.9912021009174370	0.9975650083675710	0.01791972058523300	0.022816840846727000	-0.006751495561311330
0.9963385186986880	0.9924584771264950	0.9975775125620540	-0.004139379079567850	0.015001793743538100	-0.0068297102539430100
0.9915989244127950	0.9948509818550630	0.9970087450620620	0.025405989919686100	9.22580769578563E-05	-0.003272309765756770
0.9942369572123060	0.9962527781447420	0.998332015722575	0.008978558146454740	-0.008660067160311940	-0.01155193033529120
0.9961563544560060	0.9931961290575940	0.9973282740427440	-0.0030012126802176600	0.010408726763498000	-0.005270586074914290
0.9948489962549640	0.9930941727626440	0.9966507674894550	0.0051610940601549400	0.01104377156674920	-0.00103434680570414
0.9967510205242180	0.9947801762997110	0.9963273741446440	-0.0067174650857584600	0.0005340149324195990	0.0009867148092412530
0.9966857755192770	0.9946207580693540	0.997917395592719	-0.006309626912019600	0.0015285128806041900	-0.008956501498645900
0.9982203466235240	0.9910161391514290	0.997170303605534	-0.01590925323060770	0.023972744747544700	-0.004282589579709840
0.9963373669808900	0.9915481536257870	0.9963988646042470	-0.004132173128705980	0.020665288059098600	0.0005399771192591920
0.9913258947953520	0.9911267929716740	0.9963876272630830	0.027103692407328600	0.02328495401314020	0.0006101896731659450
0.9942476650440370	0.9932578300418490	0.996495450879961	0.008911824191674010	0.010024416596580700	-6.36153833906816E-05
0.9958004285746510	0.9969020415645170	0.9983586290992510	-0.0007779789095501530	-0.012718041619914400	-0.011718574745978400
0.9967696275771090	0.9930943182858000	0.9968424941026410	-0.006833787203838230	0.011042876084186300	-0.0022328519473410400
0.9955205639834190	0.9936987993157500	0.9981282090788270	0.0009695979548419190	0.007276855442715110	-0.01027603524071700
0.9961728987220750	0.991908114114878	0.9995586809421840	-0.0031045584037690000	0.01842644083258450	-0.0192369402532737
0.9941026626099830	0.998255785131676	0.9967637878765230	0.009815903520607710	-0.021187554426757900	-0.0017408296855634300
0.9962253236375380	0.9922995136181720	0.9942941364066540	-0.003432106006159050	0.015991130151819800	0.01367847173233700
0.9981286410308790	0.9923702366163780	0.9950400953987590	-0.015335163775034200	0.01555098623382	0.009025112391071970
0.9930654224952760	0.9947762720371260	0.9959825110572940	0.016279282281949500	0.0005583762102195630	0.0031412220412223200
0.9949203191808560	0.9960713991390960	0.9991070461660630	0.004716065910531570	-0.007526923566995350	-0.016406374297916200
0.9968601361113380	0.9923687541338310	0.999832759032069	-0.007399595759544120	0.01556021278517830	-0.02095530025677290
0.9941044475542700	0.9910595362670340	0.9967989151339750	0.00980479219429021	0.023703025046669200	-0.001960409173592340
0.994753452718133	0.9971150366116790	0.9954539994070150	0.005757178133357950	-0.01404984753188440	0.006441613640032150
0.9949935648801520	0.9966422030868360	0.995522783118122	0.004259028056724160	-0.01109370723838740	0.006012159089582920
0.99986965964095	0.992821266931641	0.990060957286147	-0.02624314164993760	0.012743264116272700	0.04001943842514450
0.9966164442751370	0.9956457079271560	0.997559854857403	-0.005876267323005200	-0.0048682346311514200	-0.006719235366841640
0.9953289315237370	0.9932523146935360	1.0010310464764100	0.002165926681190730	0.010058756253710600	-0.028473653246750100
0.9931839147684970	0.9957608705538720	0.9997872310116640	0.015541266023913400	-0.005587367631255930	-0.020669830350987200
0.9929919306028950	0.9893527420952110	0.9943469331534380	0.016736993923198600	0.03430242984386070	0.013349235936768800
0.9964859775376790	0.9915476120274630	0.9958609213783500	-0.0050608570149354700	0.020668638859197000	0.003900663564312020
0.9975147887844070	0.988963234450406	0.9953061758793140	-0.011493732131883700	0.03671877589813040	0.007364415186737840
0.9954814440349850	0.9926489048460930	0.9970892505274260	0.0012138246953882600	0.013816395882995000	-0.003775713019159400
0.9957563323200440	0.9917336816749870	0.9940428273840740	-0.0005026001159364060	0.01951144646104280	0.015245376522568200
0.9978352429807690	0.9933061786345810	0.9949269940550440	-0.013498818006093700	0.0097232228456077	0.009730870550408320
0.9950152808227060	0.9929542495110050	1.000033166681890	0.004123512889993160	0.011915195679724900	-0.022212096212419100
0.9915901732771210	0.9921453249287390	0.995638157071518	0.025460414583906600	0.016950629748084300	0.005291801417561050
0.9924751605590880	0.9943716901086010	1.000141309431480	0.01995437969508420	0.0030819726706676600	-0.02289037045768080
0.9925646742480660	0.994641980863398	0.9967301652939890	0.019397194559296500	0.0013961403301213200	-0.0015306429512665200
0.9961007931282490	0.9945351852995040	0.9953980555347730	-0.002654095776336830	0.0020622897981833600	0.006790853241948930
0.996548465469963	0.99596998706643	0.997571735845133	-0.0054513902433905500	-0.006893446255888770	-0.006793567294253730
0.9936825906306820	0.9916802176431820	0.9958866558465150	0.012434331446439000	0.01984396870012640	0.003739928769613710
0.9947500293353290	0.9918819191076720	0.9970993719738330	0.005778530380913480	0.018589396996522400	-0.0038390100096907000
0.9944370650976580	0.9955751315525220	0.9982644510716070	0.007730692911942970	-0.004427535118872080	-0.011128919749783500
0.9957618257419060	0.9929586088618420	0.9969618182363600	-0.0005368768560173240	0.011888048141436900	-0.00297889908732971
0.9936601222935410	0.9912702104925320	0.9973461331891990	0.01257433819451410	0.022393423622848900	-0.005382298033102340
0.996878306990873	0.9956026030559290	0.998061080400658	-0.0075132130722872000	-0.004599070664285	-0.009855828956226720
0.993667029517037	0.9957288677701570	1.0005116152969900	0.01253130544970110	-0.005387533939682060	-0.02521351277800220
0.9982168119206350	0.992626336665541	0.9939309806635080	-0.015887132990951300	0.01395690042368120	0.015942619318912300
0.9972696223304500	0.991402514852347	0.9975967833873430	-0.009960187378349200	0.021570870364828600	-0.006950284243501200
0.9952448131732510	0.9932674024362340	0.9955697108981360	0.002690990241962500	0.009964772114283080	0.005719181647123180
0.9961795660458470	0.9927308614774400	0.9964515611545460	-0.0031462215267395000	0.013306165433406900	0.00021068438204342600
0.993186241977286	0.992807972188605	0.9967904359332940	0.0155267787423495	0.012826025392908400	-0.0019074042051188300
0.994142421197601	0.9952679708036030	0.9964543579812560	0.009568008341433040	-0.0025099725028603600	0.00019320226917318200
0.9932800478028280	0.9948427056135100	0.9982325660575240	0.014942425772199200	0.0001438906101816640	-0.010929321495123700
0.995069347386549	0.9961883341786640	0.9966787372415710	0.0037861142811524900	-0.008257444402214860	-0.0012091946794895100
0.9948730108224200	0.9928304416248260	0.9963840882508460	0.005011256516120360	0.012686151803676000	0.0006323205139615070
0.9969477012484140	0.9916824901182800	0.9964188996127400	-0.00794706966348371	0.01982982104374540	0.00041478452860824800
0.9973176510961080	0.9926210221568540	0.9969018427861920	-0.010260593845797800	0.013989989640491900	-0.0026039102050221700
0.9946154699882230	0.9943418102169310	0.9961000426148670	0.006617943377290720	0.003268308141231160	0.002407024734789880
0.99524292005799	0.9936514004054370	1.0012150864703500	0.0027028026665630100	0.0075722558082902600	-0.029629191698370000
0.9955514387557710	0.9937704353518780	1.0001544320759400	0.0007768280095955820	0.006830392278207380	-0.022972696631577900
0.9966776711507830	0.9950708763558340	0.9942490337510210	-0.00625896800914056	-0.0012798700941762300	0.013959736585582700
0.9950779522292150	0.9942499460436870	0.9981153216210160	0.00373239954764736	0.003841134597996740	-0.010195350098742500
0.9995876056943450	0.9962575559123540	0.9986293099236880	-0.024474695061228200	-0.008689931163736700	-0.013413609255100200
0.9965406938454250	0.9975498651799510	0.9988496087997990	-0.005402825568110150	-0.016769619542730500	-0.014793475418477100
0.9941810538143180	0.9926307211537270	0.9972108542069120	0.009327154215850320	0.013929578647454800	-0.004536176393849160
0.9989813581773200	0.9948643038995990	0.9975273999938580	-0.020675305537692400	9.15234212823298E-06	-0.006516212860745500
0.9984331298187740	0.9944611095968030	0.9966785013956830	-0.01724151327955360	0.002524301891283080	-0.0012077154384660600
0.9978447293834650	0.9920672486518580	0.9945678235616980	-0.01355819683976360	0.017436402307746700	0.011971596052185800
0.9964433783958480	0.9947531959318570	0.9967406869514720	-0.004794634101310470	0.0007023555365535260	-0.0015964376520536800
0.9975689793236910	0.9928109488057270	0.9942357578747890	-0.011832763043156100	0.012807512134508400	0.014042510340577200
0.9982078895157120	0.9939219712410740	1.0003006460415100	-0.015831269368311200	0.005885903103786040	-0.023889883564797100
0.9941968731938180	0.9901499276074090	0.9980160407808660	0.009228515421592210	0.02935408756149430	-0.009573917531944410
0.9944761878042340	0.994466027709032	0.9989015140113010	0.007486693431772920	0.0024936205548498100	-0.0151186313148177
0.9932261719404200	0.994229438968869	0.9954271751968310	0.015278045184592100	0.003969016657315050	0.006609072035532870
0.9952136435843350	0.9932656266731980	0.9969784442989510	0.002885562194132440	0.00997583022375989	-0.0030828466807504300
0.9933516498157820	0.9917481933055000	0.9978380774755300	0.014496369771971400	0.019421197439470700	-0.008460109496033670
0.9919484877308820	0.9933589033730640	0.9995391503797400	0.023231691499479800	0.009394744626042090	-0.019114496678238
0.9961618998301210	0.9907009442284360	0.9998546652422280	-0.003035862038288750	0.02593141589816340	-0.021092675826266700
0.9938025405171990	0.9947728619535250	0.9960263767739530	0.011686758282193900	0.0005796490722169850	0.0028671989812441700
0.9960909833433550	0.9946060024570390	0.9966173369435260	-0.002592812883038940	0.0016205510501102500	-0.0008253847515795780
0.9923753260691940	0.9941502770328650	0.9974495845179900	0.020575747387748300	0.004462601125377180	-0.006029416320285410
0.9980065962768280	0.9934296785891890	0.9949070162706390	-0.014571235355204900	0.008953801841738390	0.009855506645914260
0.997592545214915	0.9917952286804390	0.9954109306896690	-0.011980202418614600	0.019128638852360700	0.006710489553218130
0.9912627318423170	0.9965059916940790	0.9949340402982110	0.02749636421305880	-0.010242363097449600	0.009686903905991790
0.9966852540794280	0.9925853529707600	1.0009680239420700	-0.006306363987333180	0.01421203143586800	-0.028078023791552300
0.9934700332265300	0.991352705412004	0.9955748608119040	0.013758824425291100	0.021880560853452400	0.005687028737865330
0.9961080758702980	0.9933732835113620	0.9975330112881280	-0.002699594533523760	0.009305174954110070	-0.006551322395412670
0.9973465538750170	0.9896870370134420	0.9952695071632150	-0.010441371697259100	0.03222785881228920	0.007593312313070340
0.9969446727761610	0.9907009742389960	0.9985385642206830	-0.007928135441257530	0.025931245988997700	-0.012845297813770000
0.9967879096605220	0.9905970586094580	0.9993736022813270	-0.00694807505475686	0.026576861393498200	-0.018076829163591800
0.9957746528189780	0.9920125894571590	0.9950818416013400	-0.0006169988177833730	0.017776473067303300	0.008764580597036350
0.9938523583886090	0.9955784923983340	1.0006652910215400	0.011376258796499200	-0.004448532588759710	-0.026177887502299000
0.994382088316483	0.9962385250823690	1.0005097375828000	0.008073571018734280	-0.00857103120952224	-0.025201718433076200
0.9927507570835070	0.9932430549526680	0.9983406289117630	0.01823872773893540	0.010116449878315000	-0.011605862677804400
0.9961495893115910	0.9921438071730570	0.9979650380413750	-0.0029589412889824000	0.016960055897384700	-0.009254680969607950
0.993491298551023	0.9966540996486710	0.9961072132052190	0.013626326870063300	-0.011168067840482400	0.0023622227821603400
0.9956780145786370	0.9931395107109420	0.9981352088043180	-1.35275102365029E-05	0.01076140077799100	-0.01031984181089710
0.9950313198871980	0.9939751864811930	0.9954215032753850	0.004023425788921910	0.005554165699102550	0.006644483259379280
0.993300079320694	0.9927932686296490	0.9962547676685760	0.014817646182161900	0.012917581881328000	0.001440370264993820
0.9949513143690860	0.9941597686732200	0.996710680245197	0.004522676604949430	0.0044034285237837500	-0.001408854951624380
0.9935548422924920	0.9922624492313810	0.9984679218796190	0.013230384064350200	0.016221776833876600	-0.012402936216944000
0.9948824927081400	0.9934795527958120	0.9983934885695460	0.004952088285185580	0.008643064239628230	-0.01193683300290400
0.9964634404256990	0.9933588128895400	0.99368869643085	-0.004920003142496550	0.009395322486358630	0.017452712158898100
0.992466661310971	0.9912536465189240	0.9950351815561880	0.020007274664860500	0.02249638883234160	0.009055762403868740
0.9937296941598760	0.9898659160079500	0.9985495822417990	0.012140771183581900	0.03111746771753240	-0.012914288900235700
0.9954886526872540	0.9933358740061160	0.9995089917258010	0.001168854907288760	0.009538223868577090	-0.018925450301824700
0.9973556871123590	0.9944284188878940	0.9996109440399480	-0.010498492662008900	0.0027281876848973900	-0.019564573149336600
0.9938577238952340	0.9945227337310770	0.9948583981097250	0.01134279520503010	0.002139944172155720	0.010158866088178000
0.9979852289255490	0.9919724836160360	0.9971351857901630	-0.014437505334299300	0.018026000537468800	-0.004062975823120760
0.996344684736527	0.9936152347481420	0.9937271570729750	-0.0041779063155696300	0.00779762008806251	0.017213015816673100
0.9932946204358990	0.9950003761083570	0.9980416802292860	0.014851665941585800	-0.00083992345633773	-0.00973439035373957
0.9950849943750040	0.9919623706061690	0.9973310968985860	0.0036884752854930000	0.018088901506365700	-0.00528823080499982
0.993455079392627	0.9959915453491380	0.9961068141279670	0.013852000473143600	-0.007028086706333410	0.0023647164774396000
0.9969167993921760	0.9937672977586080	0.996790919277313	-0.007753869637172970	0.006849976024442180	-0.0019104587386354800
0.9962324019290070	0.9943390563102080	0.9950030718554550	-0.00347632290919218	0.0032854668655756400	0.009256151702637120
0.9970988435678780	0.9966403191234290	0.9955744598028250	-0.008892149769554330	-0.011081925837080600	0.005689527749978550
0.9978682917959070	0.9960186305559380	0.9965389373044040	-0.013705664090269700	-0.007197287132307640	-0.00033539116640744300
0.9962894753752350	0.9918358007300140	0.9947542280902090	-0.00383291249247593	0.0188762516381435	0.010808786221416900
0.9962494551830920	0.9927834539043400	0.9949653207456570	-0.003582875573990370	0.012978700152795200	0.009491710072370490
0.9939987748243400	0.9948620821915430	0.9963952589207960	0.010463579569734600	2.30128030116799E-05	0.0005625151018494660
0.9956705283859990	0.9962522011540990	0.9967578280799740	3.32262356991353E-05	-0.008656491885127820	-0.0017035862219531400
0.9938782561359030	0.9972695938792970	0.994271557796045	0.011214819502089900	-0.015016440390768400	0.013819282594228000
0.9951522988806230	0.9926048550046920	0.9941514515297110	0.0032684030174522900	0.014090608605266300	0.01456816973988310
0.9989115405957390	0.9948949709651010	0.9949699676256380	-0.02023789540428810	-0.00018222198330120300	0.009462703411423660
0.9962387794685910	0.9931697638349290	0.9959540383790760	-0.003516173369294400	0.010572954207235000	0.003319076590735600
0.9990730647899980	0.9941882033699920	0.9974669641016630	-0.021249883056125100	0.004226134927538090	-0.006138116879426250
0.9953456627783980	0.9914829401460980	0.9975558460006550	0.0020615111510878500	0.021070782957403600	-0.006694171075303860
0.9948587813411800	0.9938534994646960	0.9966753269468750	0.00510003899486775	0.006312686031260290	-0.0011878582251656800
0.9977206174588730	0.9933975856548930	0.9949499008840210	-0.012781551379178400	0.009153752975862370	0.009587937697051280
0.9951914417377110	0.9945171210993160	0.9970766737037890	0.0030241015159935600	0.002174959918900610	-0.0036970835442668200
0.9955135301056510	0.9940348824746730	0.9947873024740730	0.0010134994042464700	0.005182018020049310	0.01060244597173700
0.9954520351087860	0.9993692039793630	0.9977157373299270	0.001397448696895840	-0.02816215802687010	-0.007694560612508060
0.9968181789666700	0.9944042415722400	0.9956017552278530	-0.007137296883629930	0.0028789596678444400	0.005519097620315650
0.9952005858915910	0.9933898395515190	0.9983162175920600	0.0029670563462894300	0.009202028373550610	-0.011453043440644000
0.9982613009659050	0.9934495500811700	0.9972279663044330	-0.01616563695758600	0.008830007523993390	-0.004643214960848630
0.9994816131633290	0.9945059780145160	0.9942562250286610	-0.023810265830529200	0.0022444558728536200	0.013914886447129200
0.9934383968241590	0.9910902126795320	0.9965164235172640	0.013955940401033500	0.023512354399822100	-0.0001946833997957430
0.9945564913440180	0.9980852689986550	0.9929000332971100	0.006985839072144230	-0.020120118506257500	0.022365672597295500
0.995249564102198	0.9938746632972540	0.9974978330628850	0.002661344526116360	0.006180777015804570	-0.006331228940429820
0.9959743908654700	0.9931707164081480	0.9955715809436950	-0.0018644862084429900	0.010567010096627400	0.005707494363537770
0.9915345380075320	0.9943533033446870	0.9983267177944520	0.025806379120409700	0.0031966380462387200	-0.011518758057790100
0.9944631791902260	0.9941376860640930	0.9982311316938950	0.007567821385266790	0.004541112401513410	-0.010920326744491100
0.9968410682200330	0.9953881041133030	0.9980046756365790	-0.007280389049105100	-0.0032598889743908500	-0.009502774873835700
0.9964868421987530	0.9925919879768720	0.9971332695437590	-0.005066246422354010	0.01417071305815070	-0.0040509791165163600
0.9974644908464420	0.9919963271508460	0.9953840293102430	-0.011179091863246300	0.017877641118428600	0.006878429792824470
0.9952081990364730	0.993458325907075	0.9959145851089340	0.0029195216014673600	0.008775338041124670	0.003565505586756800
0.9954383863022690	0.993907872782414	0.9971467556408480	0.0014826431503577800	0.005973790624173010	-0.004135334260649380
0.994518304180445	0.9950334410307470	0.99755426896052	0.007224010333362650	-0.0010462399410941600	-0.006684303576704090
0.9937225307825790	0.9922470094350070	0.9986837516342820	0.012185417171601000	0.01631786167576350	-0.013754577344640700
0.9957020313592920	0.9959668229017340	0.9949029696253780	-0.00016349705467740500	-0.006873676195783580	0.009880749302135280
0.9982870227083350	0.9948882571511970	0.9968926224810800	-0.016326691964282400	-0.0001403218339554040	-0.002546241184367440
0.9942831302073300	0.9923231879027600	0.9972595691354690	0.008690673262996430	0.015843797321237700	-0.00484085273566472
0.9965171351647880	0.9920173001323250	0.9923334592219000	-0.005255579430550480	0.017747155859761100	0.02589277151364790
0.996177860040586	0.9978656658188060	1.0000460345893100	-0.0031355771152608200	-0.01874564277589060	-0.022292794547525300
0.9944287523268090	0.9946754341030270	0.9955676127575120	0.007782542948906180	0.0011874648581286600	0.0057322914590115100
0.9976550954138110	0.9954531794062670	0.9963670422045360	-0.012371560473271800	-0.003666159078729000	0.0007388193906368540
0.9917478219776790	0.9924155017234030	0.9983798578368930	0.024479944910352200	0.015269269351219600	-0.011851502793368700
0.9962509505678600	0.9935641155789910	0.9963117984363850	-0.0035922260222479900	0.008116148335125430	0.0010840296123846000
0.9922876852398970	0.9953036238895690	0.9977032080134520	0.0211211804466861	-0.00273254060971967	-0.007616151037311870
0.9946739962908850	0.9959188378830360	1.0017251050685100	0.006252862185929480	-0.006573942139980380	-0.03283250979659230
0.9964912014113650	0.9941856102711970	0.9957731670112750	-0.005093504716564250	0.004242303316143860	0.00444872322718264
0.995595755518505	0.9940621498273340	0.9994561616154470	0.0005001264849458540	0.005012031636641540	-0.018594305588500300
0.9939233901191890	0.9966547098131040	0.9976180114833400	0.010933487579260400	-0.011171867862967600	-0.007083080950612630
0.9953133890425240	0.9916441821243560	0.9927296475074500	0.0022629544848766100	0.020068082346865500	0.02342660845819080
0.993145519541964	0.9915327944950190	0.9975867168860880	0.015780422771169900	0.02076077909537590	-0.006887307563445440
0.9951504049386180	0.9936214762700970	0.9996928635476050	0.003280233628133580	0.007758736848520880	-0.02007814754976810
0.9994743939887990	0.994045634735764	1.000274699175100	-0.023765015407304600	0.00511499740204773	-0.023727106723780600
0.9961859505348440	0.9926372859011230	0.9967156723861680	-0.0031861229830268600	0.013888718629339100	-0.0014400520237838300
0.996372293766075	0.9921955112137630	0.9979101346868590	-0.004350412909842180	0.01663832390791990	-0.008911056213789510
0.9954130436537660	0.9931908630472730	0.9978407943765030	0.0016408688229156600	0.010441549632588200	-0.008477115775812410
0.9927721797971440	0.9942060076163680	0.99578001408286	0.01810533038202860	0.00411512542940382	0.004405963232055220
0.9998923343132840	0.9946943560742190	0.9991317446172170	-0.026385338948109200	0.0010694022695181700	-0.01656111652679340
0.9975563138564570	0.9953184375379630	0.9980291996848970	-0.011753535821174600	-0.002825006857391500	-0.009656268598995970
0.9959907936373200	0.9946133323555870	0.9960467725328680	-0.0019669569324364800	0.0015748349487272000	0.0027397895009971200
0.9942948766372700	0.9906199464044190	0.9947398116770080	0.00861742245853825	0.026434680958750000	0.010898721537668500
0.9956025888370200	0.9938176349807690	0.9983723616491470	0.0004574445494297160	0.006536236651931650	-0.011804567399717200
0.9943730677238340	0.9942579170124660	0.9964330747471570	0.008129826517705830	0.0037914417675343700	0.0003261944324629540
0.9967632403317140	0.9912004288883770	0.9948660453058900	-0.006793848795861020	0.02282723560662970	0.010111142531121100
0.9933904465933930	0.990940721271603	0.9986718813866340	0.014254659319273900	0.02444145921495920	-0.013680240983081900
0.9961485212269220	0.9908504078473440	0.9986044123968430	-0.002952277439868800	0.025002688307271700	-0.013257680067739700
0.9935088592372040	0.9946893859803760	0.998686025547055	0.013516922898176200	0.0011004162569440200	-0.013768824459698000
0.997432020974254	0.9909710874359460	0.9980714820395510	-0.010975970909577900	0.02425273658565000	-0.00992091893901803
0.996025683028077	0.9955587174811900	0.9947317660469060	-0.0021848981587595400	-0.00432505254649957	0.010948909105432600
0.9972278688113020	0.9920996030256760	0.9985520301527500	-0.009699037021208630	0.017235103007676600	-0.012929614213284500
0.994829266628167	0.9917784337467010	0.9997683944910040	0.0052841906840275300	0.019233099031064000	-0.020551718670578900
0.9980751684787760	0.9940746772300940	1.0003801691863800	-0.015000447838868800	0.004933941579668590	-0.024388782196462100
0.9939898787881400	0.9943875049893310	0.9953402104243000	0.01051903804771440	0.0029833474522163300	0.007151979400388730
0.9967632192162000	0.9924057370288120	0.9957781980058400	-0.006793727590776180	0.015330035538409600	0.004417301833414160
0.9973317687347430	0.9954957041565800	0.9997226157996020	-0.01034888327479270	-0.003931638937383750	-0.020264700275701200
0.9900607476403970	0.9932181179908170	0.9948561497631410	0.034964283850723800	0.010271761728739100	0.010172902024765400
0.9984284279795540	0.994177825315923	1.0001998828229400	-0.01721207165983610	0.004290850901463200	-0.023257794132542800
0.9944716998324470	0.9956049293535370	0.9989390304677650	0.007514702943980000	-0.0046136074149168200	-0.015353674380020900
0.9959534582444540	0.9942948523320100	0.9967939477264360	-0.0017337669301787200	0.0035611328776840200	-0.0019293880372743700
0.9995318244616170	0.9943954603720910	0.9990769540918300	-0.024125014976736500	0.0029337342384413400	-0.016217826293273300
0.9937816884431360	0.992094773387669	0.9949465601206450	0.011816720752118900	0.017265146132426300	0.00960876846846884
0.9950491371710270	0.9939410243304910	0.9962866435575740	0.003912230040820900	0.0057671414990419500	0.0012412000528421600
0.9981688265718910	0.9934329196744320	0.9930547137135620	-0.015586729146447200	0.008933601274675490	0.021402417917200300
0.9955015655197000	0.9933857352094910	0.9944218951715310	0.00108819817112107	0.009227595753977560	0.012881757090136500
0.998336502904835	0.9963490400805770	0.9945108620204680	-0.01663647867075300	-0.009261570022519030	0.01232687799034130
0.9962954817989060	0.9933118740085920	0.9977327970138270	-0.003870444368722840	0.009687744282477810	-0.007801316727077160
0.9945504212994510	0.9965233293908460	0.9983573909827120	0.00702369295828071	-0.010350725414840300	-0.011710826945892600
0.9954379957262170	0.9904584268101200	1.0006963061758800	0.0014851073703644200	0.027438057368801400	-0.026372524901540100
0.995528059288959	0.9964265058064750	0.9966249300944170	0.0009228057372087110	-0.009745629087178580	-0.0008728522352460420
0.9964738637283220	0.9954921302011970	0.994858936227034	-0.004985146308029720	-0.003909328660907720	0.010155517250643600
0.9953957641480170	0.9918912641415180	0.9937130832947420	0.0017487319461612200	0.018531263741790500	0.017300733726749500
0.9935091618729100	0.9952455439193670	0.9977108320396170	0.013515045544554200	-0.00237002051694792	-0.007663856335700970
0.9953853468576380	0.9951618766214470	0.9979351527577880	0.0018137684121417200	-0.0018478118531333100	-0.009067639002044360
0.994024027494199	0.9917452229912310	0.9966288914021730	0.010306153201624400	0.019439662858286300	-0.0008976110579443730
0.9948008656516750	0.9951907476087970	0.9995497722140100	0.005461379797538000	-0.0020279990005703200	-0.01918108819983470
0.9943451515002580	0.9947786762000880	0.9973362355221160	0.008303899288591520	0.0005433869233834560	-0.005320370596378240
0.9962946113731090	0.9924034595245440	0.9977870921513910	-0.0038650328347559800	0.01534421140659080	-0.008141060166851240
0.996228674552638	0.993947244269323	0.9974174897968760	-0.0034530240689897400	0.005728369493332290	-0.005828626247393100
0.996783707208562	0.9918740829387380	0.998724941532854	-0.0069217895237839300	0.01863812269540260	-0.014012573530241000
0.9893873342766790	0.9936417664470450	0.9994064351829540	0.039144242348100000	0.007632284123416860	-0.018282616003830800
0.9960743646189140	0.9944192657746990	0.9950978175361120	-0.002489005624013050	0.0027852705830619500	0.0086648810821062
0.9991576939059310	0.9933500441657240	0.999865889831003	-0.021780179733188200	0.009449943886418690	-0.021163062591619600
0.9953487151035770	0.9937361723333560	0.9999727295537200	0.002042442491106310	0.00704396827014742	-0.02183303612570650
0.9933328612325200	0.9924566252637780	0.9973599474245670	0.014613439453174600	0.01501331198868260	-0.00546870114029765
0.9973253782936460	0.9945683092023270	0.9967130236479760	-0.010308896987579000	0.001855685303102470	-0.001423507181946670
0.9955788059160430	0.9967297267485580	0.9964737791159720	0.0006059522345130450	-0.011640810359169200	7.1809412015413E-05
0.9990471641891600	0.9944188419612860	0.9980352062388460	-0.02108761151442420	0.0027879194628746400	-0.009693847878439750
0.9962080653187100	0.9917466180744110	0.9958593153691620	-0.003324277915908330	0.01943099605153140	0.0039106941790726200
0.9918123353187750	0.9922135917411750	0.9971408167736340	0.024078664266813700	0.01652582340814600	-0.004098185066227070
0.99450992220067	0.9936075985351550	0.9961451653383050	0.007276284960269970	0.007845227907589010	0.0021251223449969600
0.9940386763686630	0.9987556089181810	0.9946636918541390	0.010214827396338800	-0.024317553030648900	0.011373590856086200
0.9949763374466380	0.9931579182936030	0.9956781898167530	0.004366520994159640	0.010646757146706300	0.005041830245424210
0.9965937931900680	0.9935594730777840	0.994720666027875	-0.005734683277804740	0.00814509792300739	0.011018160374255700
0.9985946851823800	0.9935795678440470	0.9975044100798990	-0.01825320052977330	0.008019882257001560	-0.006372359850765230
0.9968880245022330	0.9912278977031530	0.9935891573968520	-0.007573958625556030	0.022656475052359800	0.018073008562167000
0.9950557239470000	0.9952792537011570	0.9997487959125290	0.0038711284251310600	-0.002580418864001710	-0.02042883427164790
0.9959949841867780	0.9940152170571540	0.9940166290948560	-0.0019931240166291900	0.005304638846500190	0.015408719505182100
0.9973351963152240	0.9930393193175800	0.9977602887095820	-0.01037033101709760	0.011385397322691900	-0.00797335018170425
0.9962448433322260	0.9930284294413370	0.9996934805656450	-0.003554059563468610	0.011453223848861500	-0.020082015792356200
0.9958246036939650	0.9952795177434700	0.9970302294466480	-0.0009289481362323480	-0.002582070591948920	-0.0034066519261450200
0.9972799731788160	0.997381889049901	0.997810375335684	-0.010024922652084700	-0.015718847235207600	-0.008286749859385190
0.9969431588489030	0.9968761482010820	0.9994234651396280	-0.007918666324207110	-0.012556159392073900	-0.018389351476269300
0.9952445007607650	0.9935385148478560	0.9961018008399980	0.0026929384887765000	0.008275678479555920	0.0023960596827231200
0.9967099968291980	0.994348343507252	0.9947919136257010	-0.006461013385859110	0.0032275626811871800	0.010573667308331300
0.9938437402075330	0.9951150741563900	0.9981238833566300	0.011429963716392900	-0.0015556981465408800	-0.010248938476537000
0.9975925918424630	0.9939310538674140	0.9978872497694480	-0.01198049098610900	0.0058292898380436400	-0.008767845571070310
0.9926465598923750	0.9972510943916970	0.9949310629893510	0.0188874276917578	-0.014900741620830000	0.009705466898314410
0.9958659893426770	0.9944184435816670	0.996762100178077	-0.0011874326987737900	0.002790373037960690	-0.0017302963809365400
0.9949647817420170	0.9934098702865810	0.99807585145683	0.004438644605533190	0.009077219097075210	-0.009948288263950770
0.9954114333220270	0.9957567385999310	0.9971859748061430	0.001650902392073270	-0.005561581754076180	-0.004380594063968440
0.9978319828994570	0.9940434991061740	0.9952019056513480	-0.013478424562883400	0.005128304940073800	0.008015253457840080
0.999973060515608	0.9937175531154810	0.9960779336345210	-0.026891577687271800	0.007160010188304740	0.002545151688824900
0.9946652596883340	0.994363828232834	0.9973548386702620	0.006307356493771700	0.0031309882126535700	-0.005436728384188370
0.9949243122628100	0.995894762197162	0.9978582617712750	0.004691153300062420	-0.006423568446212000	-0.008586421374085580
0.9925886429310100	0.9941519568386800	0.9980067905254270	0.019247975378076600	0.004452116023731480	-0.009516015409357100
0.9974717737414980	0.992924494907574	0.9941890864716320	-0.011224653229504600	0.01210047548324860	0.014333515702356900
0.9956896715238840	0.9947366098873950	0.9962781582736240	-8.63310720762231E-05	0.0008058126009652940	0.0012942188441933100
0.9973650150672420	0.9934342745599180	0.9986443086728300	-0.010556833079114700	0.008925178275438230	-0.013507532847840800
0.9974650991029070	0.9922892400765740	0.9940026613381680	-0.011182899738209900	0.01605506588775290	0.015495798530886000
0.9948636847380830	0.9949569550077900	0.9964225952428160	0.005069432039095640	-0.0005689854765241810	0.0003916922059355280
0.9925650509852980	0.9944363477191910	0.9976980220337030	0.01939484074805270	0.0026787430556435800	-0.0075837255638624000
0.99726492688414	0.9940842840852810	0.9940522985413740	-0.009930809038511670	0.004874059684659110	0.015186340590518400
0.997607305051206	0.9917887932129250	0.996078604469094	-0.012072556171643700	0.01916865573060130	0.0025409506122747500
0.9943227759266760	0.9936977255735590	0.9946664301075080	0.008443439716349680	0.007283552140915330	0.011356497955900200
0.991827817169187	0.9949063587000740	0.9980451388570150	0.023982343048754100	-0.00025323659395162600	-0.009756039182803450
0.9973932764785770	0.9941376629857860	0.9969699359568140	-0.010733616306532000	0.004541234932648350	-0.0030296466730822600
0.9968633958705520	0.9953660353009310	0.9974374931659520	-0.007419989735186820	-0.003122139234797800	-0.005953769986977990
0.9958549054732750	0.994667272985763	0.9976656363639400	-0.001118197559905360	0.0012383728629355400	-0.007381081709605300
0.9948595060179580	0.9911099981664520	0.994419460568096	0.005095508929700540	0.023389358389214500	0.01289692589375510
0.9960802573622650	0.9933810759982420	0.9981484117270700	-0.0025258212848000600	0.009256614403247170	-0.010402495470733000
0.9957663681908720	0.9938445941383680	0.9958055970935950	-0.0005652526721968460	0.006368203171319180	0.004246191056454980
0.994209547306945	0.9952768412289240	0.9974446298661420	0.009149485960543150	-0.0025653527574764900	-0.005998409945451130
0.9963697675801630	0.9943485953750760	0.9952542146651720	-0.004334621388582750	0.003225983156973520	0.00768875268593592
0.9958693722051550	0.9972850580660160	1.000906729921780	-0.00120854440669581	-0.015113157403173400	-0.02769327844888430
0.9962133384848000	0.9960761774328850	0.9972884216485080	-0.003357220189439230	-0.007556758372360960	-0.005021321309718680
0.9966126114520660	0.9945436010629840	0.998615562831604	-0.005852297251059480	0.0020097976469367800	-0.013327515080541300
0.9972468801849920	0.9952507557489170	0.9956756856565540	-0.009817949585850750	-0.002402521703592110	0.005057462298228500
0.9942098041378370	0.9936143611148630	0.9939574261184600	0.009147888584131880	0.007803082963665590	0.015777779018581900
0.9955916833979350	0.9957798324610860	0.9990852546660420	0.0005255304086559520	-0.0057057970988120500	-0.0162698227900483
0.9955290465685830	0.9977203112559820	0.9990636072665920	0.0009166206861188910	-0.017836058599069700	-0.016134173555812100
0.9961066136017060	0.9945940345834550	0.9988924174935910	-0.0026904524654197600	0.0016952257864034700	-0.015061652006208500
0.9910328340856190	0.9921282274087180	0.9948912462055870	0.028925416933522400	0.01705698924668990	0.009953916144257080
0.9965224587008500	0.9958877130652570	1.0020415694425500	-0.00528884104959563	-0.006379545906461220	-0.03482096069788480
0.9963997423398390	0.9933149404730890	0.9947723852185110	-0.004521943580556410	0.009668627384549950	0.010695516588489200
0.9943501308132650	0.9975702494639480	0.9970022573532740	0.00827284967997495	-0.016897164455147900	-0.0032317355981396100
0.9944360108898250	0.9911137855911290	0.99633778492709	0.007737272838804210	0.02336581324234070	0.0009216516339854020
0.9945803427028360	0.9933780869184380	1.0009372940254400	0.006837050028161480	0.009275251653670980	-0.027885126396583900
0.9945631968842880	0.9961094716796360	0.9973500235370760	0.006944001719370620	-0.007764761679265030	-0.005406616077425000
0.9947886054905910	0.994452279327797	0.99658913111487	0.005537875097355150	0.0025793765793055800	-0.000649113855397327
0.9951839935794170	0.9966254378157840	0.9977906632865240	0.0030706064099629900	-0.010988915889016600	-0.008163407588360840
0.989942278308006	0.9957054009888120	1.0002964763921300	0.03569984119883900	-0.005240983857270070	-0.023863715910341200
0.9967687598084810	0.9920036616054670	0.9969426380699680	-0.006828353309582100	0.017832010256623000	-0.0028589667152195500
0.997306532282609	0.9960565636927080	0.9975227759479530	-0.010191039065860300	-0.007434243229163600	-0.0064872737459123500
0.9961273029492330	0.9923469513359000	0.9971975740512800	-0.0028197108069474900	0.015695912453775900	-0.004453139836549950
0.9939074701792960	0.993282235211799	0.9976790868827230	0.011032736582226200	0.00987237829876321	-0.007465224408577550
0.994092235679475	0.9954644535284400	0.9961435734026170	0.009880924405099930	-0.0037365353482165600	0.002135096158872300
0.9985221259521870	0.9940320410270240	0.9973687326105670	-0.017798807814486900	0.0051997482857429300	-0.0055236557663742000
0.9912738765398680	0.9983051895577630	0.997626935330993	0.02742708358527880	-0.021496863945113200	-0.007138919225003960
0.9942802176354850	0.993518764450985	0.9981413929708330	0.008708819919396950	0.0083987507970508	-0.010358556428847900
0.9958214708958500	0.9956807657352590	0.9950339124371440	-0.0009093901894734020	-0.005087149161221470	0.009063686552087710
0.996437712976446	0.9990916660447240	0.9958924380738590	-0.004759224293510020	-0.02642288405923090	0.003703807749049860
0.9935805268206680	0.9937896678585440	0.9968271152682450	0.013070350382574500	0.006710538971901980	-0.002136717552818670
0.9970566838125270	0.9931889678349810	0.99994465025139	-0.008628509904453440	0.010453349986343300	-0.021656963819845300
0.9968679686362500	0.9940004000058880	0.9955675587797790	-0.007448569931218690	0.005397008569533060	0.005732612757890480
0.9979351519432670	0.9960418599469240	0.9947148599961730	-0.014124076548156400	-0.007342387800555520	0.011054383652768000
0.9940643570614350	0.9959424608823950	0.9964084504657740	0.010054732266097500	-0.006721508525790140	0.0004800734183502620
0.99548967638414	0.9943158378766180	0.9966257450875480	0.0011624307583225600	0.0034302727716785500	-0.0008779507765764850
0.9960275171383890	0.9937034341596160	0.9970013396797880	-0.002196354292907420	0.007247989841992750	-0.003225995420237150
0.995993231889241	0.9956716836580360	0.9963849809759190	-0.0019821758942676000	-0.005030424675683640	0.000626740614868785
0.9931939202563650	0.9949057967462390	0.9992807408303960	0.015478931808157100	-0.0002497519799166920	-0.017494835938166600
0.9935787039052960	0.9904823407988920	0.9971009579229650	0.013081721539772700	0.027289521169966600	-0.003848917247723890
0.9961170617552320	0.9938751097174340	0.9969208421080600	-0.0027557392157177300	0.00617799465199364	-0.0027227009438409000
0.9966378222255240	0.9902583529259460	0.9954445438725020	-0.006009882585759750	0.028680749035671300	0.006500634691091340
0.9932696769943380	0.994557031442286	1.0007257117408500	0.01500704020290640	0.0019260169770008000	-0.026557066560468700
0.9945901194248900	0.9928332025039950	0.9979565949028730	0.006776074098169460	0.012668957987497100	-0.009201849671571560
0.9969617401687120	0.9943739470647610	0.9991338159430120	-0.00803484414176515	0.0030678893400094200	-0.016574107294182100
0.9964038436029120	0.9904973379946880	0.9969660255520590	-0.004547574927211630	0.02719636053428480	-0.0030051956842116300
0.99816294945244	0.9949832923947000	0.9985687780746480	-0.015549953879832200	-0.0007333244115650580	-0.0130345054214909
0.9960543991104780	0.9949520008021260	0.995048752904933	-0.0023642701607748200	-0.0005380524650455100	0.008971056564521970
0.9945644033261010	0.9938546715848370	0.9979295252342530	0.0069364682265902000	0.0063053972066670500	-0.009032417909104070
0.9931156096321790	0.995398623254575	0.9998783949452140	0.01596669220943400	-0.0033255574947773100	-0.02124146781635010
0.9985610128216080	0.9936921867101790	0.9931742433985440	-0.018042321524757400	0.007318073999816740	0.020657940833721100
0.9938030658844490	0.9947253535011440	0.9957260271957030	0.011683486533268	0.0008760205062044440	0.004743095051274910
0.9967221793601210	0.9953240274634000	0.9940922835026200	-0.006537165194131430	-0.0028599085221504400	0.014937065232162600
0.9972695012603960	0.992380104341223	0.9949291074732570	-0.009959422556069220	0.015489571694648600	0.009717677243465490
0.9977995111975490	0.997543105921177	0.9965103899255680	-0.01327521168740790	-0.016727347623986500	-0.00015698715271191000
0.9972697122521870	0.9926168045575700	0.9975647336637480	-0.009960739048585140	0.014016224861610400	-0.006749755668295150
0.9955897524784160	0.9920295655359100	0.997256282502993	0.000537605931591015	0.01767086158666620	-0.004820299907108180
0.994979382065999	0.9909217277966330	0.9951757970002600	0.004347521326494990	0.024559503243127200	0.008178208008574820
0.993384268225206	0.9920537839032140	0.9965836109459290	0.014293174109918500	0.017520176670912000	-0.0006146137175231790
0.9972059099921050	0.9924719433127280	0.9998114463434320	-0.009561701371006120	0.014917963397047300	-0.02082166977738210
0.9958507143034910	0.9952833900173350	0.996224671100148	-0.0010920291278025500	-0.0026062311267849400	0.001628419076829380
0.9933873437921670	0.9916464685778510	0.9957856533966690	0.014274009092327800	0.02005385894339460	0.004370752414356820
0.9938047348201800	0.9936193927583360	1.0015435442188300	0.011673076761644700	0.007771704820221400	-0.031691990113918100
0.9950905327461160	0.9944169824827040	0.9945698477855830	0.0036538993552039400	0.0027995074071108500	0.011958967573346800
0.992579298719407	0.9954269139219300	0.996462352375615	0.019306148905070800	-0.0035021567353420200	0.00014323717728881700
0.995135798085667	0.9946732747665370	0.9987811068449510	0.003371409585074880	0.0012009216890581100	-0.014364379422411200
0.9935798670987670	0.9967514942245850	0.9973687782818380	0.013074456092387300	-0.01177689308820120	-0.005523932263254630
0.9963381497176260	0.9966153018175660	0.9953635413416910	-0.004137057833182050	-0.010925553775100500	0.007006335170940460
0.9952020483985300	0.9988584678222880	0.9976106415228130	0.00295791358671598	-0.024961865112217800	-0.0070369887149043000
0.9956224807243280	0.9938408837258100	0.9977977288490170	0.0003332505458738600	0.006391324253781210	-0.008207620414061350
0.9939796929846510	0.9952004188439740	0.9990063502937120	0.010582512261485900	-0.002088353744648670	-0.01577544307226640
0.997086016416941	0.9923189902918700	0.9922536705182860	-0.008811942129784310	0.01586991926787770	0.026389298311931800
0.9934370143695570	0.9954001193694290	0.9949663515302090	0.013964552925369000	-0.0033349072492360900	0.009485286882834100
0.9967261871740220	0.9952424972945270	0.9981097722810470	-0.006562223033475080	-0.0023509902524707400	-0.010160616559402100
0.9981393069480770	0.9949730677574900	0.9994515674300500	-0.015401940235559500	-0.0006695077153825500	-0.01856550299892640
0.9961096944780910	0.995156652516369	0.9968195427876790	-0.0027097032770396500	-0.0018151958847214200	-0.0020893897676038100
0.9919370660097240	0.9978453698416400	0.9968632460053810	0.023302758006126600	-0.0186186413627964	-0.002362594546448390
0.9950181234589660	0.9931332961278030	0.9985739364623780	0.004105765680647110	0.010800089561143000	-0.013066816256815600
0.9944949572464900	0.9945062196889030	0.9964902421700440	0.007369625321279850	0.002242950044233700	-3.10657204757306E-05
0.9967387014659300	0.9963339943707650	0.9999703803329020	-0.006640464341450050	-0.009167546652559800	-0.02181833658684420
0.9951149122550930	0.9920248973139880	0.9960241207961820	0.003501762395958340	0.0176998951604647	0.0028812935104951800
0.9994632358821650	0.9961616372932590	0.9968545493415300	-0.023695076057593800	-0.00809065052186356	-0.002308251342522500
0.9965794856709560	0.9943167745668190	0.9965480988778610	-0.005645270626656220	0.0034244091045653400	-0.0003926501569559250
0.9942003380318380	0.9975889648135140	0.9999307646474190	0.009206910456373750	-0.017014251634564400	-0.021569893957695100
0.9947934426934590	0.9927471659286700	0.9956716871859290	0.005507697314511810	0.013204643774040800	0.005082456294161250
0.9979629436434330	0.9940110033887550	0.9981187401701480	-0.014298035277384700	0.005330893522758930	-0.010216756766353100
0.9975348302077840	0.9909421753351000	0.999661689671565	-0.011619125161518500	0.024432432561344100	-0.01988269750898830
0.9945943302885800	0.9942202267187530	0.9959832877702460	0.006749816948688300	0.004026453767762940	0.0031363651627895100
0.9964508382051940	0.9935461107706240	0.996485516675678	-0.0048412577715550900	0.008228360921843100	-1.52952201785267E-06
0.9931014626979050	0.9917691141266290	0.9961324273396350	0.01605480402013760	0.019291064838855100	0.002204704648757890
0.9971384709901890	0.9924488712988090	0.9969025593752900	-0.009139957700018370	0.015061566699139100	-0.0026083883435356500
0.9936333676648320	0.9956600915861840	0.9981334602527980	0.012741080674753800	-0.0049580360342973900	-0.010308881282791600
0.998049581038841	0.9925434039459540	0.998266227832475	-0.014840292586906700	0.01447315559556300	-0.011140059341359200
0.9919215908557160	0.9954433750062120	0.9982023551127750	0.023399050468306000	-0.0036049446408350400	-0.010740175165547800
0.9959287072713490	0.9905439945136380	0.9996059825543840	-0.0015791584003774700	0.026906525856540700	-0.019533453802154800
0.9940604996229850	0.9961321927247000	0.9963688620417790	0.010078770411375100	-0.007906707217997880	0.0007274592271985380
0.9956610417080030	0.9965687964742860	0.9980469930715880	9.24689357679979E-05	-0.010634888311928000	-0.009767643162105900
0.9922183865516750	0.9942011580461480	0.9961808257625130	0.02155242332329690	0.004145362880686970	0.0019023489060628400
0.9930823621914760	0.994581843575091	1.0005894683575800	0.01617378781804190	0.0017712550969592300	-0.025702051863281800
0.9951705727769410	0.9915942541143830	0.995502619536332	0.0031543588601333000	0.020378596645309600	0.006138082573597500
0.9941016830212010	0.9943276795665050	0.9974937692791840	0.009822012567161450	0.003356419691795000	-0.006305804697944420
0.9943722888106310	0.9893656663981150	0.9977728630456520	0.008134677853359980	0.03422224151354710	-0.008052002786667780
0.9940172073257620	0.9944381729511250	0.9992372680513930	0.010348662874798700	0.002667351286113360	-0.01722236937926110
0.9960930612207070	0.9933069862140840	0.9936094352931480	-0.0026057996633845500	0.00971817770440045	0.017946643854421000
0.9913320114573730	0.993290326407184	0.9977766188911660	0.02706566634083010	0.00982195460521755	-0.008075520186407480
0.9945681028899840	0.9897884857819620	0.9948013442344640	0.006913404104708180	0.0315981517054048	0.010514828812412000
0.9975516009001320	0.9910921020028730	0.9973972448756350	-0.011724047394199100	0.023500584522087800	-0.005701988269003120
0.9966166209775410	0.9910005209220390	0.9955393986437730	-0.005877361972618070	0.02406981822205040	0.005908437869666100
0.9941265907108780	0.9936960736154170	0.996123589400717	0.009666725861026560	0.007293853722532350	0.002259922651709530
0.9937263090263810	0.9944356978456340	0.9964523765288750	0.01216186010819610	0.0026827920742919100	0.0002055976653774750
0.9960102110491830	0.9961392473628610	0.9967197476871690	-0.0020882500500730300	-0.007950775995138480	-0.0014655304259880800
0.9973343298463120	0.9937724687331520	0.9952553555427940	-0.010364918243535600	0.006817750332466140	0.007681633245019640
0.9932222889062870	0.989849800364138	0.9970230085959220	0.015302216669656900	0.031217525982456400	-0.003361511555718350
0.9959884054410840	0.9969841287965660	0.9971717845122510	-0.0019520605351616300	-0.013231263149236800	-0.004291841794565390
0.9931609730440630	0.9931731337995760	0.9978829177115130	0.01568415694804090	0.010551960579244600	-0.00874073316388979
0.996134585109473	0.9918554987825360	0.9981173484309030	-0.002865212405744990	0.018753735940014600	-0.010208030002390600
0.9949464190430530	0.9924946641512940	0.9959749258689360	0.004553208095254810	0.014776546711598500	0.0031885890162792400
0.9955735376904420	0.9937988052139700	0.9979394540674390	0.0006388505489712460	0.006653600087360210	-0.009094580194527870
0.9953432251431230	0.9978519167063070	0.9963081523444540	0.0020767079651966700	-0.01865959236550640	0.0011068033781190200
0.9946991978240660	0.9976183474730400	0.9985722871603190	0.006095651911641510	-0.0171980729991404	-0.01305649338805260
0.9950266827013170	0.9952001286496990	0.99789605282118	0.004052363744238560	-0.0020865407872568800	-0.008822936333193700
0.9950039141591500	0.9923943649225910	0.9955849829025740	0.004194430236753070	0.015400810072118900	0.0056238110741764700
0.9915043279758060	0.9927270027751890	1.0008426789278800	0.02599423838040240	0.013330188060326500	-0.0272912117028565
0.9970758777980250	0.9954182128576200	0.9961038704073470	-0.008748538911243010	-0.0034478448365828900	0.002383112592486260
0.9983916877437660	0.9952493033517580	0.9972755925266020	-0.01698202064357320	-0.0023934849701127400	-0.004941069055079730
0.9926613279098470	0.9968247689082410	0.9983975650175050	0.018795480386296300	-0.01223493992561560	-0.011962375915796000
0.9970539864321930	0.9917238150299000	0.9963698444346080	-0.008611635837636260	0.0195728182437214	0.0007213163293057920
0.9956866878721580	0.9925114843733710	0.9967862893962250	-6.76739237851025E-05	0.014671837618110300	-0.0018814780822555800
0.9950745849480810	0.9936746235491710	0.9992174108766660	0.0037534407635675600	0.0074275332257847000	-0.01709794814888850
0.9931680302545810	0.9967733236861900	0.9975859560573250	0.015640208375324200	-0.011913325813657400	-0.0068825419022129400
0.9941860616810470	0.9940630038072910	0.99541913705702	0.00929592040464662	0.0050067141272906300	0.006659279710991940
0.9989137335667760	0.9939983723050380	0.99771032090313	-0.02025163908865470	0.005409642702608180	-0.0076606845492585300
0.992617512882081	0.9936081831906710	0.9982563650566020	0.01906825456454090	0.007841570380112370	-0.011078316701904300
0.9946511855055240	0.9911801490757810	0.9979236977311930	0.006395167599279110	0.022953294998713300	-0.008995953789075140
0.9971436844513370	0.990709502595144	0.9974444165555840	-0.009172568732463890	0.0258782573866107	-0.005997064856252640
0.9977145367912950	0.9951210771561620	0.9984064783806330	-0.012743497950582800	-0.0015931588631206400	-0.012018183517480500
0.997085307729643	0.9970229809952760	0.9928365153519990	-0.008807509533902700	-0.013474220053723100	0.02276120932905290
0.9956843722063780	0.9937930714961180	0.9964085780318450	-5.32116530689516E-05	0.006689321824851380	0.00047926412550691400
0.9921377337724800	0.9931523101533790	0.9969147652244900	0.022054291426505800	0.0106816735441557	-0.0026846916283082100
0.9939651806535410	0.9928898186555040	0.9968058734697290	0.010672988251999000	0.012316405300702000	-0.002003927703207480
0.9926882908055000	0.9968781242902180	0.9959845515234150	0.0186276519288198	-0.012568496217177700	0.0031284711579424600
0.9958757021936700	0.9943452588188370	0.9962797177258650	-0.0012480856667190800	0.003246788332698250	0.001284477013351500
0.9997585581790290	0.9915209919517740	0.9995551119458970	-0.025546480099978600	0.020834176963177100	-0.0192145504316193
0.9944874458756470	0.9949053635434080	0.9968699618172500	0.007416488103873720	-0.00024704486111518200	-0.0024045972274915700
0.9948186311860150	0.9945095522456480	0.9964175336078340	0.0053505617659525600	0.0022221712785873100	0.00042331568810055400
0.9960200695393200	0.9935103049154450	0.9989214532379070	-0.002149840177748180	0.008451441479833230	-0.015243554196563000
0.9973720313082810	0.9919762578752270	1.0000735928214500	-0.01060071852325740	0.018002499911466700	-0.022465646535091800
0.993638009725277	0.9946318221552130	0.9996491983508370	0.012712141857061200	0.001459513513665550	-0.019804386457256500
0.9932321720372210	0.9943550951471940	0.9938092790700740	0.015240680125990900	0.0031854645773685100	0.0167011844997685
0.9957002633311460	0.9951558466431050	0.996389695299909	-0.0001524316604097610	-0.0018101707303696300	0.0005972688724322190
0.9975226958439110	0.9961270300756930	0.996963123355912	-0.011543216637890700	-0.007874443946607260	-0.0029870619289643200
0.9979200673026340	0.9962698920268610	0.9954863755974310	-0.014029669956965600	-0.008767012189051240	0.006239479446435140
0.9968945383449020	0.9958814121956940	0.994975986009485	-0.007614669401078390	-0.006340210844487170	0.00942514403231074
0.9992646064130340	0.9921436760855060	0.9935384105931360	-0.022450148970234300	0.016960871615602300	0.018389217119389800
0.9916362676642810	0.9923743623655970	1.0003607224814000	0.02517374005868010	0.01552531607775870	-0.02426679402889530
0.9913786855293530	0.9932355416654260	1.002716529582780	0.02677546962469540	0.010163223354477800	-0.039064090919324700
0.9970583109988330	0.9943938399946000	0.9983539411804520	-0.008638695605932300	0.002943829707946170	-0.011689225975698700
0.9910069241766550	0.9924766230115150	0.9990817703323970	0.029086452660585500	0.014888826853945100	-0.016247996856705900
0.9955921745546540	0.9928524837466040	0.9958520216400830	0.0005224999700583000	0.012548894293374400	0.003956242017866210
0.9979781725865610	0.9930591531835340	0.9990606648364750	-0.014393339283398900	0.01126187674769160	-0.016115747825949800
0.9978624242156860	0.9951664945738180	0.9982431869343100	-0.013668911385166100	-0.0018766234780567100	-0.010995829934635000
0.9953791073789800	0.9980847392092720	0.9978584340766750	0.0018527193643253300	-0.020116800174167000	-0.008587503321162450
0.9946250066672510	0.9895173841431650	0.9949491211070920	0.006558477435434460	0.03328077532621880	0.009592782175126500
0.9921154878377860	0.9951565768498510	0.9998514697760860	0.022192702472667800	-0.0018147248209455300	-0.02107261924104000
0.9976893199909290	0.9933798660721380	0.9987443952514600	-0.012585695152130900	0.00926415182527816	-0.014134431177789900
0.9960342260740640	0.9963323616067220	0.9960921362371440	-0.00223826978715013	-0.009157338565289	0.002456423077970910
0.9963450788266220	0.9912925618212020	0.9965879229959380	-0.0041803594287027400	0.022254481519202800	-0.00064155147226476
0.9976261252565980	0.9928163407787790	0.9978856222649790	-0.012190292836387200	0.012773940369660900	-0.008757665395759960
0.9938424969557210	0.9916156378957700	0.9992265997593770	0.011437720267004700	0.02024561464244790	-0.017155513896293400
0.9962963050648630	0.9935158420859370	0.9973283343669430	-0.0038756061644209300	0.008416958901401470	-0.00527097557274205
0.994277610758463	0.9953815143549160	0.9977324959035750	0.008725085357684780	-0.003218749837973770	-0.007799428256103470
0.9943234151357860	0.994435906062862	0.9936937258697470	0.008439448589322410	0.0026814793681281100	0.017421365437216200
0.9962261569063770	0.9968709144264400	0.9957500707685700	-0.003437308729118750	-0.012523422893346400	0.004592946592097460
0.9948466261540900	0.9973335350948530	0.9977906920102080	0.005175880490307240	-0.015416360085766100	-0.008163594245701050
0.997281716865508	0.9964681862542990	0.9981411967506500	-0.01003582209616300	-0.010006117579618600	-0.010357335791093000
0.9965887358239110	0.9926895665187390	1.0015895441491300	-0.005703060762769640	0.01356325162065360	-0.031980915895849400
0.9978593521459750	0.9940708225340130	0.9962932205622680	-0.01364970198673140	0.004957961636299510	0.0012001090852060800
0.9944963755187940	0.9944167364462890	0.9970653154882590	0.007360799527726500	0.00280104309283286	-0.0036260493834281100
0.9937097613493280	0.994766270948314	0.9960821170644810	0.01226498856222440	0.0006207712917673390	0.0025190128821937200
0.9958305008829390	0.9926957691671120	0.9994638635769640	-0.0009657826012862990	0.013524627366482800	-0.018642562997025100
0.9942060330761240	0.9947488400882190	0.9986231293700070	0.00917139519541223	0.0007295141295688420	-0.013374926966821500
0.9928372498114980	0.9925862436451630	0.9969859928954800	0.01770019568342370	0.014206469480401000	-0.0031300519455094300
0.9951442569005230	0.9963278199729230	0.9979732418756240	0.003318619008475240	-0.009128966880875350	-0.009306028732675450
0.9934764359672470	0.9927363164442670	0.9973577452899200	0.013718928468107800	0.013272200195855500	-0.005454918307293440
0.9919849660592680	0.9949675472596020	0.9964502815591520	0.02300475700143410	-0.0006350578833781470	0.00021867314105817600
0.9961636958051930	0.9934534325063420	1.0019646147054300	-0.003047076300374840	0.008805822872114140	-0.03433736651192870
0.9945108439582210	0.9981936927520790	0.9967651573296290	0.007270552299480000	-0.02079884426998770	-0.0017493832029234100
0.9968214818076670	0.9913387174100100	0.9979838852213970	-0.007157952183469970	0.021967516530067900	-0.009372644141211650
0.9954572333203460	0.9935645559794600	0.9965199181617130	0.0013649888408498000	0.00811342067631936	-0.0002165370384786310
0.9973965094227150	0.9947510642632270	0.9967276661304610	-0.010753835185287400	0.0007156377760413310	-0.0015150396287013000
0.9948529015871270	0.9957050709531250	0.9967147078919560	0.005136715382145850	-0.005238892881395990	-0.0014340324836329900
0.9958962426200320	0.9938180403892140	0.9966835229556860	-0.0013763916493415400	0.006533698798174200	-0.0012390892301165300
0.9933636112029750	0.9914022840939150	1.0015515510774400	0.014421871828724500	0.021572294596978300	-0.03174226741122090
0.9967959280510130	0.994111590330335	0.9952921964006620	-0.006998187955502860	0.004703793834655280	0.007451687172791400
0.9949310472181100	0.9939974123922230	1.0035591695599100	0.004649133853374650	0.0054156324903010300	-0.04436534598805530
0.9980973337202190	0.9928980758548460	1.00012497875262	-0.015139190873130700	0.012264990225781100	-0.022787936399044700
0.9978580933170450	0.9959196359927540	0.9997811455409300	-0.013641825474868600	-0.006578930974014030	-0.02063166473295220
0.9999043703871390	0.9954487568071760	0.9948775886290730	-0.026460806329335100	-0.0036385271613762100	0.010039137532143200
0.9932692200705350	0.9931399194692060	0.9970356591327700	0.015009881182067100	0.010758854286741600	-0.003440601491341630
0.993711280066775	0.9900012887908790	0.9995524898228070	0.012255524919952000	0.030277038151384000	-0.01919811912801060
0.9940248146837560	0.994005342622505	0.9997886058759370	0.01030124437604070	0.005366175605407600	-0.02067845181904990
0.9945212254323280	0.9953656335546780	0.9977378525914790	0.007205797278962410	-0.0031196114337114400	-0.00783294355207616
0.9932020513643330	0.9915591955755460	1.000667083023590	0.015428310262222900	0.020596617819196200	-0.026189120971269300
0.9955741249426210	0.9908348570504410	0.9992662297375560	0.0006351847388891230	0.025099349362440800	-0.01740386753184170
0.9969241091509910	0.9947247664185880	0.9994025330433960	-0.007799577160371880	0.0008796925625220280	-0.018258163870882200
0.9921498524444630	0.9931368854317930	0.9974050595700530	0.021978888304495400	0.010777762122110300	-0.005750886751271740
0.9947476319512590	0.9991265595764120	0.9945368882294620	0.005793506570985380	-0.026641528931714300	0.012164535223212700
0.994498774083842	0.9932448609836110	0.9966179177866790	0.00734581759999646	0.010105201576887300	-0.0008290127278014720
0.9929791132439880	0.9979269647147440	0.9975080217786310	0.016816798860115400	-0.019129285276954900	-0.006394964653223630
0.9923534962373250	0.9914048789212020	1.0005170790299400	0.02071160958256370	0.021556165834482500	-0.025247811109956600
0.9950106360768900	0.9952969839066420	0.99855669935725	0.004152494720419390	-0.0026910862458115400	-0.012958872864011800
0.9932883574345340	0.9913727557410260	0.999070879537175	0.014890659988029500	0.021755890118374100	-0.016179757180961900
0.9980143908864640	0.9921717292159910	0.9981798132822600	-0.014620030094653700	0.01678631109652150	-0.010599059166741700
0.9968653462813810	0.9924924070986810	0.9995018404647310	-0.007432168239855330	0.014790589817712800	-0.018880612580082000
0.9958188854084330	0.9954375049589860	0.9977246774170000	-0.0008932400928580600	-0.0035682874054292100	-0.0077504961386102500
0.9925015138278080	0.9948977057370970	0.9981530329505560	0.019790349408671900	-0.00019926367979178800	-0.010431425828932400
0.9938346884244550	0.9922535312367470	0.9958532199963170	0.01148638937587010	0.016277274719977700	0.003948761707640010
0.9967123894337550	0.9899671945789960	0.9974106336432860	-0.006475998821432630	0.030488704798633400	-0.0057857439260798300
0.9939428979738030	0.9955094645589380	0.9943831515025130	0.01081188939200790	-0.0040175462951100400	0.013123361324881300
0.988122154168155	0.9941778119714710	0.9960013925563230	0.046989660834463000	0.004290932484242000	0.0030232875056281900
0.9943297760068330	0.9962983623862760	0.9952621387118450	0.008399805953219810	-0.00894489636940091	0.00763928422946298
0.9952989496735670	0.9932324605945740	0.9989238332726860	0.0023530819123468000	0.010182426629696800	-0.015258482120896400
0.998133236210172	0.9934331754298070	1.000843178661430	-0.015363931249102400	0.00893201135633979	-0.027294341418022800
0.9991282474592580	0.9956968085250600	0.9984925267112640	-0.021595661354226900	-0.005187314443343910	-0.012557005399055100
0.9905920133390600	0.9954737199013950	0.9990524123662250	0.03166464299448460	-0.0037943846433027900	-0.01606405925282810
0.9929048218414600	0.9958624852472660	0.9959677047007570	0.017279427837537800	-0.006221989022266570	0.0032336984458817600
0.9959378307565430	0.9940134669806870	0.9967887818057610	-0.0016361537591549800	0.005315542098312790	-0.0018970580983256800
0.9966875218859890	0.9974380922315110	0.9971640360279340	-0.006320530359111860	-0.01607040174258230	-0.004243393656004950
0.9944642586057840	0.9993865640376910	0.9966300691524400	0.00756109223102458	-0.02827094783241110	-0.0009049908844828650
0.9921912796810700	0.9921112201749520	0.9986454361244380	0.02172108814134050	0.017162805543565700	-0.013514614210633400
0.993837192095608	0.9919008316295900	0.9977767031265760	0.01147077173680010	0.01847173222996340	-0.008076038002163270
0.9955442241480080	0.9931754526080980	0.998288826663753	0.0008218616286108110	0.010537524637934600	-0.011281532302816900
0.9997137391915420	0.9945489598426070	1.0000278955058000	-0.025265484825656700	0.0019763749707835700	-0.022179032843953300
0.9926234083389170	0.9915832458522280	0.9994464021936330	0.019031564283426600	0.02044703051771860	-0.018533123395794900
0.9935703046796470	0.9911719145085090	0.9945299979903650	0.013134045530816800	0.023004486574852400	0.012207526591184600
0.9978541908408130	0.993009251476362	0.9973688514698140	-0.013617400684242700	0.011572658460840700	-0.005524395725804190
0.9929262251204910	0.9951414514322750	0.9996494478127400	0.017146136740114000	-0.001720330809226070	-0.019805964583499800
0.9948681854572570	0.9950832318755030	0.9989520810249870	0.005041359954006990	-0.0013569744862220500	-0.015435460659395200
0.9971035063021840	0.9946418310374200	0.9956027871439150	-0.008921313022358150	0.001397071628509630	0.0055126452070208800
0.9966699120650080	0.9954476576210920	1.0003942381563700	-0.0062104454851209600	-0.0036316563353522000	-0.024477067315339600
0.9979365529231550	0.9940891541957520	0.9955701494116890	-0.014132852686432800	0.004843678938616640	0.005716433784362750
0.9943412692628210	0.9934525772195420	0.9958764910588270	0.008328123650556280	0.008811150744290890	0.003803418145166820
0.9961849537925250	0.9956268078530480	0.9980947802320160	-0.0031798912214689400	-0.004750206611624270	-0.010066764825695400
0.9968147316359320	0.9948321289464530	0.9969587486833760	-0.007115742123593790	0.0002098795151618880	-0.0029597003834574000
0.9973936191945160	0.9965598614437170	0.9962226191510530	-0.010735767948041400	-0.010579041945773600	0.0016412354244883400
0.9947887373060350	0.9917411584389920	0.9964152207569210	0.00553704047916922	0.019464939311970100	0.0004377645876734540
0.9974038049293250	0.9953758789206210	0.9955434804139130	-0.01079946574415890	-0.003183569396284730	0.005882954559540250
0.9965105609210880	0.9963876660338740	0.9973433824874980	-0.005214484282875360	-0.009502928695110920	-0.005365078366997140
0.9931058140406180	0.9928232309313240	0.9982096786801680	0.016027715667349400	0.012731041328717600	-0.010786042507165600
0.9957598065365520	0.9941185318135270	0.9968078828597310	-0.0005243091297141660	0.004660520037390750	-0.002016488937079020
0.994568066242097	0.9930597016820060	0.9950780679265700	0.006913633109983030	0.011258485475522200	0.008788138117105500
0.9947949009959900	0.9973335321916900	0.9958288337351080	0.005498605262995330	-0.015416360797920700	0.004101060633574920
0.9970460343073680	0.9929583401294330	0.9955437126338880	-0.008561923281363620	0.011889732456639500	0.005881505144074320
0.9982856436269370	0.9982652884610730	0.9997150509524100	-0.016318061516564500	-0.02124706765116250	-0.020217259165686600
0.9951940130242050	0.9929884971494820	0.9956291534189600	0.0030080540309537400	0.011701903902202900	0.005348004758738840
0.9959351127077640	0.994971792584545	0.9989129670216410	-0.0016191438688339300	-0.0006615511451416310	-0.015190392785419700
0.9952377556386850	0.9935172762380440	0.9974554584366610	0.002735047666345120	0.008408011598901120	-0.006066143452093650
0.9972711288688580	0.9886635358761010	0.9939579675069480	-0.009969607803466650	0.03857731916479660	0.01577438284933060
0.9934265065427410	0.997955654243626	0.9962777453655630	0.01403002595900260	-0.019308839124694500	0.0012967854672145200
0.9959520481720450	0.9941004280607930	0.9942285207151460	-0.0017249492733831900	0.0047733969340427900	0.014087626215891100
0.9941948642037220	0.9943555462057350	0.9982158593980140	0.00924103794379797	0.003182646053137850	-0.01082472727539700
0.9933062727829880	0.9937254566919490	0.9955836026379460	0.014779069395465200	0.007110740934821100	0.00563243428022817
0.9943145816600710	0.9922510571979060	0.9980611914236080	0.00849453444634754	0.016292684602507600	-0.009856519928533000
0.9974694540151140	0.9931953585361120	0.99666686456479	-0.011210136488970700	0.010413540943545300	-0.0011349594378880700
0.9952242541757440	0.9934642000403590	0.9937447772779640	0.0028193152158172300	0.008738725676230870	0.01710319908536560
0.9975787165043430	0.9936823216814390	0.9913426467242640	-0.011893683938058800	0.007379555669918150	0.03205598044961360
0.9949236646163430	0.997894435752917	1.000008983742800	0.004695196363156400	-0.01892569927406210	-0.022060408722836000
0.9954046752809000	0.996356823790874	1.0010010771754700	0.0016930949875698800	-0.00931018843288306	-0.028285525538310600
0.9960295280971450	0.9950589406657640	0.9979913838383760	-0.002208909825586610	-0.0012053926057370000	-0.009419583177921140
0.9965791512644050	0.9925533240435230	0.9969280611848280	-0.005643175288902070	0.014411392618719200	-0.0027678266866698900
0.9972256922309900	0.9911294599649130	0.9974900678275750	-0.009685431135368410	0.023268382609310300	-0.006282657747890100
0.993747732328432	0.9962284700404290	1.0009414266833300	0.012028360188300900	-0.00850821025319217	-0.027911076723569700
0.9955938995444940	0.9918829326187200	0.9980213518015330	0.0005117239280878910	0.018583091145152400	-0.009607149704298030
0.9980429304167480	0.9987037842753770	0.9957121125928620	-0.014798659603690000	-0.023992935144346700	0.0048299890773239800
0.9954922651577920	0.9959837486316570	0.9981045170459830	0.0011462742467551200	-0.006979397895898380	-0.010127701980522200
0.9947128859873270	0.9989446501181120	0.9952751369093590	0.006010275840170520	-0.02550176599482820	0.007558170165900710
0.995820825320356	0.9951229766822590	0.996390444834101	-0.0009053464769494930	-0.0016050130323541600	0.0005925849027415350
0.9972503081658690	0.9950065850306010	0.9904332378033770	-0.00983939714514124	-0.0008786659666558330	0.037707405423741300
0.9975116859156070	0.9939185135797000	0.9977705148147140	-0.011474329957373500	0.005907441905929700	-0.008037333761920180
0.9971902527274020	0.9932058498942280	0.9982401032463350	-0.009463799851120670	0.010348187762169800	-0.010976503360946200
0.9933323454104680	0.994320569982446	0.9983890842420770	0.014616644591953800	0.003400752887444600	-0.011909273072006100
0.9958334148773210	0.9906090712039220	0.9958230878519070	-0.0009839828111404180	0.026502224581823600	0.004136950823112690
0.9922899035759700	0.9947320140698310	0.9967030116890460	0.02110739056060530	0.0008344856221021060	-0.001360919952339030
0.9972980048717380	0.9945179536699430	0.9963726734558840	-0.010137703618932500	0.0021697535462315100	0.0007036286365304990
0.9976431061430660	0.9943500582106520	1.0005930500663400	-0.01229655638473450	0.0032168817813079400	-0.025724537544795100
0.9938074319541640	0.9920471053608590	0.9971653148186610	0.011656265761875000	0.017561721636447600	-0.004251388387487470
0.999114138759076	0.9977469234323880	0.9985196733286140	-0.021507261731437100	-0.01800258215071370	-0.01272698988263080
0.9959201491537960	0.99239802694552	0.9954615233485740	-0.0015256962042647600	0.015378044188660800	0.006394648682088010
0.9957174288603580	0.9937364039132330	0.9986838190167050	-0.0002596499076343790	0.007042509844360610	-0.013755005000640700
0.996844633337429	0.9959908951685780	0.9997362247655860	-0.007302697939697110	-0.007024022810997560	-0.02034999285872960
0.9942512875117650	0.9961759999209310	0.9967296754984710	0.008889226088234530	-0.008180369040516110	-0.0015276015279857600
0.9934598518645260	0.9956723571482340	1.0013583253736800	0.013822251837311200	-0.00503464047447942	-0.03052867677292240
0.9955682585527720	0.993408131696818	0.9956074015514070	0.0006718174066086620	0.009088049586348840	0.005483839466230510
0.9973701516253770	0.9924416632641850	0.9949844532372610	-0.01058897273070060	0.015106411492445600	0.009372323169461770
0.9931072739757830	0.9928290991644100	0.996016520577193	0.016018620060647200	0.012694503564013800	0.0029287980170233100
0.9966993379465220	0.9924489867172830	0.9973552278569790	-0.006394396271158180	0.015060857776469200	-0.005439177922816480
0.994359051286068	0.9929059941350950	0.9952546616708350	0.008217236726957630	0.012215694516572500	0.007685955205831940
0.9940457761455670	0.9945694691386300	0.9953334334938640	0.010170562984796000	0.001848439895543810	0.0071942598308644700
0.9923453150825860	0.9944051562365860	0.9944844758658020	0.020762532855519000	0.0028732580776378600	0.01249144395622300
0.9969251118530410	0.9930833316856550	0.995457236470773	-0.007805828861957390	0.011111292630233200	0.006421411706092770
0.9956984321111150	0.9926362769737630	0.998386349996852	-0.00014100477611804500	0.013895013521507300	-0.011892137576530600
0.9928198505376560	0.993770491214189	0.9956680256551070	0.01780852065784680	0.006830075011086360	0.005105282459146240
0.9951562322380980	0.9942341760108160	1.0004834806157800	0.003243861893529430	0.003939483367615600	-0.0250370097726828
0.9956858767086890	0.9968544894300400	0.998145929440741	-6.26264735378254E-05	-0.012420749250382400	-0.010386953723802500
0.9948509845031350	0.994908570765296	0.996763513728098	0.005148682807592100	-0.00026707229228182700	-0.0017391383905878400
0.9955276152078710	0.9942583491179670	1.00161279518797	0.000925548029089713	0.0037887460284050400	-0.032126977994865
0.9945907765244210	0.9961889327068880	0.9990130353299250	0.006771983058826510	-0.008261183449623700	-0.015817314304844600
0.9970091213770940	0.9920633651269950	0.9979334754000850	-0.008331110363293480	0.017460563705351300	-0.009057144891344900
0.9932045409598970	0.9941827456596060	0.9987699203602500	0.015412800359878700	0.004260165458303750	-0.01429432797409010
0.9958492865409410	0.9932417476132210	0.9957077897170830	-0.0010831102039923100	0.010124575942631300	0.004856986442544700
0.995035071094789	0.9934389183937230	0.9984223053719000	0.004000026493212970	0.008896256294209060	-0.012117279442873600
0.9974876213299580	0.9921937342791720	0.9983484155266320	-0.011323791639628700	0.016649372364203000	-0.011654637374434500
0.998065719559607	0.9927269981182700	0.9959794432897950	-0.014941305863191000	0.013330191631664500	0.0031603654222903800
0.9966388918322890	0.9990875586213390	0.9983609415595330	-0.006016576995015220	-0.026397158281228200	-0.011733046137320000
0.9945389181229530	0.9923245320999050	0.9987871728656840	0.0070954292592288200	0.015835429535524200	-0.01440237565540090
0.9930653931571800	0.9961277900640150	0.9983072514856440	0.016279459592874400	-0.007879197642894630	-0.011396902267111100
0.9991293109184570	0.9939877558643630	0.9963851642065150	-0.021602325270487700	0.005475817376085790	0.0006255835997101020
0.9946688092675560	0.9923739543842410	0.9967484812472330	0.006285211904350550	0.015527856456251900	-0.0016451468748388800
0.9957253683062570	0.9940171465460370	0.9966675197299340	-0.0003092289590507600	0.0052925893084576900	-0.0011390648624531500
0.9956971705466550	0.9948556705416550	0.9996669283065790	-0.00013314959638880800	6.30122181864154E-05	-0.019915547803569400
0.9959961833380940	0.9943586858151720	0.9968640385414500	-0.0020006133085005700	0.00316305208730841	-0.002367568442448020
0.9963036518769870	0.9933305587821660	0.9967836556542040	-0.003921507565032460	0.009571334597416480	-0.0018650425984504000
0.9959230189699740	0.9976704712789030	0.9925742540554670	-0.001543624201155360	-0.017524201618152700	0.024393982788359300
0.9939931892329140	0.9962470107868830	0.9959578772711710	0.010498375817707300	-0.008624041747017930	0.0032950709448596500
0.9957746122936610	0.9902970003960700	0.9929455220067730	-0.00061675100712176	0.028440706559327200	0.022082426585270600
0.9945586824749940	0.992039891283154	0.994738040300043	0.006972165335088810	0.01760661683838240	0.010909779067661200
0.9957335270967800	0.9913232248486850	0.9985219145060230	-0.00036018385210350600	0.02206383608573380	-0.012741027204111600
0.9972016525097790	0.9947476383488590	0.997708440336032	-0.009535090864682000	0.0007370208364009310	-0.007648910600778560
0.995854284069942	0.9925350256300310	0.9958518954314410	-0.001114318290289770	0.014525299118079200	0.003957039730038510
0.9949405138660950	0.9905080739534890	0.9989077506578870	0.004590071738341580	0.027129677671291500	-0.015157723073916200
0.9937656600461970	0.9899481229734000	0.9964119323773940	0.011916624704449400	0.030607117705345100	0.00045831348435891300
0.9964314468582270	0.9948252704544610	1.0005114896259000	-0.004720075841875920	0.00025268601174030300	-0.025212732447595000
0.994138409896771	0.9928266385329180	0.9994014582447860	0.009593041356183980	0.012709804629710500	-0.018251405378247300
0.9952975654139480	0.9936240524846260	0.9985079486643160	0.002361722636622140	0.007742681851213160	-0.012653581981128700
0.9972889162390790	0.9963000457155500	0.9954436716387480	-0.010080871026172800	-0.008955404126964100	0.006506083587400890
0.996449636098894	0.990810632543805	0.9944544444488940	-0.004833738960118840	0.025249868900549600	0.012678758728240800
0.9949426210658740	0.9932288888730580	0.9935210295046970	0.004576900593185980	0.01020467014849750	0.018497528487630800
0.9974389757378240	0.9907573437168660	0.997742158244783	-0.011019480411395700	0.025580998661094300	-0.007859870195783600
0.9935602293894490	0.9940085706188440	1.000652286589020	0.013196823634730700	0.005346054599140070	-0.02609626575109070
0.9941598555460170	0.995548477307982	0.995996829795376	0.009459324847708250	-0.004261134518867630	0.0030517748365355200
0.9967191946195430	0.9941171507903020	0.9954787873049920	-0.006518524493760570	0.0046691209778610400	0.0062868474532271900
0.9961703586911540	0.9947514145863060	1.000122602425660	-0.003088706396453220	0.0007134531579239280	-0.022773035985628500
0.9970551073571640	0.9957152050802460	0.9958697160302750	-0.008618649124337230	-0.005302202769188080	0.0038457357947840200
0.9945850486688860	0.9982319952568710	0.9985711459759250	0.006807709936276580	-0.021038614361116000	-0.013049343938456300
0.9967426013280950	0.9931744767891830	0.9972980840027880	-0.006664840192232210	0.010543595039175700	-0.005081773525403740
0.9968090642839930	0.9941623518219530	0.9948528530916180	-0.00708032199532382	0.004387311089477910	0.010193460456191500
0.9962034616172830	0.990585176682731	0.9967287162391500	-0.0032955190128102800	0.026650683580523100	-0.001521604898287790
0.9972945708174490	0.993026922705157	0.9987852647378860	-0.010116215632090400	0.011462614864266600	-0.014390415230703900
0.9948116371220290	0.9970271444330780	0.9953718534752460	0.0053941917054929000	-0.01350022565535780	0.006954429553457060
0.9920672981622070	0.9936352945163980	1.0000930008069900	0.02249253965805350	0.007672631558866720	-0.02258737727369970
0.9969682516676600	0.9955724066108620	0.9979011168187540	-0.00807555799375254	-0.0044105247898130100	-0.0088546288828133
0.9932784266852310	0.99500912385084	0.9989017647472290	0.014952513910420600	-0.0008945108904932070	-0.015120221581480200
0.9939618471705010	0.9944418625533890	0.9971606247648810	0.010693779331495500	0.0026443335462843200	-0.004222061501300710
0.993043916250659	0.9958067860199000	0.9957757546022010	0.016413225440426100	-0.005874110491446730	0.004432561308191180
0.9956273411598910	0.9951389198811780	0.9966012647248150	0.00030289975957667300	-0.001704519780946380	-0.0007249518338027790
0.9993752299019980	0.9973070460848920	0.9992714435046840	-0.023143468776136900	-0.015250681476907300	-0.01743656216265410
0.9949810102872030	0.990591479532152	0.997514071795758	0.0043373667413434500	0.026611523555326700	-0.006432820309414830
0.9938698501798300	0.9903143359065350	0.996772502356723	0.011267227550150500	0.02833305272904900	-0.001795305631994870
0.9983918748016600	0.9968730613002600	0.9966486401814170	-0.016983171172901600	-0.012536849003759900	-0.0010210455799381900
0.9952592721321770	0.9949448590249880	0.9990472273923490	0.0026007477348645000	-0.0004934961773128840	-0.016031576824747800
0.9937356769869120	0.9927402249678920	0.9962734954590280	0.012103479934346100	0.01324785944886320	0.0013233782518063500
0.99486043554363	0.9924407701796370	0.995742976395661	0.00508972599630622	0.015111985864915400	0.004637264440311940
0.9947128973201300	0.9948425639310400	0.9972825929123740	0.0060101971175782300	0.00014477547172114500	-0.004984858531578120
0.9968091534131880	0.9911804547916390	0.993745806329745	-0.007080872326005380	0.022951391217244800	0.017096784033119400
0.9963189815954630	0.9925407477777070	0.9996142472351360	-0.004017300418244830	0.014489680700896400	-0.019585268689943700
0.9972152253689930	0.9941427436966680	0.9999249654638270	-0.009619978383192880	0.004509581974465580	-0.021533519659148500
0.9966201678656080	0.9923824440617320	0.9990918801086460	-0.005899535466636920	0.015474997112125000	-0.016311337227651200
0.9932956380234580	0.9961173674357150	0.9967269989636660	0.01484531073755120	-0.007814077423008670	-0.0015108493192718900
0.9930638689296930	0.9919604249443510	0.998250689341429	0.016288957638691900	0.018101000499451600	-0.011042786129245000
0.9937447521276370	0.9954293543903810	0.9979941111657660	0.01204691326428130	-0.003517390294063670	-0.009436644914131750
0.9980656860140660	0.9935414017207940	0.9974793219947350	-0.014941090552675100	0.008257707063156210	-0.0062154286417642900
0.9968081806675210	0.9910949878169900	0.998412213962238	-0.007074783373277390	0.023482671636150900	-0.012054096656875100
0.9973765273126690	0.995806669135438	0.9991544862134160	-0.01062885347086790	-0.005873382661910140	-0.016703615731987800
0.9974816499511240	0.995621229876246	0.9988177514760760	-0.011286429043143200	-0.004715384489408360	-0.014593916589842600
0.9986323614207040	0.9924850460768630	1.000480239577850	-0.018489156707134200	0.014836407139011800	-0.02501667281515290
0.9935005833459360	0.9919189049793070	0.9969832261001560	0.013568459185315300	0.01835930250894630	-0.00311274608527404
0.9982698787156700	0.9895998812816030	0.9963502738371570	-0.01621935008948220	0.03276879867080590	0.0008436250350742920
0.9959998298296590	0.992378699320364	0.9974226036778720	-0.0020233969957377000	0.015498300426123900	-0.005860624459635250
0.9954986570559030	0.9918673513588090	0.9951177206038480	0.001106371986676560	0.018679996475971400	0.00854066369288841
0.9935448407056850	0.9919721758448560	0.9933489117197940	0.01329270445484040	0.018027912653225600	0.019569872173075700
0.9974941178977320	0.9920098559872560	0.9972137872795990	-0.011364433303311800	0.01779347021130520	-0.0045545389260175200
0.9942750888110930	0.9922362604479550	0.9964903215486460	0.008740822543037970	0.016384757486822900	-3.15677066997765E-05
0.9957580891481350	0.9970448802683850	0.9964978555940050	-0.0005135641376391200	-0.013611142337200300	-7.86438640000874E-05
0.9947812199552830	0.9917761981428330	0.9971297652555810	0.005583950666129150	0.019247005496402600	-0.004029062019948470
0.9986659023500060	0.9980853904936630	0.9971906096869950	-0.018699244357711300	-0.020120875088946000	-0.004409582213383340
0.9940697585390710	0.9966166659614980	1.001215427087810	0.010021050037964200	-0.01093409331962480	-0.029631319592695900
0.9979118289037210	0.9932174378430920	0.9981674392384220	-0.01397811805830040	0.010275998511449900	-0.010521602817922300
0.9933086687708380	0.9946289828806420	0.9985991499387090	0.014764131502108400	0.0014772146513038500	-0.013224716150416400
0.9935972315439170	0.9897655985946850	1.000444121534550	0.012966230544812400	0.031740215302287100	-0.024790037130358500
0.9976456349966250	0.9953640688671200	0.9963210286444890	-0.012312376132948100	-0.00310985114771221	0.0010263633134488800
0.9941992962280860	0.9964849907376790	0.998053781051208	0.009213394485130930	-0.010111123675873700	-0.009810139043025320
0.9918930456324940	0.9920240655619030	0.9987165447055240	0.02357661965957210	0.01770507421164520	-0.013959986658487900
0.9972896789374460	0.9961393564633160	0.9966697842321830	-0.01008561141041200	-0.007951444246150980	-0.0011532051607714000
0.9926149738183700	0.9913094122308150	0.9965080829048420	0.019084057510559900	0.022149719260922800	-0.00014255087606837500
0.9980011557986930	0.9989832767721400	0.9949381867826330	-0.014537181755355400	-0.0257437671234835	0.009661015115445950
0.9991715140356280	0.9921813453751050	0.997140361717856	-0.021866780746187900	0.01672648708141680	-0.004095331844449090
0.9977752059532930	0.9957374384545590	0.9988401989704010	-0.01312313265749030	-0.005441022438777120	-0.014734531280262000
0.995140316984599	0.9911896622378400	0.9988952558922400	0.0033432093292903	0.02289415777916960	-0.015079419424465800
0.9974705264898970	0.9912969416396450	0.9959082169070040	-0.01121684472909340	0.022227234314691600	0.0036052535497444700
0.9952804928178080	0.9972123901983120	0.9955039612135450	0.002468301351144490	-0.014658660851253400	0.006129697876093370
0.9933002568237930	0.9952642175998410	1.0008578773182500	0.014816544626707000	-0.0024865594153272400	-0.027386616611195500
0.9956464126371230	0.9911203494964060	0.9990804676893640	0.00018382287749516600	0.023325013211591100	-0.016239833528180300
0.9989473584033300	0.9927609640538730	0.999257189533348	-0.020462294074507000	0.01311874215188990	-0.01734723201374740
0.9891056756674810	0.9963209418169640	0.9971790749797780	0.040891665498271600	-0.009085985593087910	-0.004337449401561200
0.9948472878877420	0.9955709470917810	1.0002847602020100	0.005171756560549370	-0.004401404763666670	-0.023790223888762200
0.9927552310805200	0.9933664275521660	0.9968883025483810	0.018210874196799500	0.009347884732808790	-0.0025192508334624500
0.9984588366901740	0.9922589839756800	0.997202531244985	-0.017402478794016500	0.016243361613821700	-0.004484127827838920
0.9989224174052790	0.9980294819638950	0.9928879741709110	-0.0203060354351345	-0.019770922937955600	0.022440791950044800
0.994799182918599	0.995819010347563	0.9983775153708000	0.005471877156789660	-0.0059504674405805600	-0.011836846455259700
0.9936683222543650	0.9937993902535110	0.9968608315896700	0.012523231641307500	0.0066499639059170400	-0.002347525119020240
0.99277547295816	0.9943660359090940	1.001290936201510	0.01808484141525100	0.003117238815215720	-0.03010548638124860
0.9943092896135880	0.9919427721160450	0.9951364552557760	0.008527533660031260	0.018210828453674300	0.0084237449180113
0.9966146582087190	0.9953165477394920	0.9963918980083810	-0.005865107483788450	-0.0028132001875364600	0.0005835116569095360
0.9966697917669170	0.9885234309903290	0.9969930117728680	-0.006209692747988500	0.0394459677967234	-0.003173932842777850
0.9994822921148420	0.9916062429402130	0.9983487976893740	-0.023814524414135900	0.020304037803677000	-0.011657010579860400
0.9952196577460390	0.9947366903442730	0.997761375442343	0.0028480098180458900	0.0008053019210118910	-0.007980135030660600
0.9983612829295620	0.9959479454951650	0.9986633227564940	-0.01679165092188720	-0.006755756909957290	-0.013626619389232000
0.9913299130934110	0.9926952278965500	0.9988769734556250	0.02707870375005690	0.013528001595674700	-0.014964920549393300
0.996406111083721	0.9944646381638280	0.995854195227856	-0.004561746990286530	0.0025022940696609300	0.003942685190894950
0.9941098836874410	0.9961431406449250	0.9977624738882730	0.00977087597585173	-0.007975093990312940	-0.007987007925652940
0.9986176219755760	0.9950498011813120	0.9983709493130670	-0.018396857943250100	-0.0011483661887927100	-0.011795718581917100
0.9974681327088680	0.9915284324973610	0.9977565959092420	-0.011201867554069700	0.0207879161935436	-0.007950212565567580
0.9946681387492190	0.9954912671503580	0.9961396356495200	0.0062894044435618600	-0.0039039356237567500	0.0021596920601164100
0.995523204780489	0.9932462182522960	0.9952855912015070	0.000953112419375887	0.010096716174213600	0.00749290446646349
0.9969490602801320	0.9930893000454840	0.9970727067544790	-0.007955562332266300	0.01107411354934360	-0.0036722630288458500
0.9945846774346140	0.9936525244061590	0.9996440105023540	0.006810034044683780	0.007565242026142870	-0.01977186675023850
0.9955153285634380	0.9972281245209440	1.0010624219449900	0.0010022823020034900	-0.014757080386935200	-0.02867065751441990
0.9921614405590850	0.9916315814439120	0.9972754488500750	0.021906781431434300	0.0201464359903447	-0.004940193958289680
0.9967829976472770	0.9918850053430850	0.9974578863276830	-0.006917359191955970	0.01857017753666520	-0.006081325423485360
0.9947668965649830	0.9934018789836840	0.9963459705252400	0.005673302669489370	0.009126992364311750	0.0008705015701530560
0.9967384478227970	0.9946754706764420	0.9960640378395240	-0.006638876062836110	0.0011872283745480900	0.0026319623624051200
0.9990865112433660	0.9919793651023650	0.9968589006009460	-0.021334129934495900	0.01798318346277280	-0.00233543332188817
0.9946015817033730	0.9969574558601250	0.99682924691507	0.006704584420878950	-0.013064501645858200	-0.0021500367020826100
0.9956899631043680	0.9953869767285290	0.9968027723353980	-8.81428051226773E-05	-0.0032528656641534200	-0.0019845486806064800
0.9974887113880880	0.9940335312598190	1.000021371586920	-0.011330613425825700	0.005190461503330300	-0.022138105007390400
0.9965580894345890	0.9922972044995000	0.9983485375153370	-0.005511548443806920	0.016005492934673200	-0.011655391202547500
0.9977612099902190	0.9932391930612170	0.9947104989771860	-0.01303553751218360	0.010140479304027800	0.011081573055645900
1.0000626115907100	0.9934856875147060	0.9983706265623000	-0.02745320515999540	0.008604851112231790	-0.01179369444265370
0.9944023173959230	0.9951383835368070	0.998754599430915	0.00794739898625372	-0.001701186383886140	-0.01419833294280610
0.9941286828315180	0.9921804252523580	0.9996791386124440	0.00965368086061657	0.01673219097184190	-0.019992095864948800
0.9939681764709340	0.9942145694168710	0.9989247026630930	0.010654299947071100	0.004061724165928690	-0.015263914018144000
0.9957645706859610	0.9933325962597300	0.9976644056435490	-0.0005540322165920040	0.009558634061755390	-0.007373370163449730
0.9943473863899280	0.9976185263446760	0.9964635987087290	0.00828996583867483	-0.017199188926272800	0.00013543516241146500
0.9976265136229770	0.9912098947150070	0.9953469370327620	-0.012192736610723300	0.022768381646099100	0.007109978697367460
0.995201519994811	0.9942325499775710	0.9943267696416550	0.002961219268939590	0.003949620145539030	0.013474973421269900
0.9952948321279160	0.9923826493101940	0.9964218056847800	0.002378786020587080	0.01547374354175420	0.0003966094139169370
0.9980053938373630	0.9937680589837070	0.9956102268486110	-0.014563733068381400	0.006845247165675690	0.005466203888410150
0.9970179262682920	0.9995090133257870	0.998307191492604	-0.008386154134365050	-0.029038477567756700	-0.011396510144700500
0.9958510594814310	0.9945553680639150	0.9980061066375870	-0.0010941816044736100	0.0019363862923722300	-0.009511734752873110
0.9978654491611200	0.9928904653757290	0.9962510057456480	-0.013687858432598900	0.012312384759225900	0.001463875057658100
0.9939475694252480	0.9925233464771880	0.9953470500042680	0.010782770228618100	0.01459799405252020	0.007109269875433020
0.9958254197919960	0.9935772543886250	1.0006494429170500	-0.0009340618741919980	0.008034294143113050	-0.02607842873904600
0.99756766048636	0.9926863391901040	0.9996524140720460	-0.011824528040185200	0.013583348205583100	-0.019824552030384700
0.9946983444348740	0.9920168920833790	0.9954346647853750	0.006100957536153000	0.017749723150304400	0.0065623194076727900
0.9939798754560690	0.9901714598225620	0.9969214612334890	0.010581382413213400	0.029220384131520400	-0.0027265643340506900
0.992628247254202	0.9952277191917940	0.9990626743720250	0.019001430325073100	-0.0022587479395268500	-0.016128337777787800
0.9980051338464700	0.9928611858535820	0.998578570174018	-0.014562087510469900	0.012494718160846900	-0.013095848446346700
0.9966458615404130	0.9958845940524340	0.9987907003178720	-0.006060122165247670	-0.006360056065882110	-0.014424463421660100
0.9940185829893480	0.9925107698216520	0.9990102834880920	0.010340100576676600	0.014676273781368800	-0.01580008840807750
0.9953253814924590	0.9916519388254860	0.993712382077787	0.0021880882347759700	0.020019842568905600	0.01730510340280090
0.9929457982102970	0.9907587773987590	0.9967102985574360	0.017024259519945600	0.025572075235769900	-0.0014064660095639700
0.9922725210795240	0.9968049156130360	0.9947342842744510	0.021215548123556100	-0.0121108132194323	0.010933203125069600
0.996450025282588	0.9947133047682110	0.9968456331176370	-0.004836170971798010	0.0009512048097109800	-0.002252490756131860
0.9959526218414990	0.9959560246698740	0.9984218587332360	-0.0017285495715192400	-0.006806221924411170	-0.012114489812884600
0.9964581035490950	0.9939649819390150	0.9941849671317670	-0.004886659526748260	0.005617799123072370	0.014359190454243800
0.9932422052901730	0.995738163575094	0.996832665175975	0.01517815671000540	-0.005445575905009270	-0.002171405754675120
0.9963618088970500	0.9950365320082080	1.0001413628220000	-0.004284894350244750	-0.0010655319088178200	-0.02289070603131670
0.9961586234019480	0.9946349866907350	0.9978990591550640	-0.0030153664039376600	0.001439752747884790	-0.008841760588775440
0.9977687499507820	0.993743532598689	0.9991651866510160	-0.013082720562296100	0.006998084717242720	-0.01677069085821360
0.9970611423898410	0.9924210375444070	0.9958313676392370	-0.008656398153565290	0.015234818319016400	0.004085240886896940
0.9927945456099160	0.993008340071706	0.999752279568355	0.017966085272510100	0.011578338609501200	-0.020450686005425500
0.9969516452578250	0.9948125523157520	0.9955345527141510	-0.007971732177486030	0.00033202737920404500	0.005938698388651010
0.9944672456194480	0.9927721295775200	0.993952495598548	0.007542465150977320	0.013049223805635300	0.015808498459787100
0.9928912912422000	0.9945928676297460	0.9988214865429020	0.017363673645880200	0.0017025012458405000	-0.014617327841783400
0.9971794188390400	0.9936650017907300	0.9946834433664770	-0.009396037878984440	0.0074874914347293600	0.011250369239012200
0.9892499054761330	0.9943767633219840	0.9970353261953660	0.03999692227908280	0.0030503304704448100	-0.003438528981315380
0.9981806904648150	0.9946052912800390	1.0015687469464700	-0.015660990923385500	0.0016249929923163400	-0.031850272899353100
0.9948169846830130	0.9938437690837310	0.9934355131432970	0.0053608308080019	0.006373339857657940	0.01903034699104180
0.9935363817261300	0.9938841945917960	0.9989712117278060	0.013345428852234100	0.006121361986739780	-0.01555531045978050
0.9915604917363120	0.9946214558601630	0.9964354853452460	0.025644981194973500	0.0015241741498086300	0.00031112382721804100
0.9956010348593990	0.9926735241658950	0.9950058815713410	0.0004671507336155440	0.01366312685971390	0.009238610508573270
0.9948671706081430	0.9925935535319200	0.9994426731694710	0.0050476964034310500	0.01416096908715140	-0.01850975924375680
0.9953178372923040	0.9917477330326430	0.9981208113295790	0.002235192387780100	0.01942405177399150	-0.01022970741904450
0.9920942927737880	0.9936275103708490	0.9970979328479200	0.022324580599485700	0.007721123042181900	-0.0038300146742508000
0.9983715998027970	0.9939643860246320	0.9961482765112480	-0.016856231815562800	0.005621519778881460	0.0021057062515997100
0.9975342469933580	0.996206880259079	0.9975952982610870	-0.01161546555245550	-0.008373321616561740	-0.006940985179790900
0.9951625825200140	0.9953607191939800	0.9973939447605320	0.0032042465156749700	-0.0030889445778162900	-0.0056813404729486700
0.9973101490302910	0.991989280340078	0.9969888993890640	-0.010213651774543600	0.0179214826369621	-0.00314822772328156
0.9950100188193180	0.9922454287535020	0.9949884204680340	0.004156369003847100	0.01632769995804640	0.009347556453334850
0.9924918891543750	0.9931132067914840	0.9994441570787010	0.019850252383943500	0.010925228950378900	-0.018519043493257000
0.9940561810897300	0.9950874066675640	0.9966379001806330	0.010105701907316500	-0.0013830430511322200	-0.0009539195794144060
0.993989256742465	0.9947501798058010	0.9969001132175280	0.010522914125906000	0.000721153931070302	-0.002593115980324940
0.9925766540345360	0.9940508858639670	0.9972264759756960	0.019322600424630000	0.005082250475129770	-0.004633893331028410
0.9974264394353620	0.9948321829172120	0.9972958886663230	-0.010941060253661500	0.00020954974666667300	-0.005068019914114190
0.9942109508370540	0.9902266033710870	0.9992511022882220	0.009140749450465930	0.02887793285427060	-0.017309084329018100
0.9972296700404860	0.9921096903325040	0.9989655951859760	-0.00971031223786705	0.017172343328017600	-0.01552010721059000
0.9936468434896000	0.9948160171887990	0.9977469388301720	0.012657098573876500	0.00031041117517691700	-0.007889792874798740
0.9946874186521360	0.992540333568853	0.9928079647638410	0.006169133666104560	0.014492250272832200	0.02293896890455760
0.9951658817006820	0.9960627502709420	0.9976263813289650	0.0031836624081062500	-0.007472890881828870	-0.007135468844226590
0.9929323794656610	0.9920262350322030	0.9962530296785560	0.017107827711356600	0.01769157637830420	0.0014512480411123900
0.9932941106155200	0.9942097859715010	0.9985067559280730	0.014854839770494100	0.004091572227662200	-0.012646101083901300
0.9937377069250760	0.9977772799708080	0.9957463283531380	0.01209081875637850	-0.01819253153409070	0.004616335912983200
0.9973427855362930	0.9949177638580880	0.9953622556643800	-0.010417794808499200	-0.0003244311296566450	0.007014327080378720
0.9942722911183240	0.9927886269539500	0.9973156185370420	0.008758255480391630	0.012946507999164000	-0.0051914115509273
0.9917026673623380	0.9948123816966870	0.9943742499179690	0.024760766834175700	0.0003331082704984340	0.013178892588917200
0.9951860495832020	0.9931526586752000	0.999708659232829	0.0030577815021407000	0.01067949249041610	-0.020177195881491900
0.9959876914753110	0.9969183906339960	0.9963161695868400	-0.0019475828456860500	-0.01282025682382240	0.0010567047788554200
0.994272173453565	0.9898472723358550	0.9975722402384590	0.008758990536539000	0.03123322580622000	-0.006796730037359960
0.99662516091075	0.9950856127698770	0.9932230913846420	-0.005930738035424030	-0.0013718536587143800	0.020353663039736600
0.9958737327762820	0.9919306003325030	0.9969976387409230	-0.0012358013748802000	0.018286552261046800	-0.0032028568092620800
0.9924421221185340	0.9912706913907700	0.9961829484752610	0.020160008788896300	0.02239044949558290	0.0018890793045575100
0.9952649181500700	0.9954939045981240	0.9987996797401670	0.0025655039487783100	-0.003920409231076950	-0.014480713495862600
0.9967942451861960	0.9941223491599210	0.9994472363677510	-0.006987679379669510	0.004636729636723340	-0.018538343145677900
0.9952274948589150	0.9894154346666730	0.9937897377044330	0.002799084280157340	0.03391343007096120	0.016823002593999900
0.9970003119276380	0.9964991384631400	0.9961627077853840	-0.0082760209868289	-0.010199537780539300	0.00201554292939437
0.9946996715470540	0.9921273702527720	0.9987226227436920	0.006092700961963810	0.01706234081513270	-0.013998060448919500
0.9919074819944490	0.9928450759436220	0.9968227077292260	0.023486808750749	0.012595011296660800	-0.0021091585241430200
0.997509439468656	0.9956597044511320	0.9955425729082570	-0.011460282164047700	-0.004955630607135760	0.0058886260028304200
0.9979373244242740	0.9944262074906080	0.9985208826638880	-0.014137676563086100	0.0027419704132033200	-0.012734583073612300
0.9957012545037200	0.9904399572268640	0.9979072708432890	-0.00015863600119890600	0.027552807852042300	-0.008893155778655910
0.9977942601989470	0.993973729653633	0.9965834943178420	-0.013242339034432400	0.005563244046371680	-0.0006138488971081360
0.9933787146339490	0.9945610664578640	0.9970243638060530	0.014327757795541500	0.001900872329058200	-0.0033699684876401500
0.9960245943372560	0.9939227113829240	0.9966267220661230	-0.002178083522532610	0.005881291362286920	-0.0008840521804884470
0.996019372153682	0.9946664242669080	0.9978728650357810	-0.0021454784117277100	0.0012436478823364500	-0.008677834818854410
0.9970451048604730	0.9974889750505620	0.9951488585255670	-0.008556106260559220	-0.016388705500693400	0.008346329478955300
0.9948936701087780	0.994038037426655	0.9975284555641520	0.004882361255153820	0.005162363420970140	-0.006522803236043750
0.9951409529897450	0.9958448914495650	0.9951163581031550	0.0033392261264781400	-0.006112110218218030	0.008549169299011620
0.997410149634079	0.9957789322531570	0.9985531966596070	-0.010839169500465300	-0.005700153957290250	-0.012936944253160000
0.9911584746271560	0.992031212058161	0.9973901777107900	0.028144480259046900	0.017660614710710300	-0.005657794620385940
0.9914208578029090	0.9952534995286860	0.9994472460630210	0.02651324245162050	-0.002419674263281300	-0.018538416963028500
0.9956401970726990	0.9970209908755400	0.9973162045168110	0.00022262774408835000	-0.013461774268963700	-0.005195084653522660
0.9971809974692000	0.994283895790298	0.9987165006450480	-0.00940590869270362	0.0036294349181761100	-0.013959711348547600
0.9956783197912130	0.9943077221397890	0.9993568392038180	-1.54275228065072E-05	0.003480879063277790	-0.01797175562224640
1.000282289693480	0.995080274734484	0.9966787162491820	-0.02883116528179850	-0.00133852134812307	-0.001209036709202520
0.9947006237470020	0.9925648729616390	0.9964571053321490	0.006086741956557670	0.014339494527816200	0.00017602248229062000
0.9917696450861630	0.9929031636587	1.0023728084561900	0.024344202921249300	0.01223332550800830	-0.03690294548181820
0.9937822975326800	0.9952123258637770	0.9978939986341650	0.01181291250066860	-0.0021626902707668900	-0.008810076568211310
0.992540853136131	0.9942797461847720	0.9951500973517940	0.019545492172773200	0.003655329448377060	0.008338591337525690
0.9945867365555630	0.9956349950759510	0.9974181877810580	0.006797176452685940	-0.004801324877836940	-0.005833009498320030
0.9950875519822880	0.9926519770713530	0.9974821992252920	0.0036724977806230300	0.013797272793206500	-0.0062334278810036800
0.9928691103668170	0.9939143993810390	0.9988222478081700	0.017501789980302300	0.005933100165671800	-0.014622097482893200
0.9981675382338210	0.9905698326751100	0.9981005244812310	-0.015578665101740800	0.026746012352504100	-0.010102722444559500
0.9949514559034690	0.9912033292571790	0.9977875583360520	0.004521782771259000	0.02280919757036930	-0.008143975266871250
0.9901625510508150	0.9920995366229860	0.995057160481464	0.034332121637214700	0.017235510745170100	0.00891860508921832
0.9924668591366200	0.9927584578241890	0.9947337273145380	0.020006050092126600	0.013134340848301000	0.01093666413537700
0.9961165224934530	0.9961565096688130	1.000426139948670	-0.002752360785138100	-0.008058615226391510	-0.024677202573538800
0.996194682596285	0.9906710009567520	0.9979030303151280	-0.003240660856863060	0.02611747409725770	-0.008866582054489890
0.9977130991408820	0.9922165045279070	1.0021294842906200	-0.012734493782007900	0.01650771459458750	-0.0353734802266313
0.9947970318618450	0.9947532890759850	0.9951506912060890	0.00548529133547479	0.0007017559796566070	0.00833489159610672
0.9967231784941350	0.9963283389865220	0.9983502397521120	-0.006543427911204110	-0.009132200978465900	-0.011666053437244100
0.9929310980563280	0.9895533149426280	1.0010690521678900	0.017115809921656700	0.03305779779164200	-0.02871229113662440
0.9945138299634770	0.9937091399384010	0.9965766871792230	0.007251917675086060	0.007212432037948370	-0.0005713304727365170
0.9940349852861770	0.9936413344670150	0.9982530181343460	0.01023782333535830	0.007634977665743690	-0.01105735595440980
0.9966751016855660	0.9949414717158620	0.9981902744678360	-0.006242886507896290	-0.0004723377809994380	-0.010664563082234500
0.9964921934811890	0.99269614731789	0.9987034735648570	-0.005099700009397510	0.013522281754024900	-0.013878106937554500
0.9955741127228920	0.9979467187137250	0.9941478705745960	0.0006352441398930480	-0.01925292094180890	0.014590491322844300
0.9939863669545060	0.992992984796406	0.9998542287801760	0.010540902692153900	0.011673965468426800	-0.021089927053778000
0.9948371548972900	0.992319977891316	0.9974313863502630	0.005234967902628800	0.01586378018105750	-0.005915568556621200
0.9964713479701750	0.9952511875741260	0.9983104616463990	-0.004969428883732520	-0.002405216568633740	-0.011416988349063600
0.9945622811134160	0.9939843461252230	0.9934549135434790	0.00694971676028684	0.005497087242680630	0.018909480181300700
0.9926376300676590	0.994966925194137	1.001779770744200	0.018943008838664900	-0.0006311821883140220	-0.03317595488316580
0.9951893715856630	0.9909936240414070	1.0007393826746600	0.0030370424125762200	0.024112672990036200	-0.026642882637551800
0.9948288343789080	0.9940473380806250	0.9978430366623310	0.005286885803702790	0.005104373725026810	-0.008491149535407550
0.997634996124186	0.9946383021040860	0.9973315131882840	-0.012245801517690900	0.0014190837086188800	-0.005290851271757820
0.998457800038324	0.9908036955841910	0.9959273021225430	-0.017395986659921300	0.025292983744584500	0.00348604253784935
0.997289708515242	0.9963383228857990	0.9972714819839550	-0.010085802837184600	-0.009194591170323300	-0.004915368449931830
0.9959156898626320	0.9955082358091120	0.9988973679641720	-0.0014978515857249400	-0.004009887762164790	-0.015092668591645800
0.993431392774253	0.995323009488911	0.9964740866955560	0.013999573679280100	-0.002853541843661140	6.98912980934968E-05
0.9972930598657820	0.9936349400340870	0.9977230313383360	-0.010106790446145100	0.007674825131658780	-0.007740198850333750
0.9954507011691510	0.9934837875908140	0.9982066836035160	0.0014057657130454900	0.00861669068874564	-0.010767272247939100
0.9930690995957620	0.9904526552356840	0.9965130955384020	0.016256379146251900	0.02747392258851120	-0.00017388684786891200
0.9962366331685080	0.9944055149424440	0.9987840803743420	-0.0035027615490400400	0.002871036342958390	-0.014383010553799300
0.9979738178993550	0.9945877429456260	0.9941711121616750	-0.014366090193046500	0.0017344519561905100	0.014445590498933100
0.9949621210600240	0.9963875049113370	0.9977404035543080	0.004455217944889640	-0.009501920626364890	-0.007848892999202130
0.9980632022347100	0.9919860747971990	0.9952916652517640	-0.014925548180145000	0.01794142534839310	0.007454999848417190
0.9950883609283370	0.9965983108211030	1.0005583309811700	0.0036674490743388700	-0.01081936598694440	-0.025506659886214800
0.9951671006850440	0.9936711492931450	0.9964274067746970	0.0031760428649222800	0.007449171572767060	0.0003616178713682600
0.9969998147593350	0.9922007730626910	0.9950230706005190	-0.008272916471346830	0.016605581539829000	0.00913132246513771
0.9930740463391410	0.9940886277383090	0.9984929808451810	0.016225553798378400	0.0048469623146750600	-0.012559841811061100
0.997091030720994	0.9929803381998830	0.9966267832067220	-0.008843293337824190	0.011752727221249100	-0.0008844566533135690
0.9921173353469780	0.9939649725635140	0.9994666120612000	0.02218121885656660	0.005617839321563210	-0.018659806453060400
0.994550335429354	0.9931410651733610	0.9951146074900550	0.0070242416131289900	0.010751715294827200	0.00856008946783575
0.9978353548695670	0.9948068143448170	0.9996221389335880	-0.013499516305379400	0.00036781827167359100	-0.01963474558206860
0.9961407407572230	0.9963862352351010	0.9994337036190810	-0.0029036630199815200	-0.009493983866749400	-0.018453499275198400
0.9939867634427460	0.9919648418641540	0.9960788429450290	0.010538432003077400	0.018073520546328400	0.0025394651569682900
0.9958857401844240	0.9946578540315020	0.9969140257957090	-0.001310798746729160	0.0012971191001237500	-0.002680080751696160
0.9945577074173360	0.9942936931492720	0.9970386235397570	0.00697823843441768	0.0035683478763384400	-0.0034591369435941900
0.9966947654825010	0.9893867812621020	0.993013452953107	-0.006365800998283130	0.03409122537279760	0.021659376023289300
0.9996207860239670	0.9962518776910960	0.9968091645102300	-0.024682703938509900	-0.008654443812075750	-0.002024493201104770
0.9969498664972480	0.9932088093589390	0.998870263380942	-0.007960601770562310	0.010329751812715200	-0.014922869699720700
0.9942139461473460	0.9938713141321790	0.9956637421499230	0.009122067118210320	0.006201656910505610	0.005132045733592100
0.9929062607063830	0.9949664841695690	0.9996265819546010	0.01727046774802750	-0.0006284378186502130	-0.019662612392307700
0.9968176558975920	0.99414174845772	0.9944605804915370	-0.0071340184080891200	0.004515787829856910	0.012640493281080600
0.9943337817754390	0.9976352676489930	1.0001110409847500	0.008374799298037530	-0.01730395044979160	-0.022700534417487
1.000513112619180	0.995238588737858	0.9969088084505000	-0.030279369099560700	-0.002326605738121350	-0.0026474621085113700
0.9998903718336660	0.9952849197781870	0.9950830478192760	-0.02637300183157170	-0.0026157841205829700	0.008757046688403250
0.9950292296784070	0.9910172049718470	0.9982360946002110	0.0040364749038514600	0.023966121476013500	-0.01095139863555180
0.9934593404667710	0.9961577773781980	0.9977846306348000	0.013825459676209300	-0.008066545748202920	-0.008125654656311300
0.9955854689540260	0.9941441931882140	0.9979382904340380	0.0005643451467878410	0.00450053887824306	-0.009087276608489370
0.9925411363401270	0.9965078257186470	0.9945958536247510	0.019543698112626400	-0.01025384180452170	0.011796743821971700
0.9987949448043500	0.9934243110169520	0.9970121220664620	-0.019507508113204400	0.008987233568902560	-0.0032934327226406300
0.99503129212345	0.9943324366518260	0.9963050487036270	0.004023584467907500	0.0033267734739721100	0.0011262135260365100
0.9942335863509900	0.9936963612367040	0.9974705281352870	0.008999585184630750	0.007292057039660100	-0.006160418545461480
0.9989797956703670	0.993095547560995	0.9961524967645570	-0.0206655150241031	0.011035213612378400	0.0020793297267189000
0.9984093456521070	0.9948285199753370	0.9978253182661540	-0.01709258574844970	0.0002324037203377040	-0.008380269706159700
0.9966475125276530	0.992865057199744	0.9963561400505590	-0.006070434152679130	0.012470585700367800	0.0008069660795903990
0.9974441874732350	0.992271767297518	0.9957989841652900	-0.011052089904940400	0.016163814732830200	0.004287494298002710
0.9972687423528380	0.9932475294373690	0.9946838041672950	-0.00995467650753308	0.010088551642569200	0.011248114247081100
0.9970475796185820	0.9925222273158960	0.9963985415855410	-0.008571585195185240	0.014604950388796400	0.0005419998784863450
0.9930007748342280	0.9951222534393420	0.9989967725594040	0.01668190409051140	-0.0016005111096450200	-0.015715434412281900
0.9922444433045600	0.9989585577329050	0.9972932949017440	0.021390281558279500	-0.02558888957090470	-0.005051803100514580
0.9950716152264540	0.9946574841207100	0.9999516241490620	0.0037719554868257700	0.0012994275111598700	-0.021700699879560200
0.998690820371454	0.9919372960102780	1.000522617763300	-0.018855298755114100	0.018244891758069200	-0.025282571311344200
0.9953082051084590	0.9933805852677870	1.0000385336950600	0.002295316351939120	0.009259682859655920	-0.022245768402724000
0.9948181962666950	0.9929992124294150	0.9974193490610930	0.005353276182312810	0.011635163758662200	-0.005840244884435570
0.9964830508144000	0.9918666790884820	0.9986634220068180	-0.005042548545148530	0.01868417717598440	-0.013627248821780900
0.9979791435838040	0.991387741587098	0.9943840532262910	-0.0143994028136954	0.021662712402387800	0.013117760565539200
0.9945075598057110	0.99310204312613	0.9939480295929790	0.007291039347551160	0.01099477477841520	0.015836340775072500
0.9970268929519650	0.9911289585474220	0.9978312165576620	-0.008442232190786280	0.023271499171834300	-0.008417178601418670
0.9921000403591890	0.994984788762081	0.9997929177642000	0.02228881575134000	-0.0007426504366502220	-0.020705486355811100
0.9941343032810500	0.9955395543411260	0.9933517531235350	0.009618624330542190	-0.004205398050083940	0.01955218005904950
0.9928482832469220	0.9927355675017740	0.9932548780296990	0.01763148568106670	0.01327685362591920	0.020155661882906700
0.9932154639447990	0.9940706791831620	0.9984536971817650	0.015344743723591400	0.0049588569386380600	-0.012313859418063700
0.994324374099981	0.9923675691109500	0.9989256154457380	0.00843347398226872	0.015567590979669000	-0.015269642093305900
0.9975109005438590	0.9913249400615230	0.9977816841445160	-0.011469414486215200	0.022053171967142900	-0.00810721272065901
0.9968993050639650	0.9911517898820450	0.997893925986014	-0.007644490634827430	0.023129586827261200	-0.008809627174046060
0.9980333814182870	0.9982677500566850	0.9979747824179530	-0.014738900360875200	-0.021262464089694600	-0.009315693645490850
0.9953216054155120	0.993031201442325	0.996358529899421	0.002211652967449400	0.011435955147522400	0.0007920298062789840
0.9948258399263140	0.9934771566027480	0.9956982813186710	0.005305558470194820	0.008658001554467790	0.004916367590750720
0.9932711133349700	0.9977210733725940	0.998714504943138	0.014998071123618900	-0.017840823578106600	-0.013947200885500700
0.9977822188041070	0.9945166621804740	0.9965511666918780	-0.013167010326442500	0.002177819477472440	-0.0004118222901569650
0.9938443562770330	0.9933112478082660	0.9954326486034290	0.011426126441204200	0.009691626446083790	0.006574896595588050
0.9982380793944940	0.9944665474219180	0.9973739121748020	-0.016020275123628800	0.0024903803832887800	-0.005556054423366500
0.9934794335630470	0.9919328554726090	0.9973880407474380	0.01370024554235070	0.018272507231505700	-0.005644409520537890
0.9956041774430570	0.9912154468799090	0.9980988705563260	0.000447538338894583	0.02273387046378780	-0.010092372853472300
0.9919638359946830	0.9909328685202760	0.9950985888791020	0.023136235659991100	0.0244902660359849	0.008660049976642580
0.9959471489751540	0.9971409086885640	0.9950664290827230	-0.0016943309208942300	-0.014211632434095100	0.008860749347313150
0.9934267470903870	0.9967347844523960	0.9948417899104410	0.014028507069080800	-0.011672410353931200	0.010262497262797500
0.992200366841023	0.9948947133299640	0.9975480879381390	0.021664553990845700	-0.0001805969399741020	-0.006645617879554020
0.9957118922637970	0.9931868594540700	0.9968900670475610	-0.00022505146236732500	0.010466478020832300	-0.002530283093892700
0.9939170439127970	0.9912327746782570	0.997123323046908	0.010973058580412000	0.02262615595763380	-0.0039887932098239900
0.9958068294384300	0.9947682030103240	0.9960485291140340	-0.0008179503572486350	0.0006087184632873840	0.002728830553384290
0.9928001500771410	0.9938750230389660	0.9974110502720340	0.01793119964077370	0.006178536877739370	-0.0057883596147110500
0.9958541865713400	0.9935840519699010	0.9959677089010020	-0.001113715003343050	0.00799192517102018	0.0032336665649215200
0.996243033754439	0.9920542178876610	0.9990026274275100	-0.003542744150156110	0.01751748448695810	-0.0157521232980866
0.9975449058353700	0.9968478198420340	0.99603716011403	-0.011682157079766600	-0.012379046689547700	0.0027998488458732200
0.9979311491384720	0.9938888054247030	0.9946148157780950	-0.014099016698003100	0.006092629327153460	0.01167847053411270
0.9942958241617090	0.99458302349704	1.000769481672460	0.008611513443204360	0.0017638971540863400	-0.026831797939146300
0.9953083685504870	0.9933341415163390	0.9997036930486560	0.002294282087095060	0.009548999243304140	-0.02014604853341470
0.9954131438572740	0.9915561135217200	0.9985273239017750	0.0016402329048127100	0.02061577196258880	-0.012774887927246500
0.9970053153610520	0.9960196324223620	0.9977305717751650	-0.008307305266088330	-0.007203541183695620	-0.007787391337985780
0.9956693015230610	0.9945854084804420	0.9977529088608570	4.08893493926025E-05	0.0017490076802634700	-0.007927139321453170
0.9925184376587790	0.9965670669598740	0.9963009520222730	0.019684998824793900	-0.010624093285688900	0.0011517982813971200
0.9935722439630250	0.9929447357838900	1.0002796682623400	0.013121954784744700	0.011974417826501500	-0.023758269354401400
0.9964935882601250	0.9959327924857670	0.9972298917259100	-0.005108412019509580	-0.006661122036996960	-0.004655262834106340
0.9931706518357850	0.9987130827293660	0.996180851010948	0.015623853234371400	-0.02405116399431180	0.0019021883348944000
0.9937733748784630	0.9953789232380240	0.9978135153667810	0.011868520769704000	-0.003202581598315980	-0.008306414707475730
0.996821980294974	0.9926278352434340	0.9944168932022640	-0.007161071124849860	0.01394755628478360	0.012912943186076500
0.9984511302001260	0.9959305919396910	0.9997801358458770	-0.017354222087278500	-0.006647366854778210	-0.020625336290696900
0.9918197102676770	0.9911219019156820	0.9951150716450300	0.024032790082453000	0.02331537054688610	0.00855719290811044
1.0004661512720400	0.995194707584683	0.995612575413217	-0.029984687070179100	-0.002052713630770160	0.005451540130089290
0.9962298914997770	0.9918267263789820	0.9968034307575900	-0.0034606294228570300	0.01893271531512650	-0.001988663034509260
0.9964731390946000	0.9884143984518220	0.9977624584748280	-0.004980622376278640	0.040121888138345900	-0.007986901691873640
0.9955377354583280	0.9917613520878870	0.9977199923465250	0.0008623931968897200	0.019339347110146600	-0.0077211790903851800
0.995052506916294	0.9917165553230840	0.9973152012905910	0.0038911991168088300	0.019617945630960700	-0.005188805180094480
0.9947024590158520	0.9943992069294070	0.9988232022715830	0.006075297569476220	0.0029103467263835600	-0.014628061235238700
0.9973038538984880	0.9962088063947410	0.9964079607947260	-0.010174278385825300	-0.008385336364129820	0.00048313599167395700
0.9981119848650860	0.9937685046413770	0.9962557486967900	-0.015230914015277400	0.006842440918876780	0.00143423386810134
0.9926445368772720	0.9905274952853480	0.9957706936964430	0.018900040951187800	0.027008995790445700	0.004464153887447530
0.997554067453636	0.9949198575007600	0.9970267618623160	-0.011739474496402200	-0.00033747707348180700	-0.0033849626125232500
0.9940227793738000	0.9943350976307390	1.0022417097095500	0.010313923747484800	0.003310178700202770	-0.03607885482229650
0.9977839494636130	0.9934803262630060	1.0018489578977600	-0.013177847341004900	0.008638259969032670	-0.03361064357347690
0.9973036800657850	0.9914057239919140	0.9968414453888150	-0.010173185207826900	0.02155090916589050	-0.0022262954994821100
0.9967566535008250	0.995043580465895	0.9996518661940840	-0.006752676097399750	-0.00110952225363436	-0.019821111888242500
0.9942566003857560	0.9922738059624190	0.9955532119984940	0.008856095458864370	0.016151129345702000	0.005822204141148610
0.9949728438563700	0.9945912785440660	0.9956414528345070	0.00438831221323807	0.0017124093440801300	0.005271221846330320
0.9956651079913510	0.9927918220601190	0.9966838201399670	6.70965317288811E-05	0.01292661760266710	-0.00124094450058069
0.992094801493481	0.9921090315221550	0.9991662087948170	0.022321427454953800	0.017176437665206500	-0.016777099258163200
0.9913170132690930	0.9917213835603700	0.9958325051864150	0.02715889751028390	0.019587925498620000	0.004078144963100240
0.9941004902544360	0.9920902906586140	0.9986963191201760	0.009829431716412240	0.017293033743312800	-0.013833282186759100
0.9985228946921320	0.9928512374082670	0.9955263958735550	-0.0178036165276339	0.012556650183333600	0.0059896282696128600
0.9923712107088440	0.9912639872420450	0.9964483845118510	0.020601363241293400	0.022432112280593800	0.0002305112757234380
0.9979343941505780	0.9947124783503230	0.9978834367869050	-0.01411933855534890	0.0009563742951949540	-0.00874398735930453
0.9953377282193560	0.996755081835725	0.999971150222373	0.002111026074196540	-0.011799280457564300	-0.021823139212215200
0.9965350914603850	0.9967433445562070	0.9953762703224910	-0.005367801491432320	-0.011725919720992300	0.006926879537194890
0.9950100453025260	0.991951187662459	0.9960725206620540	0.004156188753523710	0.01815847730480780	0.0025789551229212200
0.9962990377837620	0.9940927878630120	0.9973809465360530	-0.003892682191843940	0.004821031005872670	-0.00560003995525838
0.996157118626895	0.993181061980063	0.99846189201003	-0.003005990684983320	0.01050257431695860	-0.0123651621204914
0.9958374839458830	0.9914491071137110	0.9990739332971000	-0.0010094094230943700	0.021281160779825000	-0.016198896647331500
0.9979869354563590	0.9972560472874510	0.999125581051574	-0.014448185759772100	-0.014931710809078500	-0.016522499605485900
0.9953034297570930	0.9931976944486640	1.0000115380783800	0.002325106156321800	0.01039898115904370	-0.022076448835487100
0.9955532427117750	0.9956950871982680	0.9935659741753610	0.0007655622102964300	-0.005176580683989360	0.01821747308383500
0.9943207272449940	0.994391040049473	0.9970191009235600	0.008456214283044460	0.0029612963149777300	-0.003337070915510980
0.9964133671805260	0.9964378673780650	1.0004651565157900	-0.004607096120870250	-0.009816630650649450	-0.024922010298221500
0.9950954239685330	0.9938303278544520	0.9978908417373900	0.0036233710977979300	0.0064571120695154100	-0.00879032067537892
0.9927486568571410	0.9933260588885670	0.9951685147193390	0.018251796060450600	0.009599366396659790	0.00822365722243652
0.9992507602494550	0.9956368208149700	0.9970453059637230	-0.022363371002756000	-0.0048127383426300700	-0.0035009369385225200
0.9917489928108810	0.9923313826985730	0.9941810782875750	0.024472646517840500	0.01579280052112820	0.014383423038373000
0.9945778524352660	0.9919886676968410	0.9925718305099690	0.006852591656921910	0.017925307750313700	0.024409081925158100
0.9970879018595650	0.991985376684204	0.9977279594439940	-0.008823740543965560	0.017945769339564500	-0.007771027276962320
0.9951184594631240	0.9930646818705190	0.9982081390025860	0.0034796123502692000	0.011227463946876900	-0.010776396856864500
0.9928582927925750	0.9961986869840020	0.9987957221504310	0.017569159908058500	-0.008322143412075980	-0.014455919568578200
0.9964372027858780	0.994364088578828	0.9974071447484370	-0.00475604955181012	0.003129372392755570	-0.005763923527215930
0.9930443723991500	0.997011217748634	0.99828612917234	0.016410380785348600	-0.01340067176604160	-0.011264673556858800
0.9932873232287530	0.9947490266952330	0.9977802579709230	0.014897110179040600	0.0007283577251114190	-0.008098287726138900
0.9974963867143100	0.9965759895992740	0.9940024955536640	-0.011378618736939500	-0.010679837627508400	0.015496830753291100
0.9931974290740860	0.9925570164767500	0.9976338606277800	0.015457081167352200	0.014388426209729400	-0.007182263202498380
0.9971477741688110	0.9905621825197700	1.0021406905401000	-0.009198139398693300	0.026793537749776600	-0.035443898756436000
0.9963926836732160	0.995927404155613	0.9976175820196010	-0.0044778362919245200	-0.006627446271506440	-0.007080410955074770
0.9956925777237170	0.9946529598927870	0.9962600701662030	-0.00010447213901182300	0.0013276575421092900	0.0014072515729314100
0.994370461245107	0.992958394605052	0.9988998129476720	0.008146064792351980	0.011889388767297200	-0.015107995875433700
0.999280978970669	0.995804634809965	0.9991938067968840	-0.022552769689835600	-0.005860700037888420	-0.016950047854341000
0.9952563126261850	0.9934561625317710	0.9941065418902230	0.002619220789408120	0.008788798781641450	0.014848158588201700
0.9931868122409220	0.9931745332177690	0.9967787899822180	0.015523216131471800	0.010543246088421800	-0.0018346143102533000
0.9948730535496200	0.9966428922172280	0.9965573133289240	0.005010990625414390	-0.011097993663103700	-0.00045023214873385900
0.9957461422761210	0.9933289267556990	0.9960013956056660	-0.00043895816840095600	0.00958151908716723	0.0030232738715250700
1.0000513931865900	0.9950365380011660	1.0007841223700200	-0.027382837844283600	-0.001065593343674950	-0.02692366909488000
0.9947590875734520	0.9988924289342620	0.9957048041579270	0.0057220341030319	-0.025174623051498500	0.0048756331829557700
0.9961853228053820	0.990805959880902	0.9959072265913590	-0.003182198045630370	0.025278909422105700	0.0036114572741676800
0.9950279056456330	0.9937467597824720	0.9966024827459990	0.004044721223605980	0.006977949981970530	-0.0007325364420897230
0.9950917737841170	0.9961023432892300	0.9969489650340370	0.0036461567557533400	-0.007720223784833110	-0.002898536080895660
0.9943796115122230	0.9983047910593950	0.99691341262536	0.008089007000329930	-0.021494372949856400	-0.002676248712167700
0.9935406183546420	0.9951691521395100	1.0002156197158600	0.013319021637935800	-0.0018931938387570200	-0.023356497974596300
0.9944384378109890	0.996203046362272	0.9988063517029210	0.007722154443853750	-0.008349368794826890	-0.014522513133127800
0.9944310554330810	0.9920357678476700	0.9982782628159980	0.00776818596627068	0.017632255088150100	-0.011215396941014600
0.9904873165472580	0.9931319979140660	0.997241627814381	0.03231506747453240	0.01080819129646070	-0.004728648506965920
0.9948611294330720	0.997008419576726	0.995917704242719	0.0050853947100620600	-0.013383162323631400	0.003546012988539250
0.996681769275729	0.9949531372991880	0.9937007727266960	-0.006284598049234150	-0.0005451577460123590	0.01737746190039080
0.9917034925535730	0.9953661466867820	0.9971438129489450	0.024755633107588600	-0.003122804366059940	-0.004116928519844510
0.9964673053574770	0.994520457269197	0.9954077452327420	-0.004944171628927570	0.0021541721484485200	0.006730380455543430
0.991837709177448	0.9936087840114470	0.9972655542134950	0.023920823149458300	0.007837820628507720	-0.00487830383670036
0.9970441548295670	0.9919619233514470	0.9957701762082130	-0.008550159547152850	0.01809168065380850	0.004467380178588910
0.9987099773808740	0.992381815670404	0.9958999769331820	-0.01897528563165620	0.015478934435714300	0.003656740309912070
0.9984258003203640	0.9959879809065440	0.9974947025595190	-0.01719561499069310	-0.007005831511227080	-0.006311642582736840
0.995568838517628	0.9934516801288620	0.9977972382699150	0.0006681780152883270	0.008816742122048560	-0.008204553090662360
0.9960532386964280	0.9969372214668630	0.9967340084341680	-0.0023570522527764500	-0.012937980129435200	-0.001554676594467720
0.9942289969377580	0.9953007035411300	0.9967655713534060	0.009028219976473130	-0.0027143147255155600	-0.0017519680071386800
0.9953157467370490	0.9906549671797400	0.9972996444887920	0.0022482323915767600	0.026217112134993800	-0.005091520503708770
0.9969048569330640	0.9955172993016250	0.9951376662579790	-0.007679176631065940	-0.004066479956900530	0.008416179686248700
0.99481896771308	0.991535835087376	0.9948061355607880	0.005348438113676590	0.020741857759687900	0.010484931301660100
0.9995386339882410	0.9903333598361630	0.993897148817301	-0.024167693484108600	0.028214905676906800	0.01615349242443530
0.9943130794235500	0.9968307523168410	0.9968706892008730	0.008503914044108640	-0.012272334809868200	-0.0024091362575716200
0.9966513447834150	0.993946626448258	0.9972612656856670	-0.006094418956973020	0.005732200307425280	-0.004851467097890110
0.9936796322523520	0.9940865387548790	0.9963371619594040	0.012452760307459200	0.004859991789399660	0.0009255640782255020
0.9972482966062590	0.9921881702754720	0.9939071250271690	-0.009826804684946890	0.016684010755834800	0.01609131359657170
0.998704581082222	0.9940907140880000	0.994683461700444	-0.01894148222062050	0.004833961466903990	0.011250257542390700
0.9942392865906450	0.9943721722681670	0.998147701474961	0.008964044054182600	0.003078958532235250	-0.010398035944899600
0.9979595288050350	0.9916433227907140	0.9982777975986650	-0.014276632324617900	0.020073434992269700	-0.011212488678968400
0.9950705003014350	0.9948944922688370	0.9966672956622830	0.003778932226884000	-0.00017921950358960700	-0.0011376754083456400
0.9956971902644400	0.9943707156874540	0.9979242084988900	-0.00013325246098347400	0.003088037753328420	-0.008999134148141270
0.9993235320998610	0.9911654819261710	0.9955703241424740	-0.022819452306530200	0.02304446191299930	0.005715354608358260
0.9958509899029060	0.9941001723813730	0.9961682399570680	-0.0010937638335429100	0.004775000761925450	0.0019809755732224600
0.9938692239909810	0.9939716767576950	0.9990897156094150	0.011271115245687900	0.0055760468381943500	-0.01629778936286560
0.9952300249897560	0.9933333999390440	0.9943640641943090	0.0027833090834151400	0.009553642462303340	0.01324239846895050
0.9952946111216060	0.9908663629968200	0.9992096668855610	0.002380165610108160	0.0249035693651456	-0.017049421217828300
0.9986983931218460	0.9981833948172540	0.9973298995303760	-0.018902749608589500	-0.02073435671242730	-0.005280757362355460
0.9933634278610880	0.9921527981809100	0.9982571320518480	0.014423002434665100	0.01690411484639220	-0.01108309614116570
0.9968597617667810	0.9956321627950280	0.9976331824446860	-0.0073972785629559400	-0.004783646563634150	-0.007178000601911940
0.9939615499365870	0.9965811172915550	1.0015530396118500	0.01069561447523780	-0.010711908713666500	-0.03175162447443320
0.999266381807763	0.9987214310189800	0.9978378046719270	-0.022461270476464600	-0.024103464130535500	-0.008458416192146710
0.9960929538075540	0.9938504235300250	0.9969402461464850	-0.0026051180522855600	0.006331869579315260	-0.0028440247934892800
0.9942851799407570	0.9942958056156590	0.997717482167287	0.00867788987412294	0.003555171273573710	-0.007705471196952550
0.9943142138201710	0.9962882764415780	1.000787131709170	0.008496833660175180	-0.008881864325463480	-0.026942573395044300
0.9958119700513100	0.990707680193125	0.9984112041410010	-0.0008500663586931700	0.025889591733917100	-0.012047757565901400
0.9994900487927010	0.9952242725555370	0.9921698218741010	-0.023863149062022600	-0.0022372207683298300	0.026911064059617500
0.9947298052111630	0.9927648317384440	0.9993545047819390	0.005904724198039300	0.013094653219178900	-0.017957129205378900
0.9944884173252280	0.9951617962930670	0.9976821855415190	0.0074104264350746000	-0.0018473052417126000	-0.007484616883795630
0.9953441952334940	0.9908146246009470	0.9966474161858530	0.002070644798487950	0.025225072339154900	-0.001013411389382070
0.9933877038069280	0.9960969064353970	0.9966249084236080	0.01427176542458560	-0.007686258659412070	-0.0008727315802053620
0.9932667155672560	0.9946569829474450	0.999140662897861	0.015025501281975400	0.0013025455916245400	-0.016617005650843900
0.995458453866481	0.995130720179987	0.9979402602398780	0.0013573807466384100	-0.0016533500576669100	-0.009099605899202000
0.9918180559977860	0.9913373206315160	0.9961145637461690	0.024043068361438600	0.02197620523791590	0.002316308477516260
0.9936808200202250	0.991460183626933	0.9991366975500840	0.01244535800193940	0.02121229462970220	-0.016592161726501600
0.99544827171384	0.9941723195382560	0.997138401511027	0.0014209373569989600	0.00432516498153867	-0.00408307865107132
0.9949700830144720	0.9926675864749440	0.9992615936325340	0.004405560420663710	0.01370008954530850	-0.0173748183007301
0.9977998581236180	0.9934502588631980	0.9980761683159380	-0.013277401958670500	0.008825593434646420	-0.009950281089966730
0.9955321994815840	0.992896727957988	1.0006506191453400	0.0008969501792162830	0.012273389442321600	-0.026085807662665400
0.9930099184905010	0.9924606024553120	0.9982198149437900	0.016624937990635200	0.014988550925488400	-0.010849483406139900
0.9948925430310040	0.9929970459970320	0.9972073452093570	0.004889382431898280	0.011648656864552400	-0.0045142462498334000
0.994378363402899	0.9888198954874690	0.9992013793086140	0.008096777703027610	0.037607730195177600	-0.016997487638945800
0.992089334706998	0.9977137609155100	0.9999578379501680	0.022355433567340800	-0.017795048492869100	-0.021739643452374700
0.9955506936651980	0.9950945123572010	0.9979416590893710	0.0007814625351106650	-0.0014273717861425600	-0.009108353668417440
0.9946495778792280	0.9937604334294920	0.9976087173481880	0.006405191889375000	0.006892751602780270	-0.007024937638972060
0.9948369258318820	0.9911422191841650	0.9980286074102350	0.005236402999560320	0.023189083152079000	-0.009652575757632790
0.998876029853792	0.9968425611307350	1.0009438303575200	-0.020015447975454400	-0.012346165041097500	-0.02792615790217150
0.9943555860863270	0.9919966180788990	0.9944749228455760	0.008238838575175270	0.017875825699749800	0.012551026341839700
0.9944603442886560	0.9923206697455650	0.9973206428701380	0.007585499394800440	0.015859458483526700	-0.005222840354385830
0.9952187037924860	0.995376118772523	0.9971955657490090	0.0028539704907280100	-0.0031850744153864200	-0.004440561759729300
0.9963681538153500	0.9904608701455970	0.9960881970182390	-0.004324552962566030	0.027422888827062000	0.002481024465171600
0.9957772948043840	0.9908459713757040	0.9973183520322430	-0.0006334964533333970	0.025030279117728000	-0.005208522612215090
0.9949004497355920	0.9951950659054160	1.00142169870333	0.004840071323064310	-0.00205493940778403	-0.030926665731994700
0.994897435609556	0.995546765271995	0.9974366060459790	0.004858847931042930	-0.004250442521614870	-0.005948213974438120
0.9964564306749990	0.9918817884468960	0.997281414086215	-0.004876200046102800	0.018590208290682600	-0.004977493565050000
0.9957669978886650	0.9955908160493280	0.9936143884441610	-0.0005692000917482030	-0.00452547262979265	0.017915771913611500
0.9963377315448700	0.9911840690670240	0.9987891730676850	-0.004134460992768950	0.02292893082239280	-0.014414914960856
0.9941100004657030	0.9906552158643110	0.9988538135016790	0.009770160940686400	0.026215548073272100	-0.014819817749947000
0.9959914415033280	0.992950244006338	0.9970634729697360	-0.0019710032715851000	0.01194013022138070	-0.003614521237145150


==> data/privacy_guarantees/delta_0.75.dat <==
v	v_pl_beta	v_mn_beta	f_p	f_p_pl_beta	f_p_mn_beta
0.9933891064105420	0.9911952079211850	0.9964484456257970	0.014263029145604900	0.02285969516219160	0.00023015213086109900
0.9926890774638700	0.9924907143039050	0.9947585264457240	0.01862274093847550	0.01480112498284960	0.010781978726134600
0.9936812362048460	0.9912433226345330	0.99379063285258	0.012442758590796700	0.02256058393893690	0.01681742355677810
0.9945079602062600	0.9911759918008500	0.9960379380562150	0.00728854893139814	0.022979141381992900	0.0027950082007443900
0.9945909612393220	0.9913973866702130	0.9957923150937400	0.006770828284490910	0.021602757327079400	0.004329138973158850
0.9926609365572450	0.9909736536951240	0.9956482654209270	0.01879793808565940	0.02423679854580350	0.005228695661264590
0.9925508499536770	0.9916766023086200	0.994849300221304	0.019483244576835800	0.01986644673045980	0.01021563017516320
0.993501879769141	0.9906968806202570	0.9932112615738660	0.013560385794850300	0.025956682554312000	0.020427364488923700
0.9939948560907190	0.9908343707352120	0.9964120348540230	0.01048800802838810	0.025102364797955700	0.0004576866511290350
0.9931913228008840	0.9936296249160980	0.9946496324103260	0.015495118474183500	0.0077079610101509100	0.011461280207151700
0.9933232545535210	0.9916413744784060	0.9939613334133300	0.014673276703314000	0.020085547843245300	0.015753420013362100
0.9944561775338160	0.9917187828773950	0.9959950836872000	0.007611512541171270	0.019604124062837000	0.003062692312790210
0.9929040255106120	0.9916116193756330	0.9951985356746670	0.01728440337292000	0.02027059571157040	0.008036291672123560
0.9932454397287600	0.9915814258283470	0.9938742053885080	0.015158029137815000	0.020458360297479800	0.0162965220483775
0.9919368265129770	0.9925414889688840	0.995202707480171	0.023304252335966800	0.014485076035053500	0.00801024570125557
0.9946366974812390	0.9925379800230640	0.9946265308363650	0.006485529999919060	0.014506906628552300	0.011605399292418000
0.993907629200448	0.9909166799858060	0.996094908375186	0.011031730582648000	0.024590878296117000	0.002439095145119050
0.9934071866689800	0.9923684968401550	0.9935243115698850	0.0141503886597775	0.015561805525309500	0.018477087963563800
0.9924015073723690	0.9921645416771480	0.9949521068060540	0.020412806996444200	0.01683104276494320	0.009574167550113820
0.9941255038427630	0.991345968421387	0.9942908984646270	0.009673529645579780	0.02192245870983590	0.01369865888449990
0.9928931225292500	0.9920730749457820	0.9949376265384780	0.01735228725898050	0.017400170590284200	0.00966452265788899
0.9935343286907430	0.9910450375164230	0.9939733676674760	0.013358212394973800	0.02379313612751570	0.015678393279248300
0.9950813237924710	0.9925975930654030	0.9947386133528980	0.0037113819894926200	0.014135830183026000	0.010906188569324400
0.9933031241203720	0.9915987681972060	0.9965481377258980	0.01479868422893350	0.02035050418989760	-0.0003928916401861310
0.9936250355080030	0.9928703244900930	0.9945708119693180	0.012792991683084900	0.012437810623526800	0.01195294912985050
0.9919056502468450	0.9933214240445580	0.9956006234759920	0.023498196149131100	0.009628243334149150	0.0055261836695812000
0.993069318543064	0.9924048770511280	0.9957044511119410	0.016255023585784100	0.015335404248497200	0.0048778449616953900
0.9921381621731700	0.9936299168346600	0.9950133297016040	0.022051614433160900	0.007706133124574850	0.009192138397065620
0.9923000626210530	0.991690997827721	0.9968219938294210	0.02104416664903180	0.019776923128392000	-0.002104677688540680
0.993495773700962	0.9912423540916190	0.9957664267018650	0.013598449950659000	0.02256660111700290	0.0044908320264122500
0.9924787375487360	0.992879853779085	0.995080773645383	0.019932112878971700	0.012378469017500500	0.008771256935139700
0.9934359605679230	0.9917121906672850	0.9936807380081760	0.013971114265248600	0.019645119820813600	0.017502320486918400
0.994073893847083	0.9938060069922440	0.9945509769755480	0.009995271876241570	0.0066087096776016700	0.012076675808213500
0.9934772992657120	0.9918647884609580	0.9936497579219870	0.01371356106018480	0.018695949830856000	0.017695382069975800
0.9947581863624560	0.990385550044597	0.9950328020115150	0.005727679032941650	0.027890743135569300	0.009070631920445430
0.9945965057094230	0.9929162678616720	0.9951058815622280	0.0067362257427988800	0.012151722228329600	0.008614560818796600
0.9934083167091190	0.9911331220582430	0.9951152253124	0.014143350664675800	0.02324563263241630	0.008556235202686980
0.9933771138828500	0.9911076550422980	0.9959944100298150	0.01433774683928130	0.02340393318987710	0.0030669011422003700
0.9949504739141530	0.990781538883086	0.9929789991514570	0.004527897679595110	0.02543066398477710	0.021873939858595900
0.9925961669441440	0.9919078991650960	0.9949574236952550	0.019201144858200500	0.01842776280711830	0.009540994721297730
0.9945915944154350	0.9913133745088480	0.9953024657736500	0.006766881264320970	0.02212508257284640	0.007387579549697920
0.9934285268639870	0.9920493717560310	0.995785341236935	0.014017437381001900	0.017547644682008700	0.004372681159522660
0.9929131824527460	0.9918531160491380	0.9934106328823000	0.017227364652322000	0.01876855524014630	0.019185352579441300
0.9931221977831410	0.9913778092285040	0.9958765651383280	0.015925681641397500	0.021724488216271400	0.0038029531893813800
0.9932329034949840	0.9923020951276190	0.9942400392406860	0.015236110206474700	0.015975061112916600	0.014015816044221200
0.9927677103734190	0.9924519173587240	0.9943376686748270	0.01813317355584820	0.015042603290613700	0.013407011167716800
0.9928958717424240	0.992870975540969	0.9941017095794240	0.017335163864218100	0.012433760724714800	0.014878276150057000
0.9942920725702680	0.9932876595750820	0.9948925874604300	0.008634917774111770	0.009838602915909090	0.009945552594118
0.9920217787797780	0.9923706576942920	0.9938887491443800	0.022775737149405900	0.015548386830401800	0.016205881463357800
0.9945914265821990	0.9906582115552730	0.9941950989064460	0.0067679312445421700	0.02619693698351750	0.014296024928709400
0.9945412258537650	0.9916388151732570	0.9954504186777430	0.007081061204656140	0.02010145706482310	0.006463963270692720
0.9929096235736630	0.992059981737313	0.993855276489084	0.017249528780763200	0.01748160866529370	0.016414500057884800
0.9930943120330890	0.9928295148068650	0.9958223289462130	0.01609936787991020	0.012691938563418700	0.004141698399637420
0.9938184204608570	0.9926483735997190	0.9954119743449670	0.011587773944401000	0.013819715633783700	0.006703964713516860
0.9937208231382150	0.9910847992227140	0.9960731082270380	0.012196059399987000	0.023545987841006800	0.0025753095535211900
0.9931681683331880	0.9918739632464560	0.9955938686962380	0.015639337409049900	0.018638895296420300	0.005568350931775600
0.992881430057519	0.9918327921257800	0.996480397776131	0.01742508695436600	0.01889497641222400	3.04483191121106E-05
0.9924767899050170	0.9933435357540770	0.9949426413165070	0.019944241707589200	0.00949048305050316	0.00963323787818701
0.9933239708745800	0.9913317666669630	0.995424704417826	0.0146688147682292	0.02201073293594650	0.006624492626940560
0.9923698870575170	0.9913873676388160	0.9941414948139330	0.0206095997888767	0.02166504176274370	0.014630230948157800
0.9935475217891730	0.9916741159764190	0.9954757437576600	0.01327601600387570	0.019881932425422100	0.0063058689298201000
0.9941624922005370	0.9918803365363340	0.9948551214371870	0.009442881026980190	0.018599230787448300	0.010179323049228000
0.9926948795364230	0.9925902233681810	0.9948930881248340	0.01858662419084380	0.014181706139398900	0.009942421563563870
0.9929405804900930	0.9907861488172800	0.9941659683973200	0.017056766624901700	0.025402018390726900	0.014477667952769700
0.9942544502567440	0.9925082285565230	0.9957889444301290	0.008869499988320220	0.01469210683107800	0.004350195167628950
0.9924206050537930	0.9919114849570450	0.9955299519613270	0.020293937634584100	0.018405451541044400	0.005967421573511250
0.9920737033986930	0.9922735869710560	0.9940847528369180	0.02245268426922550	0.016152471586438700	0.014984016876096400
0.9941425843921490	0.9915941459106500	0.9943570490365230	0.009567005233435280	0.020379266886261600	0.013286159233048800
0.9925296166391400	0.9919440782161030	0.9953968602649360	0.019615415263998400	0.018202698852010200	0.006798334663288380
0.9953140960885830	0.9898769097963100	0.9952534053733950	0.002258543032801040	0.031049214913094700	0.0076938090559965800
0.9935873476803430	0.9920155462047750	0.9954275308027720	0.01302785667688390	0.01775810103012380	0.0066068661471487500
0.9938089973289710	0.9913258185850720	0.9956936960904050	0.011646518922236500	0.022047715593782400	0.004945010168574180
0.9936784764356750	0.99280161237601	0.9956831897364090	0.012459958790691400	0.012865657321343400	0.005010609501982570
0.9926842159262750	0.9913197974125130	0.9950915106531310	0.018652999849426600	0.022085150148101100	0.008704240979526410
0.9944842698146370	0.9913942332040640	0.9948007970755310	0.007436313594692030	0.021622357644536300	0.010518256779601300
0.9933603330709000	0.9916686753801430	0.9949393410811000	0.01444228129815010	0.019915746517280000	0.009653834622383320
0.9936313442975380	0.991830254877543	0.9944479379303480	0.012753697727716600	0.018910775510965700	0.012719348063546700
0.9954877678697900	0.9916331979525160	0.9943972491478970	0.0011743850002886100	0.020136409179294900	0.013035450649316400
0.9917575413375510	0.9905235128497590	0.9947794790078570	0.024419486990280900	0.027033750666888900	0.010651258111220300
0.9942443875080340	0.9930574502091130	0.9958206553744140	0.008932275608214210	0.011272506021127800	0.004152141374720540
0.9931178992629200	0.9925078218995630	0.9960649687887890	0.01595245363133570	0.014694635466307500	0.00262613979858305
0.9941561911887170	0.9920585247718030	0.9954072067455520	0.009482176824415980	0.017490680741197900	0.006733752656434450
0.9920716838520970	0.9910421506903080	0.9935335273486320	0.022465249418347000	0.023811071004150100	0.018419654379745300
0.9939257942061440	0.9910116121916220	0.9943811650988390	0.01091850855118550	0.024000896064760300	0.013135754000770700
0.993661807558322	0.9913218840715740	0.9947301102698420	0.012563850500920500	0.022072176275223400	0.010959242663368500
0.9935885682586340	0.9913933125525140	0.995449623808803	0.013020231140581500	0.021628082094845100	0.006468936821313460
0.9947588018135940	0.9931371974763030	0.9951016257753910	0.005723811692034220	0.010775798747486400	0.00864111267777219
0.9939243815783980	0.9910630700995180	0.9938787886256860	0.010927308410242200	0.023681047247772500	0.016267956452350900
0.9925348839473820	0.9923717283979930	0.9958625425240140	0.019582608397973500	0.015541698383197100	0.003890540994261420
0.9926578551847760	0.9914577822642730	0.9938957820669030	0.01881710806268240	0.021227224549519100	0.016162024287296100
0.9942429573599370	0.9914410699484060	0.9942083223531220	0.008941174375879110	0.02133113660425150	0.014213568433938600
0.992875168952936	0.9907355905941530	0.9945826116690380	0.017464083746963100	0.025716181091816300	0.011879346265286400
0.9925591407411130	0.9926309597446730	0.9955822760076930	0.019431635852772800	0.01392810650147480	0.005640733530720440
0.9926818489800450	0.9911631330727110	0.9936826970813960	0.018667737201681500	0.023059068742796000	0.01749011714623660
0.9930200286446970	0.9921958193142470	0.9937351742471070	0.016561995099248900	0.016636412414171700	0.017163063465677100
0.992905796218133	0.9922065116928510	0.9945351416405920	0.01727337162561310	0.0165698820827803	0.012175434707273100
0.9927856692889290	0.9935909451324000	0.9953096602381660	0.018021373984502800	0.00794898844453939	0.007342684757257230
0.9930397139364180	0.9915737811018630	0.9951326063910850	0.016439391918082900	0.020505905499066900	0.00844775590626702
0.9931795491530350	0.9915705169477370	0.9959050087576530	0.015568461768979900	0.02052621680029400	0.003625302063595470
0.9933089531810590	0.990969698076809	0.995457465778161	0.014762377245046300	0.024261377470143300	0.006419979753385130
0.9939441432550950	0.9907495615549470	0.9962502895290910	0.010804140962057200	0.025629355555207400	0.0014683612517243600
0.9934216976785790	0.9921416488338750	0.9946180595058520	0.014059956219992400	0.016973493644900000	0.01165823994034640
0.9948939970050090	0.9927834180615810	0.9969269132259250	0.0048803126425774900	0.012978938640705300	-0.0027606353154682500
0.9939725477693910	0.9916184851758310	0.9950636310742720	0.010627056408074400	0.020227892544737700	0.008878230184877730
0.9937463273533290	0.9929504946354890	0.994916368028745	0.012037109036718200	0.011938586484973600	0.009797159795769980
0.9941152098573930	0.9916992927691880	0.9942657170242110	0.00973768690789667	0.019725324799160200	0.013855685864023200
0.9937296875537320	0.9904482724306540	0.9955694112159550	0.012140821940746600	0.027501152294907000	0.005721051074282770
0.9930460706095300	0.9914936116121720	0.9935314088644510	0.01639981924918190	0.021004440948878700	0.01843284416146510
0.993642922817392	0.9901305579663760	0.995443098458035	0.012681521607118100	0.029474359308849700	0.0065096838845200800
0.9941898107376680	0.9915569359542190	0.9970262312543170	0.009272544123815820	0.02061064292548240	-0.0033816448313002500
0.9948693997023170	0.99202229624411	0.9951969660923540	0.005033796384593830	0.017716080445596000	0.008046072989778940
0.9934239068916930	0.9911849157813810	0.9952669398652940	0.014046208465955200	0.022923668056859800	0.007609334967956720
0.9938331245141940	0.9916463173683750	0.9960726204683010	0.011496144909811500	0.020054808254624900	0.002578356199939650
0.99307302837512	0.9921004503039120	0.9953783672501780	0.016231909265987000	0.017229832951243900	0.006913770853804870
0.9917424764120510	0.9914264723750640	0.9953814906730150	0.024513180625956800	0.021421912124791500	0.0068942799649188500
0.9934642605873630	0.9918376070751990	0.9955138764115680	0.013794794627430700	0.018865018377550400	0.006067771844015210
0.9942975005210200	0.9923359000262310	0.994350349039051	0.008601053960989400	0.015764679131679800	0.013327931375651200
0.9935727414678920	0.9902489139799210	0.9960313127713370	0.013118869849182200	0.02873936781686220	0.002836392008397
0.9928628165263000	0.99138861686956	0.9953946123673680	0.017541011756477700	0.02165727720115700	0.006812360590422280
0.9941868384184780	0.9912387283270550	0.9948317386351940	0.009291076347771510	0.022589163905383900	0.010325216528231600
0.9925867986671160	0.9908179583010220	0.9937124432105740	0.019259454151128600	0.025204360398810800	0.017304715789567800
0.9936549403359320	0.9909529402659900	0.9953225904286300	0.012606634676277200	0.024365519446386700	0.007261957702469960
0.9921549500204870	0.9916855192119560	0.9938497051986830	0.021947180186113800	0.019810999583892700	0.01644922227733930
0.9939997843920000	0.991552043428878	0.9932655990078420	0.010457271641198500	0.0206410740393537	0.020088885054596100
0.9939915968379710	0.9916251302382330	0.9943264708855940	0.01050832704390230	0.020186574353089800	0.013476859981198600
0.9922078555054960	0.9919293686301840	0.9952651648146870	0.021617946723467800	0.018294208095749400	0.0076204176493771400
0.9936086232858400	0.991460895975574	0.9947869929022960	0.012895263219294100	0.021207856124154300	0.010604397205090300
0.9942222007365620	0.9920938273918990	0.9928782993539880	0.009070608240099430	0.017271035812100700	0.02250101071614600
0.9944083299360440	0.9927621123437580	0.99519941797989	0.00790991262862211	0.013111596011859700	0.008030786274335090
0.9931964506238500	0.9910939570475980	0.9944051710598410	0.015463170196440900	0.023489058245389200	0.012986046627102200
0.9949775753636550	0.9920174849849140	0.9956101323546100	0.004358807721329260	0.017746037952323300	0.005466800070303260
0.9922734750005100	0.9921054203027000	0.9962539864482540	0.021209622550246800	0.01719890185033600	0.0014452535078079500
0.9932193439024930	0.9911762568595750	0.9944097379926700	0.015320574817495400	0.022977514997543200	0.01295757669993070
0.9915644270986970	0.9917480236766000	0.9949672552662890	0.02562050382975810	0.019422242779727100	0.0094796398969095
0.9937431165508470	0.9926328821074910	0.9949875113029460	0.012057115882735700	0.013916141858338900	0.009353252391896660
0.9928310219365750	0.99123375343749	0.9951626582646710	0.017738982290783500	0.02262006652712390	0.008260216366316530
0.9942166979177580	0.9922413161376870	0.9950602125710310	0.009104919193143900	0.01635329637471930	0.008899560791504680
0.9936395254178620	0.992970662930765	0.996192290715842	0.01270269991866720	0.011812987650517300	0.0018307124773469500
0.9936219663338030	0.9912160424129900	0.9946049550736970	0.012812130603701000	0.022730188478443800	0.011739976098647700
0.9930748922873130	0.991134602857352	0.9943701932039500	0.016220299487876500	0.02323643220689410	0.013204180920197600
0.9936075951519040	0.9912687662591260	0.9964132926456050	0.012901690465329100	0.02240240647559370	0.0004498182203786000
0.9933311934324890	0.9913794415943180	0.9954371293980090	0.014623828571350100	0.02171432128153770	0.006546946557269930
0.993622222114764	0.9914009658857500	0.9941707726797010	0.012810527505033300	0.021580512173515800	0.014447684922308600
0.992631599333195	0.9922265451242440	0.9960879918787270	0.018980560378369000	0.01644522404147330	0.0024823224464015000
0.9936065709129660	0.9920968542025430	0.9954491055246210	0.012908051382900900	0.017252200549539500	0.0064721939612017500
0.9926951489339560	0.9934716212643540	0.9947826640742580	0.018584949085984900	0.008692498888397070	0.010631372361630400
0.9939806759255740	0.9924585138877640	0.9952696855327610	0.010576384582166700	0.015001554788166800	0.007592203258470840
0.9932198046322080	0.9909916377224080	0.9950025984045170	0.01531770342716910	0.024125027377651000	0.009259086028341100
0.9929865912624460	0.9908548548037000	0.9954885059959580	0.01677022886092640	0.024975072303710800	0.006226188189974570
0.9931817873702400	0.9913056777467800	0.9957818260868370	0.015554512466958300	0.022172938236362700	0.004394636630888830
0.993832052600085	0.9910727583230440	0.9957910651256200	0.011502816337009700	0.02362081398128470	0.004336959540378100
0.9942340313730900	0.9925058167604480	0.9945076505692660	0.008996823198901450	0.014707128900424700	0.012346903811565700
0.9933031114376690	0.9898327566940170	0.9948867895595720	0.014798774489136900	0.031323322729019800	0.009981725795435580
0.9945881404349370	0.9924075782913090	0.9940822010232300	0.006788422240760630	0.015318579554704800	0.014999914711712200
0.9936390877496610	0.9919590348126870	0.9949290351527720	0.012705435813805800	0.018109641250424200	0.009718140529100840
0.9925027013437480	0.9926206556457650	0.9952819297951360	0.01978294435215960	0.013992255997761300	0.007515763873667450
0.9938074516881960	0.9921157564901430	0.9947133469735520	0.011656127407727400	0.017134607022245000	0.011063824255691900
0.9935859513340690	0.9925059011124180	0.993874732179291	0.01303653877950650	0.014706600383542500	0.01629322168807400
0.9920089191556300	0.9914916217578500	0.994859011558048	0.0228557421866913	0.021016802817324100	0.010155049415171400
0.9928782941352410	0.990009197576474	0.9954700383912580	0.017444603860221700	0.030227926774677600	0.00634147475936388
0.9936036356060940	0.9910565672451960	0.9961362117005560	0.01292634888485190	0.02372148791512040	0.002181091531340130
0.9930755297927380	0.9924789361450440	0.9944782901130380	0.016216336221539700	0.014874438911319200	0.012530018932117100
0.9924957487180780	0.9929682337554360	0.9962739756125330	0.01982622376071370	0.011828099193127900	0.0013203781005080500
0.9930745314600500	0.9915538971955160	0.9945223242532180	0.01622253710286140	0.020629544262138600	0.012255392524638000
0.9951720274315080	0.9927706680467720	0.9953543003125280	0.003145295431894360	0.013058316556569200	0.007064014355647280
0.9944101619013510	0.9914514283907840	0.9958089602155830	0.007898474174129290	0.021266739608639800	0.004225193174752380
0.9933842375450910	0.9916452000029710	0.9936947007678310	0.014293356005756900	0.02006175227456290	0.01741528255985070
0.9941566635829220	0.992289215987871	0.9957156348662570	0.009479224764300440	0.016055222194079600	0.004807996639563110
0.9950421072423100	0.9912867583909740	0.9954129792685930	0.003956105614872580	0.022290576409379000	0.006697716132561310
0.9931728899253430	0.9922469900198210	0.9941522604468740	0.015609952633245900	0.016317997991892900	0.01456311759876070
0.991800952715242	0.9912025770667270	0.9959482196699720	0.02414946968172670	0.022813881285932000	0.003355411015132880
0.9943441742170600	0.9919762313022060	0.9939960912807660	0.008310005622906780	0.01800266265574300	0.01553675553128040
0.9942179417169920	0.992881845954144	0.9943001896149800	0.00909715469986826	0.012366073582335900	0.013640725963234900
0.9945260834650330	0.9926851103750780	0.9942788631538500	0.007175511764484050	0.013591000869844900	0.013773711131823400
0.9941076715571290	0.9915317876022510	0.9952964060790660	0.009784670745050860	0.02076707022308060	0.007425407225761370
0.9936510244146690	0.9914489093763210	0.9945513311566930	0.012631049567360100	0.02128239444587910	0.012074462176692200
0.993244315323485	0.9922979024874680	0.9933716424643000	0.015165029751269100	0.01600115950948400	0.019428275654463600
0.99433808340491	0.9915710958017180	0.9943369836507000	0.008347979599836410	0.020522612813226700	0.01341126832190370
0.9939408244140560	0.9908063631289060	0.9967727436731140	0.010824804848300600	0.025276404125027500	-0.0017968135167624400
0.9935519384155450	0.9928133007567310	0.994847624812171	0.013248488608998600	0.01279287992568640	0.010226108595863200
0.9940635349175210	0.9921888346563440	0.9962607285090890	0.010059849198754300	0.01667990133974560	0.0014031232050278900
0.9942730209894750	0.9906502450688320	0.9944128994875650	0.008753708818500490	0.026246430802064200	0.012937849648246200
0.9939733978637590	0.9913322755543630	0.9967020062616460	0.010621764550300800	0.02200757844177150	-0.001354621671492910
0.9934650851734090	0.9920993617559340	0.9949183543489250	0.013789664103345700	0.017236615700606000	0.009784766919882690
0.9918501520802620	0.99188309393697	0.9939501196173900	0.023843438361644400	0.018582074233276800	0.01582330394581320
0.9936767788500820	0.9920951108242060	0.9956268498541800	0.012470540184616700	0.017263058411454900	0.00536241053788802
0.9944797857720840	0.9907807829796280	0.9950315357414940	0.007464271824469590	0.025435356786481500	0.009078525205723480
0.9933023223312630	0.9932124694869060	0.9959974715803350	0.014803670069161300	0.01030696344932000	0.0030477820329263100
0.9939065249897410	0.9913876919959820	0.9953941463300140	0.011038624728899300	0.02166302426448610	0.006815267063674490
0.9930466679237320	0.9908581843766810	0.996157690438021	0.01639609474853100	0.02495437902096210	0.0020468794967438800
0.9942435911897710	0.9921483573925490	0.9946962596001200	0.00893722833472166	0.016931742742410100	0.011170422523728100
0.9946388244215210	0.9918898443912180	0.9954662116047060	0.006472260619124270	0.018540077175705200	0.006365387658544840
0.9947156145748490	0.9922460197251820	0.9949618715736110	0.0059932416679630000	0.016324032607873700	0.009513239479435520
0.9954413424930520	0.9924584091341970	0.9963798767833590	0.001464187717482280	0.015002205923492800	0.0006586584116818410
0.9936227736159180	0.9916156230973300	0.9958786493558950	0.012807088690230100	0.02024571248053390	0.00378994383333117
0.9920370442180160	0.9916477335062620	0.9944993932024070	0.02268076095687250	0.02004599950174910	0.012398407567446000
0.9937029018352370	0.9909254113362620	0.9956240395654560	0.01230775572014420	0.024536611245241100	0.0053799514885431500
0.9934105564045570	0.9922780374148030	0.9952608420408060	0.014129403239352000	0.016124794331042200	0.007647400799193740
0.9940820234097370	0.9916349514876140	0.9947209966161960	0.009944585952825320	0.020125490013475200	0.011016114887739400
0.9937820773414110	0.9910018048489510	0.9946424285947480	0.01181430021181460	0.024061843831533800	0.011506231317791800
0.9934613823979830	0.992237778921415	0.9945405228042600	0.013812738237289400	0.016375311429871900	0.012141885694726400
0.9936051581972330	0.9916821498220140	0.9965135384005370	0.012916851788368800	0.019831940735944800	-0.00017664753235268800
0.9933919456048500	0.9916956295419020	0.9945117324784620	0.014245327712579900	0.01974812338696680	0.012321453538531600
0.9932265542492900	0.9911302874892130	0.9956284205725390	0.015275672704480700	0.02326324815928090	0.00535260596142282
0.9931169493571560	0.9910548539958370	0.9958915063794650	0.015958361621459700	0.023732101201719400	0.0037096403515954700
0.9928045025571290	0.9928247242991440	0.9964068291775300	0.017904095057384700	0.012721743697911000	0.0004902203765581820
0.9932746628664620	0.991284812537412	0.9946823731316720	0.014975967874793700	0.022302648894536100	0.011257031306384800
0.9933523172723930	0.9912230077780760	0.9940858429041870	0.014492219688406100	0.022686878227009600	0.014977222949984700
0.9942038874652780	0.9935880961894750	0.9952588060696950	0.009184798314559920	0.00796673774012216	0.007660095424652810
0.9933797583893730	0.9920991316936080	0.9945734012319670	0.014321252757978100	0.017238042185803600	0.011936783689750900
0.9938481532439970	0.9920649697635480	0.9953277927106050	0.011402472910050200	0.017450583751785200	0.007229489171122910
0.9952882588260810	0.9930990373805590	0.9949691311352790	0.0024198412206919600	0.011013484221360300	0.009467928680378320
0.9927054602501630	0.9927295704211660	0.9952625938491550	0.018520746440855600	0.013314195520274400	0.007636455040313480
0.9926894220440500	0.9908559229331030	0.9953148581795120	0.01862060697285170	0.0249684401672329	0.007310215038774990
0.9924496130932290	0.9915929639156110	0.9954502954312020	0.02011340047037750	0.020386616523216100	0.0064647450029790400
0.9939194455531310	0.9929384125339100	0.9946771596146880	0.01095808406320400	0.01201381442002080	0.011289583987566200
0.9936364189062620	0.991236868110549	0.9958523968017730	0.012722073067158300	0.022600719481757300	0.003953911945183030
0.9923488690481180	0.9912968603838470	0.9947459771148130	0.020740420677289300	0.022227745029720100	0.010860274087966500
0.9936310862252090	0.9933548056336890	0.9940242146302850	0.01275529277048170	0.00942029227687186	0.01536140858391310
0.9935973034282850	0.9905692434675850	0.9960465247937450	0.01296581166756410	0.026749681758363300	0.0027413559569315400
0.9933340674066640	0.9923429853163500	0.9941041729729750	0.014605905341767800	0.01572060467139350	0.014862938946666100
0.9941618497310940	0.9920624549900410	0.9949410291958440	0.009446887748527330	0.017466232517017100	0.0096432863548489
0.9928642055370300	0.993142502771768	0.9952063471409590	0.01753236517420040	0.01074275164727270	0.007987527764047880
0.9924819299284070	0.9923010537610040	0.99527255960608	0.01991224423132970	0.015981567599132000	0.0075742593191168400
0.9937665884375010	0.9895199109785990	0.9943913691219140	0.011910822278509300	0.03326510305394890	0.013072125567766600
0.9925438958401580	0.9924383746646480	0.9953991615630530	0.019526533797036300	0.015126905043325400	0.006783958783918570
0.9935275281977300	0.9910945088947300	0.9955657701548130	0.013400593181625500	0.02348565409529900	0.005743781247194890
0.9935202381772980	0.9918689152330130	0.9955207569250860	0.013446002979655400	0.018670269420471000	0.0060248223995796100
0.9931034520323090	0.9924567745861650	0.9961872741097960	0.016042426508060600	0.015012392144224000	0.0018620678631734900
0.9940306841879390	0.9907350195418600	0.9959082006197160	0.010264649455700200	0.025719716762576400	0.003605356811465280
0.9934685036139370	0.9908149544764380	0.9948095581368180	0.013768378315612700	0.02522303381110480	0.010463596543323600
0.9932904405787230	0.992214143585607	0.9957382564880790	0.014877700986821500	0.016522390268467200	0.00466673924072199
0.9934497883795610	0.9912020666956690	0.9947567950391850	0.01388496292566690	0.022817056392799200	0.010792772962676800
0.9930340856364600	0.9910190305195210	0.995697331329181	0.016474441925333300	0.023954772402457600	0.004922297301597770
0.9934974141660520	0.9931798384320550	0.9956154450591330	0.013588228057358300	0.0105102054505914	0.005433631469509370
0.993603516891882	0.9916239192752060	0.9971373636538590	0.012927093114914200	0.020194114081724200	-0.00407658189273765
0.9926344506077090	0.991715209934659	0.9947484425657460	0.01896282449301700	0.01962633160891440	0.010844886398605
0.9921624066408120	0.991496219421541	0.9938172444794460	0.021900774784345200	0.020988213884546200	0.016651569130327100
0.9924849694893640	0.9905184289382580	0.9956862336632050	0.01989333103694120	0.02706534658648520	0.00499159437995843
0.993960669915694	0.9934370324240540	0.9952988364874970	0.010701118327102700	0.008908001591864390	0.007410219423921150
0.9937024610814470	0.9914053394028440	0.9950316131795900	0.012310489920179000	0.02155331540545860	0.009078028540165530
0.9933348896193810	0.992525454068029	0.9956800245044960	0.014600790655390400	0.014584883753441200	0.00503037643561225
0.9922756934526170	0.9934619791731130	0.9950401929466780	0.02119581561765770	0.008752560405703030	0.009024491750184810
0.9919196799077660	0.9911755300685490	0.9944771612735050	0.02341091840984180	0.022982019924865400	0.01253708505520030
0.9940269293295610	0.9922490694809370	0.9944272255943110	0.010288039313961600	0.016305062773627100	0.012848497054223000
0.9941204934319790	0.9918069023863110	0.9954712482201960	0.009704755522801540	0.01905602184947730	0.00633394468733808
0.9935007619710560	0.9907462196536500	0.9941654775243490	0.013567369524087500	0.025650114403102800	0.014480711231628000
0.9938875104445030	0.9912606176025520	0.9944550013828560	0.01115714743644200	0.022453063963959400	0.012675266662556100
0.9940804609271880	0.991675511393493	0.9962885238416520	0.009954313769015310	0.01987324309933960	0.0012294629350380000
0.9939665724232600	0.9929873016161780	0.995274875316839	0.010664323955651200	0.011709375101827800	0.007559798071579570
0.9928506538414820	0.9937517633235660	0.9946002332466330	0.017616740283270700	0.006946797429000420	0.011769425551002600
0.9939540019075250	0.991744328647174	0.9949205318454050	0.010742654600782500	0.01944524177996180	0.009771190765228660
0.9934474385659640	0.9904163023583870	0.9962956778342660	0.013899613278040700	0.027699712730140700	0.001184781891589890
0.9936635716365260	0.9921170894431580	0.9972304805419340	0.012552847425748700	0.017126293290805400	-0.004658928767658700
0.9933707536424000	0.9914109716535750	0.9951202563348120	0.014377364717352800	0.02151828494194000	0.008524854243396430
0.9934231660531910	0.9919584138744070	0.9938171438565240	0.01405082739026010	0.018113529202343700	0.016652173769324000
0.9926252200342410	0.9912828492988650	0.9937421270198220	0.019020287267924700	0.02231486367422490	0.017119714719789100
0.9937719781474980	0.9899921295145170	0.9960266151727690	0.01187725403562110	0.030333901047581100	0.002865723249724990
0.9946274618117010	0.9914907708526720	0.9937707637305840	0.006543142841951050	0.021022100369802500	0.016941258043120400
0.9925054264709190	0.9927972990291450	0.9942752769486730	0.019765992577737500	0.012892513734272300	0.013796064034524200
0.9939452596935840	0.9922186560566310	0.9956327212126710	0.010797176773186300	0.016494320547816900	0.0053257595706231500
0.9924674184036480	0.9910550747628340	0.9958618582493120	0.02000257088789480	0.023730749692582600	0.0038948294361753900
0.9932286319366980	0.991625573557837	0.9955297444435050	0.015262700498428100	0.02018381884787660	0.005968719192638460
0.9936836710138830	0.9905150429395920	0.9933717734260190	0.012427593897678800	0.0270863757826365	0.01942742612937980
0.9926833821663640	0.9918272937862230	0.9957060384708190	0.018658190393258000	0.01892918807231290	0.004867922148900190
0.99307977222202	0.9918506687585820	0.9943762641954490	0.0161899262737012	0.01878376603141010	0.013166327219996300
0.9917696856285670	0.9917423325273820	0.9951758498100390	0.02434394404666300	0.01945764728630700	0.008177871564376870
0.994022409875294	0.9910935680573110	0.9946783438360550	0.01031623311338150	0.02349148104883820	0.011282180782017000
0.9938841372786860	0.9904832361547220	0.9951199245272660	0.0111781666531432	0.0272839608165351	0.008526896351113800
0.9930259190974110	0.9928115694490510	0.994717591286239	0.016525300171786900	0.012803655818276600	0.011037341686380600
0.9938884641041560	0.9903540926255300	0.995479964818792	0.011151210335691400	0.028086122272866300	0.006279519357945580
0.9920734805004550	0.9928898152884360	0.9961644572681260	0.022454076128382200	0.012316446699192100	0.0020046214728818500
0.993964787682068	0.9923348390890210	0.995656285839728	0.010675440919121300	0.015771289422346900	0.00517862137383903
0.9936836244653650	0.9918517166095100	0.9952196602193100	0.012427903766422100	0.018777285389905600	0.007904436484749920
0.9927687859986580	0.9920237603349900	0.994900473531046	0.01812649113984960	0.017706985631901300	0.009896336745252530
0.9940328171602280	0.992272299365226	0.9951836095138730	0.010251360081006700	0.016160496880498200	0.008129432739122700
0.9937333268476540	0.9929878293863390	0.9938923364893310	0.012118126401229200	0.011706078014595800	0.01618351653660860
0.9931259881793580	0.9917863392053040	0.9942161828829	0.01590205372691930	0.019183925391585000	0.014164564830520700
0.9932532214025570	0.9926297237934060	0.995403767260914	0.015109560371379000	0.013935805988932200	0.006755205905957290
0.992653831270682	0.9895640661102070	0.9961832363164600	0.018842179549547300	0.03299106906559960	0.0018872954264907900
0.9937727541031040	0.991402846213499	0.9959213047567430	0.011872421081158600	0.02156881077998030	0.00352352887851215
0.9947866529015000	0.9905608186598180	0.9963275557491660	0.005550062225849720	0.02680201499430330	0.000985580248427367
0.992936930665529	0.9931918342264740	0.9951038012057690	0.017079472923300200	0.010435496818107000	0.008627548119263350
0.9929871039928030	0.9921752075033860	0.9947613656958680	0.016767027002612200	0.016764677028545100	0.01076425973879200
0.9916974485905290	0.9933794591301660	0.9960558523610310	0.02479324756287980	0.009266685454001720	0.002683084407026240
0.9927811657384810	0.9922909399341410	0.9947459157446830	0.018049405040280400	0.01604448676922970	0.01086065163958160
0.9924000836166500	0.9924146012245200	0.994205441259371	0.020421646946040200	0.015274881051729700	0.014231553699552000
0.9938611283483440	0.9923481756732320	0.9947787915797250	0.011321580737144000	0.015688295190788400	0.010655521422059700
0.991998385190474	0.9927964224406380	0.994425256794459	0.022921305647222900	0.012897961818609500	0.0128608073204092
0.9931470629067590	0.9907423749126750	0.9954614292563950	0.015770807136711800	0.02567400799741210	0.0063952278316325200
0.9940382855951810	0.990658405337637	0.993808325555919	0.010217277835313500	0.026195740034083500	0.016707137883194500
0.9922434991058340	0.9913238067816870	0.9934496344980150	0.021396159870704800	0.02206022732806660	0.01894237151118460
0.993257418836319	0.9915382123197730	0.9959492634566870	0.01508339635546740	0.02072709404104960	0.0033488843638690900
0.9936169790219110	0.992458521057498	0.9939880166381200	0.012843204750694100	0.015001520122296400	0.015587075875807400
0.9947903815920380	0.99127056551234	0.9918908837630580	0.005526792768590630	0.022391217274646800	0.028646499999477000
0.993819074970584	0.992156722026285	0.9956128691538180	0.011583704034005000	0.016879708195790500	0.005449721072075250
0.9933559293703590	0.9903893601082190	0.9953627640033900	0.014469726705656800	0.02786708472226100	0.007011181799385590
0.9938251806466080	0.991401005802595	0.9952883129858520	0.011545654968295700	0.02158025088914760	0.007475903728836680
0.9929244850464320	0.9928126908979620	0.9943141894997950	0.017156976731974500	0.012796680033737900	0.013553433401896300
0.9928955155131850	0.9916706254343890	0.9964609379968770	0.017337374030312300	0.01990363043741470	0.00015207629844600200
0.9929484431169080	0.9934281663075060	0.9955652259898180	0.01700778537748400	0.008963248336695440	0.0057471987229748400
0.994333416653106	0.9923164954968340	0.9966168389161480	0.008377094532807370	0.015885452553285400	-0.0008222667537078860
0.9934675500044850	0.9918790204432890	0.995845500347264	0.013774289878325100	0.018607430873440000	0.003996978194304560
0.9927831665452480	0.9925429530183340	0.9946433035869320	0.018036927077003800	0.014475950098957500	0.011500755232781600
0.9946304133244820	0.9915448748975310	0.9947103350933630	0.006524741593896960	0.02068566224622080	0.011082599865801200
0.9940862958164780	0.9909823522978380	0.9962159823276390	0.009917957357904620	0.024182715026535500	0.0016827060525746100
0.9942640794170450	0.9923168863277480	0.9955057441205790	0.008809466924002660	0.0158830288524879	0.006118568057100820
0.9935775986453550	0.9922500282114050	0.9950887874423630	0.013088595810405900	0.016299080760281600	0.008721243486920390
0.9934131938927310	0.9913004145641390	0.99516639228706	0.01411295309162760	0.022205659562428600	0.00823691341651555
0.9936936751503170	0.9928977994401760	0.9961804592302960	0.01236525056957300	0.01226673525422650	0.0019046321918399100
0.9961727429477850	0.9918754563658590	0.9944744459079570	-0.003103588558842910	0.01862959000523040	0.012553995126648900
0.9941160419792100	0.9925952566392290	0.99440939951158	0.009732480513895660	0.014150376920226500	0.012959682827407200
0.9952004003819420	0.992813670306566	0.9952925225425410	0.0029682138753581000	0.012790590404204900	0.0074496438728617600
0.9935122147217730	0.9910678922511840	0.994089519042763	0.013495994168241000	0.023651086338862800	0.014954315476664200
0.9938483241234020	0.9922986195739440	0.9947389483178670	0.011401399754632900	0.015996695163871500	0.010904106607326800
0.9938647100706040	0.9921864832442540	0.9944470982850330	0.0112992789536846	0.016694511087155900	0.012724568450998100
0.9939138526022600	0.9907119144789550	0.9946284202062260	0.01099294538726260	0.025863277540960900	0.011593604069082200
0.9941574379318030	0.9913981167898630	0.9958523711756630	0.009474392416982320	0.021598202349868100	0.003954070346888720
0.9928359897134490	0.9910705980549990	0.9942158192360010	0.017708046618612600	0.02363425743085110	0.014166825532231000
0.9932540625521120	0.9935889851426320	0.9956916709085910	0.015104318256207900	0.007961194452294420	0.004957646069065180
0.9934848413873100	0.9930812679225920	0.9965715893794880	0.013666563463673100	0.011124162754175400	-0.000539448564733945
0.9928052673708600	0.9920415829409760	0.9950569906017650	0.01789934301239140	0.01759610389071380	0.008919669864071930
0.9941329512828740	0.9923037975463360	0.9953658887589690	0.009627081013529470	0.015964467659301500	0.006991681162748940
0.9941333636816190	0.9907617282452930	0.9957830593359980	0.00962449808246884	0.025553773818006500	0.004386945124226810
0.9934388313647030	0.9925943048672840	0.9947073933720200	0.013953231635286300	0.014156308253050600	0.011100954429176800
0.9941361853288590	0.9915472762977950	0.9958521505377230	0.009606901022928280	0.02067074011518560	0.003955441536119700
0.9928951571343870	0.9919159824950270	0.9959627834683000	0.017339612649640400	0.018377489369596800	0.003264466339939130
0.9919854799300900	0.9925921799646260	0.9959072472571230	0.02300157695570490	0.014169531622512700	0.003611338094816410
0.9933029020831250	0.9922984010421110	0.9941473239635380	0.014800054679033700	0.0159980701609158	0.01459389440254520
0.9930206000848820	0.9909687330617190	0.995479478254376	0.016558432195032	0.02426737319672110	0.006282538966596130
0.9940234909796180	0.9921802496554820	0.9938004402004860	0.010309493137510000	0.016733293419282000	0.016756293010277600
0.9933518653545980	0.9911899245149580	0.9949712774514240	0.014495051944661100	0.022892542369122500	0.009454531810420030
0.9934957474570980	0.9917853595616300	0.9952221346858230	0.013598612373445000	0.0191900158726956	0.007888989201207680
0.9939240146354640	0.9927809221535340	0.995823318362533	0.01092960547675630	0.012994483463850500	0.00413551056046297
0.9937598572812260	0.9911844106171410	0.9954006750178060	0.01195277483306440	0.022926819773094600	0.006774515628379780
0.9938539400386370	0.9912409551474930	0.995961040879216	0.011366396108630900	0.02257532451371440	0.003275343190438390
0.9939463882173390	0.9911323076992810	0.9931086494156070	0.01079013230721530	0.023250703061358000	0.021066495520789500
0.9928855435951250	0.9914929353398830	0.9955262940229780	0.01739947468990570	0.021008637913354600	0.005990272240790620
0.993118066264448	0.9928558085461260	0.9954228354832620	0.015951397280616600	0.012528212472552200	0.006636177432122880
0.9930937586927170	0.9926471807574770	0.995149959879342	0.016102817564904900	0.01382714111204800	0.008339457509508970
0.9931906134166980	0.9926113199015450	0.9953226620060430	0.015499536090678100	0.014050375869471600	0.007261506567207150
0.9946130353183840	0.9926314620255540	0.9962567637935920	0.0066331484523505	0.013925000298769800	0.0014279195659668800
0.9936418375106170	0.9914134954687960	0.9946693810764440	0.012688287534954800	0.02150259847007270	0.011338118399453600
0.993989933484677	0.9917059167801880	0.9962503583688510	0.010518692307253900	0.019684137687618000	0.0014679168030197500
0.992620138193303	0.9924671745312950	0.995221749220721	0.019051929628069000	0.014947647425742300	0.007891410013762890
0.9931415574132920	0.99076914722222	0.9944945965526970	0.01580508256993540	0.025507666170544600	0.012428321015546500
0.992784330259321	0.9916758700811300	0.9957946323048410	0.01802969462988310	0.019871010365434900	0.004314672877493490
0.9925971942152520	0.99227467240217	0.9950010054101560	0.019194744125961700	0.016145733598104800	0.009269041212364100
0.9925612292641970	0.9911720672021220	0.9951140947265080	0.019418644949154500	0.023003560608683800	0.008563298733798350
0.9927356727571	0.9921132372395700	0.9962123612594700	0.018332653506181600	0.017150289243640100	0.0017053328569483600
0.9921790816603660	0.9910812535755720	0.9969000295992110	0.021797019347151800	0.023568034632233500	-0.002592562282487210
0.9945375134051070	0.9909427963905460	0.9947953448064500	0.007104216195992380	0.024428580962614000	0.010552274645620300
0.9939285973649280	0.991794702550512	0.9951114053487440	0.010901052027010100	0.019131905114116900	0.008580081130861490
0.9937772843709990	0.9911038991539850	0.9950302392913060	0.011844171945907900	0.023427278684757800	0.009086613639570090
0.9937459335836250	0.9908864723067870	0.9949604804201600	0.012039559652672200	0.024778597729485600	0.009521918832899790
0.9932798205257600	0.9915774168348930	0.9959127349173980	0.014943851761956100	0.020483297495894500	0.003577054643154900
0.992173515069126	0.993392456016602	0.99484588890596	0.02183164967883250	0.009185726367291230	0.010236917709827800
0.9935947340765460	0.9916941498055130	0.9952716344622320	0.012981815713594100	0.01975732998239490	0.007580039146753850
0.9932841060472450	0.9923656380665180	0.9942864393006600	0.014917153784864100	0.015579608664364100	0.013726469370735900
0.9936829466689590	0.993418253514807	0.9951959282429250	0.012432100146527700	0.009025025686541450	0.00805255194180436
0.9925313943030750	0.9908200274576300	0.9936006174218050	0.019604336154939000	0.025191503803379800	0.018001592701606700
0.9936193634737070	0.9916632773931630	0.9956050861317960	0.012828328890707700	0.019949335019718800	0.005498314139849300
0.9935089428024840	0.9904193921012840	0.99513690332523	0.013516402795747100	0.027680540523447900	0.008420949565890170
0.9930190684114200	0.9923840588379870	0.993655533217831	0.016567968395080700	0.015464962595210700	0.017659383716338000
0.9921386701305870	0.9929502330745920	0.9935992263239230	0.02204846278975750	0.011940211541919100	0.018010279767446600
0.9946167674208210	0.99109682954752	0.9964748500144030	0.0066098813597094600	0.023471215815113000	6.51326714634897E-05
0.9925624511950250	0.9924429295524550	0.9950904455464450	0.019411026254979000	0.015098564217847800	0.008710878225703030
0.9926491601547510	0.9913178970516650	0.9962101809793550	0.018871239698952900	0.022096983709915600	0.0017189599164101000
0.9929298170248410	0.9911851646579720	0.9948379026054370	0.017123794720847900	0.022922117391631300	0.010286750280057200
0.9924561247664960	0.9923117881284790	0.9957698903312560	0.0200728581749452	0.01591474420718190	0.004469191065545830
0.9920116829068550	0.9913344836191640	0.9962737462330410	0.022838554320320000	0.02199385653677570	0.0013218019194957400
0.9951541946452220	0.9916171348491850	0.9954081896058440	0.0032565932601526200	0.020236287497811500	0.006727620228861570
0.9924569572428130	0.9909890818687570	0.9950593592528240	0.020067698175346000	0.024140891112982300	0.008904885128694500
0.9937107403378980	0.992923527188993	0.9950113598142070	0.012258903998478500	0.012106517390219400	0.009204433339616440
0.9938367680668150	0.9921398158525180	0.9959095543264810	0.011473449786147300	0.01698489940282850	0.0035969215844320300
0.9926545517594520	0.993151780346093	0.9941698927257400	0.01883768399837660	0.01068496807837120	0.014453196963892400
0.9934255917096090	0.9925868299281240	0.9933859702647170	0.014035730309821000	0.014202836595910400	0.019339005007182100
0.9950060195881820	0.9921541665636100	0.9952108373066690	0.004181317872561170	0.016895595806865700	0.00795950360924901
0.9930656166096400	0.991390465434733	0.9948059382674820	0.016278070263066100	0.021645785647501300	0.010486180415490800
0.9946484321201070	0.9918242286939910	0.9947609019141200	0.006412335084248690	0.018948241818128400	0.01076716024004750
0.994130481975314	0.9907384440840550	0.9944959526031190	0.00964248571242705	0.025698438615660800	0.012419862410061100
0.9936284844455030	0.9903657623163770	0.9944834400286550	0.012771495535346700	0.028013632024295000	0.012497907141811200
0.9944921643125680	0.990981795355842	0.9944526208476350	0.007387051585424690	0.024186200669915000	0.012690116382568000
0.992060499649319	0.9908356755710350	0.9954159316949390	0.022534844525788000	0.02509427172787150	0.006679285366344070
0.9934257991436590	0.9910239771505130	0.9950962203067060	0.014034426208132700	0.02392402749811050	0.008674858534648250
0.9941344750513470	0.9913911568115810	0.9958730995733780	0.009617568695971660	0.021641477893700300	0.003824603663576810
0.9943849580983380	0.9917214264998410	0.995007744529709	0.008055681731437550	0.019587680566055300	0.009227000012036030
0.9927250623659230	0.9921456994039670	0.9957381361581080	0.018398691552317200	0.016948288221926400	0.004667506859818380
0.9938045608378090	0.9926080048151000	0.9948848093026060	0.011674162794091800	0.014071027919755500	0.009994087259562080
0.9939732263000700	0.9924816548995740	0.9956388566346090	0.010622836677522200	0.014857523757579200	0.005287441319646630
0.9937739718515000	0.9916561062952130	0.9949802510036090	0.011864812260424100	0.019993933198097400	0.009398536524797760
0.9937197466952530	0.9926086983255680	0.9942499219779570	0.012202775284583700	0.014066715197295500	0.01395418701000020
0.9943088489517190	0.9911270159935770	0.9948043697159180	0.008530293007687690	0.023283593224972300	0.010495963489376300
0.9947602770933650	0.993190778134832	0.9954618418039020	0.005714613685046160	0.010442073705150100	0.006392666028749230
0.9928559558000860	0.9923275548160520	0.9954256810552170	0.01758374658475980	0.01581662640204640	0.006618402020155360
0.9938991027468960	0.991265091131797	0.9940286692333780	0.011084881030280000	0.02242527450730810	0.015333655621858700
0.994893900589293	0.9922724892773700	0.9941415478051040	0.004880908906388760	0.01615930247431420	0.014629908145207600
0.9932028707997880	0.9916626701424980	0.9959123669111040	0.015423171658748800	0.019953101483066500	0.003579366479663460
0.9931154286121270	0.991930708117055	0.9962424903581010	0.015967822295738200	0.018285884576250200	0.0015170817783340900
0.9933120075716330	0.9919685943264370	0.9946119930315980	0.014743340115390700	0.01805018207687830	0.011696082314793300
0.9936062082970420	0.9925200626336520	0.9940909547293100	0.012910316219945600	0.014618438615493100	0.014945341733235600
0.992681794158166	0.9925709719986950	0.9956213851767850	0.018668069502453400	0.014301536706650800	0.00539653598265522
0.9928922625578160	0.9911466186390310	0.9940910595605490	0.01735764590186990	0.023161739301990900	0.014944686671091700
0.9956121192930050	0.9919533092611380	0.994460420388654	0.0003979642778591630	0.018145279210564200	0.012641484933641600
0.9914507095223970	0.9937668323758740	0.9950401527330200	0.02632764416860970	0.006852880298307820	0.009024750945273900
0.9933877416749860	0.9915596216077360	0.9948775874189330	0.01427153638622970	0.020593957843439100	0.010039144701759400
0.992319741891264	0.9922695412736930	0.9957858564728240	0.020921678077785000	0.016177653265986900	0.00436947070899481
0.9933052060692340	0.99146440458114	0.9947674112808590	0.014785708064709500	0.021186040747176100	0.010726539281885200
0.9932824221586870	0.9918337700385320	0.9952975189888630	0.014927660788985900	0.018888899077644500	0.00741846133405661
0.9929297497338020	0.9903775988893720	0.995933151460648	0.017124200231796300	0.027940129390033800	0.0034495453926789200
0.994701465552845	0.9913203395505950	0.9950283281734040	0.006081521877489470	0.022081772046384000	0.009098535368099900
0.9938235789861320	0.9923648941918380	0.9947947630265560	0.011555627100552500	0.015584242283947400	0.010555917373625500
0.9938308705554320	0.9919438569547210	0.9950404068649030	0.011510179154920300	0.01820409804688890	0.00902315735169771
0.9923805756798090	0.9922410845474230	0.9934653158073230	0.020543091281932300	0.016354736288411900	0.018844651670053400
0.9926168981539950	0.990392669724507	0.9965208975449160	0.01907208455007950	0.027846525092315700	-0.00022263093664327300
0.994547225472619	0.9925280476136110	0.9963385212511670	0.0070436528809603100	0.014568742932052800	0.000917070639067567
0.993564453553078	0.9917083154012740	0.9963728087855230	0.013170499225639400	0.01966921723097910	0.0007028159263699690
0.9933651805919790	0.9901178594635210	0.995451552455779	0.014412080363835100	0.029553203448420900	0.006456895007343430
0.9928347943649040	0.9903800785404820	0.9962248401986780	0.017715498288267400	0.027924704751722400	0.0016273703047928400
0.9932110778971780	0.9909195855954130	0.9959547185006460	0.015372062951162500	0.02457282957519680	0.0033148199078161800
0.994151542832841	0.9918449417690540	0.9950185663450390	0.009511137349205840	0.018819404882927400	0.00915946164746407
0.9936433826374400	0.9919756537287500	0.9936020518773150	0.012678658295795200	0.018006265781277400	0.017992652868670300
0.9950564133830810	0.9928750061162090	0.9956194056945770	0.00386683432762187	0.012408658788738600	0.005408893939724890
0.9936162062474870	0.9920162027552690	0.993890260408338	0.012848014087422100	0.017754008717124000	0.016196437205445500
0.9943296126672060	0.9912402805257230	0.9952497384055630	0.008400814401636370	0.02257950008555210	0.007716692651323020
0.9943566949622410	0.992941250422499	0.9949656910588800	0.008231924692952230	0.011996162380562400	0.009489392378189720
0.9945909744660250	0.9904772574181720	0.9962852828949830	0.006770760071774290	0.027321105835973900	0.0012497082153841700
0.994203805378208	0.9920822055737590	0.9949814531561270	0.009185302787962710	0.017343348408802100	0.009391041568508730
0.9942064607241130	0.9912367175924400	0.9956283496137200	0.009168741971079190	0.022601645545148300	0.005353033275844730
0.9936165011190720	0.9906847646198510	0.9941827170766600	0.01284617102078250	0.02603195645987400	0.014373222885564000
0.9926092246042350	0.9910999447100120	0.9953290807543730	0.019119863533260600	0.023451860381234500	0.007221440068481880
0.9933068998997490	0.9906657123289980	0.9945778324980180	0.014775160343246400	0.026150353943841500	0.011909172995647400
0.9947077286760210	0.9929042895904160	0.9947668820423000	0.0060424268084583900	0.012226294706656300	0.010729842393033700
0.9931784502349240	0.99273097710844	0.9955479331831570	0.01557529400104050	0.013305450482660100	0.00585514954003123
0.9923244699586600	0.9927191358199090	0.995248222921207	0.02089226586314170	0.013379154462882100	0.007726167890062460
0.993175626851762	0.9913570731431060	0.9950249457099390	0.015592876091928000	0.0218533949123572	0.009119636613725380
0.991885394568068	0.9914255818153000	0.9932072000055170	0.023624198287860000	0.021427444476169800	0.02045265127878680
0.992946620876642	0.9924899114775620	0.9966603564019430	0.01701914628235140	0.014806137811404800	-0.0010942947241711500
0.993198511573334	0.9927859168331590	0.995603943129395	0.015450335990289800	0.012963364763865900	0.005505439015106170
0.9950169303370060	0.9921182828201780	0.9947348754787930	0.004113220413645970	0.017118890835228500	0.010929514678670500
0.9936226440013330	0.9913280103009510	0.9959326541071130	0.012807901283538200	0.022034093520427400	0.003452642092602750
0.9932229912102870	0.9911133207535710	0.9959168967349250	0.015297866889096500	0.023368725245929100	0.0035510715065906400
0.9938983517271180	0.9912580723824790	0.9960840700034540	0.011089582283113300	0.02246889287481850	0.0025068103410154300
0.9952500364919840	0.9920339187674910	0.9959898803664470	0.0026583971620588000	0.0176437913723269	0.0030951940117400100
0.9936132048315830	0.9914598137475860	0.9960610109930170	0.012866723113635500	0.021214588517524800	0.0026508818895056600
0.9939870959813280	0.9922812535377490	0.9963330778110370	0.010536385391363800	0.01610478709283660	0.000951072451915478
0.9931472424094270	0.9912311163264770	0.9953161365741080	0.015769683063240800	0.022636471111191000	0.007302240099565240
0.9922502985841980	0.9916169797318580	0.9958757323193850	0.02135383683767900	0.020237270161358100	0.0038081695616872600
0.9928002713021530	0.9936229403472260	0.994776906674459	0.017930434873497300	0.007749622025898860	0.010667308403567300
0.9933306215700450	0.9905535239632330	0.995356383292963	0.014627398364971300	0.02684732293158530	0.007051000366070970
0.9940655993956340	0.9920690327629010	0.9942618385107670	0.010046987866293400	0.017425318291310300	0.013879871796685100
0.9929306869279000	0.993110519836283	0.995428043260823	0.017118381874856200	0.010941967857431300	0.006603662712670670
0.9914285420737720	0.9908879380660470	0.9951348441308920	0.02646546946868870	0.024769485364712400	0.008433800822417640
0.9939007181455600	0.9926336230711090	0.9943762738582570	0.011074832337773600	0.01391154652223870	0.013166270035369700
0.9923304235993430	0.9916401748002120	0.994432719678216	0.020855220446001700	0.0200930141537206	0.012814241589049800
0.9924524978342060	0.9927722722909050	0.995884764549893	0.02009544373171810	0.013048334588448700	0.0037517433876062700
0.9938967992402460	0.9919820712805140	0.9940844405083410	0.01109925206771240	0.017966349873849100	0.01498595098243030
0.9957417277705420	0.992311692324582	0.9952300643608210	-0.0004113721789796370	0.015915331414536800	0.00783949452523025
0.9933905485590620	0.9919772692506300	0.9957175984691100	0.014254040241443000	0.017996242490933900	0.004795742343395220
0.9950352039292640	0.9918136834136060	0.993781791664365	0.0039991825360304300	0.019013835284179900	0.016872508658060800
0.9936913883001210	0.9931912219692460	0.9958478941666370	0.012379502519807300	0.010439303511462000	0.003982018227462410
0.9932623276827320	0.9919129613962320	0.9968193500277220	0.01505279969432950	0.018396283129430500	-0.00208815912053765
0.9941895958398730	0.9921869210516960	0.9940786848164210	0.009273911575946670	0.01669179202735740	0.015021844184546500
0.9939214081804150	0.9925772664517340	0.9960823284347100	0.010945856733040800	0.014262357697031400	0.002517698550988110
0.9927550554430670	0.993367767590924	0.9942120073658690	0.01821196994994560	0.009339525557449180	0.014190587109075300
0.9942864499064490	0.9926597194467770	0.9947283437935920	0.008669962974035920	0.013749068447384700	0.010970258987240600
0.9935043878019020	0.991127497997155	0.9963000996140080	0.0135447736414604	0.02328059313395720	0.001157140899501590
0.9924569438188370	0.9924052043398580	0.9954691202938910	0.02006776333429730	0.015333365629426400	0.006347221522688120
0.9915021403424250	0.9919010107651	0.9945074846078610	0.026007827749498300	0.01847062402644940	0.012347963500674700
0.9942601569306570	0.9923027909549990	0.9954268779187850	0.008833923429114570	0.015970741761521200	0.006610945815504890
0.9936852363335290	0.9910298054881400	0.99497641245051	0.012417830105387100	0.023887818874333800	0.009422500697419480
0.9929511242369790	0.990391213731979	0.9961685863014110	0.016991098855529500	0.027855549268320100	0.0019788211489332900
0.9946024366984640	0.9900920966401310	0.9966091526058790	0.006699253144354020	0.029713187386560200	-0.0007742345930919540
0.9930952296556090	0.991567676585909	0.9946377105391400	0.0160936519365449	0.020543854698876700	0.011535660347774100
0.9941207155747010	0.9932509398535620	0.9947750106892990	0.009703367609500180	0.010067319728751300	0.010679126524662000
0.9926389640641420	0.9929964709507830	0.996404217453608	0.01893473079252470	0.01165226042550160	0.0005065426451810060
0.9930743845563700	0.9906701806004070	0.9945502446839260	0.01622346386137640	0.026122561646508200	0.012081234266433100
0.993463731470339	0.9928797125249430	0.9954236663325240	0.013798098529491100	0.012379346268756100	0.006630989053016270
0.9933343875543260	0.9935278850972410	0.9960286484766620	0.014603903405445200	0.008341931244798530	0.002853026619006460
0.9925519373717270	0.9913753309855160	0.9945511865445700	0.01947647475887770	0.0217398912333957	0.012075356020571300
0.9918884416403860	0.9925072060384660	0.9954987597309500	0.023605253295234100	0.0146984715512746	0.006162175006619250
0.9935238277774140	0.9908446599926800	0.9956027277441710	0.013423641780104600	0.025038428624756400	0.0055130335763737400
0.9929287014870440	0.9916425265584760	0.9953651557446000	0.01713073148433560	0.02007837785591710	0.006996254383346600
0.9907728679908400	0.9907752798494250	0.9952454590953540	0.030540968222287600	0.025469568138383600	0.007743423276411930
0.9949382458430270	0.9916074486559490	0.9944343837338730	0.00460422868632307	0.020296537030029100	0.012803866066908500
0.9942069133453670	0.9918940992851190	0.9954355430088190	0.009165906955754520	0.01851360902954320	0.006556852230736600
0.9934806931721230	0.991094717879546	0.9952002243636190	0.013692400724943000	0.023484343056090500	0.008025741376736700
0.9933777783307130	0.9914016125191120	0.9946030499253080	0.014333596493858000	0.021576487748242000	0.011751869668839900
0.9934430584456760	0.99193260821614	0.99463684488882	0.01392690011814050	0.018274070732137600	0.011541058110940400
0.9931460927467610	0.9910330968412560	0.9941158317503840	0.015776845471600300	0.023867337769398800	0.014790264856656200
0.9936242666227730	0.9924283245209490	0.9950623257314930	0.012797769642939400	0.015189451258214900	0.008886373331677630
0.9935704004353780	0.9909419282465620	0.9950724414425230	0.013133473510585700	0.02443395482717340	0.008823240280470110
0.993384766518526	0.9907293785019170	0.994646018999226	0.01429007542515070	0.025754765925538900	0.011483834627132700
0.9928265310862500	0.9922336030127070	0.9945943041431700	0.017766925045760700	0.016401293849845700	0.011806409381612800
0.9930255166829390	0.9918035650172320	0.9963435207505720	0.01652780653094120	0.01907677318886750	0.0008858060610543990
0.9928464518460750	0.9908620923658390	0.9953990273798860	0.017642903908990900	0.024930105681741600	0.006784796164495190
0.9937004373963250	0.9915816321463030	0.9938911811373120	0.012323125930866000	0.02045708016861700	0.01619070601383360
0.9929016516210890	0.9898513056461620	0.995173143849001	0.017299175483251300	0.03120817765730720	0.008194756205904240
0.9925393850961080	0.9906362726035340	0.995905028087927	0.019554593270100800	0.026333239671460400	0.003625207458479240
0.9933210148617010	0.9925417366819370	0.9962014129381320	0.01468723896099990	0.014483546086313600	0.001773726226161660
0.9930935239065200	0.9912478404458420	0.9944394619698350	0.016104257269974100	0.022532507057460200	0.012772202608662000
0.9923659971554570	0.9923728991825290	0.9961118211198650	0.020633823774371600	0.01553441670527060	0.0023334499835126800
0.9937760351456980	0.992799699388459	0.9941005697067130	0.01185196125257840	0.01287757487330190	0.01488538735810200
0.9931967021384890	0.9914134374945650	0.9950846334246020	0.015461623486961900	0.021502946645214800	0.00874716563676823
0.993471509197399	0.9922885471237050	0.9943272189588620	0.013749642961252600	0.016059386161429200	0.013472176799589700
0.9924138858575200	0.9914204452921990	0.9954216828116570	0.020335764999184900	0.021459376281392500	0.006643367594073280
0.9932927822245070	0.9926980800224830	0.994939443352596	0.014863109502263200	0.013510259154753300	0.009653184388593160
0.994050322058944	0.9930077271828110	0.9954902311067210	0.010142240782795100	0.011582161310089000	0.006215437876463310
0.9953668030694040	0.9916863414391070	0.9954790058680230	0.0019295373326012700	0.019805890412472300	0.0062854861025853800
0.9935975802404700	0.9928426389863600	0.994151035604676	0.012964077576458300	0.012610200532596900	0.014570763905959700
0.9933206085596840	0.9918102726960350	0.9964813813852490	0.014689766182050600	0.019035060090174600	2.4305030320455E-05
0.9935150687085190	0.9914995762816290	0.994576380493025	0.01347823683886720	0.0209673509977207	0.011918202576911700
0.9929376159001370	0.9913430435123710	0.9938690257930020	0.017075216726610300	0.021940630150902300	0.01632880599425520
0.9933625830038750	0.9932439238191970	0.9963422060486100	0.014428265019639200	0.010111022020533500	0.0008940272463686270
0.992988223335862	0.990077291121175	0.9950685749090000	0.016760067299263400	0.029805115142095900	0.008847385477270890
0.992814061529468	0.9935167345237060	0.9969420734792250	0.017844578702544600	0.008411407215312150	-0.00285543922503014
0.9950606624030810	0.9914450812926980	0.994748253789794	0.0038403088482046400	0.021306198112737100	0.010846065082844700
0.9942047958446490	0.9919288542076080	0.9947529182841880	0.00917911182153235	0.01829741521227000	0.010816965467145600
0.9935775221933490	0.9915667767514840	0.9944970050249020	0.013089066631397600	0.0205494753493322	0.012413305427101500
0.9936880836038790	0.9918254237990310	0.9949583011454700	0.012400081918915000	0.018940800802673500	0.009535522570638030
0.9945608694360540	0.9909563117370730	0.994768331166732	0.006958538948031480	0.024344573000563000	0.010720793529781200
0.9933828397863250	0.9937678590566430	0.9954589427178930	0.01430207735283310	0.006846481181364510	0.006410756779975600
0.993633321172997	0.9921153119148390	0.9949329223502640	0.012741368005612300	0.01713736397432220	0.009693882724598730
0.993491016651191	0.9910256062764980	0.9954921161808850	0.013628084045503800	0.023913903162781200	0.0062036520058653800
0.9938967012969420	0.9926301674803680	0.9941444273563960	0.011099857112106200	0.013933056176152300	0.014611957502617200
0.9923288205120220	0.993180670971601	0.9953232968870030	0.0208652015093463	0.01050503775533000	0.007257552641331280
0.9941503972022550	0.9908394918945820	0.9957229337403360	0.009518305219126000	0.02507055241104730	0.004762413021008240
0.9952544465709190	0.9921828320538730	0.9960270116626620	0.002630882834663600	0.01671722106221490	0.0028632587212271400
0.9934472638437510	0.9918737671347850	0.996669152855344	0.013900688581143100	0.018640093973877300	-0.0011492574349886900
0.9921311375694120	0.9911650595929970	0.9946588569898630	0.022095333684439900	0.023047107611373600	0.011403747211832200
0.9932583387333080	0.9912323956248790	0.9945819813823270	0.015077663420392600	0.022628507530104000	0.011883275818074700
0.9939660779148220	0.9913846107730860	0.9952663494544800	0.01066739741222390	0.021682186541894200	0.007613012534775010
0.993645011315083	0.9928339667017250	0.9954672085376920	0.012668524087754300	0.012664194953928400	0.00635915680874484
0.9934336668880750	0.992325455136105	0.9950524451445060	0.013985423435540200	0.015829693454635200	0.008948037287957240
0.9938287986732880	0.9923054295864350	0.9951752395691050	0.01152311045585730	0.0159543412844753	0.008181684346040040
0.9948797035260800	0.9908000980344960	0.9955455420128270	0.004969492191614030	0.025315327373623200	0.00587009121712651
0.9922920395572870	0.991642858612197	0.9946191168596920	0.021094079200250400	0.02007632084545780	0.011651652813095300
0.9939919369940160	0.9906175716125150	0.9949684830886890	0.010506207042167300	0.02644943757313560	0.009471966096412520
0.9932012132764480	0.9911739774026210	0.9950595730367370	0.015433504410266900	0.02299167794666710	0.008903547458458120
0.9930921782907470	0.9917282652100250	0.9943484536865420	0.016112647192382600	0.019545144585173700	0.013339778122189600
0.9920061687134240	0.9908270666969870	0.9953794842991460	0.022872856523310800	0.025147754001020700	0.006906794943661510
0.9925616104482330	0.9913827393336780	0.9950763028166160	0.019416246242722700	0.021693816281898700	0.008799147065821800
0.9936032832018830	0.9916462450984370	0.9932496040051550	0.012928542341349600	0.02005526246234190	0.020188503215982300
0.9941178671829090	0.9919588386843290	0.9957533163895040	0.009721112793669750	0.018110890159000300	0.00457269348977967
0.9926991807324260	0.9912945758165770	0.9931005955824350	0.018559838909771700	0.022241956087644900	0.021116639837045200
0.9932696148891050	0.9926596865938390	0.9952483474170380	0.015007420479016100	0.013749280922273500	0.0077253897463482000
0.9933651372109120	0.9905929512040110	0.9963036463652400	0.014412346499009500	0.02660239239572460	0.001134978364406950
0.9944585473273890	0.9920540287972350	0.9950940232464220	0.007596720527376590	0.01751867280046640	0.008688566357800130
0.9918960990740050	0.9923348218287750	0.9940599744480760	0.023557620343295700	0.015771407910161000	0.015138495512204300
0.993881180740409	0.9909192664506860	0.9947751647118210	0.011196605786786600	0.024574787202563300	0.0106781835359551
0.9938295915607340	0.9914813189328880	0.9940638598157610	0.01151815775970410	0.02108088858943110	0.015114262889945500
0.991640823615845	0.9920919823468470	0.9952163076921490	0.02514541907916680	0.017282517448152800	0.007925363350513600
0.991380361424811	0.9923672286703700	0.9943601358929100	0.026765055460514600	0.01556971372235700	0.013266907907000700
0.9924337760405190	0.9917434624209890	0.9951971467075120	0.02021196206520800	0.019450610369163600	0.008044956861944970
0.9939217156532100	0.9917564438919960	0.9950778369750350	0.01094393908840490	0.01936987500046780	0.00878957556520746
0.9943705217880550	0.9912064914541450	0.9945957372145360	0.008145706479670920	0.022789553739376800	0.011797481004872200
0.993694739404588	0.9901322909780870	0.9955662320427520	0.01235862234531880	0.0294635998369377	0.0057409114846149500
0.9933516663946270	0.9920953768065950	0.9950057893375050	0.014496274998593300	0.017261405957214300	0.009239176175705130
0.9941061194891610	0.9916100152151840	0.995105892109146	0.009794357149149740	0.020280576342264400	0.008614502456900600
0.9930442142932140	0.9919450847234380	0.9953526429544220	0.0164113577831757	0.0181964483998856	0.007074359605416080
0.9952378815205120	0.99285603168816	0.9958626463660610	0.002734283952787540	0.012526804947681600	0.003889893418862090
0.9943964335452060	0.9908402311586340	0.995097194861264	0.007984125005780240	0.025065954285623400	0.008668783770568440
0.9929316367961440	0.9916044593900020	0.9959890105801000	0.017112458117397000	0.020315126032496100	0.003100610713039340
0.9923715845893000	0.9926421667124910	0.9955063994667170	0.02059904014394940	0.013858351345468400	0.006114473293426570
0.9920955492482550	0.991065084736454	0.9959742192113980	0.022316770020320300	0.023668525885767200	0.0031930268476527000
0.9941382142610470	0.9933442995668450	0.9946361638314830	0.009594270457462910	0.009485732845668050	0.011545311683868600
0.9938267480753730	0.9925455759667530	0.9945463920565120	0.011535877530985400	0.014459632986280700	0.012105277134137800
0.9936456572478050	0.9916604461167400	0.9949082894310530	0.01266449184269250	0.019966936611690100	0.009847577784711810
0.9915550248244790	0.992798078945951	0.9951583188792870	0.02567897889864570	0.012887661954026500	0.008287286471574290
0.9935226100689	0.9897798787032210	0.9948594866060500	0.013431241750989300	0.03165157308170620	0.01015208549885970
0.9949524646172740	0.9917315721298140	0.9950409550818630	0.004515494171758820	0.019524578535198700	0.009019746355813090
0.9934088281397520	0.9923901661862140	0.9957574937481330	0.01414016645418540	0.015426954882406400	0.004546608495956280
0.9954108002901100	0.9922008844679690	0.9944457920508060	0.0016548630165572600	0.01660489624054940	0.012732722309339100
0.9937216447102240	0.9934950814731880	0.995529660406141	0.012190945159190600	0.008546314412668510	0.005969252752208430
0.9927138232082990	0.9918267153836810	0.9963770877453510	0.0184686780085722	0.018932766504654300	0.0006760568460519540
0.9941337180807960	0.9920340927127890	0.9944884726378690	0.009622286536343940	0.01764271086987170	0.01246650310935930
0.9933754870880600	0.9928725616036900	0.9948564072251310	0.014347878300249700	0.012423866574411300	0.010171308727792600
0.9935399591362910	0.9918072844886850	0.9948187029359080	0.013323131381189400	0.019053642269593100	0.010406526230635500
0.9934557843006220	0.9927020062345250	0.9941174543516200	0.01384759850549580	0.013485807602940500	0.014780108431248800
0.9928605276199710	0.99229079657281	0.9961103910240570	0.017555243968181000	0.016045389401683500	0.0023423918016893700
0.9946966086640500	0.9916505731582260	0.9956154567524780	0.006111807823364750	0.020028360066176200	0.005433548621107620
0.9922767044090050	0.9918523917573240	0.9946338995089880	0.021189533991972400	0.01877305293951010	0.01155942957826850
0.9949274777169480	0.993423987109445	0.9954413887882570	0.0046714227931847800	0.00898928901607777	0.006520346175558210
0.9928323348127850	0.9911318662528990	0.9948626983114520	0.01773080620203530	0.02325342041066480	0.010132032709965400
0.9932240829519280	0.9919172688608480	0.9941080706954760	0.015291068430758800	0.018369486681312500	0.014838644308578500
0.9944338616553400	0.9933145035603370	0.9960600660206930	0.007750680841792040	0.009671365040389760	0.0026567695007577000
0.9925463630549450	0.9917374013081370	0.9943030617656260	0.019511178711132000	0.019488305616883200	0.013622829015970200
0.9927721415935080	0.9910906655646670	0.9961761970949930	0.018105586443583200	0.02350952747317670	0.0019312836217578200
0.9945566783047980	0.9916100783204000	0.9948584078547050	0.006984676659842000	0.020280194050110300	0.01015881570860150
0.9947053011367930	0.9916406236475650	0.9967274487476760	0.00605757773956047	0.020090217546763300	-0.0015136595509750200
0.9940489403096580	0.9913241634124750	0.9950278856718640	0.01015084365929390	0.022058010934563200	0.009101298551192190
0.9933738654315270	0.991342375990723	0.9961891032061060	0.01435797966563500	0.021944760459868900	0.0018506466981260200
0.9941425333078680	0.9917832930298300	0.9950517358792220	0.009567332473724440	0.019202885009626800	0.008952455673866060
0.9931294849023000	0.991434310376166	0.9946591289358410	0.01588029074588060	0.02137316398129520	0.011402052736124900
0.9930905903206420	0.9929428634238050	0.9951182492665980	0.016122527851788500	0.0119861003501648	0.008537378950130770
0.9947761777529510	0.9911153417600860	0.9947923291993090	0.005615404123869720	0.023356143259833200	0.010571083093936300
0.9937349134842680	0.9916580760798340	0.9967491319664530	0.012108242065776500	0.01998167234572180	-0.0016492118790599100
0.9930376395846920	0.9911306557301330	0.9963092129586780	0.016452314090394600	0.02326097062128160	0.0011002029541315300
0.9942941733969880	0.991319120519715	0.9959636129527940	0.008621792913904540	0.022089374163318500	0.0032592543803494600
0.9923814028746000	0.9919879785577620	0.9954419376890720	0.02053792898788070	0.01792959636852230	0.006516924344431750
0.9937899218715570	0.9921677080634710	0.9960165479321010	0.011765402891751400	0.01681132936297780	0.002928603493427890
0.9928977447649450	0.9914052507529910	0.9949071838566890	0.017323499624382400	0.021553865426021800	0.009854486241530570
0.9946761200261460	0.991725072173205	0.9949901375217360	0.006239628415706700	0.01956498879042050	0.009336859537376080
0.994432411298456	0.9901360925062150	0.993847294848924	0.007759745760757500	0.029440006677246900	0.016464252050198200
0.9926530002214590	0.9918344695380450	0.9934913899630530	0.01884735177223980	0.0188845454909292	0.018682188467566500
0.9929063136204330	0.9923023415192600	0.9941062935887670	0.017270130338556100	0.01597354248229180	0.01484970126659160
0.9937516404996160	0.992035075149383	0.9952627633895600	0.012003994421438800	0.017636596835610000	0.0076353840193366200
0.9930534629594640	0.9919369284774980	0.9949821947463690	0.01635376509886360	0.0182471846958691	0.009386431609613150
0.9936166015388210	0.9916459325781710	0.9955940004520660	0.012845556575754700	0.02005720836654740	0.0055675298885250900
0.9919095970083760	0.9934324352749290	0.994143398147946	0.023473640398087300	0.008936648584135110	0.014618379495023200
0.9937636171574840	0.9907099012178520	0.9950498243847570	0.011929347647406300	0.025875783363533600	0.00896438118733561
0.9931659501283560	0.9910831598605770	0.9944129351267510	0.01565316629155720	0.02355619099637000	0.012937626429116800
0.9924396864591190	0.9916207274345380	0.9952148467502620	0.02017519761742570	0.020213940376118800	0.007934477862431240
0.9938514754878820	0.9916389069915980	0.9958319226007520	0.011381753590508700	0.020100891835871900	0.004081791628207970
0.9940163632408270	0.9922628789823530	0.9943888143702630	0.010353931951009500	0.01621911651983290	0.013088053753832000
0.9942131348794040	0.9920859376550570	0.9945896826777420	0.009127137425287910	0.017320130576890900	0.011835262936866100
0.9929922980690370	0.9929715654143160	0.9946239987795220	0.016734689113323200	0.011807371076227000	0.011621189027191100
0.9937364818238250	0.9930593634458930	0.9945098397431160	0.012098467916154200	0.011260574370002900	0.012333262426436500
0.9931559641393260	0.9916582398228250	0.9938388346980770	0.01571536487477550	0.019980664345232500	0.016516991101903700
0.9932976687017980	0.9909903012147560	0.9951640997856240	0.014832668575369200	0.02413333675087020	0.008251211398105870
0.9932317427581550	0.9914635450712990	0.9951629424027230	0.015243330921720600	0.021191395515140600	0.00825843329773513
0.9932339340589520	0.991686207949751	0.9940985495459890	0.015229685572488100	0.01980671522885840	0.014897975226190900
0.9943125695524790	0.9909536003454490	0.9941136382815880	0.008507080583487950	0.024361414642748400	0.014803920149884000
0.9938406789625460	0.9906272680485240	0.9961328707909040	0.01144904980267930	0.026389177662673100	0.0022019614050231700
0.9932443186138550	0.9908766729186230	0.994315422461111	0.015164998734163600	0.024839496163226400	0.013545729425557400
0.9953908075830730	0.9922317945974190	0.9964830751456580	0.0017796799564545600	0.01641255526024960	1.37279596270062E-05
0.993411647827437	0.9902183391234400	0.9961788515101170	0.014122594319913000	0.028929243445629600	0.0019146899078755200
0.992817890841487	0.9914298829372760	0.9942255286696630	0.017820725215464200	0.02140070340446440	0.014106279197488200
0.9928691708516530	0.9925703454677400	0.9941578074437530	0.017501436139353900	0.014305440017489900	0.014528539587051100
0.9939559913667080	0.9913728788566610	0.996458625027626	0.010730264243603200	0.02175514344580780	0.00016652304945647700
0.994867025569349	0.9910431920983590	0.9961685636563090	0.005048608714843850	0.023804606743264400	0.0019789644480190600
0.9943554264450300	0.9911433046897180	0.9950101553218990	0.008239850234988460	0.023182328976275600	0.009211941406891220
0.9933459957005680	0.9910469630726970	0.9956389800130520	0.01453162168137490	0.023781144229352600	0.005286674569360700
0.9943029921810180	0.9930997621297720	0.9944457851007460	0.008566830596878790	0.011008970505363600	0.012732762380711600
0.9941671982353800	0.992412076531283	0.9953603058123310	0.009413555271621300	0.015290567551307600	0.007026519349953940
0.9940621230529240	0.9919082671006500	0.9954194579310970	0.010068644990611600	0.018425512627834300	0.0066572697779622500
0.9945133701021080	0.9909165021176290	0.9971129896256050	0.0072547947560300800	0.024591971902356500	-0.0039241408557175200
0.9932324889508020	0.9911005127384290	0.995520430589265	0.015238685190289500	0.023448335290902600	0.006026870837953140
0.9920635450133770	0.9932166824607170	0.9962988907385790	0.022515899177212000	0.010280727480143700	0.00116468727297565
0.9936401462385760	0.9922811096046620	0.9965864408647470	0.012698832148627400	0.016105659789667200	-0.0006322819927989610
0.9936356112830300	0.9905026642981230	0.9944300884017920	0.012727095803474200	0.02716327109677950	0.012830666226601800
0.9931567186161660	0.9910709062417020	0.9938739044727970	0.015710667971648000	0.023632348892105000	0.016298382818339900
0.9933728053120200	0.9923939529027010	0.9945349294144140	0.01436457933129940	0.015403374213244700	0.012176751926033300
0.992661331258312	0.9914477919852600	0.9946601008302200	0.018795486576047500	0.021289340397895600	0.011395999933325100
0.9918318137166660	0.9923114557611250	0.9949670163013670	0.0239575081202554	0.015916820795992000	0.009481131497653590
0.9930871888165670	0.9911614388489850	0.9945920988012790	0.016143729844177600	0.02306960518337130	0.011820172847112500
0.9923513552318580	0.992311063149375	0.9949101729528510	0.02072492499678240	0.015919256386327600	0.009835833960879700
0.9944069248095290	0.9919360040458100	0.9930560500507220	0.007918672090048930	0.018252944858238700	0.02139408716028340
0.9939752051193760	0.9901882991200540	0.9960093357902600	0.010610506848550300	0.029115797119456800	0.0029736488760993600
0.9939607092397050	0.9923889042538830	0.9957595063374820	0.010700864726631400	0.015434814841425100	0.0045340187708017600
0.993542691754531	0.9922496707704890	0.9945916066088640	0.013306096524732300	0.016301322915007800	0.011823245836097500
0.9926043001938520	0.9898361155355670	0.9940670605298570	0.019150541408100900	0.031302473640994500	0.01509431448548760
0.9934046158490380	0.9927608080386990	0.9954464861365910	0.014166398981696500	0.013119721385854100	0.006488519441194030
0.9951857556967300	0.9910788921631540	0.994976297044497	0.003059618076670560	0.02358269659611570	0.009423226662543450
0.9935951669805490	0.9917583019042200	0.9946838417476900	0.01297911995001640	0.019358318664833600	0.011247881348751900
0.9930982627078190	0.9931740276836610	0.9939284762572540	0.016074735230063500	0.010546398807396800	0.015958227294313200
0.9942570388030440	0.9923223049582520	0.9966683431194470	0.008853361452436960	0.015849305529425000	-0.001144210666738870
0.9935495516785110	0.992153880225188	0.9950802311342590	0.013263362908582500	0.016897383267612400	0.008774625288907700
0.9931276161025180	0.9923734664523400	0.99486500457131	0.015891931372107400	0.015530908970734100	0.01011767168580960
0.9942499545640330	0.992262236020453	0.995126067308829	0.008897542680085130	0.016223126703553900	0.008488588858775700
0.9940671360371240	0.9920633254029650	0.9940321388890860	0.01003739102267170	0.017460829332969200	0.015312003918449900
0.9942981767899100	0.9928805799395290	0.9940673230259730	0.008596852149780290	0.012373945006271000	0.015092650346989400
0.9939806059513870	0.9919769930731920	0.9953540679909130	0.01057682935915430	0.017997943390801800	0.007065469799965530
0.9947243625183380	0.9910233753540550	0.9943868917016770	0.005938687664773840	0.023927773472257400	0.013100041861812700
0.99426943213355	0.9916415487305290	0.9954858493726080	0.008776091004515890	0.020084471120936700	0.006242790911862980
0.9932672084683200	0.9913929681601000	0.9946889166587840	0.0150224107071806	0.021630250055569600	0.011216231172736500
0.9921569073365430	0.9934807307237760	0.9940040248050630	0.021934975838904500	0.008635733025234150	0.015487275588171700
0.9936322864512550	0.9927424770511340	0.9940083873631950	0.012747813074585400	0.01323383924119980	0.015460081771177800
0.9923451837777570	0.9904126849279850	0.9946921478530080	0.02076334858031330	0.0277221948390664	0.011196079702660000
0.9934564636484650	0.9918975530153510	0.9950896661068020	0.013843382890224700	0.018492145461348200	0.008715759305116700
0.9950797039642110	0.9930892066362430	0.9966959610391650	0.003721492763346500	0.01107472323424740	-0.0013168340176287200
0.9948313218147480	0.9923847582962760	0.9946994089012040	0.005271370925838220	0.015460605607786200	0.011150774983703000
0.9929841664314170	0.9933187111128310	0.9953377192691760	0.016785345814140300	0.009645143512789860	0.007167524974665550
0.9937103651562750	0.9911647128595140	0.9942727073705590	0.012261238497302500	0.023049237987745000	0.013812092308500800
0.9938385003880760	0.9924937553958450	0.9963431671310910	0.011462632796746700	0.01478219187506640	0.0008880165047911400
0.9936795525301770	0.9927118498196460	0.9955611087641870	0.012453246552741600	0.01342453400433710	0.0057728967514450000
0.9934248202045830	0.9911710153828020	0.9950332484482170	0.014040534182028100	0.023010077413201300	0.009067818905034440
0.9932458716543530	0.9915378836746470	0.9935006191519230	0.015155331654831900	0.02072912688210310	0.018624712504264600
0.9924295473149320	0.992266135177657	0.993952288655744	0.020238289510398000	0.01619885200878360	0.01580977549655480
0.9924562951412330	0.9925159950469160	0.995089341038496	0.020071817467864400	0.014643769857163500	0.008717785012060380
0.9922276809911010	0.9910973366553240	0.9949318926159280	0.021494594855802300	0.023468069196713500	0.009700299411374390
0.9930113951078920	0.9919750887802240	0.9944987797077210	0.016615763545712800	0.018009776729002900	0.012402231224116600
0.9922654747029610	0.9918603441011890	0.9947165918085070	0.021259391654353200	0.018723594253436700	0.011043572585666600
0.9930300558735020	0.9929143294805690	0.9946979688031030	0.01649952760100430	0.012163778240378500	0.011159755226370800
0.9940523900891670	0.9915527155633860	0.9943443300863240	0.010129342409596100	0.020636902870823000	0.013365470669485700
0.9912587971927300	0.9911729070729400	0.994527200066246	0.02752083444431310	0.02299830771359070	0.012224987075198600
0.9943580304120150	0.9920419624730670	0.9961537570017950	0.00822359598532739	0.01759373964458840	0.002071460207617670
0.9937580997232340	0.9915586446772410	0.9948072419359320	0.011963740012063000	0.020600033400973900	0.01047804843512420
0.993165655133411	0.992129618087249	0.9952887757343660	0.015654997703614300	0.017048347196024800	0.007473031613012000
0.9942801155223550	0.9914679784629970	0.9942096147177220	0.008709460185893350	0.02116382796005290	0.014205516073617800
0.9931641931444540	0.9907282725374080	0.9945976954227320	0.015664107360223000	0.025761638639557700	0.011785256996544100
0.993501235624054	0.9920948835682680	0.9955026016225440	0.013564398293225000	0.017264474179494900	0.0061381747718306400
0.992747374075187	0.9913998706475020	0.9950270374087910	0.01825979646178360	0.021587314677836500	0.009106598464999200
0.993148912956927	0.992422203290191	0.9942456060896390	0.01575928292067760	0.01522756831534140	0.013981086601351000
0.99476243995473	0.9912961742692600	0.9936067580222880	0.005701128383008520	0.02223201191674980	0.017963333254958100
0.9930141968372910	0.9905735876879180	0.995513930285215	0.016598317713107500	0.026722674630381500	0.006067460278104770
0.9939226857216750	0.9908393999472930	0.9952145292992250	0.010937882772647300	0.025071103385913700	0.007936456397379770
0.9935930493579900	0.9917883125924680	0.9955346516771260	0.012992314645070500	0.019171655681346100	0.005938089562371060
0.9926146922651090	0.9903665761577590	0.9942515698974800	0.01908581768304470	0.028008586575200000	0.013943921407466100
0.9932378214268520	0.9901126231363140	0.995445660687663	0.015205480154544000	0.029585717918333300	0.006493672048887770
0.9926078549131540	0.9920809948854570	0.995138631571526	0.019128385867181000	0.01735088736838560	0.00841016277762483
0.993831826805556	0.9906975686947120	0.9943198134325620	0.011504228511149100	0.025952401459909300	0.013518371852559300
0.9932444028072690	0.9918504352818800	0.9951309294442960	0.015164486386769500	0.018785227514205400	0.0084582369871171
0.9953445368728830	0.99173193967322	0.9951432564317580	0.0020685251888937300	0.01952228274117640	0.008381287574904540
0.9934535781234600	0.9922090843714140	0.9950439726838080	0.013861370154910700	0.01655386867925110	0.009000905516314100
0.9928310413536160	0.9930611557567490	0.9947209427242940	0.017738859140047400	0.011249447893385800	0.011016444298055300
0.9949988984420380	0.991611202109213	0.994490518446854	0.004225749386631690	0.020273187712321700	0.012453762131117400
0.99424824170706	0.992697551282612	0.9958936059219440	0.008908212461471130	0.013513556979078900	0.0036965167681861500
0.9929557352035610	0.9908035123553710	0.9949823100763330	0.01696239058942560	0.02529412216810360	0.00938568699897073
0.9938819650668420	0.9932586066370660	0.9940452810145380	0.011191716104572100	0.010019566308986800	0.015230082415594400
0.9918384319662970	0.9942621647468370	0.9949723396540530	0.023916341491162300	0.0037649675111077900	0.00944791933820879
0.9935854059769620	0.9921065827984350	0.9947052312998100	0.013039950833826900	0.01719167574029960	0.01111447033002860
0.993156426522889	0.9914084435812350	0.995224950839315	0.01571247196538020	0.0215340297838143	0.007871415133676450
0.9939136236396400	0.9924314104961760	0.993401529765098	0.010994375455310700	0.015170251505835700	0.019242064569164700
0.9949666624410370	0.9933735172442140	0.9950893391626230	0.004426903603831070	0.0093036998912715	0.008717784328028050
0.9936570319004470	0.9916798828139460	0.9954539887324120	0.012593608640690500	0.01984605564256350	0.006441687725520370
0.9937530492341710	0.9926689430234740	0.9961914036324580	0.01199519769544320	0.013691643452114000	0.0018362608776018200
0.9928834793824340	0.9921509819820690	0.9947229061098930	0.01741233064000500	0.016915421765385200	0.01100418949009650
0.9946101632595550	0.9909200757701760	0.9949243114816130	0.006651067134891400	0.024569749409288200	0.009747605927058400
0.993801643194376	0.993485147151517	0.9945866677651130	0.01169234082095960	0.00860820696713848	0.011854045379654300
0.9931057319340600	0.9924171306548600	0.9960846354783940	0.016028228789333500	0.015259116930313300	0.0025032848294678900
0.9948770207015930	0.9913953189438760	0.9954277330365290	0.0049862513421564600	0.021615610967589300	0.006605602659376300
0.9923786203234650	0.9902876469543800	0.9946779374567860	0.02055525801049280	0.02849880202830460	0.011284712256250100
0.9937017430920680	0.9934649135611630	0.9948657730230610	0.01231497315426960	0.008734280533253290	0.010112856730815700
0.9933493416499760	0.9917951113011260	0.9958008187970930	0.014510771961239600	0.019129357793877200	0.004276027873504510
0.9920469405084830	0.9928552425117890	0.9939986437864710	0.02261920272582610	0.012531718287464900	0.015520820622827400
0.9927366891189390	0.9905154394335650	0.9940901444319170	0.018326326965578900	0.02708390449512940	0.014950380098973800
0.9935496315743690	0.993516458135814	0.9952610503053410	0.013262868291566100	0.008413129903584810	0.007646101554939530
0.9935293449387040	0.9910414661334880	0.9935553564981000	0.013389259399325800	0.023815320622868700	0.018283635596203100
0.9943838777382890	0.9918539575966780	0.9953582507836540	0.0080624162097109	0.0187633313099145	0.007039344069010490
0.9926927405224150	0.991002951491276	0.9952509941989080	0.018599957335966200	0.02405471028150110	0.007708850826610020
0.9934221757950560	0.9926718142205220	0.9962051478468450	0.014056988548386700	0.013673802416785100	0.0017503965568122000
0.9950936087426650	0.9915126902737400	0.9954150673845570	0.0036347102257602700	0.02088580772982480	0.006684678431073420
0.9939749238327030	0.9911600190632250	0.9950985769658640	0.010612258216320000	0.02307842115740480	0.008660143478413780
0.9934153772434410	0.9920763277649900	0.9962636517439410	0.014099357710222300	0.017379902366237600	0.0013848597868755300
0.993143561376172	0.9921248717089350	0.9960263522228000	0.015792628396949000	0.017077896968617500	0.0028673729118764900
0.9932714980790690	0.992021585527183	0.9942304127642750	0.01499570235811360	0.017720511865330200	0.014075838344714900
0.9933728382846430	0.9925676670521700	0.9939840792061250	0.01436437958937000	0.014322132974623000	0.015611626737439600
0.992970046033076	0.9927856882986210	0.9956401573899790	0.016873264880775000	0.012964806067109500	0.005279309804071800
0.992920978157281	0.9904820740620760	0.9954903901843120	0.01717882509165770	0.02729116381439300	0.0062144394418927600
0.9932846980295710	0.9917172285067180	0.9940543170212450	0.014913480932253200	0.01961378744941750	0.01517375082061500
0.9934391569930840	0.9914934330963400	0.996483885287042	0.013951206077524900	0.021005549006753800	8.66725542263656E-06
0.9933648532843720	0.9926635452278160	0.9963472450039140	0.01441411059373470	0.013725256158618700	0.0008625569620125070
0.994748575726725	0.9913436618066920	0.9964051186795770	0.0057876081557258300	0.021936777326059900	0.0005009061457858490
0.9952114253019780	0.9917975718947770	0.9956086980922010	0.002899388482333510	0.019114059883308200	0.005475733591932360
0.9937568972224540	0.9904879374847680	0.9962930811751120	0.011971246722039000	0.02725475306141070	0.0012010002700799900
0.993269507060594	0.9912230938218990	0.995113653315564	0.015008095651626300	0.02268635681996670	0.008566050498099810
0.9954867302746210	0.9922171069678820	0.9940272360470080	0.0011808399515668000	0.01650393314681340	0.015342567927411200
0.9948741658279400	0.9906809221929880	0.9938123193795080	0.005004042195444290	0.026055848543774600	0.016682262403097300
0.9928507948632640	0.9921919189575050	0.9950681873942680	0.017615849408621900	0.016660682609873800	0.008849814634390210
0.9940008874166550	0.9925989700022060	0.9958694939629320	0.01045041542868780	0.014127255458543200	0.0038471330593638000
0.9952959486210690	0.9917540029619310	0.9944329301036380	0.0023718169921856600	0.019385054194452500	0.01281294050897860
0.9932086639099590	0.9900014192582610	0.9947663525433640	0.015387103990138400	0.030276211402970000	0.010733144809794100
0.9930439405587430	0.9914818585785990	0.9947709209491880	0.016413076619683700	0.02107751256112300	0.01070464655909160
0.9938400784036620	0.9906894973953570	0.9948653186613950	0.01145279119337560	0.026002553915528000	0.010115698434391900
0.9944797555006580	0.9918146809269290	0.9951114775371630	0.007464457467027210	0.019007625155820000	0.008579636367736590
0.9947661030801000	0.9927859005998050	0.994163283677704	0.005678262641854280	0.012963486932000800	0.014494387803946300
0.9929201922844340	0.9913696011760910	0.9949813462229110	0.017183706434820900	0.02177550583964750	0.0093917035288583
0.9954104558703900	0.991334176254521	0.9948890604811250	0.0016570384139144200	0.021995754881389600	0.009967557518955500
0.992694733846129	0.9916317033314820	0.994207910066322	0.018587519337617800	0.020145701913373800	0.014216149119446700
0.9929866762355420	0.9923597375032280	0.9965595602321650	0.01676970388744280	0.015616323167621300	-0.00046427255761761700
0.9931333711155390	0.9912061394976870	0.994484900348993	0.015856077836996100	0.02279175028255970	0.012488794612126100
0.9937539310420080	0.990593296305166	0.9945369413335920	0.011989715012200600	0.026600220955326600	0.01216422274615450
0.9933335470426550	0.9922110124988420	0.9950822894403400	0.014609163834586800	0.01654186122835560	0.008761777654461510
0.9932021720089620	0.992742998146707	0.9942843343264070	0.015427529299963200	0.013230607975302900	0.013739596480943
0.9930933434731360	0.9922363884856480	0.995817874224478	0.016105385691190000	0.01638395969829930	0.004169524003523680
0.9934544651707740	0.9917645787968500	0.9951259492581630	0.013855831160177700	0.01931927966919900	0.008489298821216540
0.9940974973549810	0.9920317565157120	0.9933851120168290	0.009848109140166510	0.017657239302027700	0.019344362982394600
0.9928361809480380	0.9924991376014300	0.9958850387280610	0.017706850617552700	0.014748708126411000	0.0037500438075667700
0.9941435692414390	0.9913820192624120	0.9945706173350730	0.009560880848813	0.021698304348773300	0.011954166091345900
0.9914039022553690	0.9908784238132260	0.9952374308871850	0.02661869627298410	0.02482862221577560	0.007793521052781940
0.9920367860920100	0.9919111430675200	0.9949043431049590	0.02268238149669720	0.018407592303433900	0.009872207819461480
0.9935646130332160	0.9909004916017800	0.9947367017551070	0.013169517038318600	0.024691461430638000	0.010918132716256600
0.9931757763992980	0.9921854797761490	0.9939741324281420	0.015591959619190000	0.016700764684356300	0.01567362331939210
0.9932555919281740	0.9919218594316480	0.9946351376534260	0.01509477636317040	0.018340936823015700	0.011551698998900900
0.9925981983094170	0.9911900294350750	0.9954582338081650	0.019188494534043400	0.022891881277417700	0.006415178619016460
0.9923986699509080	0.9903562373061600	0.9950035364014330	0.020430459115345100	0.028072815839001200	0.009253252651512660
0.9935766057926020	0.990058819230398	0.9948624995428010	0.013094770606252000	0.02991982324532300	0.010133281209557500
0.9925315607750960	0.9909847354740090	0.9938000124384000	0.019603317781746100	0.024167912245613800	0.01675895829177070
0.9936729015881800	0.9929766883325280	0.9943212634038570	0.01249470939673870	0.011775472585328200	0.013509306881255200
0.9923133616275370	0.9915618201442140	0.9934102130589420	0.020961391646695400	0.02058028452004710	0.019187979177661000
0.9937013746753150	0.9919943129576760	0.9952034707743460	0.012317270725640800	0.01789018044385630	0.008005478138088420
0.9947652968276100	0.9925273394814070	0.99520031914442	0.005683291914890260	0.014573144980637200	0.008025155043697640
0.993777443351352	0.9918809955543150	0.9962710368329470	0.01184318435318130	0.018595130288094100	0.0013387311146945200
0.9935128850519590	0.9932837936009990	0.9960178237762020	0.013491836794998300	0.009862670221982420	0.0029206386016621400
0.9933002995741620	0.9914307719985650	0.9941211990645410	0.014816285826048700	0.021395177841888200	0.014756777540878700
0.9942988816229860	0.9922867888144970	0.9946386911960570	0.008592445522033020	0.016070332119166800	0.01152955414611140
0.9920987832739920	0.9924643578860220	0.9946862613318530	0.02229662412530470	0.014965182201534500	0.011232794067497500
0.9946344578013330	0.9913579150031510	0.9962451090566500	0.006499503581099990	0.021848178409687900	0.0015007224386134000
0.9942987385399440	0.9937226580964840	0.994612219335209	0.008593348120460540	0.007128187072651170	0.011694662435661400
0.9925865943439230	0.9928937492826920	0.9951682502200440	0.019260732018710100	0.012291939102088700	0.008225296753661820
0.99197078015983	0.992561609911208	0.9960637737496640	0.023093032716120100	0.01435983279474590	0.0026336058183278100
0.9940297519621840	0.9923356435817520	0.9947072155392290	0.010270465806892000	0.015766286599736500	0.011102079994380500
0.9948176443418270	0.9919013828224300	0.994672985826811	0.005356697796394260	0.018468300805069900	0.011315595927402500
0.992895207269759	0.9911800650571720	0.9954324879126280	0.017339298933752700	0.02295382792193730	0.0065758976737433300
0.9939011223451310	0.9912223164962240	0.9952115265714100	0.011072313216562400	0.022691177135892600	0.00795520174633783
0.9939657191368580	0.9922829665876240	0.9950757128527710	0.01066964328948710	0.016094120300644100	0.008802828103804340
0.992347515493306	0.9912962118196540	0.9954224583711540	0.020748837379057900	0.022231776364031000	0.006638527650288050
0.992990254326074	0.9907406646729560	0.9950621867411460	0.016747418275340400	0.025684620898457200	0.0088872444273329
0.9939824507070930	0.9899807269015660	0.9948742840203280	0.010565337382691100	0.030404684475094000	0.010059762903784800
0.9942260558179750	0.992347802313707	0.9942067950902130	0.009046572239054510	0.01569061079927050	0.014223111303924500
0.9944635912629500	0.9920622172115840	0.9948018036994780	0.007565259507620800	0.0174677240206524	0.010511977472212400
0.9938534690679650	0.9937507876743330	0.9946306135947390	0.011369329962725800	0.0069528682420262	0.011579932429476400
0.9946381688764250	0.9911350278278280	0.9960912470123680	0.006476368314831040	0.023233784557616900	0.002461979971563400
0.9938776235263290	0.9923019988999930	0.9958443339304430	0.011218774251674100	0.0159756726285829	0.004004265571771190
0.9943239066527600	0.9908881938199400	0.9954560010167370	0.008436404450593260	0.02476790585922340	0.006429116230590960
0.9930672324928440	0.9918378934990770	0.9940879573205110	0.016267987379985500	0.018863239773888200	0.01496403269570220
0.9921714264127860	0.9934047296998330	0.9943641150573820	0.021844644376107700	0.009109273750451030	0.013242101992552000
0.9933542118428730	0.9914428811658060	0.9937700128483380	0.01448042900011690	0.021319868793678000	0.016945938058723600
0.9925537783621600	0.9920493167609500	0.9952619107892310	0.01946503025409780	0.017547987153113700	0.007640736690669250
0.9934286817165000	0.9915271648509690	0.9955777220599930	0.014016480212465600	0.02079578629734500	0.005669172043631990
0.9941617516601890	0.9920698129569500	0.9956122667549310	0.009447496488872700	0.01742046871069350	0.00545347530259155
0.9935309728354830	0.9917557008296840	0.9946572763000230	0.013379119921833900	0.019374490368546800	0.01141361731256660
0.9933319137635650	0.9926014605913470	0.9931540224964260	0.014619344088815500	0.014111767867506600	0.020783889424243500
0.9928621269319960	0.9931617533831340	0.9942479128268630	0.017545286952143400	0.010622853423719300	0.01396670591990370
0.9926450849732250	0.992910375418635	0.9952576698992840	0.01889662138897200	0.012188429137919300	0.007667195535642800
0.9927026300973800	0.9917683079907300	0.9963631645182710	0.018538373487536800	0.019296070568106900	0.000763060451422359
0.993394186492001	0.9910742520987540	0.9940872365620450	0.014231382302902300	0.023611531780564900	0.014968527831384800
0.9926570974128380	0.9918357580649780	0.9956372737429830	0.018821836288394400	0.018876530003128400	0.005297331389748090
0.9933610929208730	0.991162476038535	0.9947678041673790	0.014437555195778000	0.023063157592011300	0.010724109140330800
0.9926165957399850	0.9905264716837360	0.9951258103863440	0.019073969069578300	0.02701538437161560	0.008490178033429530
0.9927827450991590	0.9917053832406960	0.9949776926923150	0.018039576501415400	0.019687464754696900	0.0094145069660072
0.9932349937496580	0.99150756136879	0.9947513729832830	0.015223093091132200	0.020917681166503600	0.010826598398434500
0.9930596906771880	0.9923501885463000	0.9943171569984810	0.016314961818922500	0.015675763650259800	0.013534906603024700
0.9922348887131640	0.9929872902855570	0.9942710292134340	0.02144975300649040	0.011709444484187200	0.01382256238080470
0.99354989421187	0.9913592915027800	0.9962959829953890	0.013261224047921500	0.021839592556879700	0.0011828576667470700
0.9927284491595270	0.9914945756424570	0.9953415549037020	0.018377609838824300	0.020998443031179500	0.007143587325861970
0.9926021425035730	0.991802332255652	0.9949984148584790	0.019163953629549000	0.019084447469647900	0.00928520768661953
0.9935781887887370	0.9914422376254620	0.9959372046515990	0.01308492735971650	0.021323883137843000	0.003424215301684490
0.9937720408327870	0.9915537031953140	0.9942367364767560	0.011876850871985400	0.020630760295841800	0.01403639569461160
0.9956131188350760	0.9932581152375660	0.993990091073985	0.0003916916854731480	0.010022620415210300	0.015574145598693200
0.9938068458937190	0.991939622982393	0.9951498515727090	0.011659931455187000	0.018230417159219200	0.008340131987602550
0.9945101710388150	0.9908227153292900	0.9952496132340610	0.007274766532432210	0.025174796786167300	0.007717484287495390
0.9923539420936260	0.9907808638601910	0.9955630566942330	0.02070884266189560	0.02543484772883830	0.005760738216213920
0.9930477310011380	0.9914783963100230	0.9942312357223660	0.01638947408631630	0.021099049691748300	0.014070687798216900
0.9931222541070000	0.9926475514873500	0.9943839269865830	0.01592530933139690	0.013824818930537600	0.013118533821175400
0.9925416369571580	0.992141670260654	0.9934861481696800	0.019540592599542900	0.01697335913697940	0.01871486592826580
0.9932171467753140	0.9923251230256100	0.9949921659571120	0.015334249666315200	0.015831775079541400	0.009324190791300290
0.9934079968643110	0.9919205359250030	0.9943909708342390	0.01414535276538140	0.01834916102208860	0.01307459378530300
0.9924208822452510	0.9918058844856880	0.9943051709925450	0.02029221812635980	0.01906234135768600	0.013609679885681300
0.9944794831490710	0.9906001224921950	0.9946885756066200	0.007466150020763140	0.026557830121961600	0.011218357138396100
0.9935127051982590	0.9935784360265850	0.9957967222385510	0.013492944730299800	0.008026941939220880	0.004301625054223370
0.9928207154493690	0.9919726748022390	0.9948327129004830	0.017803135457850800	0.018024801084113900	0.010319132593645700
0.9948383529448160	0.9915420478899650	0.9953276499904790	0.0052275111965173900	0.020703243268735500	0.007230368896054660
0.9926582040684620	0.9914297052184310	0.9958548366449180	0.0188149463298275	0.02140180255849290	0.0039386769015087000
0.9939271257113040	0.9928892220339200	0.9959235390269760	0.010910216133581300	0.012320147506537500	0.003509569426762630
0.9928343360541640	0.9902181625392270	0.9959745181008390	0.017718344927417700	0.02893033553964380	0.0031911488188380400
0.9925335917894260	0.9901360948167870	0.995231718433908	0.019590663326113200	0.029439978041050400	0.007829167607725880
0.9936907862497020	0.9899961827322940	0.9953228880720390	0.012383251393059900	0.030308734811543300	0.0072601088981305200
0.9944651163841380	0.9913966293072600	0.9966581069578850	0.0075557567167794900	0.021607477886041100	-0.0010802241250112900
0.9933339759198090	0.9917177025134030	0.9959257643672090	0.014606503649524100	0.019610845650736800	0.0034956710526390800
0.9941316348761000	0.9919283429369690	0.9947914546013050	0.009635284069070540	0.018300587014595500	0.010576546665594100
0.9926460046934940	0.9911342670160080	0.9975861275695	0.0188908887596391	0.02323851467684530	-0.006883609333225250
0.9924656626786040	0.991278019824206	0.9946103596372010	0.020013501636347000	0.022344907367820400	0.011706255365759600
0.9938758638322400	0.9915899486181800	0.9940771449958200	0.01122972645090440	0.020405363927139900	0.015031427793338600
0.9942610023050650	0.9906578094375110	0.9957571660505670	0.008828650449592770	0.02619944896150260	0.004548665144892950
0.9934614279980870	0.9927865509128740	0.9956993660853000	0.013812441630797000	0.012959442490769200	0.004909600483720660
0.9931857042223150	0.9929581824174000	0.9939590316084720	0.015530115411821700	0.011890719405260200	0.01576777307907780
0.9951009586779980	0.991767177979886	0.9942743793841320	0.0035888255358131700	0.019303081368028300	0.013801684911600600
0.9935637048793400	0.9931568903175470	0.9957773624817370	0.013175163599505100	0.010653166292119800	0.0044225360872108500
0.9922044419892280	0.9922729495345230	0.9954310901784790	0.021639205053461800	0.016156441858364200	0.006584653513485560
0.9938166611058120	0.9916580592458960	0.9955488918984740	0.01159875870015490	0.019981789019506900	0.005849180813418990
0.9928664082681300	0.9929046150130800	0.9952781150322250	0.017518618311280400	0.012224298431394600	0.007539588333318440
0.9936156792454450	0.9907116999345050	0.9950928487841070	0.012851295152725000	0.025864603505862900	0.008695898982692210
0.9937499488452170	0.9909293049259360	0.9958861151290790	0.012014551851109000	0.02451241804895500	0.0037433259303823400
0.9939773219660870	0.9925802614721790	0.9951205064401150	0.010597310604960500	0.01424372202468380	0.008523278796977140
0.9920985014408420	0.9919539308561290	0.9941882698126890	0.022298404780099400	0.018141395480463000	0.014338606988111000
0.993396825255802	0.9927854552330800	0.9954384119041110	0.014214944140383300	0.01296624273468030	0.00653893421947503
0.9926513010593670	0.9915179586313750	0.9951322365400910	0.018857911456559300	0.020853036370871800	0.00845007678611961
0.9935143185273070	0.991089139170831	0.9951519333491850	0.013482885024425900	0.023519022934736	0.00832714822962328
0.994536855427576	0.9923842311913520	0.9942391424741700	0.007108315595874190	0.0154638969617227	0.014021404912437400
0.9939519310245150	0.9933887019262810	0.9944511277754520	0.010755584686572600	0.009209111582123280	0.012699449438327200
0.9939383312077460	0.9903578479283560	0.9960365717500660	0.010840369484516500	0.028062810234214400	0.00280353550740697
0.9937720073325740	0.9923341598175920	0.9931358672868590	0.011877070815028200	0.015775519492790500	0.02089696284519480
0.9936233594746190	0.9918637735011590	0.994471540067537	0.01280344837573660	0.018702265918072500	0.01257212338492560
0.9932522197208710	0.9911227708100320	0.9955901089219350	0.015115796709913100	0.023309957988026500	0.005591811158486680
0.9935104218652470	0.9909298418472960	0.9952583714800370	0.013507183949147600	0.024509078137048400	0.007662826656707110
0.9935275049807180	0.9914174023713650	0.9956113126170170	0.013400737763049100	0.021478299416944000	0.005459425338953160
0.9950610395475380	0.9913852991409580	0.9949286779115370	0.0038379506288402100	0.02167791476238150	0.009720370472433050
0.9937709513469450	0.9923191609639210	0.9945763849491170	0.011883648005647300	0.015868855768892600	0.011918196726433900
0.992683285239136	0.9914826501552740	0.9944116815933650	0.01865880992188650	0.021072587220611900	0.01294546762514300
0.994644770544554	0.9915577057499850	0.9960782086256360	0.00643518074133682	0.02060586050226080	0.0025434526608693
0.9942432094322110	0.9915604118883720	0.9952749768689680	0.008939602498158130	0.020589053256532000	0.007559164560731630
0.9931990134080580	0.9905636100474520	0.9945394217007910	0.015447214616675300	0.0267846566571664	0.01214874848781480
0.9917739365300040	0.993470752900894	0.9939835897228760	0.024317510162969300	0.008697915804884390	0.015614680347972500
0.9944518421349080	0.9918973185632930	0.9939804555607680	0.0076385465719151000	0.018493595941587900	0.01563423551588480
0.9940362789116900	0.991376863987245	0.9950245810781560	0.010229771175906400	0.021730363627702400	0.009121903443960310
0.992952136499973	0.992421665253771	0.9942507263292910	0.01698479984057430	0.01523090236122220	0.013949152814784100
0.9920469308639370	0.991295113221395	0.9948018076949400	0.02261925676061780	0.022238611798535000	0.010511942550827600
0.9920449501435790	0.9920134241355240	0.9953087392643250	0.022631585070300100	0.017771284164756100	0.00734841215272771
0.9948578728301500	0.9907437290838890	0.9965935953097310	0.005105703829722570	0.025665605337459600	-0.000676993555215449
0.9940932513812300	0.992127382313825	0.9945776074048810	0.009874596410282220	0.017062276869250300	0.01191057459373830
0.9943269167580930	0.992726578297655	0.9947845882583080	0.008417620743952440	0.013332816425844700	0.010619382874808400
0.9940591745463770	0.9922231296160980	0.9954693943127020	0.010087035670218900	0.016466475877540700	0.0063455275778253
0.994726592822965	0.9911877753437120	0.9934666685876220	0.005924748790305320	0.022905894963553600	0.018836226924179200
0.9933446705267220	0.9918781671281030	0.994802054607994	0.014539866308833600	0.018612735549477000	0.01051039283049840
0.9925644233688720	0.9912566453870620	0.9953213351794570	0.019398755903091000	0.022477769872005800	0.00726980132954449
0.9930112917616920	0.9910797742630930	0.9937839649581100	0.016616400038279700	0.023577230722919700	0.016858956781502000
0.9935996234509170	0.9930333311721020	0.9947622394962240	0.012951335466455700	0.011422716020898000	0.01075881437589650
0.9923834796179020	0.9926871661167380	0.9953710124842990	0.020525008872060000	0.013578219390093400	0.006959690217970310
0.9925852231237380	0.9917532744171700	0.9952767263844700	0.019269264514300100	0.019389584123841900	0.007548250396683360
0.9917814387063270	0.9906843627781070	0.9943576505501360	0.024270829847246600	0.026034447801871000	0.013282406768921700
0.9946991580448180	0.9904972474624320	0.9959054607058980	0.0060959028605468300	0.027196907744798300	0.003622498323274280
0.9925717962818650	0.9912328791800360	0.9941284728378750	0.019352860767651900	0.02262551102739770	0.014711427717944800
0.9937400475308140	0.9918916258042270	0.9957238865827570	0.01207623685103780	0.018529013215829200	0.004756459931761690
0.9944569638345630	0.992209625496175	0.9943677112136770	0.007606605976217680	0.01655050517669810	0.013219669554585900
0.9932852355169260	0.9922119606820960	0.9950086925890400	0.014910130198097800	0.016535972025984200	0.009221052954455190
0.9933024855450770	0.9924116884580870	0.9957177383344230	0.014802681176100700	0.01529301556333310	0.004794866716415470
0.9936419257988280	0.9911313258297460	0.9942716527262350	0.01268774978103050	0.023256798099860700	0.013818676738783500
0.9944092557799170	0.9920672255682240	0.9953941964626860	0.007904132985884350	0.017436546900431600	0.006814960068653900
0.992808267464464	0.9924494243001270	0.9949323977614060	0.017880656487496700	0.0150581295094641	0.00969715495475324
0.9934721343493530	0.9924799773038590	0.9949894417963590	0.013745721879862400	0.01486794975259650	0.009341186272241220
0.9934288185666480	0.9927702594403830	0.9947746362142780	0.014015612824364100	0.013060866797344300	0.01068147171692180
0.9939853018088050	0.9903795370451420	0.9943492599592130	0.010547567043502500	0.027928078642944500	0.01333473027041760
0.993644933042883	0.9908101744727930	0.9951860965019060	0.012668997909857500	0.02525274358186770	0.008113920301099830
0.9948509373332930	0.9916907202469660	0.9949938983969660	0.00514899208604064	0.01977864563048320	0.00931338432567174
0.9941714979833370	0.991253718074198	0.9952846166081470	0.009386736740319580	0.022495962161885100	0.007498996126299750
0.9935339020422090	0.991420753415766	0.9940440961052400	0.013360883611754500	0.021457465565507100	0.015237488300041400
0.994175007021121	0.9906997436590320	0.9950989807616760	0.009364861361659730	0.025938897504831200	0.00865762619889305
0.9933171204587060	0.9905822475735650	0.9965569913859190	0.0147114983001714	0.02666889644605320	-0.00044821049305785600
0.9932802244955810	0.9917941897015460	0.995427514050263	0.014941339076480000	0.019135092961157400	0.0066069729663041200
0.993496763842565	0.9911803907788320	0.9957658351712060	0.013592281821321500	0.022951799041745200	0.00449449945549629
0.9942047325691870	0.9907845719211670	0.9960647282398860	0.009179503731551070	0.02541181389640200	0.0026276417166192900
0.9925630267140610	0.991787975246249	0.9952324513915390	0.019407444855169300	0.019173739276333400	0.007824611233253170
0.9941322326527670	0.9918837008974170	0.9955764988736090	0.009631546583175290	0.01857830584918490	0.00567680112549937
0.9937328141515560	0.9903076751967850	0.99433341755118	0.012121330501937900	0.028374442928794000	0.013433518451021800
0.9918270922528470	0.990719745311087	0.9954744316520050	0.023986878875068900	0.025814635678130300	0.006314058486833970
0.9909343168904180	0.9911034436984290	0.994971641839964	0.029537699797341700	0.023430095931242900	0.00945228016686548
0.9940972871955800	0.9921438953539850	0.9951077301232170	0.009849419891497980	0.016959510313591700	0.008603024670251310
0.9931501501425270	0.9921411238275400	0.9949059691381150	0.01575156815123090	0.01697674103092020	0.009862054049231590
0.9937860995722160	0.9932224128904410	0.9950057464462800	0.011789235514063700	0.010245017273349700	0.009239456907304700
0.9942406038995720	0.9920448352703090	0.9944890664925480	0.00895585280952298	0.017575858685527400	0.012462815730693600
0.9926565514996670	0.991341115282773	0.9952662744034640	0.018825228082493800	0.02195262373737570	0.007613483249511230
0.9936723826075330	0.992048633056938	0.9963975937945150	0.012497942598794100	0.017552244011123800	0.0005479296247216000
0.9934532334719670	0.9910172238485130	0.9947295064729440	0.013863504330435500	0.02396600581487060	0.01096300774198900
0.9926960726845090	0.9921864361332600	0.9950710070134480	0.018579199869485200	0.016694804680251700	0.008832200096131140
0.9937115896258610	0.9926221883426870	0.9947543911402490	0.01225360811714120	0.013982711944027200	0.010807777440199400
0.9947468256462080	0.9927069258013590	0.996027134615468	0.005798520860863990	0.013455185196381300	0.0028624917456082900
0.9943035088759430	0.9906637799198220	0.9961375551206660	0.008563603316082630	0.026162338865056700	0.0021726938697079700
0.99327679575539	0.9928656754720890	0.9964770953144570	0.014962688466531800	0.012466752924044300	5.10983508273406E-05
0.993245667283159	0.9914676996768950	0.9947363967230280	0.015156608304083700	0.02116556732167670	0.010920027255205200
0.99502570223111	0.99068615758501	0.9952857776103500	0.004058489031077510	0.026023312417050200	0.0074917484359983100
0.9939343929370970	0.9934685682960350	0.9934035102121750	0.01086491076238920	0.008711524800060540	0.019229729391276300
0.9930833919765090	0.9920889467179540	0.9949726087589440	0.016167359373201500	0.01730141510512640	0.009446229702820610
0.9922097224500090	0.9935493032495960	0.9950148884339590	0.021606341111501900	0.00820847006178977	0.009182411901183650
0.9939411063903530	0.9926415898918920	0.9944494395385010	0.01082307796318080	0.01386195540387680	0.012709970373570400
0.9932995884874760	0.9909482492333320	0.9952415135961360	0.014820707571344700	0.02439468185191660	0.007768036715431960
0.9931119500290800	0.9925527703013160	0.9937633687033190	0.015989494576362100	0.014414842898900400	0.016987350529282400
0.9937705283412930	0.9936284020905690	0.9957625283890720	0.011886293400476200	0.00771558351340117	0.004515154893378140
0.994520438563716	0.9916823952688490	0.9946771924419130	0.007210711963306250	0.019830430451122900	0.011289371261117600
0.9944551348821440	0.9936313171887530	0.9961036412887100	0.007618011421612530	0.007697423258809470	0.0023845577124340200
0.9946747402062390	0.9896443120616930	0.9946995138609150	0.006248215886613800	0.0324930372049193	0.011150114144235600
0.9939443008785070	0.992444429149429	0.995268451283255	0.01080315203554730	0.015089220060282500	0.007599912591569210
0.9937257105035850	0.9918825253008920	0.995772887881158	0.012165587659378900	0.018585619013858000	0.004450466444747630
0.993039037416998	0.9910634974569470	0.995612845762869	0.01644361391091500	0.023678402930666600	0.005449875942217860
0.9931567258486240	0.9917134844174120	0.9952708299249730	0.015710607466577300	0.01963707645057400	0.0075850401483634400
0.9938562846005430	0.9910585266704090	0.9949238391285480	0.01135177059102460	0.023709278870457100	0.009750553030256390
0.9932248534618230	0.9917836419825700	0.9943087458636170	0.015286250545994400	0.01920069223288910	0.013587369739369900
0.9954960419950740	0.9913669081975210	0.9941719914482020	0.0011226904373180900	0.02179225866566940	0.014440090030028700
0.9937974583047030	0.9909255928637940	0.9955386700377700	0.011718428297288900	0.024535491587466700	0.005913001576336460
0.9941160238157680	0.9932594226406560	0.9967901027512830	0.009732623690032070	0.010014484591795300	-0.001905322624179160
0.9932332972748300	0.992137641689042	0.9947756266440250	0.015233661926419300	0.016998426937067900	0.010675287806293500
0.9932890761084850	0.9916060474149070	0.9950949251735920	0.014886209947768600	0.020305233858457800	0.00868292370068376
0.9931314860368070	0.9925197942866930	0.995722845213283	0.01586782475039240	0.014620128530812800	0.004762970244807640
0.9934061931646320	0.9914419968971810	0.9954146995889910	0.014156572834163800	0.021325362486829000	0.006686969784885830
0.9946472742414090	0.9915457961683400	0.9957385411566660	0.006419566995436920	0.020679926589228600	0.0046649533789490800
0.9923846566484520	0.9918113426064990	0.9943664535005550	0.020517677135877300	0.01902840327645730	0.013227515664028000
0.9930311432306510	0.9921693671830970	0.9947509227987930	0.01649275634823750	0.016801021580851500	0.010829388253651400
0.9926274143640740	0.9925456529275940	0.9944229377774030	0.019006611501119800	0.014459154943145000	0.012875241297103900
0.9939785875895810	0.9907962416312840	0.9946690550923510	0.010589434457110800	0.02533928553848930	0.011340123787608100
0.9949996140261170	0.9921279570043680	0.995008196065962	0.0042212982187320100	0.017058681603929500	0.00922415270849321
0.994126257989471	0.9928336706759700	0.9950955151269600	0.009668803763067740	0.012666057626048600	0.008679260480769310
0.9932195183523120	0.9921389659804830	0.9957322158236650	0.015319498256310100	0.016990168928846300	0.004704449036761230
0.9926343525256690	0.9921249317993040	0.9960636046987260	0.018963430572462300	0.017077505788405300	0.0026346606966219300
0.9943976238670670	0.9922090812027270	0.9957304804907760	0.007976697086457630	0.016553891394600000	0.00471529643878261
0.9939672982722740	0.9915487156328010	0.9957181937299720	0.01065981446028850	0.02066178144024090	0.0047920222868482800
0.9928090364661770	0.9900639087701180	0.9948126606640600	0.017875861960908100	0.02988821129308340	0.010444235767827600
0.9937620378387270	0.9915239439976880	0.9935235628611520	0.011939184003762000	0.0208158293688149	0.01848173960216280
0.9928845419679390	0.9910334124136680	0.994499570339484	0.017405715830890800	0.023865377059493900	0.012397309574516400
0.9923357413172470	0.9923044955337610	0.9947831261486270	0.020822113513170100	0.015960135698439600	0.010628495121298400
0.9938154326652070	0.9912322373830360	0.9961643775978990	0.011606403824242300	0.02262950228304640	0.0020051150414251800
0.992326046113589	0.9919756654750130	0.9939803183398170	0.02088245078295420	0.018006178608957400	0.015635075888874000
0.9934821642747030	0.9909896364116960	0.9956076410268330	0.01368325303563010	0.024137458105316900	0.005482361647520960
0.9932573277341960	0.9925570770699430	0.9941032224878920	0.015083947037420900	0.014388055505689500	0.014868859372651800
0.9927484385798460	0.9915067323212460	0.995005254396932	0.018253148913458700	0.020922850336682200	0.009242529586115370
0.992282151172929	0.9909427368957810	0.9941078428785690	0.021155624506564500	0.02442893828607360	0.014840050506327300
0.9934454693777620	0.9921596271384420	0.9932928607706000	0.013911861025250000	0.01686163718807880	0.019919055398464600
0.9932641601419040	0.9903962421205860	0.9971162051416420	0.015041409038066100	0.027824347427140100	-0.0039442523325081200
0.9932977745912250	0.9902602633812690	0.9956428940613510	0.014832006271120300	0.028668891072772400	0.005262232948763490
0.9920263950406940	0.9921575615734080	0.9949301913758500	0.022747015758227900	0.016874484257589800	0.009710920692455910
0.9930358378565040	0.9921622093036270	0.9942131652987150	0.016463547500691100	0.016845559502163600	0.014183366620650500
0.994414931000328	0.9908537473416170	0.9950660670235980	0.007868726613394850	0.024981957894643100	0.008863034548825390
0.99344418008644	0.9910210745742450	0.9953230102468600	0.013919922450496100	0.023942064808501500	0.00725934374098189
0.9944583383662950	0.9923228120479770	0.9945023592674320	0.007598031573759630	0.015846137539177000	0.012379907709965800
0.9932306976098770	0.9921576301236350	0.9939591699765320	0.015249858840329200	0.016874041396673600	0.015766904452006800
0.9926747354488530	0.9911244582067820	0.9951204309365260	0.018712045269453400	0.023299463362818400	0.008523766891061370
0.9937409627649140	0.9908866385904350	0.9948441428056330	0.012070541774499000	0.024777557925093600	0.010247812047195800
0.9945764253087310	0.9911486056095470	0.9947653967529530	0.006861501256531550	0.023149380382915900	0.010739122259482500
0.9934674306010870	0.9916651485987540	0.9942712139467140	0.013775049892609400	0.019937690101568100	0.0138214223084797
0.9943428490210770	0.9914845523587420	0.9949388689986660	0.008318279180407860	0.0210607771420843	0.009656758686598340
0.9929067778070870	0.9928047254797960	0.9943920217427170	0.01726725807480440	0.012846270661955100	0.013068052839367900
0.9922750360292700	0.9906062172831920	0.9953368221830200	0.021199891063238000	0.02651996544850730	0.007173135263885210
0.9948039640048100	0.9913629085068400	0.9950766244282130	0.005442044767437890	0.021817117941132400	0.008797148672008260
0.9935200058211760	0.9929063199477590	0.9948217015934510	0.013447476565081700	0.012213666081698000	0.01038783993515560
0.9931087658176780	0.9918060418192940	0.994983971959314	0.016009323017251100	0.019061375601203100	0.009375328812885940
0.9933330857832680	0.9926621671908560	0.9951574956035780	0.014612041800809700	0.013733840202216000	0.008292441439635790
0.9928095912084980	0.9910449363584490	0.9955286937535690	0.017872410631140200	0.023793763237326500	0.005975284933914760
0.9933619921334830	0.9910899777071990	0.9940042151353390	0.01443193479963980	0.02351379233440790	0.015486101813862400
0.9935120760577450	0.9905454928290020	0.9949628310168870	0.013496874407291900	0.026897207661212900	0.00950727309069025
0.9922340432490680	0.9907315246323400	0.9956183280397860	0.021454998981059600	0.025741435393491800	0.0054156317435549700
0.9946615694552260	0.9927235605823900	0.9945816511864040	0.006330377098006410	0.013351620408357600	0.011885338472444500
0.9940323107831100	0.9921748895975340	0.9956608363337050	0.0102544978763647	0.01676665478536450	0.005150195059172360
0.9948831823686110	0.9924440715684870	0.9946032739036050	0.004947800270023370	0.015091443069860100	0.011750467084393500
0.9935387833185730	0.9916631248645870	0.9941553351690220	0.013330445117519700	0.01995028077821440	0.014543963912965700
0.9932053668368750	0.990941148738772	0.9945317294032760	0.015407646076912900	0.02443879626270390	0.012196709856421100
0.9941902335442060	0.9914520976921850	0.994499453215606	0.009269914216793540	0.021262568326986400	0.01239803920189620
0.9942448974990440	0.9917677603940450	0.9951224812912630	0.0089290705559147	0.019299492338082400	0.008510963313365790
0.9941958963969480	0.9920744229463920	0.9958801207356510	0.009234621524923640	0.017391756762791000	0.0037807465939452000
0.994255108596133	0.9927000685476620	0.9943700609862120	0.008865428501861310	0.013497869038814000	0.013205014863112800
0.9943598569990380	0.9920708758768440	0.9950675778309870	0.008212213475403020	0.017413846896864800	0.008853567942247900
0.9928947362969180	0.9913710326723740	0.9955727704092870	0.01734221300063300	0.021766611894973400	0.005700091222240650
0.9930943397521170	0.9911135515410630	0.9943439815756640	0.01609918825171900	0.023367275574802600	0.013367645977767400
0.9938849548215350	0.9927018395216890	0.9958848080290450	0.011173053919892700	0.013486849285792500	0.0037514840652214200
0.9936079289837510	0.990905914363506	0.9953073949186780	0.012899591979501900	0.024657778449144600	0.0073568135450318300
0.9927816728967740	0.9913164789379450	0.9956039838713210	0.018046231985762800	0.02210579981930790	0.005505199693100020
0.9917507717399450	0.9913399095219370	0.9965267913559090	0.024461590888124100	0.021960121221210600	-0.0002594769415882200
0.9944105382669320	0.9909962353725890	0.9952957682354540	0.007896148558550900	0.02409643389771120	0.007429397573187850
0.9924890118860220	0.9910708264405820	0.9939840868182670	0.019868152352697500	0.023632856409475600	0.01561156449366360
0.9943001063744730	0.9919924712434230	0.9955482412920380	0.008584804288577040	0.017901634645267800	0.005853246782278420
0.992371787168003	0.9917339777215250	0.9948613089505680	0.020597791935919300	0.019509614344569700	0.010140708046875900
0.9929415960646310	0.9906232650912500	0.9957177476419690	0.01705043603664260	0.026414053362677300	0.004794808518648900
0.9936466324229500	0.992249364953521	0.9942223117378900	0.012658396212854100	0.016303227919608600	0.01412634819330140
0.9927459996102010	0.9916201930614070	0.9950156361994750	0.018268357872639500	0.02021726039808800	0.009177734415105610
0.9931207846698050	0.992907911853423	0.9943671516971900	0.015934477180470600	0.012203752901254100	0.013223150444410400
0.9926122783480000	0.991277934127131	0.9942483769441500	0.019100840779034200	0.022345401176064200	0.013963814447254400
0.9935055729788650	0.9909927521398860	0.9961220968269870	0.013537389692720400	0.02411809342492770	0.0022692492452773800
0.9937915834808500	0.9920314561340300	0.9950228226245620	0.01175504479140360	0.017659099661267100	0.009132878977249780
0.9943945664510720	0.9922327435358550	0.9947518760609210	0.007995755105460650	0.016406628471025300	0.010823464222092200
0.9923213534635370	0.9921619649646270	0.994964151037564	0.020911665969481900	0.01684707632950290	0.009499007080159830
0.9929603408030320	0.9910490067528880	0.9950908174362850	0.01693371630095310	0.023768441053899000	0.008708555211599920
0.9939227810380960	0.9923139038747040	0.995932482755456	0.010937289389015400	0.01590158921083420	0.0034537088381860400
0.9937146916385130	0.9919801725166860	0.996704266852748	0.012234261085043900	0.01797814575926000	-0.0013687421490982400
0.9931181256266600	0.9913369702886670	0.9940182332162400	0.015951035601979500	0.021978380227489800	0.015398693461752000
0.9932132695795200	0.9908430312406730	0.9942952205326670	0.015358416709521800	0.02504855591454260	0.013671717001727100
0.9943044852735840	0.9917043907348380	0.9939871254975110	0.008557507114846060	0.019693626935649200	0.015592623129528800
0.9946401556559520	0.9909449223482640	0.9954220382926790	0.006463972275364370	0.024415360546714200	0.0066411518473336600
0.9941780547398370	0.9911113240515430	0.9943845681801430	0.009345855427787360	0.023381124077258800	0.0131145349814538
0.99387435789758	0.9910190856959600	0.9952729348966190	0.011239129951589700	0.023954422631961100	0.0075719073926812900
0.9942327570785100	0.9926914437729640	0.9951933963652290	0.009004783028010430	0.01355156312132070	0.008068375767511920
0.9939705949992150	0.99260004719023	0.9964227867098470	0.01063924181885320	0.01412056418146490	0.00039049923098811800
0.9942809930091530	0.9916731091629950	0.9961355701291480	0.008703998295390930	0.019888193135403400	0.0021850952637281400
0.9946961524764220	0.9927885229318190	0.9951219427915830	0.0061146681556962500	0.012947160016141200	0.008514305716126950
0.9909989838971730	0.9912864102273650	0.9933819687657460	0.029135802502939200	0.022292725968758800	0.01936393229773140
0.9933170355659280	0.992190104464101	0.9965853443200450	0.014712038016511900	0.0166719738124355	-0.0006254324571236100
0.9940852427232440	0.9920494757238360	0.9961554419259900	0.00992452078636162	0.01754697796145630	0.0020609420201835700
0.9941997339216180	0.9908459276830170	0.9949226221277430	0.009210672233732190	0.025030555469423300	0.009758134104729040
0.9946218446033980	0.9915361734619940	0.9953522318424680	0.006578198174993460	0.020739759484678200	0.007076926977633930
0.9928401732064850	0.9923030123009730	0.9955255818316050	0.017681986765495100	0.0159693665769704	0.005994713524966010
0.9937849958065380	0.9907770662874660	0.9949821004626290	0.011796095408876900	0.025458457245829000	0.009386987418340990
0.994128277587436	0.9919175123618990	0.9952745472515130	0.00965622903428652	0.01836796893053400	0.007561851039512830
0.9926831212555750	0.9915001633049050	0.9957948233423350	0.01865981331000100	0.020963696883682800	0.004313469410476580
0.9927891704147540	0.9904281480978160	0.9941056888783890	0.017999557047300700	0.027626143615526500	0.014853479888617100
0.9915112134303580	0.9919635864307310	0.9939735394319460	0.025951400686601200	0.018081348413870800	0.015677324981247400
0.9927137624524250	0.9910525909643340	0.9941466196497850	0.01846905903888320	0.02374619189081690	0.01459828233580710
0.9931495051337430	0.9913618984633400	0.9953646222124430	0.015755578173068700	0.021823408566201600	0.00699959266161748
0.99275633719734	0.9894453698149340	0.9959981209563610	0.018203989388967900	0.03372768403550280	0.0030437167483797500
0.994139652107275	0.992803096067035	0.9954509614698440	0.009585271978075450	0.012856425358936500	0.006460588037766550
0.993385785389029	0.9937005444118740	0.9956935263807860	0.014283715640755400	0.00726600178325359	0.004946073153288270
0.9946583115381330	0.9921722096541910	0.9936012394065570	0.006350711927118570	0.01678333081044770	0.01799771593928340
0.993230058236035	0.9916646978424020	0.9960711878693100	0.015253827320768500	0.01994051035385500	0.0025872883845361200
0.9922643135982220	0.9920983661295170	0.9958955273301060	0.02126662170391080	0.017242808772184100	0.0036845294194319900
0.9933050561838880	0.9898833607961490	0.9953571419491350	0.01478664375562050	0.031009186607588800	0.0070462797115957900
0.9923957108520760	0.9916386238957130	0.9942465177495850	0.020448890721534300	0.02010266452847910	0.013975404654234900
0.9935213934696660	0.9906550125407100	0.9945017005840410	0.013438810271314800	0.02621681577638740	0.012384008092748000
0.9924504567854310	0.9933370042757900	0.9954350614838330	0.020108136705439600	0.009531173927342240	0.006559843695912360
0.9943239462893500	0.9915889394552690	0.9941931691124170	0.008436150859334910	0.020411639360837700	0.014308047308484100
0.9909119881062330	0.9913106795886070	0.9950965038161950	0.029676466022047600	0.022141833252642500	0.008673067421634300
0.9933700761024170	0.9909968091786030	0.9937820336542570	0.014381584219627700	0.024092890831933200	0.016871019525284000
0.9949848412250720	0.9921088762537210	0.9947654830487000	0.004313478965142590	0.01717740111912940	0.010738578025749000
0.9926321214865920	0.9923557604337880	0.9961283623290540	0.0189773154752171	0.015641094642089100	0.0022301236284731400
0.9926079999583270	0.9921157642649510	0.9951439440570980	0.01912748519053360	0.017134529459136500	0.008377017305272360
0.9938084718679160	0.9919550576540410	0.9950221750888360	0.011649782967675600	0.018134399242213200	0.009136943172116130
0.9928345098660980	0.9899333701829060	0.9952182082118290	0.017717249517421800	0.030698714086061400	0.00791350427558956
0.9943445793860170	0.9922409216943320	0.9958543375638010	0.008307478019020620	0.016355757695828800	0.0039417872659014900
0.9935126389907260	0.9916223312515210	0.9938054294946550	0.013493354065198900	0.020203977953212900	0.016725198628182500
0.9936000583847330	0.9928082033588570	0.9973579148007680	0.012948640202474100	0.01282460916442890	-0.005455971280462560
0.9935200654451440	0.9926007529064970	0.9952982081839240	0.013447087331721800	0.014116146590865700	0.007414149613570770
0.9944390877051570	0.9922892262611180	0.9954702821980180	0.00771810973486736	0.0160551519477519	0.006339956732348810
0.9930109668881000	0.99186402905097	0.9923471098810820	0.016618429980121000	0.01870068669832870	0.025807795911109000
0.994934035226623	0.9915173980702550	0.9948257946529300	0.004630491428187400	0.02085652370800170	0.010362289643328800
0.993292382837948	0.9910442705613480	0.9956653659874720	0.01486560019549090	0.023797891605446900	0.005121906205963240
0.9926641022953270	0.9925655933739630	0.9947339070192670	0.018778224044583500	0.01433503797828620	0.010935577085445200
0.9936153853268740	0.9909324678860010	0.9954381543156790	0.012853134337658100	0.024492757830356700	0.006540544588461940
0.9935563379604720	0.9928609521588270	0.9945876520378410	0.013221079371614000	0.012496162091010000	0.011847902355414800
0.9933664637953710	0.9915550109069630	0.9941777437391570	0.014404075278245700	0.020622616815090000	0.014404236609982300
0.9940244398236170	0.9927051364939940	0.9937297841648230	0.01030357923641220	0.013466335942608600	0.017196637511361200
0.9944408184504510	0.9919143364355770	0.9938721879609080	0.007707292726187540	0.018387717754445300	0.0163090969731465
0.9942252134414460	0.9921042790779560	0.9943291420508650	0.00905180583906529	0.017206024111119800	0.013460186975612300
0.9936654973063450	0.9916103523587200	0.9959968506517050	0.012540841349783200	0.020278461912304700	0.0030516569229885400
0.992103143047513	0.9918895161288050	0.9959156053637560	0.022269519344836200	0.018542116461816600	0.0035591328273495700
0.9938512032000300	0.9911368742907600	0.9959148546974030	0.011383453747677500	0.023222303201150600	0.0035638010288487500
0.9921867245284910	0.9916127854622520	0.9953835716400950	0.021749446580429500	0.0202633460107144	0.006881289970389070
0.9931836573561060	0.9917717743950890	0.995158548390042	0.015542860193007600	0.019274512150905200	0.008285850583071860
0.9938764945455610	0.9908470809012620	0.9937624144136920	0.011225800807069000	0.025023400860002400	0.01699328970775930
0.9934978113061170	0.9913601498295060	0.9948116370545850	0.013585755102612700	0.021834283692042	0.010450609400386800
0.9930561742246920	0.9917765893258060	0.9953681812803080	0.016336893601322700	0.019244557602798500	0.006977363450082640
0.995310000361107	0.9920038746767700	0.9955848932989780	0.002284100933875310	0.017830698630354000	0.005624393918349970
0.9915559926656020	0.9921547984599470	0.9940552659982320	0.02567296851293620	0.01689166590673120	0.015167849372398100
0.9939733956149520	0.992177467439343	0.9950289378785500	0.010621777512259200	0.01675061057907650	0.009094747419686200
0.9941867543378130	0.9905602697547960	0.9938678138891370	0.009291619355077420	0.02680541962084690	0.016336351628574100
0.9935673334134940	0.9924172082254530	0.9960305474993430	0.013152558709857800	0.015258648657630900	0.0028411644260620200
0.993641667371192	0.9920813334001730	0.9956019750512410	0.012689361369953000	0.017348766150125000	0.005517736747868270
0.9943056276440540	0.9918434375430050	0.9956581753848170	0.00855038327963678	0.018828770642052500	0.005166810320189050
0.9922491365076700	0.9912854805468330	0.9951471092921260	0.02136107177458610	0.02229850610739660	0.008357263838507400
0.993582345071486	0.9907803790694910	0.9952994313142350	0.013059019300114600	0.025437869542995900	0.007406526270558820
0.9931313397915740	0.9908313210378150	0.9957781577411560	0.015868718947708800	0.025121321519359100	0.004417563073925330
0.9937249890354350	0.9916652185253900	0.9951324880308390	0.012170089778233600	0.019937245144686300	0.008448510104560300
0.9941290953872940	0.9918123436226050	0.996081709966952	0.009651109021823980	0.019022181415845800	0.0025215718052837000
0.9928688320453930	0.9907676883010670	0.9975331569992190	0.01750354347170940	0.025516720062916800	-0.006552213967414300
0.9928295580297040	0.9918646392022450	0.9957599748916710	0.017748088459882500	0.018696876877891300	0.004531101638945150
0.9945369247651450	0.9913708476567040	0.9955171253632100	0.007107894777760140	0.021767756782675900	0.00604749876559765
0.9926951395920400	0.9914065894227760	0.9942420345208480	0.018584996987406600	0.021545528980292400	0.014003364341958500
0.9927972013131990	0.9926560936763090	0.9953566623861670	0.017949557666840300	0.013771645199868100	0.007049279695615840
0.9920242379267700	0.991395945678475	0.995318581845377	0.022760444730111900	0.02161171748090240	0.007286973390920970
0.9925305669597730	0.9908368377028640	0.9949412889662930	0.0196095041224218	0.025087065690934400	0.009641656201580130
0.9941018286163240	0.9915958222744600	0.9944278672770200	0.009821123281818670	0.020368828240532500	0.012844504935562300
0.9936605534447720	0.9925655260482340	0.9955663651040210	0.01257166148020860	0.014335445744294800	0.00574005949052692
0.9916126881025370	0.9915832050130200	0.9938844510641390	0.0253203818292023	0.02044728773827950	0.01623263734929060
0.9931672230918440	0.9905408621499390	0.9936188254242030	0.015645224316501800	0.02692599752157520	0.017888134195682500
0.9924508738751130	0.9918934575740840	0.9945785409184750	0.020105542832600200	0.018517594345397400	0.011904741276093000
0.9933985655711660	0.9926512848735480	0.9948361943118480	0.014204104503136900	0.013801585582031200	0.010297420213617700
0.9938937977044590	0.9918018829388940	0.9951913187186620	0.011117951799960800	0.01908725264496610	0.008081327087604870
0.9934872361019980	0.9924515516798150	0.9946988620170510	0.013651651510760100	0.015044886920602500	0.011154194549710200
0.9920242933101560	0.9922196078194810	0.9951530369380610	0.022760112774394400	0.016488388892461800	0.00832024563107499
0.9933812351780910	0.9923289052969480	0.9952101997046160	0.014312058873602700	0.015808226894597400	0.007963473866294090
0.994067346248499	0.9924276368612740	0.9952671322119760	0.010036091482543400	0.015193736573194200	0.007608121736367380
0.9928046766300160	0.9911651575566960	0.9942102870883130	0.017903036277623700	0.023046504569401100	0.014201325010955300
0.9928982872754180	0.9921440568566960	0.9947865310775360	0.01732012393676820	0.016958506955963900	0.010607244590419700
0.9941378584615910	0.9921308031237440	0.9955546732984070	0.009596467207106870	0.017040969756255800	0.005813086008952410
0.9937230709183000	0.9928716323119870	0.994645548292206	0.012182055008156000	0.012429670861898800	0.011486759909161800
0.9932541443266850	0.990858505747767	0.9934893789352630	0.015103799948266100	0.02495239223148690	0.018694735903609700
0.9934639800220850	0.990592493142999	0.9946544147560410	0.013796547607844300	0.02660522492651530	0.011431460775026400
0.993677450618841	0.9908561807984	0.9949973067251610	0.012466357995897000	0.02496683920057310	0.00929213829614255
0.994008343830583	0.9914950635833760	0.993574991142451	0.010403923474637100	0.020995402725439900	0.01816128754217960
0.9935405300135920	0.9916337645180440	0.9943072613780770	0.013319571761120400	0.0201328896047399	0.013596631480808700
0.9937345956916200	0.9908148848446970	0.9961005042189070	0.012110225770176100	0.02522344166384080	0.00240415204727794
0.9927726682768940	0.9905161931988860	0.9965028827213930	0.01810229893334280	0.027079242554518300	-0.00011005720200555000
0.9937329484334830	0.9909788051408580	0.9945338777568170	0.012120495493896500	0.024204775222934500	0.012183329812472700
0.9938910901781290	0.9927083409994070	0.9947345854528120	0.011134825647246400	0.013446364014410000	0.010931331237710300
0.9934722293821970	0.9928973618914240	0.9953034708063890	0.013745154356500600	0.012269450452971100	0.007381312413118080
0.9950790903568160	0.9915488326703670	0.995123222391242	0.0037253075909887800	0.020661051110030300	0.008506332922948260
0.9933848310153630	0.9920798248799810	0.9964140684287930	0.014289661569488900	0.017358156676543900	0.000444970454984369
0.993929719792843	0.9913897804511350	0.9942715956894970	0.01089403328189650	0.021650063937058800	0.013819041070053400
0.993627315344813	0.9917559333475490	0.9959173003309470	0.012778794796241500	0.019373035509311700	0.003548532917747290
0.9936642546046840	0.990923091702838	0.9950889481948200	0.012548594254379900	0.024551025613456400	0.008720227863712430
0.9928096741009330	0.9925459144229810	0.9958661613513380	0.01787190491137910	0.014457531326519500	0.0038679293261795800
0.9937001495665850	0.9903069689992150	0.9950466898469460	0.012324891122842500	0.028378821785847800	0.008983952038065920
0.9928233260927200	0.9927128999992430	0.9929720394828050	0.017786887806607100	0.013417991202434300	0.021917289474640700
0.9931970387398790	0.9911065353335690	0.9951174887082690	0.015459515328042600	0.02341088556765260	0.008542114234307370
0.9952353734867	0.9915721353196090	0.9950227372260150	0.002749912188882960	0.02051614519175180	0.009133420648781500
0.9928175008143380	0.9926468428147370	0.9950317392388780	0.01782317074293410	0.01382923541154790	0.009077242389707550
0.9931797219310830	0.9914235200466570	0.9934205620448030	0.015567378976786600	0.02144026015924970	0.01912349107334930
0.9931513085807120	0.9908207146733480	0.9948606551109930	0.01574435598430230	0.025187227569134000	0.01014479018868770
0.9932315853055720	0.9913276546847550	0.9936344175849660	0.015244324221079400	0.022036311960320700	0.01779097925598710
0.993538026723837	0.9909146474025790	0.9950809627629160	0.013335184663452700	0.024603506635575500	0.0087700685335333
0.9945681516380040	0.9915798574130290	0.9957461539994730	0.006913123346381260	0.02046810782608020	0.00461741685848325
0.9927793559897690	0.9912162715988980	0.9959214344720850	0.018060668772025700	0.022728743571633100	0.003522726896687850
0.9950776714293230	0.9917887781935630	0.9953764342806330	0.0037341633330145400	0.019168761341337300	0.0069258355431186700
0.993827297201696	0.9913799033316690	0.9953482490460720	0.011532447208488000	0.02171144403811990	0.00710178964888118
0.9934916402005360	0.9926483895110080	0.9952002780300100	0.013624204657915400	0.013819607807088300	0.008025417164589760
0.9928389152788300	0.9919184995171210	0.9944419894345490	0.017689824156152400	0.018361839580958300	0.012756437863343900
0.9915671217734390	0.9923428377194090	0.9939035447215130	0.02560376056114520	0.015721504938363300	0.01611364730727740
0.9941493234005220	0.9916368665944100	0.9960682039191500	0.0095249893151882	0.020113577995593800	0.002605928158273790
0.9943441247936840	0.9908892217179640	0.9934474764967760	0.008310322019403200	0.024761515050488300	0.01895581165664750
0.9941617915858180	0.9930906561733510	0.9944727222395840	0.00944725661991309	0.011065675385975600	0.012564755074678900
0.9934617177895230	0.9933014557252620	0.9949144263213800	0.01381063499346760	0.009752642179145640	0.009809288153597210
0.9945430912134360	0.9937525142880960	0.9947726060078320	0.007069430941660390	0.006942109936188040	0.010694134639846400
0.9933716769995590	0.9914534859456370	0.9950470879180630	0.014371628892576100	0.02125395293843600	0.008981458877929800
0.9935237486229290	0.9921719410077900	0.9957809077292080	0.013424135103243500	0.016785010516716200	0.004400397996411100
0.9933479934668020	0.9936725801381340	0.9943229535854880	0.014519186355503200	0.00744028669765843	0.013498764358720500
0.993721646596985	0.9922999664379840	0.9934768650167310	0.01219093019210960	0.015988308799552300	0.0187727074794794
0.9928935415467160	0.9927984915704990	0.9951024637568160	0.017349673293926600	0.012885086311784700	0.008635884765275890
0.9947031191879780	0.992325849509084	0.9957544729519250	0.006071194736429930	0.015827238054218100	0.00456546628072518
0.9938344708498410	0.9910444614341450	0.9953790169043200	0.01148774850564990	0.023796721598214400	0.006909723448720050
0.9931401330398090	0.9927081269906180	0.9933407813264670	0.015813972477899700	0.01344771239318360	0.019620529314676700
0.9939604920271900	0.9928868461402440	0.9952225547692390	0.010702232542296800	0.012334942536725200	0.007886377681706200
0.9928205168899420	0.9923686827250700	0.9947754424442970	0.01780437082299390	0.015560654986733200	0.010676444266828900
0.9939546373517010	0.9913455164525310	0.9952210008339270	0.01073871774054310	0.02192524474576440	0.007896067731382820
0.9938575649085060	0.9913192813361010	0.9964232959246030	0.01134379484157310	0.0220883757094582	0.0003873089431625740
0.9925864603005130	0.9908207526808500	0.9937263942036780	0.019261567601291900	0.02518699002529530	0.017217767435193400
0.9932164951831140	0.9917870909961680	0.9960322840640570	0.015338314764611400	0.01917925653807920	0.0028303142539630100
0.9934831839265450	0.9924777423142000	0.994731739784973	0.01367689682689550	0.014881856978497000	0.01094907824192670
0.9936117439477350	0.9922469583842880	0.9942788891341190	0.012875813701549800	0.01631818929661170	0.013773559339287500
0.9923183236630070	0.9915853334511130	0.9945031722672330	0.020930511301864600	0.0204340676105919	0.012374841290352000
0.9931711901175840	0.9931189470189460	0.9956127589520810	0.015620531051569900	0.010889466781712900	0.00545039935421914
0.9948066630589610	0.9912880680125680	0.9948155036313060	0.005425215981615960	0.02228241274630600	0.010426488181564100
0.9943348753791220	0.9929320789904910	0.9943837049666230	0.008367990039996080	0.012053245857551900	0.013119918146053400
0.9931139473084200	0.991853197532972	0.9952456855673220	0.015977046989481100	0.018768051539525500	0.007741990168986690
0.9927766387993150	0.9898121111045960	0.9955014879379890	0.018077582417461100	0.03145148859984160	0.006145144574365380
0.9934289295695310	0.9919357414038890	0.9954458501632940	0.0140149261305303	0.018254572820403000	0.0064924852339528800
0.9936287917830860	0.9924840741292620	0.9937614675128170	0.012769585070609600	0.014842469712088100	0.01699919330667930
0.9930259738881970	0.9918222412866540	0.9952494889877010	0.016524964712664700	0.01896061209476590	0.007718267671256400
0.994821186491717	0.9920940235278980	0.9977644090179940	0.0053346020731455700	0.017269827893706900	-0.007999109761321290
0.993847074382222	0.9916883911371130	0.99631078924784	0.011409198635781800	0.019793135819629400	0.0010903308629936100
0.9933806859845180	0.9920253393752540	0.9952446818576850	0.014315490507927500	0.01769715715087010	0.007748261032618930
0.9935601631902540	0.9924941679557880	0.994449645309318	0.013197232096851000	0.014779633376207200	0.012708680547478100
0.9926231986017600	0.99172157445926	0.9946394752308560	0.01903285752046180	0.01958676196684880	0.011524653724576500
0.9944348363722050	0.992688923086749	0.9936459042487040	0.007744599940148280	0.013567257811601000	0.017719402454684200
0.995274573497887	0.9908366312389710	0.9957689344744730	0.0025052500378237900	0.02508833640724190	0.0044751557003558800
0.9927539230686680	0.9915985092292910	0.9939622362052980	0.018219010908238500	0.020352126211012900	0.01574777468457760
0.9939490198198200	0.9922934380658830	0.9956097738730410	0.010773724193124600	0.01602895651744310	0.0054690443203430300
0.9940974267152280	0.9924625443886040	0.9951193061597940	0.009848561744279710	0.01497647752740200	0.00853075493914841
0.9944284634197820	0.9933952011816040	0.9949798074264290	0.007784358184752510	0.009168626564992530	0.009401319833409690
0.994397179095732	0.9912576364195750	0.9952566119355710	0.0079794457762206	0.022471610830587100	0.007673791018617900
0.9943775204994840	0.9939684636674790	0.9957617246160960	0.008102052790780340	0.005596101711405410	0.004520195073629870
0.9934661944729980	0.991070453911278	0.9957845593901380	0.013782732232727700	0.02363515547944570	0.004377570900134890
0.9933927904730500	0.99247736273389	0.9943974211291910	0.01424008858071420	0.014884225704598000	0.01303437293617680
0.9939258309666230	0.9899484220319700	0.9945235318707180	0.010918276376085300	0.030605260361197700	0.012247857055944500
0.994741636007752	0.9922733896090370	0.9945827570826440	0.005830905909094640	0.016153710860221200	0.011878446536089900
0.9930085440007610	0.991760178683451	0.9967748768242270	0.016633498680901400	0.01934664347677740	-0.0018101421647950200
0.9938348893996950	0.9915512364530840	0.9945353316047900	0.011485136665280300	0.020646112194585900	0.012174250627470900
0.9934123223454350	0.9916576737708250	0.9956782037109490	0.014118385626162800	0.019984189861657000	0.005041757387634020
0.9938237244201250	0.9916384013241100	0.9951175821167420	0.011554741871441200	0.020104044135555200	0.008541525294159920
0.9947562484722070	0.9918050224895000	0.9945154097594460	0.0057397616838657400	0.019067704047451500	0.012298519697275000
0.9918840136935390	0.9928854104675110	0.9958536310447120	0.023632789314615600	0.012343869047968000	0.0039461982413458400
0.9913138474344380	0.9907255413224700	0.9955727264951570	0.02717857560415840	0.025778615659888100	0.005700348782189270
0.9951500189295280	0.9912649368460960	0.9948475476359540	0.0032826570023738700	0.022426224014074600	0.01022656629791160
0.9925129196599930	0.9913244182247090	0.9964044169606680	0.019719354710855800	0.02205642865014250	0.0005052915301563650
0.9946422633447610	0.9929013855003040	0.9945207300609260	0.006450812728231690	0.0122444046219423	0.012265334876803500
0.9946447928377360	0.9908996962911280	0.9948445968496490	0.00643503564532941	0.02469641788509680	0.010244989178036000
0.9930731499685190	0.9918066030107880	0.9946661088670440	0.016231172383487700	0.019057877769187800	0.011358517246080900
0.9936711201054830	0.9915101509367590	0.9958241750436530	0.012505806067978700	0.02090159173783370	0.004130166389217830
0.9927883684815010	0.9899189130348130	0.995408103164973	0.018004560787025800	0.030788461903154300	0.006728140172143670
0.9948008592324060	0.992907204571641	0.9959366084522390	0.005461441229579360	0.012208167156626600	0.0034279379812239500
0.9932200006439700	0.9911768092830760	0.9964373195199680	0.015316493679527100	0.02297406442814030	0.0002996698257362820
0.9943558033359190	0.9920243610756900	0.9953091422586870	0.008237486338508080	0.017703245896992900	0.007345900433535180
0.9921600181603190	0.9912425532294980	0.9951934700983070	0.02191564091025510	0.02256538489521020	0.008067888448274390
0.9930683328747800	0.9910971196879260	0.9960638137931900	0.016261169563470000	0.023469407466774800	0.0026333617361193000
0.9926655292705240	0.9923916766762280	0.9953697255310160	0.018769333953736100	0.015417549443840800	0.006967721355767950
0.9936300834673670	0.991577712940721	0.9958137537016010	0.012761549120440200	0.020481466628384900	0.0041952609108591800
0.9921927253733460	0.9916770279020920	0.9941224441763510	0.021712119074399800	0.019863817558910900	0.014749015552684400
0.9932080833592590	0.9915525916082790	0.9949641319598410	0.015390706158322300	0.02063767916770350	0.009499126476512330
0.9930719152896690	0.9913690447598020	0.9950756026136340	0.016238855243463900	0.021778982136448600	0.008803524769249200
0.9935357154178680	0.9916421478472540	0.9967734884780760	0.013349564903899200	0.020080731416906900	-0.0018014682101367800
0.9923732706705410	0.9915133947603420	0.9941318839939960	0.020588548341691100	0.020881431402127000	0.01469017004645040
0.9933425625863460	0.9917290620807620	0.9945540216908840	0.014553000999219000	0.019540179605482200	0.012057677052172400
0.9934138106306150	0.9912444957440400	0.9969183268646590	0.014109117781696900	0.022553279785395300	-0.0027069570318828300
0.9936777154069990	0.9930067778653320	0.9953318333171310	0.012464709556757300	0.011588083856798700	0.007204267382910230
0.9920584375044520	0.9904471477332510	0.9947493000318680	0.02254767504865640	0.02750811855864300	0.01083952327613690
0.9917692232475900	0.990523325315159	0.9938398963539410	0.024346823659483500	0.02703493332955850	0.016510350915826700
0.9932458628365770	0.9920972287165630	0.9947496107329980	0.015155387034172900	0.017249875618668100	0.01083758638796730
0.9933492784973710	0.9919794668710150	0.9953784466336060	0.014511157987336800	0.017982556047938600	0.006913294271800020
0.9953100288377700	0.9891455609345020	0.9961422979165000	0.002283950461768000	0.03558781710018760	0.002143041195727000
0.9937865744886460	0.9927680810580720	0.994989389868855	0.011786278058276900	0.013074419638073000	0.009341525056397960
0.9934426039874340	0.9924106948762620	0.994245094894333	0.013929720383126000	0.015299181523517300	0.013984271487727900
0.993447819890702	0.989914112559901	0.9960673364282170	0.013897230907391300	0.030818262660742500	0.002611356342969840
0.9946204610119800	0.9924865678705300	0.9953037363324050	0.0065868065896006700	0.014826929209071600	0.007379642893427010
0.9936030955719620	0.9921482100396730	0.9951397661766400	0.012929706433947300	0.016932665200639700	0.008403082122260750
0.9930670641150920	0.9921776988435820	0.9956153090688770	0.01626905852708690	0.016749177504964400	0.0054344744288911700
0.9938065363782000	0.9913267890505580	0.9957593846830950	0.011661865108899900	0.022041694339257400	0.004534774380853460
0.9939624741685720	0.991515565823606	0.9953046433074970	0.01068987545813130	0.0208679163365222	0.007373994566979110
0.9941466745417110	0.9933777728893330	0.9942123700099310	0.009541519969835930	0.009277181700875940	0.014188337145552000
0.9917429527708900	0.9920408260950570	0.9944346272359630	0.024510228371230800	0.017600806489158200	0.01280234295950950
0.9920613035745850	0.991091917424065	0.9954769519972630	0.02252984636883450	0.023501733600086300	0.0062983244273720700
0.9938528793506700	0.9917781879114090	0.9932893514869800	0.011373025532779300	0.01923464151435170	0.019940919458821000
0.9944292211440470	0.9915165215210200	0.9952971885455350	0.007779611155759130	0.02086197366162220	0.007420547571010170
0.9930876492342050	0.991344760123101	0.9943596245918470	0.016140860840955200	0.02192994885912570	0.013270102966773600
0.9930114496340380	0.9929012559601910	0.9925036641029300	0.01661540620970130	0.012245211482745600	0.024833399229814800
0.994020990566025	0.9921699517176910	0.9949699243065210	0.010325082535321900	0.016797387201783700	0.009462987255812680
0.9933460665391580	0.9915370691581580	0.995991943028727	0.014531158393579600	0.02073419319387520	0.00308231089393058
0.9942356748742870	0.9917104015475660	0.9960885835812900	0.008986568666263150	0.01965623838455190	0.00247862106994433
0.9925136273384960	0.992042739880389	0.9960501913781380	0.019714942911431400	0.017588909277460100	0.0027184396214805200
0.9927112603692670	0.9909408024703330	0.9967714425184220	0.018484638491155500	0.02444095622469020	-0.0017886879371607300
0.9932199116545020	0.9915876502219890	0.9956144145358760	0.015317030709526200	0.0204196605026149	0.005440075016993900
0.9935467735155100	0.9919617096026700	0.9937999063009890	0.013280668685454600	0.018093029327101100	0.01675962290826130
0.9925714338528950	0.991008116659585	0.9951744123964670	0.019355104545004200	0.024022603467994100	0.008186843759381040
0.9924395496754620	0.9916205637784980	0.9939667651030680	0.020176032937624600	0.020214973983544600	0.015719554120482300
0.9952804146378300	0.991558827763828	0.9941297778076240	0.0024687965014295900	0.020598890904018900	0.014703301214434500
0.994080272210008	0.9924012944296400	0.9943387474454610	0.009955512935570310	0.015357680227295900	0.013400267562567600
0.9931230310463990	0.9925349742729060	0.9942472081441930	0.015920491798344100	0.014525627358141000	0.013971096362508800
0.9939282316232510	0.9921759251391030	0.9953909875605700	0.01090331939396730	0.016760216011110100	0.006834990483059930
0.9932253494624440	0.9918292549502250	0.9959274407604120	0.015283159117776900	0.01891698952279850	0.0034851979754547000
0.9925875252876230	0.9910848026675200	0.9935666290272790	0.019254947638941200	0.023545970328488500	0.018213398453588700
0.9941052083395200	0.9919599139337680	0.9942117869310020	0.00980003222759682	0.018104189694613700	0.014191973399093400
0.9965811589012820	0.992365808899411	0.9956710755056410	-0.005655703002300850	0.015578555324223000	0.0050862413203602
0.9936819424076680	0.9908340291102100	0.9948064683613100	0.012438372398120400	0.025104493751700400	0.010482868928868900
0.992792347738231	0.9909160192298140	0.9955308790059570	0.017979768042141200	0.024594983856967000	0.00596164597316998
0.992405929379898	0.9914742209429570	0.9957022369355470	0.02038529761861610	0.02112500061062590	0.004891683597172660
0.9949869282542650	0.9930461010550720	0.9964895805691180	0.004300453818947300	0.011343182281368100	-2.69306700195655E-05
0.9932871817674370	0.9919731331638400	0.9962722540040770	0.014898000224084700	0.01802194394537360	0.0013311237197504400
0.9938146694541580	0.9913460928791790	0.9945938254226580	0.011611153635418400	0.02192167918697140	0.011809403606480400
0.9936299634854150	0.9916764190688660	0.994702435007874	0.012762277303415100	0.019867587907474900	0.011131894305883100
0.9937153963092860	0.9907941065599640	0.9957818319107360	0.012229888089483100	0.025352563081313700	0.004394620350945470
0.9948054507544160	0.9922538906385500	0.9955275843471610	0.005432786792308000	0.016275048897227400	0.005982224445254470
0.9931401328766500	0.9931305755900680	0.9955565831063780	0.015813965690585400	0.010817051923389400	0.005801150187422980
0.9929175862455140	0.9914037291257070	0.9937177330379330	0.017199948704983600	0.021563313779818300	0.017271757174884800
0.9921680698320550	0.9925384064808430	0.9965467135108450	0.02186553372994790	0.014504259309568200	-0.0003839884528883480
0.9937509361205460	0.9922123461755620	0.9945380137010190	0.012008395724338400	0.01653358305279790	0.012157523640848000
0.9950009831164630	0.9926342657780720	0.9947029985102850	0.004212739735847030	0.013907525381697900	0.011128385713986800
0.9945424000086380	0.9920546993483610	0.9954251633838030	0.007073721691099150	0.017514481492981800	0.00662164527887805
0.9940458392572190	0.9910883704756750	0.994349852818548	0.010170165342450600	0.023523797228270400	0.013331028097710600
0.9920661529610140	0.9930492410628130	0.9955285007164920	0.022499668380413600	0.011323628091214700	0.005976477133428210
0.9927850504209340	0.9927394492041170	0.9953752300689360	0.0180251937272023	0.0132526932464927	0.006933359186392180
0.9936940256521210	0.9902794657196490	0.9947175216397590	0.012363069690541200	0.028549615745858700	0.011037783559418600
0.9933228237386080	0.992115107637195	0.9955710953375190	0.014675955584055700	0.017138631811676400	0.005710532450932660
0.9936040451119150	0.9915034966018010	0.995183089541289	0.012923814287607800	0.020942961663044000	0.008132695156667240
0.9943683762207800	0.9914964954610800	0.9945583185973660	0.00815909734125084	0.02098650779984190	0.012030883881347400
0.9926515287449620	0.9920555933674440	0.9950353841693490	0.0188565138929614	0.017508931536168400	0.009054491498586190
0.9925987800931880	0.9930809190339550	0.9953028815202560	0.019184880007565500	0.011126324243831100	0.007384988066372340
0.9933139706823430	0.9930826252156480	0.9940400339780540	0.014731120953218500	0.011115703655728000	0.015262794186301500
0.9939350912136820	0.9918282507575830	0.9945487925333130	0.010860558216559200	0.01892323685560620	0.01209030122352660
0.9923924095114520	0.9912492368444780	0.9960745248471940	0.020469431681195800	0.02252382640850360	0.0025664554228401600
0.9934300494624640	0.992826923331551	0.9953934386661420	0.014007931261997900	0.012708065087951400	0.0068196924694000400
0.9940133720642930	0.9915094467748350	0.9945724979807680	0.010372578130693900	0.020905965232439400	0.01194243882491370
0.9930215059060270	0.9927713121892830	0.9952971665046320	0.01655279245745810	0.013054308918067500	0.0074206505275371700
0.9932572229428440	0.9929735200677390	0.9949855446633220	0.015084609149271100	0.011795186554561400	0.009365524499378060
0.9932672654030480	0.9919971047019670	0.9969111479213690	0.015022072172201900	0.017872822360818300	-0.0026620780092687000
0.993341241244081	0.9931273378496960	0.9959613821672540	0.014561215351819900	0.010837229906458300	0.0032732154953891800
0.9928577294464820	0.9920079335800200	0.9953095311635200	0.017572672075824000	0.017805454045835400	0.0073434853768012000
0.9933874508591260	0.9922998093167400	0.9949207267477640	0.014273337027067600	0.015989296245782700	0.009769968353603030
0.9923987700426460	0.9926035712265810	0.9939006405395230	0.020429833166268100	0.014098606677177400	0.016131747174650700
0.9928683151651420	0.9922614486761420	0.9957043875609630	0.017506774949212500	0.016228022403666700	0.00487825390985876
0.9939088641886620	0.9913421361697780	0.9952398627190600	0.011024048912023700	0.021946253441426800	0.007778348421662810
0.9942297218304960	0.9924341051176070	0.9943190419416620	0.00902370511463653	0.01515348819985000	0.01352316499866100
0.9929012152104090	0.9923994573718500	0.9949972517341400	0.017301878356138000	0.015369128978639500	0.009292461345932630
0.9944740863155370	0.9913760041069850	0.9938855845801100	0.007499820458044360	0.02173571039259860	0.016225586263819100
0.9937412046096210	0.9913744684121300	0.9960309522951030	0.01206900982470060	0.021745239298986400	0.002838635273589210
0.9942403314558620	0.9920326525444800	0.9963788055557410	0.008957566674213060	0.017651656458106800	0.0006653227406512520
0.9933846557117850	0.9912060619681180	0.9948159042048190	0.01429076535660430	0.022792223145650100	0.010423988631450700
0.9945895495205480	0.9926629816414200	0.9956888453931390	0.006779660654965350	0.013728758958892900	0.004975278628051540
0.9948072241445110	0.9919169450565060	0.9956417243306470	0.0054217072719214200	0.01837149930697950	0.005269541407843950
0.9937709877424760	0.991840145604316	0.9946234082466020	0.011883410446297300	0.018849245016375600	0.011624875924406900
0.9926039371902720	0.9899716417844550	0.9952022408089350	0.01915276661038190	0.03046109683292820	0.008013176120504970
0.9937857995242950	0.991847596366062	0.9957352129830440	0.011791083589827600	0.018802888590435400	0.004685743356106310
0.9929733129895150	0.9916818273216620	0.9945198460112430	0.016852918494315100	0.019833968025940700	0.012270849392498400
0.9952611309736410	0.992604801678712	0.9939324735473000	0.002589146580915870	0.014090958561646300	0.01593330023022900
0.9929891487672060	0.9912999206933270	0.9947522273752820	0.01675429048510370	0.022208733435534100	0.010821268631256100
0.9936201034354850	0.991413411684929	0.9948333780339030	0.012823737872049900	0.02150310243742000	0.010314971500155800
0.9927314625386920	0.992961987094867	0.994603961552339	0.018358860007877800	0.011866996414607800	0.01174617514935980
0.9941204058972940	0.991374040879794	0.9954850840286390	0.009705296652119010	0.021747892349599900	0.006247554251846030
0.9923564969996550	0.993079046339872	0.9958887642091080	0.02069294247773120	0.011137989220643800	0.003726780244985390
0.9940077934131130	0.991105994336446	0.9944199968137220	0.010407343178284800	0.023414258906081600	0.01289359787777600
0.9931901276256910	0.9914257027994240	0.994938491824005	0.015502562521458100	0.021426699795840300	0.00965912912933719
0.9932879509481120	0.9918654598138780	0.9941171016082690	0.014893219328787200	0.018691799438197600	0.01478232354683710
0.9932958426964770	0.9909542879965230	0.9950186978780060	0.01484404545835110	0.024357146141205600	0.009158634228716920
0.9933079791176020	0.9907635062606420	0.9961035387524700	0.014768440256766200	0.025542713244821400	0.002385193371007410
0.9946099543583270	0.9919063413656040	0.994951337548884	0.006652357242873970	0.018437465486473200	0.009578969072031590
0.993200593025897	0.9921106600985520	0.9960725521494970	0.015437364016741400	0.017166319538572100	0.002578753469854620
0.9924583089194660	0.9904301791791520	0.9945218334626870	0.020059251657071300	0.02761353365314150	0.012258437357270200
0.9920085536689420	0.991124663540305	0.9956755142538870	0.022858016568452000	0.0232982073089492	0.005058545608940930
0.9938797244066840	0.9929637607918300	0.9958258526078340	0.011205678318968300	0.011855966937348300	0.004119695559579310
0.9925739570054960	0.9901531768468760	0.9944826551577830	0.019339411506166000	0.029333898861879000	0.012502802148059700
0.9938336420174760	0.993707571271851	0.9941741041306400	0.011492921516509000	0.007222211550664890	0.014426912564519700
0.994629301457011	0.9910210128392580	0.9953227050924090	0.006531685611190530	0.023942458500908700	0.007261236928794020
0.9940194850792960	0.9917034988772930	0.9937193980379060	0.010334443446873700	0.01969917653557370	0.01726136432103080
0.992635167805713	0.9926549333524480	0.9951370983864460	0.018958339499392500	0.013778859920019700	0.008419724955147080
0.9935040394783740	0.99292403611164	0.995428779924114	0.013546968407743700	0.012103350266963100	0.0065990557461013600
0.993153250258197	0.9923053952256360	0.9952917808200110	0.015732268943326700	0.015954542619452200	0.007454271548662520
0.9932396566876180	0.9917503029355640	0.9945161339510420	0.015194038913343600	0.019408074777790100	0.01229399566580430
0.9932640917519050	0.9918551505481970	0.9942647626703200	0.015041831434676600	0.018755907878153300	0.013861636502623700
0.9936256017464250	0.9928111995752430	0.9946121917866540	0.01278947670861700	0.01280596356917200	0.01169484005313040
0.9951406224357380	0.9916701318061560	0.9936699768939970	0.0033412890897424400	0.01990669226890470	0.017569358135203400
0.9930129235955140	0.9938923763531170	0.9950109347045120	0.016606234916625300	0.00607037311227822	0.0092070818087219
0.9932822214895130	0.992040624694431	0.9949246564086250	0.014928889641176400	0.017602063736174600	0.009745438609761640
0.9939208244284540	0.9923990695645840	0.9944297373867020	0.010949477661278200	0.015371536384612800	0.012832842534072400
0.9943414811426780	0.9910589477136020	0.9948355421355940	0.008326804312215290	0.023706672809397	0.010301487308233500
0.993034497568161	0.99078500652963	0.9942516477814060	0.01647188458490390	0.025409112278715600	0.013943432657632200
0.9937256705060590	0.9929119411698710	0.9947563212143640	0.012165841290944400	0.012178659750824800	0.010795728165853000
0.9926835170493690	0.9914409065277940	0.9951209673429290	0.01865735524158410	0.021332151784663300	0.00852042233211478
0.9920402952924840	0.9911377145069290	0.9958422844951960	0.022660548110125600	0.023217075462363600	0.004017072558870380
0.993562122890207	0.9925076895440600	0.9962850764004660	0.013185032893857600	0.014695455409925100	0.001251003306140030
0.9929967441296660	0.9918217990316640	0.9948146690662800	0.01670700184211720	0.018963352597683900	0.010431713681776300
0.9931889489947860	0.9919818847492650	0.9936525258362210	0.015509896052940700	0.017967499234796000	0.017678128189827600
0.9939471161121010	0.9919127689260330	0.9948305483253040	0.010785601400693500	0.018397476705060000	0.010332631304712400
0.9938131194521340	0.991297704227678	0.993636886881459	0.011620836117751200	0.022222505840447800	0.017775586194092900
0.993421864960121	0.9914312921600600	0.9950784690857900	0.01405893748133750	0.021391955009100400	0.008785639355680580
0.9933542522184620	0.9923036023952010	0.9949159975686320	0.014480160461626300	0.015965696109621300	0.009799488482452840
0.9948332277970510	0.9905189533876040	0.9957190013688650	0.005259472829342000	0.027062087432889700	0.004786981771412680
0.9925712222486340	0.9915330698704890	0.9953190869645720	0.019356413227898300	0.020759072549741100	0.007283827699330290
0.9939218535526590	0.9915040045306930	0.994333942726113	0.010943057451277100	0.020939800301150100	0.013430257287779100
0.9952103175571610	0.9926403313901520	0.9949890230277960	0.002906312981792280	0.013869780371754900	0.009343819427376270
0.9932301796139390	0.990678706155286	0.9957934442077990	0.015253082808501600	0.026069615217394500	0.0043220868884605300
0.9940748115677900	0.9928632396216590	0.9936066379061940	0.009989549310227700	0.012481928153051600	0.017964072467667800
0.9938967809415780	0.9921807770816230	0.9954351692788740	0.011099392581578000	0.016730023604532200	0.0065591869174525400
0.9949902200819490	0.9909364930398530	0.9949564799786490	0.004279918673496810	0.024467754371333600	0.009546866714112030
0.9933638248125850	0.9922860784571020	0.995512255363433	0.014420540137844500	0.01607474109583010	0.006077914038798580
0.993151799567794	0.9923938075144260	0.9959646949197920	0.015741286073453300	0.015404307875389000	0.003252504753733510
0.9915744386693950	0.9931062333888970	0.9951353159068120	0.025558253474733800	0.010968670960543300	0.008430867806043400
0.9930372981724220	0.9914398044873260	0.9955871840712720	0.01645443818156150	0.021339002909005300	0.005610095348531710
0.9930627217296340	0.9929696110262890	0.9948270707627830	0.01629609916540090	0.011819541710638900	0.010354319969135500
0.9925860305000090	0.9925494941354990	0.9948987048968370	0.019264236723173000	0.014435256050678000	0.009907379280969790
0.9933316609661720	0.994084469683772	0.9955948416351950	0.014620916564597000	0.00487290151376636	0.005562258536140670
0.9940187871388930	0.9917113956432020	0.994942427838525	0.010338820938210300	0.01965007373912400	0.009634578775988670
0.9934702917031640	0.9910064984057590	0.9936104091495500	0.013757213742526200	0.024032645146740800	0.017940585066648800
0.992961571716912	0.9915765968299210	0.994916671932961	0.016926047313780000	0.02048840024834650	0.009795272205925090
0.993485368565993	0.9929275414275730	0.9944470148418360	0.013663279080337000	0.012081527527775600	0.012725085327101600
0.9925234208286950	0.9931287737290500	0.9957389227555910	0.01965399831362500	0.01082828119355070	0.00466257163437718
0.9941684174195980	0.9910032382847000	0.9945582533981850	0.009405944508593790	0.024052937460510000	0.012031281218072400
0.9929728356847680	0.9937103419803260	0.9942640655206030	0.016855907042428300	0.007204956917661560	0.013865976649652000
0.9936252244469210	0.9904891007919290	0.9950485556223600	0.012791811889991200	0.027247517473629600	0.008972304507196810
0.992418703458552	0.9919372339888050	0.9956895718167830	0.020305773831753100	0.01824529202836550	0.004970758823299560
0.9928639154897220	0.9913229301602060	0.9943623440686180	0.01753415144653150	0.022065688453600500	0.013253138215309400
0.9952552948603950	0.9917158633444990	0.9943559606178330	0.002625577197275670	0.01962227683056380	0.013292943247757200
0.9932374799611170	0.9919016004057550	0.9940457352935760	0.015207592803551500	0.018466967998744400	0.015227244767463800
0.9930946071233450	0.9911650646373840	0.9943075074740490	0.016097505959098900	0.023047082309684100	0.013595097647111600
0.994297881182509	0.9920663053769920	0.9943407424608820	0.008598682973312150	0.017442278460027200	0.013387857052637100
0.994118204906867	0.9912468580187730	0.9957306799973680	0.009719018802430080	0.022538604632573000	0.004714051128023780
0.9937581617426990	0.9923201322847910	0.9944031060573410	0.011963336252991500	0.015862815637758400	0.012998930486343400
0.9955615099051570	0.9931002439117270	0.9964501615364150	0.0007139537730992250	0.011005983989976900	0.00021941919119978700
0.9940179376165770	0.9912043591047920	0.9937396481511740	0.010344110158482400	0.02280281212990580	0.017135193412349800
0.9953772776356810	0.9918703816197790	0.9946626914049950	0.0018641572709725400	0.018661152453186800	0.011379836707467300
0.9937276619232140	0.991630620286813	0.9944664386783950	0.012153440765391500	0.020152430233037500	0.012603951530390500
0.9931234098745700	0.9918076338978640	0.9959421367216230	0.015918143240057900	0.019051475201395900	0.0033934138224478000
0.9942207973820520	0.9917180805073620	0.9958933087657860	0.00907934390206106	0.019608484180836900	0.0036983920210098300
0.9914600744026290	0.9910478278445480	0.9954342729715850	0.026269405696259000	0.023775796774212900	0.006564766791225050
0.9919828210377900	0.9913759169098280	0.9943508278466530	0.02301811095497380	0.021736237919822200	0.013324950064871900
0.9936729044892440	0.9902714795421670	0.9953622865281940	0.012494682827712500	0.028599226653498100	0.007014181008160890
0.9927581030686750	0.990519919865566	0.9949117947575340	0.01819299790425620	0.027056086118437600	0.009825704304059430
0.991872259063926	0.9912190453062920	0.9950967727358040	0.023705901941632200	0.022711512090083100	0.008671401852131280
0.9946938455385700	0.9924621303189550	0.9953237189853970	0.00612905474206224	0.014979051589571700	0.007254913449002840
0.9934587369413010	0.990954894107495	0.9956364784494980	0.013829210763927000	0.024353399303727000	0.005302292427108350
0.993564112417407	0.9920884928195140	0.9948661326556200	0.013172636106643200	0.017304230907964600	0.010110626764989300
0.9940058058549330	0.9916385692421650	0.9952724120574060	0.010419731391735200	0.020102980057486800	0.007575189108973070
0.9924353708052560	0.9915370215418430	0.995487684543438	0.02020203494540980	0.020734493362814200	0.006231311777979350
0.9927421584921150	0.9905648283583650	0.9956574027922620	0.01829224937995230	0.026777112432713900	0.005171621824024820
0.9935134245719920	0.9913460178937100	0.9961811320703340	0.013488472211620800	0.021922148137001900	0.001900445250005770
0.992803452074775	0.9911044809258620	0.9950719397148220	0.017910632073629600	0.02342366269113760	0.008826379473741320
0.9939356793519050	0.9914185803041330	0.9955638662696840	0.010856902147857800	0.02147098845374280	0.005755679386900690
0.9923411127507350	0.9917548514861910	0.9939942402295630	0.020788671046067000	0.019379782984009800	0.015548275363179600
0.9919032755692040	0.9904802759034060	0.9950382492650300	0.02351296914962380	0.027302351578704600	0.009036613833496520
0.9929117324462420	0.9933784826507430	0.9954592940215030	0.017236389998054400	0.009272775593842190	0.00640855842032974
0.9933655163468120	0.9945253412190460	0.995134296633619	0.014410008564596900	0.0021237027458399200	0.008437212659518380
0.9939933053402890	0.9903640183575070	0.9932920786279440	0.010497670886397400	0.028024481653214400	0.01992392104726650
0.9938591147781330	0.9921655786915490	0.9953116512671880	0.011334151012942700	0.016824594252829200	0.007330237313983280
0.9933331185431450	0.9915138934947590	0.9962320320215180	0.014611825688081600	0.020878319711371900	0.0015824367275147000
0.9919842683053440	0.9915264863925820	0.9954171622060760	0.02300910494457280	0.02080000098387600	0.006671592061696500
0.9936412591587510	0.9917475818181650	0.9956560183929130	0.012691891660665500	0.019424974617774200	0.005180278625313500
0.9932066284266970	0.9932443421783150	0.9948247939679810	0.015399777292800200	0.010108440415258000	0.010368533740860000
0.9937128205312450	0.9934858151570340	0.994560704800039	0.01224593182091220	0.008604072236651200	0.012015992093197300
0.9934616239007660	0.9919279083270830	0.9948158589897430	0.013811205367719800	0.018303291317527100	0.010424291278956800
0.9939340947965760	0.9918544936417880	0.9953112425746270	0.01086678570138020	0.018759990691778400	0.007332803601475520
0.99338460417776	0.9941114938760450	0.994420977489859	0.014291075822997700	0.0047044053935605200	0.012887462058302500
0.9931013465806240	0.9909765473048940	0.9949316469308940	0.016055542860851400	0.024218811696448100	0.009701846550664180
0.9925011225287620	0.9920467267420550	0.9952324279493460	0.019792783109771000	0.01756409182128590	0.007824738451760620
0.9931995792206810	0.9915876040387730	0.9947241575324410	0.015443679545688100	0.020419949744195700	0.01099639283450070
0.9940942351936910	0.9932651171465180	0.9941697978837310	0.009868441834341650	0.00997901511602108	0.014453777068474900
0.9941995434067260	0.993154542022159	0.9942653407274390	0.009211880215644210	0.010667788838725500	0.013858059216315100
0.99208531371642	0.9929960237665360	0.9960132409575710	0.022380460596204000	0.011655046642023600	0.002949284605051650
0.9932676938176050	0.9914541025363670	0.9944252621903110	0.015019389579498400	0.021250105668828300	0.01286074401099500
0.9936729836361630	0.9921708537832210	0.9947537125873500	0.012494205545890500	0.0167917648684744	0.010811988537794600
0.9928404137900180	0.9922221046614800	0.9964759176289910	0.017680489603236200	0.01647284983132780	5.84640308208175E-05
0.9934745307702050	0.9918183508674280	0.9952060099542680	0.01373081038565800	0.018984795885539000	0.007989628687875620
0.99539610859254	0.9926241763069690	0.9942907097067250	0.0017465817143901600	0.013970351755095900	0.01369984112687680
0.9926768849501350	0.9912698512124140	0.9952731604192490	0.018698642965426700	0.02239567334677310	0.007570491706835490
0.9928670775468940	0.9913765275062470	0.9953303019703570	0.01751445978485690	0.02173245940482840	0.007213820607388140
0.9915860018627380	0.9912887085791070	0.9947101651031660	0.025486347621317100	0.02227845050370630	0.011083673512902500
0.9919429814286260	0.9916874255674190	0.9941958554404830	0.023265983432840900	0.019799140690112900	0.014291291386422600
0.9938969203441680	0.9923250664700140	0.9936349127978870	0.011098495557776800	0.015832109204592300	0.017787888786336000
0.9930615233780140	0.9916359151236190	0.993502266205915	0.016303565046083200	0.02011951293799420	0.018614430662230000
0.993374395040124	0.9928350148780450	0.9950343607990670	0.014354672635165500	0.012657672313586400	0.009060890784854920
0.9948854959454350	0.992498058101223	0.9961455498354900	0.004933368094919390	0.014755417070077000	0.0021227414971667900
0.994151388148908	0.9925919908676700	0.9951368608214970	0.00951211722938023	0.014170687522153800	0.008421213064004610
0.9937409341045730	0.9911273360118200	0.9954044358932940	0.012070720902977200	0.02328159275847090	0.006751040663083830
0.9942648328356140	0.9914977819998470	0.996365843654283	0.008804774350552850	0.020978505193302500	0.0007463303556534490
0.9946785941520260	0.9910042897559600	0.9938697789785330	0.006224198818470700	0.024046391251201500	0.016324095369018700
0.9928130035172180	0.9913795685860800	0.9963280742855310	0.017851164450084200	0.02171353782701160	0.000982312348798385
0.9941947901791080	0.9914379092940720	0.9945174535177940	0.00924150412393691	0.02135080239174070	0.01228576734527490
0.9921526241315410	0.9916319640226540	0.9950295091765210	0.021961645061204900	0.02014406378054650	0.009091156099577690
0.9922240189677570	0.992164734598767	0.9950416197792690	0.02151739306941260	0.016829836079216700	0.009015597288663050
0.9931484795762550	0.9921613901335500	0.9938782431740290	0.01576197243497760	0.016850655943269100	0.016271344718818700
0.9945641982647260	0.9909241565083310	0.9963500218807400	0.006937773902090390	0.024544392332585200	0.0008452059989032050
0.9929862505398440	0.991254444987007	0.9956186217237400	0.01677235763371570	0.022491456415349700	0.00541378835152698
0.9931626108175230	0.9922364712283020	0.9948355334985730	0.01567397319418700	0.016383455910298600	0.010301535348144000
0.9925729725196210	0.9915178315467770	0.99379177526777	0.019345533590547800	0.020853833083253800	0.0168102979643667
0.99447259564308	0.9917662131112040	0.9939332333349930	0.0075091115309061100	0.019309106019265400	0.01592859455123150
0.9937269037528850	0.9911681348406150	0.995017778103644	0.012158161087552500	0.023027990177258500	0.009164378583221520
0.9940224498520810	0.9894138099730520	0.9953813185775880	0.010315974925457400	0.03392348418077990	0.006895361487461640
0.9934786374701090	0.9914190320744990	0.9947104434174490	0.013705238318114400	0.021468160907858600	0.011081938316907900
0.991971025326652	0.9923775278209090	0.994775167288483	0.023091506116408600	0.015505613817666100	0.010678132924680200
0.9939028909168820	0.9923096900536160	0.9949189644499480	0.01106128484894220	0.015927791096788500	0.009780971879903790
0.9942492203982430	0.9923062620277960	0.9955924419732190	0.008902110692777310	0.015949152153858500	0.005577260758453180
0.9930798722186320	0.9920177968093000	0.9933309606528680	0.016189277822364700	0.01774409725334020	0.01968169992059770
0.9920914915281660	0.990814450940022	0.9945328851955630	0.022342023127530600	0.025226152148495700	0.012189522517127900
0.9941563917709130	0.9936354583386990	0.9943290496811820	0.009480913553037280	0.007671630450494310	0.013460755979597700
0.9924816620466950	0.9908378352226980	0.9963713330909810	0.01991390758161660	0.025080840082045700	0.0007120367571756080
0.9947331820631030	0.992012297825694	0.9952533137717550	0.005883655671627040	0.017778287566474300	0.00769439128206962
0.9925535044171330	0.991812419494436	0.9940834419878370	0.019466713894642700	0.019021688784458700	0.014992200916107500
0.9940096379246660	0.991634891287488	0.9951287193026440	0.010395845963695500	0.020125869609202400	0.008472017775124250
0.9928569062512650	0.991030459236125	0.9941562034883460	0.017577800679671700	0.023883732574335900	0.014538528667982300
0.9924272829609530	0.9925219570389600	0.9962790465485500	0.02025239088036460	0.014606669035555200	0.0012886790411068600
0.994356189317239	0.9922746574112230	0.9949226589292290	0.008235087882923970	0.016145825583939000	0.009757932629326270
0.994106520778805	0.9924962015496770	0.9961764954371980	0.009791866418647240	0.014766961860786700	0.0019294114005785500
0.9927382924923220	0.9927358910253710	0.9942542690144080	0.01831635236113790	0.01327482932281340	0.01392708828623330
0.9940830913483010	0.9915398218555680	0.9952759927979770	0.009937928820500710	0.020717086399376500	0.007552832235601230
0.9921973545521570	0.9918784026518090	0.9937974948049020	0.021683292021919100	0.01861126263244260	0.01677464144830010
0.9932779376779320	0.9908242420780560	0.9946572181864370	0.014955571037167100	0.025165328885752600	0.011413974924722200
0.9937692421544570	0.9913834073429870	0.9935777220830680	0.01189429380378810	0.02168966905625190	0.01814426508559090
0.9931587327653280	0.9926881522214250	0.994592386619146	0.015698112406552700	0.013572053126784000	0.011818363506441400
0.9930913457333080	0.9912848274679020	0.9955679420380040	0.016117820131476100	0.022302570065810500	0.0057302356226057700
0.9930938821093420	0.993136936511169	0.9953448869499830	0.016102043761255500	0.010777426997435800	0.007122778840847240
0.9926690407476600	0.9924792775273810	0.9950858659142180	0.01874749382869340	0.01487231111966440	0.008739479626770410
0.9935742963129020	0.9917114999069830	0.9945437108260590	0.013109168514723700	0.019649425452852100	0.012121985110499800
0.9938598956694720	0.9925167699277920	0.9948748964327380	0.011329291782023500	0.014638942945839000	0.010055933448495500
0.9938448932757320	0.9925038962301720	0.9949740188410230	0.011422792174854400	0.014719092746089500	0.009437436388032650
0.9936192173466320	0.9929237379717040	0.9951446757856190	0.012829244854029900	0.012105209575588800	0.008372428358970770
0.9948497196570710	0.9918555740426520	0.9960136452709970	0.005156589120808390	0.01875325524170210	0.0029467454284061700
0.9931336132652190	0.9922790280609520	0.9950567029056430	0.01585456459508650	0.016118616146489700	0.008921457878959870
0.9938048191599100	0.9924353401931560	0.995472539222592	0.01167254937265280	0.015145800211278100	0.0063258818417385300
0.9941401031487300	0.9922912104892340	0.9939995104240660	0.009582462252115400	0.01604280367186520	0.015515426880187600
0.9939624688234040	0.9918457716566270	0.9955615192318660	0.010689891819529100	0.018814234037940900	0.005770340549503330
0.9925899681891110	0.9920556240464070	0.9960412674331700	0.019239737739079500	0.017508737319450600	0.002774202704344880
0.9935233970703470	0.9914561267026630	0.9960500944836960	0.013426331067658200	0.021237526782226400	0.0027190526066865000
0.9934810435243380	0.992911892887768	0.9945848947237880	0.013690232267908700	0.012178957308590700	0.011865099715021200
0.9936133290935280	0.9930786446743890	0.9943763861290680	0.012865959471252200	0.011140510776544100	0.013165563606350400
0.9922210922690100	0.9912783491602350	0.9951837451773070	0.021535595796084000	0.022342839993287100	0.008128598365005980
0.9933265387167160	0.9922303575264800	0.9943462194727200	0.014652810430318400	0.01642150072882390	0.013353683754378100
0.993669997120793	0.9918502452448550	0.9942998744591520	0.012512797108888200	0.018786413476313000	0.013642704324805100
0.9946334401707700	0.9917035370595330	0.9965176120653860	0.006505863952764860	0.01969893755181680	-0.00020211562908656500
0.9946688617141260	0.9898077881062220	0.9959363889849350	0.006284891804494120	0.03147833820825520	0.0034293132324909900
0.9943726519482470	0.9911096311849430	0.99651323280017	0.008132414777624630	0.023391649364961500	-0.0001747412259449820
0.9940634612291740	0.9925858781427290	0.9959024386550580	0.010060292013235300	0.014208739835205500	0.0036413556428631500
0.9936457456898300	0.9926843465616680	0.99445253760428	0.012663952608049300	0.013595755693839900	0.012690652656435400
0.9931318757152490	0.9921026600496150	0.9946599033980880	0.015865406673272400	0.017216089183466700	0.011397226467817200
0.9929956042107860	0.9914494036097080	0.9955374039389240	0.016714093055033300	0.021279329739511200	0.0059208922039906500
0.992457643097698	0.9922167184460810	0.9958466616692630	0.020063420896288500	0.016506376076343700	0.003989722676027840
0.99409689011323	0.9912563499522910	0.994580519922086	0.009851879716825610	0.02247958780876320	0.011892411110014600
0.9942864531832980	0.9926972311333280	0.9931164629358740	0.008669963497320950	0.0135155343898791	0.021017824334603400
0.9934419451206960	0.9924802664244590	0.9955931682661970	0.01393381843375720	0.01486615926439880	0.005572712455760380
0.9930336418724610	0.9905196649440690	0.9956382335792340	0.016477208336253100	0.027057683877317100	0.005291333568464030
0.993527217663075	0.9909579511639750	0.9947909882833160	0.013402515092733400	0.024334389368636600	0.010579437113873500
0.9934255858211890	0.9918805996310840	0.9955913856870940	0.014035749471049000	0.018597598571191100	0.0055838476839580000
0.9926787494134250	0.9927578254154830	0.9948957706490890	0.018687040058266700	0.013138285871646700	0.009925691176257340
0.9945837115404950	0.9921009715342820	0.9956817872553670	0.006816051671886390	0.017226590247388000	0.005019358596502620
0.9931752686554760	0.990678804535278	0.9946949108741160	0.015595110572681500	0.02606898358103890	0.011178836726864800
0.9935346783474610	0.9917625086586910	0.9952459874446710	0.013356042864335800	0.019332159779373600	0.007740113691000040
0.993328675231325	0.9913429409586180	0.9952932965443390	0.014639513503240400	0.021941261859713300	0.0074448155059318800
0.992805159256283	0.9918277795921540	0.9956112654788320	0.01789998684169790	0.01892614733647000	0.0054597272940411200
0.9925560575362180	0.993396353378713	0.9953226014997950	0.019450837085199500	0.009161435497233190	0.007261893711715350
0.992838775283287	0.9922210965769560	0.9949441664498810	0.017690682177669600	0.016479117122807000	0.009623713980983850
0.9941394572950490	0.9914000093294440	0.9950281354953270	0.009586493696142080	0.02158646035478750	0.009099748198529870
0.9915996296800020	0.9903666376417950	0.9954316692488370	0.025401606921890100	0.02800820756993460	0.006581012299443380
0.9938146816128070	0.9925484457589820	0.9938712107598200	0.011611086070913300	0.014441775844210000	0.016315188088310500
0.9931488771931360	0.9915782972935330	0.9955142492203120	0.015759490851176700	0.020477826496902800	0.006065459226889580
0.9935842456695890	0.9914427291007030	0.99571766652583	0.013047191305672200	0.021320838015171100	0.004795322146004310
0.9932694977160950	0.9918275593581070	0.9939606714974270	0.01500815381684810	0.018927502712991900	0.015757534200832100
0.9943682638491200	0.9917316532675910	0.9956672992615650	0.008159775332011630	0.019524074413471100	0.005109818268190010
0.9930295731049400	0.9916097297527400	0.9949965506150040	0.016502556847654600	0.020282349263731000	0.009296849538027960
0.9925544651246030	0.9920175853756290	0.995650566825674	0.019460740464815100	0.017745400763545400	0.005214314248778680
0.9936227570497830	0.9932309022137150	0.9961917298032550	0.012807189471187100	0.010192138449501300	0.0018342408312309800
0.9938052511355330	0.9910276790115980	0.9953795772544180	0.011669859538363800	0.023901026166858500	0.006906217674563340
0.9930323052668030	0.9916796647583900	0.9942175549937290	0.016485536507844000	0.019847418327580500	0.014155995507782800
0.9937721000587280	0.9922252623840130	0.9944821715025550	0.01187648310229860	0.016453217844297600	0.012505825003145400
0.9914916205777620	0.9916554736054750	0.9950820368448350	0.026073252611032900	0.019997868586997500	0.008763376053848890
0.9921592694454400	0.9914297719291510	0.9936092161311680	0.021920298024544200	0.021401375129962600	0.017948009320813300
0.9924584728147400	0.992596185694192	0.9950910248470310	0.020058256808957700	0.01414459406403880	0.00870726420582492
0.9929722640556860	0.9910092978730570	0.9958286786253090	0.016859436268992000	0.02401526527864690	0.004102049163947490
0.9931449924406770	0.9914197631615910	0.9962293762758510	0.015783696163799900	0.02146362053694370	0.0015990179829009000
0.9917587912184320	0.9915917762121460	0.9945471308925290	0.02441172344911410	0.020393985015802500	0.012100669866880500
0.9928358960121660	0.9920971023613710	0.9951883093299030	0.017708601963184400	0.01725066909103280	0.008100117222937170
0.9933642454717390	0.9920610093917120	0.9944210971037580	0.014417917217692900	0.017475231740699100	0.01288672905816190
0.9949894854674720	0.9920630450360560	0.9946455993561530	0.004284485609817810	0.01746257002627860	0.011486437832580000
0.9943519202562500	0.9921450375010450	0.994776474041508	0.00826170182809782	0.01695241753337370	0.01066999522222600
0.9933929497074250	0.9937613702281430	0.9960038745118770	0.014239081080171100	0.006886922927883770	0.0030077699623745600
0.9924063189206980	0.9932114658727900	0.9947920223255730	0.020382859503816500	0.010313205375976900	0.010572983146370900
0.9928048592108870	0.9936870343270110	0.9934664417679970	0.017901888011676200	0.007350187707753430	0.01883766159276290
0.99271809748487	0.9922829502522870	0.9954159504661410	0.01844206424073320	0.01609421524108040	0.0066791562859487400
0.9928431591017980	0.9917446772583700	0.9937003129501540	0.017663401551207100	0.019443072256068000	0.01738031785005510
0.9936227819105920	0.9925469714523400	0.9939674204074800	0.01280704358118040	0.01445095257493340	0.0157154565968603
0.9936933859489040	0.9922172778036570	0.994645355715252	0.012367070428317400	0.0165029003984674	0.0114879726834326
0.993792375105459	0.9918151899467120	0.9956762468591950	0.011750109072783000	0.019004469291669900	0.00505395087545085
0.994239577590452	0.9918478889537040	0.9955835029931950	0.008962246669054300	0.018801077818374500	0.00563306629099318
0.9925506388307270	0.9895737945564360	0.9943715809759960	0.019484548272817400	0.03293070311916930	0.013195529241465300
0.993850513742254	0.9910617636158400	0.9939933213392360	0.011387749876296900	0.02368917815970360	0.015554012785202900
0.9940208876387540	0.9914199565196850	0.9953311106855210	0.010325725157179800	0.021462432115527700	0.007208777205346470
0.9947441369624470	0.9905038681823500	0.9953748930564500	0.005815307206840510	0.027155780521160000	0.006935480264924280
0.9939897213591670	0.9920079721798040	0.9957548060562050	0.010519998900838900	0.017805208073896100	0.004563386668025280
0.9926757725927950	0.9906160925621400	0.9954177577884870	0.018705565473471800	0.02645861650808340	0.006667872342247420
0.9927726397645200	0.9927537884844750	0.9950256631530510	0.018102473897438800	0.013163405135757000	0.009115179525117120
0.9939031728077630	0.9909491412777350	0.9949484423958470	0.01105951057107840	0.024389121787784700	0.009597034838194270
0.9932265760168630	0.9916169745051400	0.9951254755408340	0.015275531615836700	0.02023729549895180	0.008492271664046280
0.9935780380456380	0.9908938862224170	0.9935403670730510	0.013085852605121800	0.024732530131493200	0.018377016979990400
0.9933282271173920	0.9915752589390960	0.9964627106264130	0.014642285989800700	0.020496705776987500	0.00014100461232239100
0.9940352786541900	0.9913489234184770	0.9957173293877600	0.010236010354888800	0.02190406453671060	0.00479742790455659
0.9936991320996050	0.9917033522898730	0.9958584335699860	0.012331238044925700	0.01970010523433500	0.00391620204122537
0.9936941870103420	0.9917461256313390	0.9936259872680830	0.012362084429944500	0.019434053306540800	0.017843513055550500
0.995565760724049	0.991185032177679	0.9956961163600790	0.0006874091332752730	0.022922949407661100	0.004929903711704780
0.9924290196314720	0.9926721137770200	0.9959424101704820	0.020241558963361400	0.01367191156554170	0.00339170069683132
0.9934030377554650	0.9922071947697230	0.996075907305228	0.014176230291907200	0.016565631584879200	0.0025578202861052700
0.993260195136629	0.989927828321548	0.994546817776435	0.015066108197221300	0.03073310632953520	0.01210259118228480
0.9927700566465650	0.9941403453825160	0.9946159853992290	0.01811856092479810	0.004524530327538850	0.011671193218675800
0.9925737058017420	0.9914131867222180	0.9965374835612310	0.01934097769688450	0.021504519409807400	-0.0003263128591182870
0.9922487734199310	0.9911928098443990	0.9957092430523450	0.021363328614868900	0.022874609153227900	0.00484792373491449
0.9930935709815110	0.9918296625758150	0.9955590268618620	0.016103969422309000	0.018914435990941300	0.0057858807408717300
0.9929923251311900	0.9920639200647910	0.9956850747346100	0.01673450915751070	0.017457134071937900	0.004998818088193140
0.9938991103869630	0.9917918486722080	0.9951318117142660	0.011084847974400400	0.019149661744228200	0.008452714397949110
0.9922778722955680	0.9920721653156070	0.9942112089430350	0.021182246825406300	0.017405826902164500	0.014195574723221800
0.9923807377704320	0.9930108977689760	0.9960142509816070	0.020542066691144200	0.011562404641723800	0.002942951155757600
0.9932284012626830	0.9914953418178290	0.9954241922283050	0.015264157566950300	0.02099365763248660	0.006627699011446240
0.9928291596423740	0.9925885819780490	0.9943929180939900	0.017750570573738000	0.014191914633274500	0.013062460687289100
0.9945345937980800	0.9917652854202150	0.9945452466184690	0.007122428470445920	0.019314867686395000	0.012112412455607200
0.9936023111704270	0.9914604916959540	0.9948633442016260	0.012934593483338700	0.021210378942628500	0.010128017039632900
0.9930839653055500	0.9903249348080290	0.9939782129838500	0.016163800704178900	0.028267232273211000	0.015648180136758400
0.9940845074956430	0.9921565224582890	0.9958956211684360	0.009929116114344610	0.016880956236834900	0.0036839400194993100
0.9939086537144390	0.9921380366963140	0.9966308281396650	0.011025351258338200	0.01699596209621450	-0.0009097264400699770
0.9931929633253430	0.9934448668189920	0.9951861079894260	0.015484909357235300	0.008859201953714070	0.008113855150316790
0.9937429639629600	0.9911111372107360	0.9945231899402380	0.012058072113741800	0.023382276312630200	0.012249982117798800
0.9933244809040020	0.9917326548804770	0.9953892585558660	0.014665635793840000	0.019517840548578	0.006845784154265340
0.9929013168522320	0.9920576125261590	0.9963107665642730	0.017301239774999800	0.017496372608602500	0.0010905021537903700
0.9946921133972310	0.989713558031523	0.9943258188152900	0.006139842805804800	0.03206324041362980	0.013480917830064800
0.9947331310034700	0.9929201373836320	0.9969808740801600	0.0058839555471563700	0.012127616833658700	-0.003098036014727620
0.9937926308009620	0.9918657679905270	0.993898151527443	0.011748526860257600	0.018689871757306300	0.016147259898055600
0.9929439887518450	0.9915161230457130	0.9948799904151150	0.01703552539686800	0.020864451207285100	0.01002414576773140
0.9938648716830090	0.9928455662859080	0.9968666586127950	0.011298276331210700	0.01259197061314930	-0.0023839319024362900
0.993006121490304	0.9919911496115810	0.9960688199691110	0.016648597310254200	0.01790986892771780	0.0026020664756354700
0.9939712544742700	0.9925877175874190	0.9962474778986320	0.010635146520406600	0.014197310671555700	0.0014859277523980700
0.9936267061914940	0.9908917688523900	0.9939274607023880	0.012782582566229900	0.02474568717306090	0.01596456657994720
0.9930730276203610	0.9913830701505460	0.9943535384363670	0.01623191097243490	0.021691773630229800	0.013308043627458700
0.9952477912170770	0.9918983312156230	0.9943800914409080	0.002672418413506800	0.018487298335752200	0.013142459832732600
0.993294667111529	0.9916679649210690	0.9953340207367510	0.014851370971972800	0.019920191543020100	0.007190615912902390
0.9938120992897020	0.993051477148636	0.9961232687583870	0.01162717833043800	0.011309699494646300	0.002261941981427120
0.9926128970025610	0.9917112417126390	0.9945026982418040	0.019096999011744500	0.019651012413385700	0.012377799961079500
0.9916546918967710	0.9915316795885050	0.9952907672583420	0.02505916545471490	0.020767716919263700	0.007460597576613600
0.9938541343182310	0.9924678145009560	0.9947203323955950	0.011365167581902000	0.014943676813983500	0.011020244591039400
0.9918477401227760	0.9928218792230490	0.9964449898964140	0.023858437438488600	0.012739457830225300	0.0002517377305989220
0.993217991383507	0.9918533144417160	0.9948464203269520	0.015329000016379100	0.018767323513147100	0.01023360969930550
0.9940946264801850	0.9928986209129050	0.9948945827680030	0.009866025316290610	0.012261592437693000	0.00993310521242804
0.9934023778479180	0.9894175354809440	0.9963838819446760	0.014180344830412200	0.03390037599642610	0.0006336045096442150
0.9923582602646880	0.9917528445451680	0.994434497573381	0.020681957483369000	0.019392270127872600	0.012803146302960700
0.9922273712878190	0.9925671383973040	0.9952000122225710	0.02149652282376220	0.014325412108347400	0.008027066677631550
0.9931047626541570	0.9914678584774650	0.9948932538887370	0.016034263240735300	0.021164577679889100	0.009941378087975200
0.9929872006863370	0.9913522450484090	0.9943723118574400	0.016766441082513600	0.021883417610159000	0.013190975232205100
0.9935736621400160	0.9917306989646570	0.9952671241883260	0.013113126476060300	0.019529996766955200	0.007608186085349170
0.9931923139459270	0.9919494207233120	0.9949372100474180	0.015488929255680400	0.018169473232844100	0.009667129106218900
0.9945740003734850	0.9918997358247260	0.9946639738628010	0.006876630910181000	0.018478560121907400	0.01137181426925880
0.9928179858568570	0.9920086687726630	0.9936868069937690	0.017820148105364200	0.01780087080675370	0.01746449698348500
0.9941156632295200	0.9918505835392860	0.9932246860351320	0.009734846600668490	0.01878432466351630	0.020343739366300300
0.99356363676606	0.991408410734317	0.9950955562075880	0.013175603569048600	0.021534220430558700	0.00867899563494845
0.9935865962055580	0.9932234616505590	0.9944755639930630	0.013032525717497900	0.010238482343737800	0.01254704228812720
0.9922367978394830	0.9926888231019160	0.9949118844015820	0.021437852372911600	0.013567885994009200	0.009825155395657660
0.9940229698806830	0.9919132009602360	0.9945370755995660	0.010312730771880500	0.01839478618717660	0.012163368460065300
0.9938610819641160	0.9913014408262850	0.9951693329408800	0.011321883514457700	0.022199280389895300	0.008218543484052710
0.9947381949128650	0.9922186200659370	0.9952200045355750	0.005852377187997300	0.016494547947930600	0.007902280305680650
0.9931537268083920	0.992725901267203	0.9945455776190930	0.015729289918920000	0.01333704450698360	0.012110340099655500
0.9945739460459190	0.991539593710075	0.9947403636675270	0.0068769663853929000	0.020718512655662900	0.010895279613783300
0.9910419231655930	0.9921709640632100	0.9957120329901550	0.02886892951417050	0.016791090558893600	0.004830511999799460
0.9934245931610430	0.9902360402097290	0.9952927164550900	0.014041943163188400	0.028819315065271600	0.007448442817750970
0.9948535470133450	0.991701987095983	0.9952170030363060	0.00513271043949407	0.019708581021260500	0.007921028322046370
0.9932116887109540	0.9915299662151680	0.9949933568313450	0.015368254507408900	0.020778384347759500	0.009316761899187460
0.9927481197729860	0.9910788718867650	0.9950083638015270	0.01825515511055660	0.023582825468313500	0.00922313767251017
0.9942651053140800	0.9935943131855720	0.9953497264908460	0.008803065488562060	0.007928004370798310	0.007092565380356950
0.9941458191053640	0.9909399666626720	0.9943301004175610	0.009546804764160050	0.02444613689487200	0.013454205134811400
0.9944886426270010	0.9916346042979740	0.9944164375479150	0.0074090225138523800	0.0201276417657942	0.012915793650201000
0.9941501488858720	0.9915977791063600	0.9950166480275560	0.009519851481396440	0.020356674920507600	0.009171438815967650
0.9932465072768900	0.9913876463007320	0.9939099549833240	0.015151365777459900	0.02166331750737570	0.01607367298949190
0.9924289812665630	0.991831399854473	0.9944251238176220	0.02024181182680370	0.01890364254688770	0.012861622731333300
0.9924681816169810	0.9919416934230440	0.995298174001803	0.019997821833705300	0.018217537399993200	0.007414359480475110
0.9929641537992800	0.9916798326549950	0.9965661245762260	0.016909951935195300	0.019846368367119200	-0.000505300929864368
0.9924267489664450	0.9942288606578330	0.9959620504670460	0.020255714541390600	0.003972640334306020	0.0032690191174534000
0.9931449854911850	0.9922553072536490	0.994426746521512	0.015783733339287700	0.01626623947810430	0.012851490003595900
0.9921236296163330	0.9904826485499940	0.994672597034347	0.022142046129313300	0.027287610302124100	0.011318033506030500
0.9931001631522250	0.9922038176251510	0.9941399821289600	0.016062924624324600	0.016586647253004600	0.014639648926853900
0.9948521809563730	0.9928082915998110	0.9940933476579270	0.005141216647858050	0.01282405522923130	0.014930428704640700
0.9937756981486400	0.9895103861529640	0.9931383367058690	0.011854058060831300	0.033324212350085900	0.020881575175519600
0.9956392124563370	0.9904645218773300	0.994733747406843	0.00022875305701970000	0.027400197162505600	0.010936553492565000
0.9946208750661820	0.9906703289630450	0.9949415201453130	0.006584236127139930	0.026121633958377400	0.009640230099493660
0.9940252302280800	0.9909939278125730	0.9932138301505420	0.010298655840111400	0.024110803325758400	0.020411343726212200
0.991854042785282	0.9921875775866960	0.9964067369895160	0.023819240510851300	0.016687694160325100	0.0004907864270679490
0.9925841556785940	0.9917599810037210	0.9958047669607580	0.019275924760681000	0.019347871043625200	0.004251378591977190
0.9942371995309720	0.9918365785220330	0.9959306599907470	0.008977074750716170	0.018871437636222800	0.003465108192269470
0.9933214667222720	0.9914788069304570	0.9952438941690760	0.014684417525396100	0.021096480155952600	0.007753175747769080
0.9929426806648970	0.9933883516028200	0.9965864475722330	0.017043690537760900	0.009211297230234980	-0.0006323271728859470
0.9933344537209620	0.9900032600785920	0.9944246791039280	0.01460351674137490	0.03026478553891610	0.012864393500806700
0.9944686751520420	0.9914987104002190	0.9957833671612340	0.007533555978272890	0.020972738877181100	0.00438502700768968
0.9929689194170110	0.9927671385915920	0.996120455840178	0.016880298487242600	0.01308029809528100	0.0022795225580832600
0.9947248054647690	0.9915908948968910	0.9945860470336750	0.005935891184342340	0.020399473710276600	0.011857909507775600
0.9935400618073320	0.9922982450722690	0.9940580084791460	0.013322490094181100	0.015999025393491700	0.015150734339697700
0.9930929539252460	0.9924373343960880	0.9951127320543300	0.01610781749423870	0.015133392951419300	0.008571800963295710
0.9944869258295160	0.9920260790948390	0.9952607664364680	0.007419743256947440	0.01769255693083390	0.007647840725869190
0.9923437654592610	0.9925075105079490	0.9958342177765620	0.02077216177733600	0.014696584109528000	0.0040674572877208400
0.9934114458810390	0.9914296651179570	0.9951050373881090	0.014123865603556200	0.02140205552124740	0.008619827496574960
0.9949703801293490	0.9924704321873700	0.9959667114616820	0.004403705627441760	0.014927370082371700	0.0032399026599632200
0.9944673229036420	0.9906632671998220	0.9954288835871130	0.007541997258364510	0.026165517657195000	0.00659842141376487
0.993347771324552	0.9929980609774930	0.9959518426857940	0.014520549602822000	0.011642366307760300	0.0033327811711298400
0.9934656873493770	0.9921385532217160	0.9939191625150670	0.013785905843478400	0.016992760648775000	0.016016277742264000
0.9935667906234540	0.9913986618121310	0.9940658205161840	0.013155938669270100	0.021594828316265800	0.015102038126562600
0.9949412052236650	0.9916037849905460	0.9952441636374520	0.004585758609620920	0.020319337055614900	0.007751500937412650
0.9950939081412800	0.9912774746549610	0.9947880031109640	0.0036328550488162	0.02234826411269780	0.010598073444458300
0.9957551177495250	0.9924898841747960	0.9949315581818840	-0.0004950095266080990	0.01480631000726190	0.009702381669495370
0.9935261336838860	0.9920346940656870	0.9965586195359110	0.013409276185175500	0.017638950419654400	-0.00045839795219177400
0.9942776161329470	0.9919409015455100	0.9962327192283340	0.008725042108927550	0.018222464021183900	0.0015781372445313200
0.9922066658119080	0.9903368770108200	0.9937417574981650	0.02162535110917910	0.028193051053861800	0.017122044758774100
0.9928295527190570	0.9921236396524990	0.9955571096769920	0.017748100557148200	0.01708556261602030	0.0057978521142590300
0.9943796086629640	0.9922661410174300	0.9947058425669350	0.00808902487694759	0.016198816048137400	0.011110644704827200
0.9923914556245510	0.9916067476880710	0.9952000938978840	0.020475367867240900	0.020300883742966500	0.008026547600485920
0.9941147706945940	0.9923488102413520	0.995731145971579	0.009740408504706120	0.015684344839723800	0.004711162584189810
0.9946091228247010	0.991125559851059	0.9954108090281780	0.006657523993454810	0.023292622019197000	0.006711234739282720
0.9925587841725160	0.9914151565679060	0.9933331509751690	0.019433841509545500	0.02149228125874380	0.01966807582934880
0.9922837284828280	0.9906039201863730	0.9946572266484230	0.021145799856468600	0.026534240139238500	0.011413934642504700
0.9932239533875500	0.991625182626147	0.993396160651514	0.01529185633762270	0.020186243721438100	0.019275516695953300
0.9941867200935550	0.9914954813803840	0.9956803492349610	0.009291821325776190	0.020992815110608000	0.005028352953967920
0.9935822868639780	0.9911636525284750	0.9955729226836850	0.013059380563783400	0.023055847376658700	0.005699143290469750
0.9930438615101050	0.9920511818397880	0.9954869394718820	0.01641357563269980	0.017536377622991500	0.0062359774113931900
0.993080846313979	0.9916255934657540	0.9955071986206350	0.01618322172050890	0.02018369653349630	0.006109471207012050
0.9949868785151970	0.9918109544740970	0.99576049565312	0.0043007694804275600	0.019030822592527500	0.004527844698828520
0.993406042855861	0.9924122112972660	0.9958993985929720	0.014157512863978200	0.015289752360594200	0.0036603478561226400
0.9936668858999230	0.9922458514460390	0.9958941850149290	0.012532192495584300	0.0163250794757008	0.0036929192824126300
0.9937266375823210	0.9929306295319430	0.9953969781985090	0.01215982491374790	0.012062291161448500	0.0067976068468967200
0.9934718331261220	0.9917510375067030	0.995306946537121	0.013747616581387500	0.01940349346993590	0.007359608133935270
0.9931333102961030	0.9920308382941950	0.995186260241264	0.01585645197103170	0.017662930440987500	0.008112911242573710
0.9951945019710760	0.9911555477431390	0.9959055411548500	0.0030050162403263300	0.023106237411844300	0.0036219729097513500
0.9933701604420470	0.9914198024362890	0.9960150558050340	0.014381065723049600	0.02146337749195100	0.0029379363284211000
0.9931707755394310	0.9928947464440750	0.994958944995234	0.015623085942573600	0.012285739343627200	0.009531503126580030
0.9931134324167160	0.9919814447419970	0.9964241549761270	0.01598025325039860	0.01797024153069410	0.0003819532544632620
0.9941380298112350	0.992059431447894	0.9968157810500250	0.009595421021681650	0.017485050609062700	-0.0020658372172306400
0.9929387742502750	0.9924269912879600	0.9948674812679650	0.0170680039764302	0.015197764541740800	0.010102202372482900
0.9919648579697430	0.9921616892552420	0.9957808717174040	0.023129876238344200	0.016848786119245200	0.004400600408988830
0.9929570759298820	0.990711805082161	0.9957410144420810	0.016954029074000300	0.025863939603869200	0.004649523498021690
0.9931423845015910	0.9917338331526260	0.9947689832917400	0.015799926105920200	0.019510509033295000	0.010716741184862700
0.9941308375492100	0.989791870611583	0.9952406631489960	0.009640258675075750	0.031577138266161200	0.0077733422399727900
0.9927651566073570	0.9911902414941320	0.9959996351377000	0.018149081061338000	0.0228905711792044	0.003034268464875750
0.9929288782650170	0.9915132281584440	0.9958106369590090	0.01712961967025820	0.020882452752789700	0.004214725468989590
0.994121085815066	0.9915135551893820	0.9939023716183400	0.009701047907426910	0.020880404802585800	0.016120953963766300
0.9925192072733310	0.9927304643430350	0.9947185219003690	0.019680214971994700	0.013308635322998900	0.011031556294286000
0.9936931305151490	0.9912752238029290	0.995915244488738	0.012368639844498900	0.02236226813022140	0.0035613722278611200
0.9939929368295760	0.9906677283675580	0.9951214015365490	0.010499981496416900	0.026137789794964600	0.008517703668565230
0.9935017149060870	0.9913578291151140	0.9949553091529530	0.013561422970366900	0.021848701127629600	0.009554166579487060
0.9930028251685700	0.9912694085060610	0.995310078476882	0.0166691307962535	0.02239840601066800	0.007340055889086780
0.9939185500536780	0.9910395785614060	0.9956390078755360	0.010963651209691500	0.0238270418384891	0.005286506596373830
0.993123821489573	0.991045994310122	0.9952758797387970	0.015915558013133600	0.023787189056516100	0.007553531978116460
0.9930722510794840	0.9924109779147530	0.9945399890872860	0.016236769434639300	0.015297418601806700	0.012145194699093600
0.9942117842310890	0.99025363569774	0.9951011531684630	0.009135541549004640	0.028710041287639000	0.008644060875434170
0.9927768591271460	0.9907990220767710	0.9949386766945870	0.018076211781385300	0.02532202738117790	0.009657972708131850
0.9927399273598890	0.9917514607125880	0.9937416968887640	0.018306163882779800	0.019400867894156300	0.017122414823647300
0.9934195173080400	0.9914038559675850	0.9939233067427090	0.014073559362410900	0.02156251958087110	0.01599044880211870
0.9931178694695110	0.9919661598868820	0.9954831554719480	0.015952633295389800	0.018065338977116700	0.00625959386676229
0.9935308967882920	0.9914915895371540	0.9948684811675680	0.013379602645578600	0.02101701938489690	0.010095944823367400
0.9937350672237850	0.9899543175656160	0.9948195838188120	0.012107275046918100	0.03056865494917760	0.010401027896291100
0.9934871038262410	0.9914565430543350	0.9956286218310230	0.013652467214877200	0.0212349205404396	0.005351347789651030
0.9936379952796840	0.9900557191195460	0.9958287583913950	0.012712232004099300	0.029939069251856300	0.004101540764741570
0.9931505488750400	0.9919256533539690	0.9944773572121360	0.015749089095444300	0.018317307167533200	0.012535853907382800
0.9938655377997950	0.9914620584421860	0.9941279582183650	0.011294098012349300	0.021200639006541400	0.014714634234360200
0.9925223384372900	0.9918313160482280	0.9936458195755310	0.019660713826901000	0.01890416296527800	0.017719898472742000
0.9941107864853170	0.991213997633765	0.9955750999221340	0.00976524976486971	0.02274289024044860	0.005685545051613710
0.9926505909468710	0.9905520385017380	0.9947884268340370	0.01886233258756960	0.02685656497006390	0.010595430306740400
0.9951560728078580	0.9925355412046730	0.9947387038253820	0.0032448745604783500	0.014522090845048900	0.01090563340329340
0.994434663370702	0.9917083796021210	0.9961868042040420	0.007745679659280320	0.01966882802115620	0.0018650089319879800
0.9933854766856250	0.9912886389212860	0.9948638222335000	0.014285631084688100	0.02227887277164530	0.01012501989035420
0.9931576277592970	0.9912685057848040	0.994490590254602	0.015704991899487500	0.02240403460348360	0.012453323512412900
0.9935525247730030	0.9915573857221380	0.9958366137539710	0.013244840310353800	0.020607861548121700	0.0040524783870020400
0.992848814760078	0.9916805195928730	0.9944412517998160	0.01762819297687890	0.019842102630954400	0.012761038082561500
0.9939054113709920	0.9924587184105130	0.9947888155551590	0.011045564242832500	0.015000271765120800	0.010593017875578400
0.9946533780655790	0.9918782455742450	0.9945434282390340	0.006381476930751330	0.018612249383653000	0.012123746697247300
0.9936239375563270	0.9911178027012760	0.9963071837718990	0.012799823729433600	0.023340847252942100	0.0011128827622788200
0.9923787713309000	0.9916918596727730	0.9937448298808680	0.02055431826840670	0.01977156614012120	0.017102877166517600
0.9936830362492220	0.9910518154144680	0.9943334787763890	0.012431569402465700	0.023750998305894400	0.013433156045744600
0.9935764362797460	0.9926586656730980	0.9945064689918910	0.0130958410918951	0.01375563724941940	0.012354269922780200
0.9946075476449920	0.9923285109770390	0.9946358528330420	0.0066673891566223900	0.015810689382424600	0.011547261757100700
0.9931438150955240	0.9925290413330350	0.9952445040153860	0.0157910282557579	0.01456256316471310	0.007749368452068140
0.9937634863411020	0.9922932556414230	0.9948995061100390	0.011930188513246800	0.01603009085491300	0.009902379335648330
0.9928840386403900	0.9922932823818680	0.9949284039487300	0.017408849292887400	0.01602991644390810	0.009722075096026550
0.9929018847652210	0.9925179122787680	0.9927688325876220	0.017297723758728000	0.014631828326245200	0.023182621993844400
0.9939577860150740	0.9915823713995100	0.9955748919643390	0.01071909333408960	0.02045250160651820	0.00568684628155961
0.9931081302771670	0.9924413280250970	0.9956540972922960	0.016013287334922700	0.015108527174292100	0.005192270655641040
0.9948289474802360	0.9921931938973480	0.9953706728798260	0.005286175363327500	0.016652746643291500	0.006961794027399660
0.9951588583882530	0.9914798572259200	0.9949793172455070	0.0032274756299818300	0.02108997097530540	0.009404368780936690
0.9943893288525500	0.9893115672168160	0.9936303842268890	0.008028427739354240	0.0345578971244047	0.017816101056386900
0.9936742157884840	0.9925873486237710	0.9953531258009410	0.012486502644638500	0.01419958675914340	0.0070713532932518700
0.9938844784915160	0.9929531894889800	0.99470215458633	0.011176039168744700	0.011921797088263200	0.011133651817206300
0.9945548376454870	0.9899999362444590	0.9945731593439170	0.006996139863122530	0.03028543184116780	0.011938323944823900
0.9927071434546200	0.9929365479717830	0.9954789968595930	0.01851025130903860	0.012025442309155900	0.006285565520748820
0.9934076386866250	0.9917684281421040	0.9958592865798590	0.014147578413013900	0.01929532120684490	0.003910873981103670
0.9937228735949440	0.9914402349230790	0.9945716978596440	0.012183283739188800	0.02133634256740390	0.011947431301618600
0.994946448397523	0.9928246088371420	0.9943427959184850	0.004553031031739930	0.01272247652164140	0.013375028689178200
0.9933378541248880	0.9925291388120960	0.997018525602264	0.01458231848156610	0.01456197382709500	-0.0033334583221832300
0.9945248953181740	0.9910784372410160	0.9938968736626690	0.0071829225317978000	0.023585538166507900	0.016155223468504200
0.9930865834490710	0.991372554623546	0.9941744455948690	0.016147496440563600	0.02175714705964680	0.014424799394049400
0.992888327334179	0.9923472672133110	0.996440488301092	0.01738214927277790	0.015693938280107000	0.0002798697149057100
0.9930579180929500	0.9904829136900260	0.995810651156811	0.01632601347471640	0.027285973083941400	0.004214611239758450
0.9927385652925700	0.9908751087956340	0.9945084457321870	0.018314643641536800	0.024849225260918600	0.012341950800024900
0.9934020786433650	0.9920278683270170	0.996936211868083	0.014182198209014000	0.01768143981505250	-0.0028187926805929000
0.9931690862495580	0.9912659927521900	0.9948025090840970	0.015633624917917000	0.02241965583711660	0.010507560547254300
0.9932420152915470	0.9912509217585380	0.9940921787477920	0.015179348021304400	0.022513341383204300	0.014937711240531200
0.9940922762423440	0.9928523151597140	0.994297624152705	0.0098806709750088	0.012549956592075800	0.01365672727500060
0.9939688923019990	0.9925699410152330	0.9944884847724830	0.010649859135018800	0.0143079570977146	0.012466449516670200
0.9929909725817450	0.9904566122241400	0.9939652645183590	0.016742945489036200	0.0274493431677473	0.015728915221217600
0.9950141065303730	0.9908964909390650	0.9950351285069300	0.004130842847526740	0.024716334442730300	0.00905609655530271
0.993313589944257	0.9924390717113730	0.995711024737246	0.014733497017979600	0.015122567806542800	0.004836803110625650
0.9918461485295840	0.9909672927078320	0.9958463419240440	0.023868341284141800	0.024276331364005300	0.003991720011425020
0.9939168940106770	0.9925674361525490	0.9934776913182390	0.010973986323543800	0.014323548508036600	0.018767532377844600
0.9950964480716540	0.9913424822350350	0.9950530515081080	0.0036169839815225100	0.021944118994737400	0.008944237295861560
0.9936743640783410	0.9915667064403300	0.9960833436598620	0.012485592565169900	0.02054990614685030	0.0025113430333131600
0.9926206149881380	0.992305049261084	0.9949423577220450	0.019048955952489600	0.01595668521373650	0.009634991371750070
0.9939975942587070	0.9905455549377500	0.9943757980387560	0.010470919072365300	0.026896823684766100	0.013169241654951000
0.9923092807288310	0.9912871372820000	0.9956589624692070	0.02098678457987820	0.02228819906727820	0.005161880071565870
0.9924479805930060	0.9919191633787160	0.9956477972915270	0.020123547951028300	0.018357707887367900	0.005231608117081610
0.9938845935454310	0.9896088680651680	0.9939086535304650	0.011175333328615000	0.03271300799203410	0.016081797696201400
0.9923915072312880	0.9917192881523740	0.9955845047627130	0.02047505386629580	0.019600959428570500	0.005626820593577940
0.9936807390768540	0.9914276661342800	0.9947859171246110	0.012445864214250600	0.02141448009142140	0.010611080723877000
0.9947415839838950	0.9920915657044840	0.9947004614782180	0.005831231276175400	0.017285114178539300	0.011144207220252800
0.992591290627858	0.9908380607234220	0.9949666106952380	0.019231512605949400	0.025079443763717500	0.00948368017764134
0.9949190195485840	0.9919318367844650	0.9959126709907270	0.00472419491030897	0.018278859704116500	0.0035774623349133900
0.9933217888311790	0.9920108933944280	0.9936117908661180	0.014682402878647900	0.017787030679216100	0.017931981739405000
0.9932507071382300	0.9913678418215070	0.9961969292221920	0.015125198258520400	0.02178644929115920	0.0018017382016816700
0.9924718569350430	0.9913987475810780	0.9953497755568330	0.019974945322262600	0.021594289453280300	0.007092248888002190
0.9942366791591150	0.9922487981395260	0.9959648604618130	0.008980328554289450	0.016306738676395600	0.003251468309554080
0.9936193371688350	0.9911173433617940	0.9953448787724930	0.012828513722554000	0.023343705044927400	0.007122819484875070
0.9935823499384410	0.9918515721415720	0.994899272144295	0.013058992104878400	0.018778149293603800	0.009903840333702230
0.9942463563230850	0.9924253880310060	0.9943315556705490	0.008919995424560190	0.015207741480021800	0.01344513136625110
0.9940576082882450	0.992107672236253	0.9938295159981540	0.010096785793481900	0.017184891634031900	0.016575059942378200
0.9940731685303980	0.9918985681147720	0.9951525400359560	0.009999800923251590	0.018485820102789800	0.008323358338948990
0.9923505861272960	0.9919370823925370	0.9951195448107250	0.020729724783193900	0.018246221429634400	0.00852926895718615
0.9941628920912680	0.9906248174274690	0.9950004086840480	0.00944039771720193	0.02640441438225200	0.009272769479811080
0.9941775371321290	0.9930993740921040	0.9960525771957580	0.00934909468961631	0.011011405227089600	0.0027035390565532000
0.9941793780731410	0.9925653076482930	0.9947207118058020	0.00933759324214569	0.014336803818176700	0.01101787233509980
0.9920219067502020	0.9911933502339880	0.9954544697068460	0.022774957500908100	0.02287124787757150	0.0064386858077747900
0.9933645005790550	0.9922050585102940	0.9967088479194510	0.014416324042530500	0.01657892739237190	-0.0013973950477967900
0.9943017460988910	0.9925499110056790	0.9958935615119440	0.00857461055650752	0.014432656225324500	0.0036968122728453300
0.9926891437204460	0.9916099010218210	0.995777123134875	0.018622324569370500	0.020281275677555600	0.004424017045073870
0.9924384909848900	0.9921634845456300	0.995615900973682	0.02018262577464470	0.016837617091397900	0.0054308019517687000
0.9936245569430920	0.9915521746660480	0.9956201466722390	0.012795971105377800	0.020640253513619700	0.0054042674984842400
0.9934311056883160	0.9925197015018970	0.9955040803159700	0.014001370177814000	0.014620689608920400	0.006128961379865120
0.9930663476436080	0.9912573050977350	0.9947446661800470	0.01627352747986500	0.02247367295469100	0.01086844950604560
0.9931354147837830	0.9923941924159820	0.9967681887802500	0.015843348434912200	0.01540189252479530	-0.001768334252452640
0.9937428152795590	0.9922502810311990	0.996131873055827	0.0120589900511345	0.016297511915667300	0.002208183035493260
0.9930134921134290	0.9928424717363820	0.9950846430632620	0.016602696635008900	0.012611243113956700	0.008747089134377230
0.9939473318312270	0.9909989377297280	0.9944196748395490	0.010784255422571000	0.024079645437843000	0.012895586104124000
0.9933125098024780	0.9924355682265340	0.9945655422398240	0.014740211359432900	0.015144361360926000	0.011985815091891100
0.9941057757853530	0.9910406062277650	0.9937877509867190	0.009796502132841940	0.02382066005475390	0.016835371140871500
0.9936171706535190	0.9913185465158750	0.9944823310476670	0.012841988279766300	0.02209293686550770	0.012504840606597200
0.9939249255263940	0.9918054396123930	0.9939010769741800	0.010923926292028600	0.01906511915667620	0.016129008039437100
0.9932842319314910	0.9910674525823970	0.994868525170518	0.014916379234662700	0.023653814487722200	0.010095694306568900
0.994880198873882	0.9913808589555080	0.9967985077488760	0.004966408022663140	0.02170551162843610	-0.0019578596429331100
0.9935339947606730	0.9909360477127470	0.9943438884357810	0.013360304957356700	0.024470520647589500	0.013368221950624800
0.9936135810104420	0.9911463542580820	0.9966003155842450	0.012864362648091800	0.023163375384028100	-0.0007189900075362630
0.9936164978201450	0.9917912401728700	0.9958390028576250	0.012846211337577100	0.019153431888410700	0.004037568297856340
0.9947299058532010	0.992483693783456	0.9947995587243720	0.005904080488980240	0.01484482368964270	0.010525980272502400
0.9947328238660540	0.990048464655436	0.9949839503234080	0.005885889064565370	0.029984112423668800	0.009375466195691320
0.9929811051962120	0.9917350087179190	0.9953035991097920	0.01680439553965220	0.01950318274154510	0.007380516700439480
0.9935662867149960	0.9926451288760220	0.9941763474652710	0.013159085090625100	0.013839943547154700	0.014412938093100100
0.9949397809201880	0.992018573255292	0.9947843391146210	0.004594632334853470	0.017739249622347500	0.010620927346193500
0.9926354713919740	0.9919167297502310	0.9948887129790940	0.018956465296188700	0.018372841214508500	0.009969726352933890
0.9927634504494240	0.9914746759366660	0.995579565764843	0.018159698566596600	0.02112217177111680	0.005657656345741200
0.9925061378662910	0.9924875853982080	0.9957292724645970	0.019761550857256100	0.014820602440775700	0.004722852475773780
0.9937644867702950	0.99272314621896	0.9950317442134180	0.011923936071961600	0.013354198218641900	0.009077230546667610
0.9916688085176510	0.9906335129162290	0.9957996711585540	0.024971351618899500	0.026350382992778600	0.004283201003920800
0.9947523485773910	0.9918587607344480	0.9949558048932110	0.005764074884523950	0.018733444728442400	0.009551087092395670
0.9935821698400220	0.9921735853093700	0.9952659492983720	0.013060108414764400	0.016774760793571300	0.007615517928243380
0.9914536922037990	0.9919065484204370	0.9942011647288190	0.026309088781259900	0.01843617155036250	0.014258203078847900
0.9930784533712120	0.992366272324353	0.994574354370471	0.01619812425232860	0.015575659830757900	0.011930851818052300
0.9929212248817860	0.9913372859847950	0.9950022714730110	0.017177300266247600	0.02197642404426030	0.009261125690437650
0.991968689765855	0.9911492166040600	0.993661690701922	0.023106037739972400	0.023145580092976200	0.01762101651643410
0.9950741435144970	0.9919661241011900	0.99474125277909	0.0037561827791108800	0.01806555943004700	0.010889712332929300
0.9932367185510080	0.9920882788434140	0.9944576780655400	0.015212350538857500	0.017305564163065300	0.012658578809993300
0.9942014752940010	0.9918084038827070	0.9947671821312410	0.009199826290775770	0.01904668410982140	0.010727968396981600
0.9911890773250290	0.9921602847901030	0.9955674919798080	0.027954229737201600	0.016857524925881500	0.0057330544442859100
0.9942041993305530	0.9915229294529460	0.9933715008452730	0.00918283566544098	0.02082212000463280	0.019429150950150500
0.9925129615905080	0.9912153560334490	0.9959331874971940	0.019719091690931100	0.02273445764472440	0.00344931138997892
0.9916671957212160	0.9918686445262920	0.9953089839806930	0.02498139720187190	0.01867195015237280	0.0073468966153061700
0.994488584445049	0.9933200182453410	0.9942122266231060	0.007409372353782710	0.009637002985830100	0.014189220658430200
0.9937737967986230	0.9921357918053270	0.994461540745564	0.011865913288002400	0.01700993836639740	0.01263449377334550
0.992037592849943	0.9922216955069440	0.9953714436979940	0.02267735644790170	0.016475403922487700	0.0069569993897534000
0.9935464486248600	0.9926774605614440	0.9946083843207610	0.01328270458753510	0.013638628703666700	0.011718570846481200
0.9920784352843810	0.9917197120516670	0.9949133888896720	0.022423233605308000	0.019598338218317900	0.009815757939686970
0.9933572216694890	0.99334518226791	0.9960700369736510	0.01446168145800160	0.009480243484053840	0.0025944834307205900
0.9923172795669360	0.992354538553182	0.9945575426878120	0.020937010314980300	0.01564868396342580	0.012035726001573600
0.9936594634859650	0.9918154304255790	0.9959447543771680	0.012578447211504400	0.019002965814108600	0.003377064147509700
0.992849725228599	0.9917507018379160	0.9945158329312310	0.017622519107153800	0.019405592692390900	0.012295887576656600
0.9935328687573480	0.9928167330577000	0.9961370052403890	0.01336730302606460	0.012771504822056200	0.002176105554465440
0.9929171737330920	0.9922255370719860	0.9948779021093680	0.01720250146588490	0.016451506584044900	0.010037185876787600
0.9933654683928970	0.99102510451628	0.9958210320696600	0.014410286170597200	0.023917029556473700	0.004149812786983500
0.9933718109711060	0.9933927552444900	0.9962592734431020	0.01437078649590570	0.009183858540244570	0.0014122346703718100
0.9944651166712500	0.9928496541060810	0.9958384613978940	0.007555756938141850	0.012566513450298700	0.0040409371386847
0.9944905300063500	0.9916477342822210	0.9954710730921430	0.0073972584972079000	0.02004600738253910	0.006335030326880130
0.9947525108546640	0.9924581053445870	0.9954899310051720	0.005763068857967690	0.015004100516707200	0.006217304690132560
0.9920966044420630	0.9925648445042720	0.995127238338605	0.02231019692589350	0.014339680472513700	0.008481282193447560
0.993449002330292	0.9917459763753690	0.99515871020088	0.013889865009000900	0.019434981442782400	0.008284854585443040
0.9931659731244080	0.9930752511887860	0.9946081800811920	0.015653029674212400	0.011161632384832200	0.01171986681817820
0.9951640444390160	0.9922412630958480	0.9961585538620260	0.003195116000136120	0.016353634868662000	0.0020414999760753600
0.9932984399651560	0.9911064421856850	0.995422944763114	0.014827867385646300	0.02341145521206460	0.006635478781134260
0.9928699767262760	0.9929428563987110	0.9962124730570680	0.017496402616052400	0.0119861590241386	0.001704638053473260
0.9927117912297740	0.991994684065137	0.9946630252895940	0.0184813395424454	0.017887893292031300	0.011377727936940300
0.9935045114499930	0.9915205646152750	0.9945124955315240	0.0135440061793484	0.020836816247787800	0.012316706909267900
0.993808741544472	0.9919778701265340	0.9948536800392680	0.01164810601330840	0.017992478381933900	0.010188301091545500
0.9949663121367270	0.9916812436997480	0.9947828007797350	0.004429082784161650	0.019837590742315500	0.010630530176199300
0.9943004639834160	0.9915823084038650	0.9936582375949400	0.00858258689966262	0.020452873000006000	0.017642537844001700
0.9942005521170360	0.9909769457983820	0.9947870482938070	0.00920559268529143	0.02421632140977430	0.010604027988437800
0.9936532098135100	0.9914246650407140	0.9946583936750610	0.012617426771024800	0.021433150198511200	0.011406642477718300
0.9927364258734690	0.9923710008737180	0.9945310194297650	0.018327959328588300	0.015546222152080900	0.012201137080936800
0.9943535541597200	0.9903802327885260	0.9968229964535610	0.008251519505341610	0.02792375354670750	-0.0021109578668516300
0.9942091600548520	0.9910322720813460	0.9951446219081770	0.009151926189977770	0.023872466675449500	0.008372790515425710
0.9945604937390730	0.9921622013455470	0.9938983182218950	0.006960872609396140	0.01684562175972490	0.016146233197942000
0.9936779743081420	0.9901874229617440	0.993651651462601	0.012463099056974900	0.029121235794125000	0.017683567739451300
0.9932722580050490	0.9935073449252580	0.9947901403177140	0.014990960032789400	0.008469911225370520	0.010584749390363700
0.9916875562421900	0.9916549314011610	0.9946156166246400	0.024854768063034600	0.02000123375763300	0.011673467641322100
0.9939033052720460	0.9922739418587520	0.9952974796663580	0.011058700161578500	0.01615026978804580	0.0074187215723216100
0.9920035509501660	0.9906496659492600	0.9949161535940500	0.022889146015997000	0.026250037220888300	0.009798515655195780
0.9946638016631260	0.992329906838513	0.9951267726557620	0.006316473719157360	0.01580198825037960	0.008484185653449810
0.994631004761996	0.9924789618510030	0.9949451636563770	0.006521034633935600	0.01487427689447490	0.009617490000172920
0.9935565755359810	0.9930623413079580	0.9969569057059770	0.013219602833822100	0.011242029120312400	-0.002948189153774140
0.9931190129363650	0.9923093488483890	0.9947954946488240	0.015945501746000700	0.01592993668543170	0.010551340343455600
0.9936993496138320	0.9896908369936670	0.9947977239738680	0.01232987596547720	0.03220428166444620	0.010537425527312700
0.9932689933601850	0.9919622237160940	0.9961091498802840	0.01501129796790690	0.018089825559959000	0.0023501419949601300
0.993318332717203	0.9917951998769480	0.9956086680112570	0.014703939112955600	0.01912880691839940	0.005475938570009610
0.9941614347663180	0.9928890007932970	0.9943163837122930	0.009449482469085810	0.012321508140863100	0.013539752843817800
0.9937630230663980	0.9920497647571900	0.9950618224613870	0.011933045920082100	0.017545203172587800	0.008889514705955420
0.9936694289190050	0.9919467980715580	0.9951741446983070	0.012516341054224500	0.01818577631118520	0.008188518359415970
0.9924894068311960	0.9913025559928100	0.9955442146970880	0.019865706471365000	0.02219232647755500	0.005878387750801470
0.9924216519208890	0.9921394087012470	0.9950098889109390	0.0202874181194502	0.016987433251378400	0.00921360645406392
0.9937636503841390	0.9906163852450230	0.9957226786739560	0.011929166779323700	0.02645679757628410	0.004764028065256250
0.9926599160285460	0.992084610979886	0.9958186747267760	0.018804286064721800	0.01732838384380220	0.004164520924278470
0.9918188226888480	0.9902535634079300	0.9950378217720180	0.024038310355714100	0.028710474143249300	0.009039282666665260
0.9939021394516550	0.991240098375976	0.9957132908790910	0.011065973453259200	0.022580626701091900	0.004822637499208090
0.9935138452212050	0.992152603445263	0.9945265524154570	0.013485841939248200	0.016905324483412200	0.012229019073931300
0.9939949387614570	0.9924484834997840	0.9949829697553980	0.010487502449684500	0.015063977280561400	0.009381592048129960
0.9936789555740480	0.992508412054944	0.995391562814996	0.012456973872474500	0.014690973785884200	0.006831412925223710
0.9930231121833230	0.9924352201032140	0.995561507278316	0.016542785722342000	0.015146541399727300	0.005770382930187760
0.9928982887103080	0.9921528624291250	0.9967342373898960	0.017320113407021200	0.016903712832112800	-0.001556109051580690
0.9935685949043350	0.9921868721984350	0.9944510127200100	0.013144693010239600	0.016692095599210800	0.012700169779665200
0.9944802434975	0.9917723910042860	0.99529614220833	0.00746141653694465	0.019270677457710800	0.007427058642403890
0.9917134829505880	0.9918076407055010	0.9950968084106620	0.024693510373433700	0.019051425061730200	0.008671183521256490
0.9931375184736070	0.9924451530183150	0.9953062534591740	0.015830255506401800	0.01508468837503170	0.0073639432460371900
0.9924317040002560	0.9916181354098580	0.9946303164584400	0.02022487341797090	0.020230066359171800	0.011581789549025800
0.9947964218096670	0.991607963790515	0.9946689813180400	0.005489107925384060	0.020293325661621200	0.01134057959279380
0.9945222866093260	0.9918506713383120	0.9954685762445040	0.007199175401519210	0.018783768043341300	0.006350616987159160
0.9918298910554020	0.9902606830381370	0.9956751579090040	0.023969470207354400	0.028666258898016600	0.005060781269410740
0.9930653428989000	0.9928180804037790	0.9941921166383670	0.016279786152439500	0.012763108013526900	0.014314620361617700
0.9933147641807690	0.9935978211642290	0.9964619012158830	0.014726165753505500	0.007906148724507720	0.00014606518916473800
0.9922432874086940	0.9928818638676500	0.9958113015306060	0.021397463822288500	0.012365972245822900	0.004210566617264290
0.9941021586066240	0.9918547190351560	0.9952926398263730	0.009819046735196240	0.018758592847621300	0.0074489118765133600
0.993365867316712	0.9923285383359520	0.9942238939842810	0.014407794233757400	0.01581049874378030	0.014116485295772700
0.9934882722712560	0.9896102240487720	0.9967901949029340	0.013645186691483900	0.03270460775407840	-0.0019059083835352000
0.9926179943799490	0.9925151546443520	0.9961783949371920	0.019065279156426700	0.01464900410066740	0.0019175464128334000
0.9934296205149080	0.9921799385910240	0.9940778566209740	0.014010611732936900	0.01673522966887910	0.015027011979594100
0.9934725795817470	0.9942789556749640	0.9937246604319850	0.013742954354530200	0.003660263584139420	0.01722858344478300
0.9957007343556340	0.9924422354598530	0.9943553413547670	-0.00015538374107579600	0.015102884164332900	0.013296797413201300
0.9920887056611610	0.9912631261368270	0.9955734794649910	0.022359352429516400	0.02243749054518920	0.005695655923487630
0.9946144065640960	0.9930687772027930	0.9949073285294210	0.0066245801720775800	0.011201959026341900	0.00985357093816402
0.9930295814707910	0.992480622028108	0.9955102363002100	0.01650249725486510	0.01486393701106750	0.006090533950543320
0.9951943693837690	0.9915960442595740	0.9945369674008100	0.0030058500420928800	0.020367457094841400	0.012164046042683300
0.993853721126549	0.9911012725987900	0.9937780836549580	0.011367770264382300	0.023443598171361400	0.016895627789994900
0.9918224163211020	0.9914427922369770	0.9960433106503420	0.024015967159434400	0.021320435475304200	0.002761444865457600
0.9936249219156200	0.9930273219864760	0.9950957163533040	0.012793704031316900	0.011460120635746900	0.008678001166597860
0.9948918735619890	0.9920160820647080	0.9955307333931160	0.004893570791432490	0.017754748402488400	0.005962548221223150
0.993864392770501	0.9912524554606640	0.9956830005214330	0.011301231526015800	0.022503808815320700	0.005011785638712420
0.9930099753194370	0.99272120349511	0.9944015927766030	0.01662460078611800	0.013366286156663300	0.013008377450070500
0.9939470316893970	0.9904921249532080	0.994471778200599	0.010786139936079500	0.0272287420998422	0.012570639005676200
0.9933105206604310	0.9918556561681160	0.994420260228727	0.014752610366386800	0.018752754183849900	0.012891949044223300
0.9933383711468740	0.9926827920902880	0.9941266492695960	0.01457910697642560	0.013605413272620700	0.014722794845691700
0.9941045834381830	0.9915102987633060	0.9954950635675050	0.009803942875247060	0.02090067614183680	0.006185241345559040
0.9949334552655730	0.9914227037719220	0.9947460561546700	0.004634118171784410	0.02144534063880800	0.010859764151730200
0.9923672090804990	0.9916819785751220	0.9947208731100870	0.020626281515371600	0.019833015865319600	0.011016879384856500
0.9943572368365300	0.9915988555986820	0.9958762032469590	0.008228553976035930	0.02034997609518190	0.0038052224881164100
0.9935612775712140	0.9912235526930220	0.9960600154558340	0.013190300173847500	0.022683476916239400	0.0026570730828554800
0.9926473447108440	0.9903848276515670	0.9956049675245700	0.018882546540511500	0.027895235098664000	0.00549905027025069
0.9935168693603560	0.9916579228265840	0.9950364934075700	0.013467000499961700	0.019982628170872300	0.009047576105684940
0.9929575479582510	0.9915853630046470	0.994544879806794	0.016951085882839600	0.020433883290710100	0.012114684843657600
0.9934183232557400	0.9908686064832700	0.9957998576655920	0.014081013637939800	0.024889622161579100	0.004282049848045620
0.9935531894809510	0.9905470459659500	0.993983037899991	0.013240677469114500	0.026887555432826900	0.015618099799726100
0.9942813696849550	0.9915058448290280	0.9959812064986240	0.008701646592453910	0.020928369121856600	0.0031493656654367200
0.99288602968425	0.9915270294208460	0.9945506387965380	0.017396433076306400	0.020796640573492900	0.012078786479651100
0.9932103014370980	0.9912441486778890	0.9940054986458750	0.015376885413609100	0.022555448864550400	0.015478089645466700
0.9952603636349920	0.9898026696733360	0.9948088307800220	0.0025939318790701700	0.03151009014795890	0.010468141326766100
0.9933033749518450	0.992604254786965	0.9958898135965940	0.014797111340580700	0.01409436805611090	0.0037202135444695900
0.9923249901483440	0.9909690463269590	0.9937903914981080	0.02088902119949600	0.024265414140409300	0.01681891315744280
0.9939482872338940	0.9913983213191340	0.9963829420575070	0.01077829904142510	0.021596925851073500	0.0006394818339514310
0.9924193014371050	0.991509837768384	0.9954574646553820	0.020302043195431500	0.020903541600375600	0.006419984853327280
0.9925328937386410	0.9929136747081360	0.9952820569209800	0.01959501114761060	0.012167871684670800	0.007514973654251610
0.9942656354124420	0.9924603091374810	0.9947909601201300	0.008799768968752360	0.014990380279204400	0.010579630371784500
0.993060771215548	0.9916079141516480	0.9942075300063570	0.016308261408759900	0.020293614447324100	0.0142185073523876
0.993612369363269	0.9913515935111920	0.996193439686641	0.012871933161522100	0.02188746703257850	0.0018235409316609100
0.9922089920948890	0.9916071515492050	0.9943583675664420	0.021610891610548600	0.020298391446063800	0.013277949054914200
0.9925326816943310	0.9922172953294670	0.9944139724015980	0.01959633583127170	0.016502776697706000	0.012931157178194800
0.9938834545019870	0.9912850665217530	0.9954394506228020	0.01118243908929150	0.022301074050484100	0.0065324496511568600
0.993645209874708	0.9923265550666930	0.9960759305322710	0.012667273669486900	0.01582283894623360	0.0025576676881022800
0.9933097014547440	0.9930527445811500	0.9955955267285880	0.01475770392742180	0.011301803242681800	0.005557999929772050
0.9935557636996960	0.9914532145623230	0.9951256654664310	0.013224649384420300	0.021255616149530400	0.008491084855730920
0.9926794803357530	0.9918672683084000	0.9950100016722810	0.018682480073375000	0.018680525789371800	0.009212889338634900
0.9940651799020290	0.9913645535333390	0.9960269646193850	0.010049589973267200	0.021806889413513600	0.0028635416020906100
0.9933639762616710	0.9905935094310990	0.9960724136084110	0.014419589919569000	0.026598908826911000	0.0025796248932928500
0.9925558527952440	0.9912513014142020	0.9955830007441820	0.019452115488687600	0.022510985100958600	0.005636200076252850
0.9923412242459830	0.9916428110549550	0.9935366506169050	0.020787989334491100	0.020076619269415700	0.01840018342260960
0.9938608905001930	0.9919398870976030	0.9953174232305130	0.01132307632631060	0.018228788613496600	0.0072942066217117800
0.9946727449245380	0.9919656242897760	0.9943569548811130	0.006260677725131290	0.01806867775074970	0.013286750733532400
0.9931773114775420	0.9911505065014990	0.994787165320558	0.015582387823525100	0.023137564665373500	0.010603293052829300
0.992727971072428	0.9914619935464810	0.9964172021299730	0.018380594123057700	0.021201045912974000	0.0004253991648012060
0.9942935952387860	0.9905883037537230	0.995126458437488	0.008625413760384770	0.026631249347409000	0.008486118763040430
0.9935698016102080	0.9916521406539340	0.9953384574579890	0.013137178388202600	0.020018597513294500	0.007162909655146110
0.9923829511654040	0.9912251917506950	0.9954000969843970	0.02052829561104270	0.02267328221771400	0.006778126814187250
0.9933716324245670	0.9919680935841880	0.9937144067964620	0.014371896560381500	0.01805329015418810	0.017292478925366900
0.9934096881763900	0.992358734758232	0.9947660005311860	0.0141348007144926	0.01562256898466230	0.010735341131440100
0.9954968964041530	0.9914858577829260	0.9957778963243120	0.0011173690071278600	0.021052659822735400	0.004419193934947290
0.9937344692785550	0.991728637266473	0.9965494005199190	0.012111010307948200	0.019542822088071800	-0.00040078457876871000
0.9948054616165150	0.9930778850206650	0.9947822803261940	0.005432727499449510	0.011145236972880500	0.010633784415638900
0.9926660409805410	0.9911299328585100	0.9945017007514250	0.01876615420892430	0.02326546168479110	0.012384013818011500
0.9924451788259060	0.9919317142202700	0.996274932646751	0.020140992254148500	0.01827961816703340	0.001314404477516910
0.9935054367333560	0.9906170778471780	0.9954104872618880	0.013538246988504700	0.026452503472203900	0.006713262636293600
0.9941000026800090	0.9922424361312350	0.9941644308964230	0.009832498651210460	0.01634632829164160	0.01448724054743710
0.9943334138841420	0.9907369949391710	0.9942791070320910	0.008377116114873920	0.025707444631515100	0.013772197692448400
0.993201889074159	0.992090008134439	0.9954036979998870	0.01542930866987250	0.017294822180471800	0.006755635944491780
0.9931929550985820	0.992030938024491	0.9934109304944450	0.01548494766954990	0.017662345865840400	0.019183495834306600
0.9935521494740490	0.9918383094190380	0.9949856625151820	0.01324717400035790	0.01886066319296220	0.009364778300139460
0.9927771931492300	0.9906061557343430	0.9955448035125630	0.018074137877625600	0.026520353376886600	0.005874679025562410
0.9937193553006450	0.992902681445106	0.9950974028403150	0.012205209607598900	0.012236322503897900	0.008667488277567830
0.992857525313449	0.9923148377064140	0.9956562772218310	0.017573944926383000	0.015895770891605600	0.005178657667883500
0.9931786328807490	0.9921386778268260	0.995213148735692	0.015574159142892300	0.01699198050815060	0.007945088837544180
0.994079912139962	0.9925879813531570	0.9950221773990140	0.009957740773410450	0.014195659867375900	0.009136916114099630
0.9921782505777240	0.9937560913941190	0.9944754398865530	0.021802164440524500	0.0069198341759740500	0.01254780086883730
0.9934956246321180	0.992705988832539	0.9945210905508230	0.013599369641659400	0.013460994957473200	0.012263082332176800
0.9941769653896830	0.9925867137904460	0.9958838544234370	0.009352651318342950	0.014203566165376100	0.0037574329989580900
0.991023641484837	0.9915895629161980	0.9945950500361710	0.028982551704724700	0.02040776685244500	0.011801779313809500
0.9956468946941130	0.9915515337898140	0.9954696728154250	0.00018081649637102800	0.020644271135305300	0.006343770019736680
0.9940222250483790	0.9918795699056080	0.9949321315587150	0.010317394061442800	0.018603996489465400	0.009698810642009080
0.9927481343960970	0.9927419610547570	0.9968774163338220	0.018255055483233800	0.01323705783858440	-0.0024511928985109200
0.9925624102363270	0.992076448792535	0.9967359513746080	0.019411270905438000	0.017379160595116400	-0.0015668081377484500
0.9947778949630910	0.9916220474580120	0.9953953322066160	0.005604714540772590	0.020205757973998500	0.006807886464543660
0.9945854364025120	0.9910291232236920	0.9948601055977050	0.006805293536463230	0.02389205009437070	0.010148202344861100
0.9934837713128450	0.9916692575328050	0.9953609147911480	0.013673231619135100	0.019912135423909900	0.0070227413988123700
0.9927757896062450	0.9932098269334530	0.9957563053735090	0.018082866042632500	0.010323404272876900	0.004554032223794540
0.9947269415784530	0.9933330693643890	0.9953757226313200	0.0059225697650722600	0.009555708033098470	0.006930268879164270
0.9942914594366710	0.9929242472271800	0.9961996716285080	0.008638740962186650	0.012102032457870100	0.0017846354574659300
0.9926991861149180	0.9926362115634480	0.9953461484510720	0.018559803892005500	0.01389543194576550	0.007114893955277400
0.9928153658411190	0.9910109552343160	0.992995490875499	0.01783645670506700	0.024004968990098800	0.021771241502897900
0.994942228019467	0.9903491125571090	0.9958047313026010	0.0045793637636637300	0.028117042084440700	0.004251601045156370
0.9946561269084580	0.9931566357764110	0.9949906933920880	0.006364331657277610	0.010654736812929000	0.009333382709591840
0.9935309403710550	0.9916221566865040	0.9966886972507190	0.013379326156100800	0.02020507331817790	-0.0012714205470483200
0.9929304051426350	0.9924595760612760	0.9935140526780640	0.017120119220353500	0.01499494640203980	0.01854099524124740
0.9946115315064660	0.992399742551378	0.9957509589483950	0.006642521650863800	0.015367344327580100	0.004587412184622610
0.992516765044891	0.9922812522460160	0.995172163184647	0.01969540264578150	0.016104785743369900	0.008200902994128210
0.9934551664497040	0.9919668749334010	0.9947499676953180	0.013851458964377300	0.018060878468900200	0.010835360780995000
0.9945496720776840	0.9902987334930720	0.9955230135447520	0.0070283832324715800	0.02842994457557380	0.006010734469027240
0.9946437173686380	0.9916470845327920	0.993831103786837	0.006441742205687160	0.020050023176558600	0.016565145374613300
0.9925281647864360	0.9919470095236860	0.9940436437778320	0.01962445181422420	0.01818447880652740	0.01524027375942220
0.992455907237796	0.9934089637307290	0.9954521250670230	0.0200742138399558	0.009082881592800030	0.00645331384494525
0.9931396962357300	0.9933204794367030	0.9949125189024830	0.015816680763772500	0.009634134534840280	0.009821193188572330
0.9937507375046300	0.9921953865130240	0.9944339907888280	0.012009640466624200	0.016639109485946100	0.012806308374398200
0.9938400683656060	0.991833859901196	0.995873121321542	0.011452851905299900	0.018888332348403500	0.0038244834888656600
0.9946956064687650	0.9919109409345300	0.9950561667906620	0.006118056771736410	0.018408850184512600	0.008924813920675630
0.9921646220437650	0.9903974234939280	0.995330955692531	0.021886971770335300	0.027817011936735100	0.007209745960604590
0.9939891088443650	0.9907093202547480	0.9948123873954100	0.010523829182400800	0.025879405013734100	0.010445942460604100
0.9934475953294120	0.9903851726515920	0.9945203345395920	0.013898635854514900	0.02789308046122180	0.012267797640693100
0.9917893904283390	0.9911355137372210	0.9949717897498780	0.02422138173303900	0.023230759917271200	0.009451348590393060
0.9926281898356970	0.9923608408388550	0.9936980312137080	0.019001790362895700	0.015609474916377200	0.017394537103559100
0.9933955159981820	0.9920049597702350	0.9954361808106100	0.014223088285079300	0.01782394874919790	0.0065528585791356900
0.9941316329245850	0.9920003602627280	0.992695673436615	0.009635296931429000	0.01785257309787330	0.02363812395877930
0.9932692393995	0.9914127696675790	0.9939632681093220	0.015009747711048000	0.02150709905460230	0.015741346440216300
0.9937622210156680	0.9908632855671050	0.9933113550668460	0.011938076802675800	0.02492269121149270	0.0198038573881489
0.9930376494735820	0.99114560346542	0.9957035057052640	0.016452259370366300	0.023168041101200400	0.004883754979477710
0.991790133536841	0.9931505504386610	0.9938644705623820	0.024216756561787400	0.010692640347458000	0.016357195659647200
0.9939319990810570	0.9924022056274370	0.9948769314051240	0.01087983036692370	0.015352020034387000	0.010043227526004700
0.9938647594051710	0.9923913485354300	0.9957434150002450	0.011298966826659600	0.015419589789621600	0.004634523329586050
0.99392592438827	0.9920093034972590	0.9959094373733700	0.01091769483113720	0.017796921000851900	0.0035976355601229800
0.9923491581071580	0.9929536308739230	0.9947219572524860	0.020738613704587600	0.011919060958501200	0.011010117746908900
0.9936816377535640	0.9920120848287900	0.9943033528156090	0.012440266619474100	0.017779615677919800	0.013621018015987900
0.9941033630761450	0.992547879065097	0.9957032535544190	0.00981154060903467	0.014445296749370600	0.004885334448047710
0.992812515687258	0.9918101470769340	0.9956904454296970	0.017854203606056300	0.01903584870479180	0.004965308855651350
0.9942154167442060	0.992297623560007	0.9951663207315630	0.009112886083349440	0.016002902978277900	0.008237358804998960
0.9928527088278180	0.9910617562749250	0.995479278840096	0.017603934818620600	0.023689219573523800	0.0062838116077678700
0.9932139557447970	0.9919304917127780	0.9940439136523570	0.015354145024579000	0.01828722238490300	0.015238609827363200
0.9934700084266950	0.9932050398317160	0.9954491409775680	0.013758991562315900	0.010353241462038600	0.006471952068165220
0.9929058272216090	0.9919162246344480	0.9958227593171750	0.01727317472668210	0.018375989743092800	0.004138999810752340
0.9926319098666450	0.9909363156732840	0.9943957743792270	0.01897863067927460	0.024468839034271000	0.013044648508185700
0.9935581711184840	0.9928810705875020	0.9953416433387830	0.013209649345740600	0.012370895646496300	0.007143024338706750
0.9939392640423890	0.9901537975072650	0.9956679105783200	0.010834552676149900	0.029330050763596100	0.005106018274182980
0.9926174644741980	0.9913938361186430	0.9962300048871940	0.019068569891044200	0.02162482629192480	0.001595091007240860
0.9947238701590850	0.992810776201688	0.9950132013954550	0.005941742665942100	0.012808599423613800	0.009192924727379920
0.993617835033196	0.9913540759547060	0.996622277059636	0.012837876335965400	0.021872036918659800	-0.0008562663074161740
0.9934091548193660	0.9911967746147710	0.9954274454016810	0.014138122310099500	0.022849943031735700	0.006607384442805330
0.9939696723898810	0.9914929888468690	0.9955296723179570	0.010644989377768400	0.02100831564744230	0.00596917009842377
0.9929624427396760	0.9918443835136860	0.9952718138323160	0.016920619984354100	0.01882287622530780	0.007578914008412570
0.9929724454706640	0.9922312881802320	0.9963951157925230	0.01685831447131080	0.016415700101874200	0.0005634420499312740
0.9934888375041510	0.9929859682168310	0.9955815356511590	0.013641682744829200	0.011717669694504500	0.005645359671824560
0.9954750446580270	0.9933640296729300	0.9955250427797310	0.001253788281674400	0.009362826175117850	0.00599807645924099
0.99429776278361	0.9911619119670930	0.9951405314729740	0.00859940773123755	0.023066668149971100	0.00839831030723134
0.9931210876273760	0.9927253304331620	0.9949813686647220	0.015932594592187900	0.013340610780167000	0.009391580051392840
0.9939974456588860	0.9908845967192780	0.9953648560300900	0.010471863195491900	0.024790265225639000	0.006998110352658170
0.9932086399797470	0.9931175645800430	0.9943592644213520	0.015387253324921200	0.010898091185421100	0.013272337923271000
0.9929004843091560	0.9923763613321080	0.9952586652343560	0.017306457210951800	0.015512882565145000	0.00766097491499837
0.9934653250220030	0.9920667071155650	0.9958691177765770	0.013788180813038000	0.01743977984967870	0.0038494835537430300
0.9946289806871840	0.9915419053836200	0.9949195440701720	0.006533679696191720	0.02070412112311520	0.009777357020751730
0.9937689736613910	0.9917598982184750	0.9955515861689280	0.011895965072750100	0.019348385144396900	0.005832351961865950
0.9928941474095190	0.9922152021729760	0.9937114906883130	0.017345898226368300	0.016515822077220000	0.01731065057668260
0.9931637177606700	0.990893296584533	0.9940992298582510	0.01566704756880840	0.024736187146456700	0.01489374258373760
0.9941927474294040	0.9908441231970660	0.9962907646346180	0.009254250443822140	0.025041762135128700	0.0012154590445332300
0.9933175830391440	0.9919953271598950	0.994690040569367	0.014708605453685000	0.01788388708091	0.011209221419453800
0.9934615135367280	0.9913298900307650	0.9950021961440630	0.013811909308193400	0.022022394532539900	0.009261621972535890
0.9934668830911430	0.9923312211576060	0.9934293214462940	0.013778467910345000	0.01579382133824350	0.019068910298517200
0.992598738536625	0.9917515916549170	0.9946316974105540	0.019185125467357300	0.019400044216449100	0.011573169047408700
0.9936747682688970	0.9930460275588410	0.9942560020993120	0.012483073149430200	0.011343652789996100	0.013916266483537300
0.9926206788199280	0.9920903947783480	0.9958868403513830	0.019048547469753900	0.017292392918161700	0.0037387830124333800
0.9935022250199230	0.9926757521713770	0.9959661641837940	0.013558232416610800	0.013649272827586000	0.003243329253808730
0.9927303593184310	0.991640825227987	0.9942398428090540	0.0183657371850458	0.020088963923761200	0.014017028720678700
0.9934860626921310	0.9918782182433620	0.9947126594851830	0.013658942485420400	0.01861240866379370	0.011068097700888100
0.993424411322971	0.9914109893456200	0.9939138583285170	0.01404307423931740	0.021518200037799900	0.016049347371813800
0.9929990293827420	0.9913992478567390	0.9948746288502200	0.01669276037348120	0.0215911830798612	0.01005760959891930
0.9937914484048600	0.9916234693213120	0.9947538906673700	0.011755891874172800	0.020196886841429500	0.010810888117280200
0.9943071196543680	0.9929042579119820	0.9937591585337240	0.00854107570930702	0.012226514364980400	0.017013577771269500
0.9945035460218500	0.9913260820044660	0.9962024486314230	0.007316065621713140	0.022046095316199300	0.0017672618735083800
0.9945691863117350	0.9915824147522860	0.9947664459464550	0.006906644433555240	0.020452217309564300	0.010732569203679500
0.9936333011335170	0.9921341840197310	0.9946329263380070	0.01274149711783480	0.017019927210842700	0.011565500217490200
0.9936052113931920	0.9913631716786120	0.9949570837860230	0.012916537771661900	0.02181549355734710	0.009543103208374940
0.9936822891452640	0.9921115188656620	0.9956977962946560	0.01243622036346900	0.017160969014788400	0.004919401834506940
0.9941441916910370	0.9919649680535200	0.9950589428099910	0.009556997034874740	0.018072751364875	0.008907478156317820
0.9947377944445290	0.991859915368983	0.9948394399216300	0.005854866818618870	0.018726271148314200	0.010277158322923200
0.9934115421749620	0.992529280707562	0.9939846720056740	0.014123247352734700	0.014561070860353400	0.015607925344204000
0.9938701294633360	0.9936931944396570	0.9966999674818830	0.01126547923327020	0.007311806533956460	-0.0013418703914998300
0.9938583355795660	0.9913635881104900	0.994725488134857	0.01133900728191150	0.021812908463906000	0.010988099437373300
0.9933656871969520	0.9919508302611130	0.9943332992756550	0.014408926030109800	0.01816070611295320	0.013434256140498700
0.9945542209250920	0.9912869353343160	0.9955849192455590	0.006999999285166530	0.022289445233040000	0.005624230562389370
0.9945514843098120	0.9925718157333560	0.9951952447259240	0.007017080145395380	0.014296306314740000	0.008056828945395930
0.99432278163342	0.9923201656472400	0.9956122850789220	0.008443424756277500	0.01586261218911120	0.005453361089951900
0.9938604860112370	0.9923382448868070	0.9945655056136800	0.011325605385519900	0.015750103616097000	0.011986068150107900
0.9935955043428500	0.9914630728947210	0.9948655736162340	0.012977017591887200	0.02119431611062630	0.010114100897226800
0.9940747793513070	0.9913252906473860	0.9950095787185120	0.009989730980354880	0.022051001854031100	0.009215545400440480
0.9926839602746280	0.9902562430911300	0.9945115707721080	0.018654612015955100	0.02869385189550110	0.012322457212884200
0.9938689348202050	0.9913661434979440	0.9949637038172240	0.011272945222711400	0.021797000619346600	0.009501803277081960
0.99404356728134	0.9933546159811810	0.9951973754340730	0.01018433762843830	0.009421458846340800	0.008043533107013340
0.9942838660460720	0.9915382219058320	0.996082814025811	0.008686095107007470	0.020727041300173600	0.002514661421284370
0.9937777618151150	0.9925787686357060	0.9940212764108530	0.011841200308165800	0.014253025983177900	0.015379729705240500
0.9943024296089910	0.9911587246524470	0.9962814325707260	0.008570328135336530	0.023086479281935800	0.0012737852917699000
0.9928939545396680	0.9923695119137030	0.9956823281613860	0.017347109295518800	0.015555510844511600	0.005015989024634020
0.9954578638470170	0.9928098439525570	0.9949751937661370	0.001361055193967760	0.012814401040239200	0.009430092581622680
0.993532021038458	0.9919053537632750	0.9956378526187850	0.013372602070491800	0.018443592150704800	0.005293718934715490
0.9932272187043970	0.9904422685681230	0.994631445901336	0.015271532140539500	0.027538433469984	0.011574720902676200
0.9939685039666960	0.9925224299371570	0.994321507417332	0.010652271031293500	0.014603711730102800	0.013507797052956400
0.9935685364925790	0.9923927918376440	0.9953100315523480	0.013145043041870900	0.01541059926364450	0.007340352620665430
0.9949190527169250	0.9925727828269050	0.995399980259217	0.004723987666480780	0.014290264457822400	0.006778834562754600
0.9942789478954940	0.9925143695490300	0.9929767509835290	0.008716753891529660	0.014653895864376100	0.021887941393669200
0.9924985970406970	0.9930087519807050	0.9947291676446420	0.019808508255401400	0.011575784925728700	0.010965125476464400
0.994850885737766	0.9918393236834520	0.9941760568349230	0.005149305545706060	0.018854366047286100	0.014414765851472500
0.9933542835959270	0.9914000569435890	0.9947337879851990	0.014479971247671200	0.021586158203062300	0.010936297699764300
0.9936359322060420	0.9920240506613510	0.995102477491716	0.012725096899182700	0.017705168430846500	0.008635800834547990
0.9931525991269580	0.9914560508183570	0.9942484311573090	0.015736320163171000	0.02123800000481360	0.013963461157596200
0.9938545855628060	0.9907001440898040	0.9943568695919080	0.011362383662458600	0.025936409651844200	0.013287268366209600
0.9943411794767760	0.992134849732749	0.9949235276525020	0.008328689937833980	0.017015811326717100	0.009752499377794370
0.9929726443130190	0.9910537219170770	0.9952223658978190	0.016857075608480400	0.02373916586296540	0.00788756509908661
0.9932377139912430	0.991945056991188	0.9941627514658620	0.015206157864254300	0.018196621428313600	0.01449771161185280
0.99468594879229	0.9909631867205460	0.9962133626919000	0.006178310899648900	0.024301835222683400	0.0016990865651317500
0.9927093523494220	0.9911744778604470	0.9956872155862000	0.018496503055656300	0.022988567781106300	0.004985486997766990
0.9943585468120690	0.9925177855625220	0.9961295193269930	0.008220379276596060	0.01463263288989990	0.002222881696862550
0.9936895606197480	0.9906724475811190	0.9954121809744480	0.01239088232195210	0.026108497414157400	0.006702679246786850
0.9933857764579450	0.9935303332732950	0.9945505666031600	0.014283790333426400	0.008326674989535710	0.012079246265597100
0.9933875440075710	0.9912441026501130	0.9951317057216940	0.014272772148202500	0.022555751914125200	0.008453395975408280
0.9933797616800290	0.9909512683365830	0.9943065104030650	0.014321237778224100	0.02437591624216960	0.013601300227886600
0.9937083880634310	0.9914730166179460	0.9954914789062050	0.012273561675234900	0.021132503459688200	0.006207633973947700
0.9936524283771880	0.9918048999673380	0.9935898638123250	0.012622275328152500	0.019068474675281300	0.018068580437368100
0.9952228617501320	0.9909189431529780	0.9959656451738320	0.002828019172052530	0.02457679991205880	0.0032465568159023000
0.9942814770487210	0.9907862082918700	0.9957335120722090	0.008700970543665180	0.02540165794513570	0.004696359766347150
0.9949657427836570	0.990566989348065	0.9943930815743790	0.004432645974515780	0.026763679625014800	0.013061450290062100
0.9927223465961580	0.9928657769984100	0.9931045626218130	0.018415611154457100	0.01246611910804500	0.02109195204437150
0.9950863412266550	0.9920612592054500	0.9941221577213620	0.0036800575785758600	0.017473676367168200	0.014750804885936200
0.992836319126237	0.9915640635765680	0.9948082782902700	0.017706001271992600	0.02056635384536650	0.010471565851823700
0.9932943340654030	0.9918967553572240	0.9958564575526850	0.014853428367210300	0.01849708532925720	0.003928546061969390
0.994148023224258	0.9914143292925160	0.9955610954110280	0.00953311552797306	0.0214974080583434	0.0057729700726556600
0.9943059630632110	0.9914246476997670	0.9939573264827620	0.008548303077660190	0.02143325338017780	0.015778384342488700
0.993037950413936	0.9925476206513390	0.9957298241098400	0.01645038156584600	0.01444690734256770	0.004719404005283230
0.9939951769625740	0.9919964443304450	0.993575256528403	0.010486012744427300	0.01787690974469290	0.018159627147849600
0.9944308729410290	0.9925446150426260	0.9957176996034430	0.007769341257378370	0.01446561916383670	0.004795108254859750
0.9927603532796410	0.992200838453716	0.9943538559835100	0.018178982303167200	0.01660519583652550	0.013306075461855100
0.9946630588027450	0.9900802933044650	0.9942732163840740	0.006321111562369080	0.02978647786318350	0.013808926509221400
0.9924808146362360	0.9918235088441820	0.9954737561284780	0.01991918575301780	0.018952735073064600	0.006318279646960650
0.9935808493611110	0.9918416541183970	0.9938195943889950	0.013068325281352200	0.01883987659682590	0.01663690828120360
0.9936308944656220	0.9923439451667340	0.995211835132173	0.012756487697471200	0.015714623823151600	0.007953282131225320
0.9941034196292670	0.9924851504482600	0.9956421867429410	0.00981117722000393	0.014835759890779900	0.0052666524485710200
0.9938360340108700	0.9924553733428310	0.9941223649990120	0.01147801107923050	0.015021095580625500	0.014749517955514600
0.9932068669148690	0.9923627440714430	0.9941929581792870	0.015398292286198100	0.015597635913772800	0.014309371063405100
0.991661545758407	0.9916887900057110	0.9945402913087510	0.02501653746637310	0.019790648801124700	0.012143314714468900
0.994620180016389	0.9920579958251260	0.9958035221799830	0.006588567489340170	0.017493980560453100	0.00425914573197765
0.9939404335940550	0.9908034742029790	0.9943273860771090	0.010827253495391400	0.025294352516447600	0.013471142146794700
0.9936519864185660	0.9918112983278710	0.9927350387938940	0.012625039383960700	0.019028667515211600	0.023393052244235400
0.9926808305014310	0.9923654592920030	0.9944683564261860	0.018674076010646300	0.015580718214924400	0.012591992669870600
0.9910053858171000	0.9907168838873910	0.9946788351181360	0.02909602934539170	0.02583238825485930	0.011279105531659300
0.994322442220315	0.9912293895990420	0.9936698419211240	0.008445526168926310	0.022647213164944000	0.017570198905468800
0.9936330305211670	0.9911389273332010	0.9957948365033500	0.012743185020757600	0.023209533379410800	0.004313390255023470
0.9940044848274710	0.9912548517407070	0.9943956629649190	0.010427986279161300	0.022488909209427400	0.0130453369875091
0.9931711616240610	0.9916693171038990	0.9947366826469920	0.015620696504327400	0.019911747432361600	0.010918254088488300
0.9926321866474240	0.9902326203026160	0.9945807524282700	0.018976919628500100	0.028840540520862300	0.011890956009897500
0.992690155917881	0.991243769817248	0.9939958670227250	0.018616029052773700	0.022557804127794300	0.015538129245625300
0.9931144683835130	0.9927702105461630	0.9945865927763010	0.015973814978008800	0.013061174826366700	0.011854525807035000
0.9937566555667720	0.9912450397074790	0.9939352887929290	0.011972732797697600	0.02254989420460150	0.015915750703772100
0.9935742211599920	0.9913501840152690	0.9951099719775930	0.013109635269140800	0.02189624490844840	0.008589027962584900
0.995681979791413	0.9914347859336560	0.9937225179004350	-3.82655580805861E-05	0.02137021702808980	0.01724193904575240
0.9934545607277440	0.9919362346338350	0.9939880711064510	0.01385523684413230	0.018251483597874500	0.01558672582279530
0.9940858437823940	0.9925987549751570	0.9955373477363390	0.009920767828781080	0.014128582577235700	0.005921250187167250
0.9937599330860110	0.9919126155804180	0.9952621843657640	0.01195231787038140	0.018398440474857000	0.007639025892841770
0.993747304467709	0.993017841403805	0.996036989053682	0.012031014236749800	0.011519184275251900	0.002800939125927450
0.9936037981122600	0.9903809425934620	0.9946656923336300	0.012925342468488000	0.027919359422185400	0.011361094826368700
0.993836022557543	0.9896481602403320	0.9954377089333060	0.01147806144489170	0.03246914453372560	0.006543309702504610
0.9948978347016740	0.9912933331821190	0.9954363971191770	0.004856390131673710	0.022249685637164200	0.006551519287655980
0.9939821635224140	0.9935449381897660	0.9947945005856970	0.010567124577254700	0.00823566924010605	0.01055753682944590
0.9931185160237110	0.9931263926392430	0.9934779409448740	0.015948603617781800	0.010843116597117800	0.018766003353917200
0.9930733299534450	0.994016874671449	0.9949195510051140	0.016230037848324200	0.005294293300881880	0.009777303140808870
0.9942162556149100	0.9915253589570890	0.9952746333871650	0.009107668575276740	0.020807041470687200	0.007561323675799180
0.9923585162973420	0.9918578985526610	0.9947248555345920	0.02068036938064620	0.018738804970717800	0.010992052244128500
0.9949486236499550	0.9909436314573180	0.994155263199133	0.004539479174255660	0.02442339336935830	0.014544399771323600
0.9937359307844330	0.9912882573065560	0.9952293173747520	0.012101897242084400	0.022281244539850000	0.007844154386969180
0.9928812399047850	0.9926167984341660	0.9943818503011840	0.01742627543864520	0.014016281325096900	0.013131489030695000
0.9931576060492840	0.991257881072974	0.9939324032507520	0.015705137983397800	0.0224700866953917	0.015933743009241200
0.9927474847991730	0.9933140666369550	0.9953129088603680	0.01825910250120070	0.009674080980216830	0.007322382475525470
0.993890959251803	0.9921699275390190	0.9947218951847230	0.011135656849396100	0.01679753600110880	0.01101049063748020
0.9931303884203360	0.9925838678581490	0.9946802619623800	0.015874657313703200	0.01422127570465130	0.011270212005750500
0.9934496504865870	0.9900175836169910	0.9935665708532790	0.013885811912641500	0.030175845889788000	0.01821376221419260
0.9940585310177610	0.9923038595244280	0.9946447170198930	0.010091053708761100	0.015964076509646600	0.011491951467898900
0.9933012076791200	0.9910371931697850	0.9954518559588740	0.014810621754916400	0.023841887094284500	0.006454996837606220
0.9937402527264190	0.9904466412778400	0.9965659509664990	0.012074968888502200	0.027511264799338900	-0.000504219565773404
0.9928492421134400	0.9922514601813000	0.9936839570242470	0.01762551431332110	0.016290186349550600	0.017482247706882400
0.9931633337535810	0.9913309786559870	0.9958764085722630	0.015669447737508800	0.022015626122583700	0.003803944913533960
0.993282362514561	0.9918457753191630	0.9943498431871200	0.014928025583862700	0.01881422059074990	0.013331097915961800
0.9931788442326860	0.991182898191266	0.9933798846004370	0.015572840226659200	0.022936198624834300	0.019376914134149200
0.9938801357683140	0.9908302420108490	0.9945386330652200	0.011203129569352000	0.025128019539887200	0.01215366832630240
0.9946219773978120	0.9913309013403810	0.9962828776649750	0.0065773697617440800	0.022016130759754300	0.001264761764609650
0.9936065403396500	0.9916644598904500	0.9933542765356550	0.012908260138738300	0.019941988215732000	0.019536464702905500
0.9927993177720860	0.9917640852341690	0.9948242232451390	0.017936374376224500	0.019322335045173600	0.010372096918591700
0.9943151815262280	0.9906947541077580	0.9936200248505540	0.008490811542976150	0.025969887924471400	0.017880651964532400
0.9938542651050700	0.9911077923938960	0.9951913528816280	0.011364382892233700	0.023403066427064000	0.00808112587428083
0.9937975307337500	0.9920562621988530	0.994120137624406	0.011717976001851600	0.01750477225393850	0.014763402984025400
0.9933481887774780	0.99253819892671	0.9963379011729950	0.014517939168220200	0.014505551305190400	0.0009209303068471380
0.9932776661479600	0.991205397553564	0.9960391815517340	0.014957279306753600	0.022796343944892400	0.0027872314277328
0.9924657398304830	0.9922351284098850	0.9944124307629260	0.02001302046903150	0.016391826167004800	0.012940785143363200
0.9934629231742980	0.9906345142265740	0.9946456270597310	0.013803132214387300	0.026344159947891600	0.011486252173521300
0.9930213838558190	0.9916343506941700	0.9950632116813100	0.016553551081927300	0.020129235556604700	0.00888085608660101
0.9916190805673010	0.9911028438302260	0.9945950747535240	0.025280631303157000	0.023433830825834900	0.01180162706118320
0.9929337684883670	0.9925027102064590	0.9946967536797680	0.01709917388342710	0.014726469419496800	0.011167367749305400
0.9947726008435000	0.9912703560768140	0.9958921931375450	0.005637725127110550	0.022392534451450000	0.0037053508345794200
0.9935636603958410	0.9919016167337880	0.9941432740773320	0.013175450177423700	0.018466865936303600	0.01461914337044210
0.9950570587372950	0.9907059726079420	0.9957259221751590	0.0038627993924565000	0.0259001997387772	0.004743766941968640
0.9938835670649500	0.9922741965379400	0.9946760103185540	0.01118173019207400	0.016148672870121300	0.011296751766226800
0.9933585279381350	0.9919515498915640	0.9959784969324890	0.014453542076383200	0.018156219228369800	0.003166305325748790
0.9920953039209850	0.9923886168843390	0.9954558734369540	0.022318278455770300	0.015436592517091600	0.006429921979289460
0.993810785729228	0.9919279696210890	0.9964879587335230	0.01163535182193670	0.018302909592996400	-1.6791857620449E-05
0.9922115925848480	0.9917442797851260	0.9946774188304760	0.021594699380885500	0.01944552616848520	0.011287948743024300
0.9934299966871430	0.9921657007755520	0.9952442165421550	0.0140082813519903	0.01682382766577360	0.0077511619733906300
0.9931978467116050	0.9930958770950180	0.9966621983510670	0.015454499962337200	0.01103317058204040	-0.0011057975936453400
0.9941485073969030	0.990458697426199	0.993692288972773	0.009530069266440790	0.027436374149596100	0.01743032906514290
0.993327951986488	0.9925095701251170	0.9952611393272660	0.014644027270274400	0.014683780942230200	0.007645524079106380
0.9937980794626770	0.9910364242685380	0.9944380078099900	0.011714570630290500	0.02384666051241040	0.01278126205242340
0.9934462713462360	0.9922538557344200	0.9969866702464200	0.013906872471070600	0.01627526513756130	-0.0031342897523701800
0.9925973028014790	0.9917611314206770	0.9959058058920980	0.019194076049761800	0.019340710288225500	0.003620329642957430
0.994116893965674	0.9924632695513410	0.9943934282685930	0.00972719360602412	0.01497195133312050	0.013059262050273100
0.9918645137552270	0.9912231570015780	0.9939843325662790	0.02375409971571960	0.02268594671643400	0.01561003537934230
0.993813433516718	0.9924012920147180	0.9964294782416820	0.0116188565113619	0.015357716967704400	0.0003486847857880160
0.993104932029719	0.9921401057089450	0.9945010745648670	0.016033199433710200	0.016983093125604000	0.012387931926897900
0.9918050335677620	0.9901667318614560	0.9944977323813690	0.024124080282712600	0.029249716617316900	0.012408790786804900
0.9929836293744470	0.9912513558727520	0.9948115287023880	0.01678866526643520	0.022510636715537800	0.010451292757075700
0.9931962053769500	0.9915083794006340	0.9960146620287240	0.015464711750787100	0.0209126182238391	0.0029403936828654000
0.9925705002143520	0.9906015247499280	0.9949664780707950	0.019360918919147600	0.0265491083661183	0.00948450173101308
0.9936025575793610	0.9925695634895760	0.9964403828138780	0.012933065576962600	0.0143103096510432	0.0002805309428400020
0.9943269967404440	0.9920396593366950	0.9941998048268040	0.008417121509232240	0.017608063012064300	0.014266675922691900
0.9940210808424650	0.9919999385684430	0.994474668133678	0.01032451100051990	0.017855190266888900	0.012552617039096300
0.9931815360798700	0.9925675935017800	0.995154616807365	0.01555608108253090	0.014322577704908500	0.008310390004272750
0.991588446428712	0.9918277028060780	0.9958494503564300	0.025471138595765300	0.018926639146041600	0.0039723280118326200
0.994416002431396	0.9925021719892640	0.9953208869424900	0.007862061984887380	0.014729813898088800	0.007272588667142430
0.9938159233319630	0.9909186287331870	0.9950638390786100	0.011603363395476200	0.024578761915136900	0.008876922470238990
0.9927943515249100	0.9925081239670430	0.9942153568521450	0.017967308382309300	0.014692756106373100	0.01416970750929880
0.9932644515534350	0.9932231418932120	0.9965512943967710	0.015039580871778100	0.010240487884781000	-0.0004126091023733130
0.9931098410886340	0.9904708151066220	0.9939567676474620	0.0160026293051134	0.027361100298710900	0.015781888207757500
0.9933354069214930	0.9920096147855660	0.9943939559097310	0.01459757911886230	0.01779498565616360	0.013055992775353600
0.9929659755555930	0.9917814807552970	0.9958097201164690	0.016898595137474700	0.019214144341011700	0.004220448387166580
0.9930913440116170	0.9922660718720380	0.9930853122995690	0.016117839862720300	0.01619924503457190	0.021211844702923100
0.9932553439926470	0.9916348314721300	0.9954528022084300	0.01509632323837750	0.02012624162947720	0.0064491096756001800
0.9929641827602190	0.9917942242915500	0.9942424043574990	0.016909783988669600	0.01913488094631950	0.01400104764587850
0.9921904917353550	0.9914619891855160	0.9942651410241630	0.021725998014317900	0.021201063785810400	0.013859276345184700
0.9929516442230230	0.9912415630078370	0.9942595207287720	0.016987854520546300	0.022571550712790700	0.013894323447066000
0.9943896631436850	0.9920273314170910	0.9942912320006470	0.008026309344827450	0.01768474731596530	0.01369657018857460
0.9931689044792050	0.9918674515196640	0.9954565756839940	0.015634752615092400	0.018679360757218200	0.0064255264686900600
0.994237035820739	0.9912745860234160	0.995113591298346	0.008978104487527380	0.022366243262120600	0.008566444189234200
0.9933005303492520	0.9935926641194390	0.9963320329268000	0.014814844424319400	0.007938283946612420	0.0009575971326148320
0.9929539206473090	0.9905800582060970	0.9940833753867240	0.0169736874497133	0.026682481774839600	0.014992602355814000
0.9917010406301720	0.9915486435746740	0.9947893885872550	0.024770908826994500	0.020662238553421700	0.010589426959419200
0.9922383894027030	0.9915358706806870	0.9947487080968870	0.02142795111610080	0.020741663442888900	0.010843201420555400
0.9923805459580010	0.9917930409519980	0.9954629316773370	0.0205432522116125	0.019142241540083700	0.0063858625664786300
0.9949862683135630	0.9923347772338960	0.9956232702459030	0.004304575820922160	0.015771687936949100	0.005384774029975000
0.9937642674319250	0.9929645196236790	0.9950862161655910	0.01192529752992980	0.011851250692859100	0.008737294139147420
0.9943643201138440	0.99054495781289	0.9952274542062320	0.008184358861129320	0.026900532854955800	0.007855805974085120
0.9935936819515450	0.9909879249982530	0.9948726390159800	0.012988363104345700	0.024148094853386000	0.01007002134709290
0.9938195252804450	0.9906689672924480	0.99544955297336	0.011580896650373800	0.026130095202214400	0.006469375357826520
0.9950722076305570	0.9926255331925480	0.994211123937261	0.003768267148133550	0.013961890752174500	0.014196109052875500
0.9940111463540930	0.9911154841944190	0.9942670847970730	0.010386451757043600	0.023355266988607200	0.013847162391493000
0.9927042859632770	0.9909663879502710	0.9965608322486600	0.018528036575367800	0.024281967951849100	-0.00047223546407356900
0.9929054302550840	0.9920959040554480	0.9943329169442280	0.017275657086520700	0.017258121407445200	0.01343664191644810
0.9929074208407510	0.9934001395773860	0.993841149951849	0.017263250657069200	0.009137850881723340	0.01650255246291380
0.9925769385580290	0.990589172930382	0.9944329382138360	0.01932084595916650	0.02662584234601570	0.012812873050773000
0.9944621460044470	0.991669584861735	0.9954015690544570	0.0075742687622962900	0.01991010150411940	0.006768936047888450
0.9933536942515120	0.9915133557551840	0.9957244055718100	0.01448364920547340	0.020881659318539800	0.004753230093602260
0.993757835461088	0.9921610036615660	0.9969020160229740	0.01196539221430880	0.01685306205882560	-0.002604971947980020
0.991994241166778	0.9925732896162040	0.9938190309084500	0.022947073531798600	0.01428712008249610	0.01664042259816240
0.9915056426776240	0.9923899953162340	0.9940625456949260	0.025986049463339100	0.015428010036274600	0.015122457043712500
0.9925858532361260	0.991236223207673	0.9954371638349200	0.01926533444355300	0.02260472490376630	0.006546724629446840
0.9938287959950380	0.9928945380280220	0.9944755207031900	0.011523103642041600	0.012287035806883200	0.01254731428664860
0.9938811100131130	0.9910213500063500	0.9949959471588810	0.011197052012497300	0.02394035204289530	0.009300602965273470
0.9926146509598920	0.9916250109748200	0.9962005539176120	0.019086068361639600	0.020187312362999100	0.0017791117709695500
0.9929315820860170	0.9928457621003270	0.9946379791573530	0.01711277793021	0.012590761050534900	0.011533992349113200
0.9928924162038540	0.9908621451479010	0.9940783129771370	0.017356667697732400	0.0249297850922129	0.015024155089034900
0.9941006091063420	0.9919456796571610	0.9943125418219440	0.009828702650814390	0.018192748785758900	0.013563696586344700
0.9926418282170720	0.9925834053393900	0.995309391968034	0.018916888387909200	0.014224147319425100	0.00734434456088255
0.9935334359060760	0.991109656236937	0.99461333878211	0.013363779287839400	0.023391486873313000	0.011687676601764800
0.9937155721494560	0.991756472275528	0.9945098821517440	0.012228785551121500	0.019369696217742600	0.012332991579946600
0.9929164606480570	0.9914962611457480	0.9950066704057090	0.017206945077749800	0.02098796516169890	0.009233682648870720
0.9934003151133460	0.9910464520000020	0.9946135707584680	0.014193206821592200	0.02378432914297740	0.011686245838644700
0.9938407200803430	0.9903084689233340	0.9946695404217830	0.011448807075804300	0.028369487724152800	0.01133707560825530
0.9948237913712310	0.9920115237507110	0.9952667070325660	0.00531835723234989	0.017783109200717300	0.007610788172006950
0.9945087223078870	0.9909957314900780	0.9948738565794400	0.0072837857098445000	0.024099586196672500	0.010062421397528900
0.9931008340435780	0.9917206103507570	0.9939566691289090	0.016058723481610700	0.019592745972285700	0.01578248493760380
0.9924772851390890	0.9915482788088320	0.9931815074171800	0.01994115238343310	0.020664496983710600	0.020612699670701600
0.9932374134842220	0.9920018885443470	0.9954919750554710	0.0152080282122617	0.01784304994204030	0.006204545028201040
0.9917268056015100	0.991868018076686	0.9953835297802350	0.024610649710456000	0.018675869919959500	0.006881550940368500
0.993589593244342	0.9926300968726750	0.995038852591613	0.013013860727283500	0.013933495474093500	0.009032854469912950
0.9941374433255870	0.9925980998813150	0.9937267868695970	0.009599067191717410	0.014132650209225200	0.017215332931328200
0.9909954326055740	0.9918981798141170	0.9947266647767180	0.02915789166825590	0.018488238483721400	0.01098073803440570
0.993441403075817	0.9928670609829520	0.9957149762507380	0.013937208390267000	0.012458143833001300	0.004812104607813240
0.9945054392712480	0.9919668324544760	0.9960158639351550	0.007304255232275530	0.01806115275733340	0.002932891276497340
0.9939871671679340	0.9923180552070840	0.994470911951431	0.010535930210035100	0.015875738059481500	0.012576043514407400
0.9927163726075220	0.9934835307854100	0.995832138147553	0.018452803446354500	0.00861828147200864	0.004080435974520740
0.9933979838883730	0.9921948814909880	0.9959683925057510	0.014207722903267200	0.016642269438456700	0.003229428547266160
0.9932559561243590	0.9917921414925410	0.9954862690431810	0.015092514476504800	0.019147831584277800	0.006240172441531140
0.991825943095133	0.992831937292555	0.994778099629309	0.023994014273244000	0.012676835585939400	0.010659864797647600
0.9929356053526270	0.9926713539204420	0.9954104528531180	0.01708772851125390	0.013676636531845400	0.006713487325868870
0.9929909343364830	0.9930882222890890	0.9950482578328260	0.016743181220908200	0.011080848087360600	0.008974169419263980
0.9936123660310780	0.9913871820258400	0.9951509046937870	0.012871931662757100	0.021666206401749200	0.008333557793072970
0.992845635401995	0.9907217943545820	0.9951232892884310	0.017647995633063200	0.02580188439769360	0.008505922734165510
0.9933965364703310	0.9910965704521200	0.9943599065736620	0.014216732958839100	0.023472825661793000	0.013268341936921200
0.9936998146518230	0.9915336474507320	0.9946689769959180	0.012326976213605900	0.02075547839812370	0.011340621181985600
0.9918754904981720	0.9910481114055570	0.9955155069365890	0.02368582723779370	0.023774022276153400	0.006057616396525840
0.9925200313012770	0.9914126247817420	0.9947799458853510	0.019675075377264600	0.02150800560391120	0.01064834592800480
0.9945932125379400	0.9921245198225740	0.9958052266882240	0.006756792424488160	0.017080060843586900	0.004248512183700450
0.9939263007086120	0.9918045223878360	0.9965268559252720	0.010915350095484800	0.01907083135328100	-0.0002598828855074450
0.9927169210633080	0.9926472586206510	0.993623462464595	0.018449389612862200	0.013826649265246700	0.01785924301996970
0.9945533463642460	0.9916922068445140	0.9944668399537190	0.007005452718296770	0.019769393680701300	0.012601440341232000
0.9923131428196520	0.9920858408292880	0.994277699060089	0.02096274843870320	0.017320711176375100	0.01378097640680500
0.9931764457136940	0.99297544900395	0.9951777514967770	0.015587789812286700	0.01178318469388210	0.008166014295793570
0.9945495230530190	0.9912920153159160	0.9963674309414870	0.00702931030494536	0.022257876826069000	0.0007364091512935230
0.993374873202187	0.9943132364658400	0.994122608596859	0.014351717294086000	0.0034464984351946800	0.01474800173266480
0.9922972335205380	0.9924808086243950	0.9937007878095440	0.02106177677485770	0.014862775165920300	0.017377355840132800
0.9926405807012320	0.9915543218232340	0.9953115035187950	0.018924654940345800	0.020626917083237800	0.007331165431406990
0.994106536756531	0.9927618477017060	0.9960384198692090	0.009791766159596840	0.013113241406564500	0.002791985094011430
0.9913842223856100	0.9924140193757430	0.9954958288188760	0.026741040810948100	0.015278514774414800	0.006180473931317590
0.9938397902643220	0.991884961830009	0.9946703666480560	0.011454595450931800	0.01857044599999440	0.01133195963209510
0.9940207435485490	0.9910331395943150	0.9948760014279690	0.01032662316426670	0.023867098409909000	0.010049044947321300
0.9941614084968710	0.9912043863471660	0.994592581868066	0.00944965019654672	0.022802631307805900	0.01181716328181450
0.9929013669466870	0.9903441421247960	0.9959243263561210	0.017300953077382700	0.028147933841047600	0.003504660766719230
0.9936962933593470	0.9925098343517850	0.9955354345570660	0.012348940143351300	0.014682121915211800	0.0059331802037490000
0.9928697998375600	0.9929265994064040	0.9959813364181880	0.01749752499660340	0.012087386868503500	0.003148543899480400
0.9933389388326620	0.991501354151671	0.996453779917588	0.014575579787031900	0.0209563005417135	0.000196811869845279
0.9928311544398930	0.9917800385524320	0.9952105477512070	0.01773814570261040	0.01922312743433980	0.007961313916505970
0.9932537581296270	0.9926601277773950	0.9964240858952870	0.015106206324776900	0.01374653557444330	0.00038236461425289100
0.9937254465472150	0.9917161588328060	0.9956691043872640	0.012167246627199400	0.019620419464273700	0.0050985580053339800
0.9931164025926670	0.991676873170648	0.9954746225122950	0.01596175704275190	0.019864777726451000	0.006312873607919220
0.9935059216405290	0.9911992622153550	0.9944280418940700	0.013535217239877600	0.02283450993264420	0.01284343353322160
0.9927949051245210	0.9929801211868330	0.9937636007935370	0.017963846977952900	0.01175409339383060	0.016985893805743000
0.9928442558543130	0.9911719798319120	0.9945146132089570	0.017656570391307700	0.02300408865243540	0.012303496813663600
0.9934138532139640	0.9916416365872790	0.9947172647176200	0.014108858216652900	0.020083918390145000	0.011039379848000300
0.9934856504758730	0.9923534861341160	0.9953912623265190	0.0136615193139541	0.0156552390544522	0.006833281724463430
0.9929658751714320	0.9912671748910980	0.9943800519275660	0.01689925432806950	0.022412304016493700	0.013142709942575500
0.9938656124281850	0.9918172749176550	0.9947694748856980	0.011293654985785500	0.01899150580552870	0.010713667160542400
0.9927606630365950	0.9917277946390320	0.9944066457888990	0.018177061992748100	0.019548070706214300	0.012976856590100500
0.9944337524470910	0.9929616478190710	0.9949582875970090	0.007751355349489000	0.011869134489320300	0.009535611002702430
0.9925128225069310	0.9920052291623060	0.9943346621634490	0.019719937428854600	0.017822283521077000	0.013425766939091500
0.9927124659373140	0.99182211046612	0.9956976385198360	0.018477123165016400	0.018961412254588800	0.004920388768746130
0.9944159540968660	0.9923904293965770	0.9953056323429630	0.00786236133538797	0.01542531823043620	0.0073678228056404
0.993311893189054	0.9920365826102050	0.9953966297086730	0.014744053980258800	0.017627214592693900	0.0067997625189705400
0.9930710236529540	0.9932394716961470	0.9942223920693740	0.016244408822828000	0.010138751989855600	0.014125836002157600
0.9935283401750610	0.9923798793298030	0.9952418181754160	0.013395532892220200	0.015490975311567000	0.007766141145993800
0.9945176620650980	0.9917680813263600	0.9954456320046190	0.0072280382592794400	0.01929747057342510	0.006493848928949850
0.9938373341022920	0.9915297151429260	0.9945780831543870	0.011469903195564800	0.020779932524219500	0.011907603913130200
0.9931176115165110	0.9904213270748800	0.9957766609667420	0.015954233354533500	0.027668510509101900	0.004426900777107550
0.9942970077889870	0.9921404393077100	0.9954269029450810	0.008604138967889960	0.016981020487400700	0.006610779990749940
0.9922121836709850	0.9915865819613220	0.9961204357836400	0.021591024003807100	0.020426299379744000	0.0022796353612694800
0.9924580070401830	0.9912591573207060	0.9942118017673910	0.02006114217714140	0.022462141250976200	0.01419187857706570
0.9946883358357660	0.9917480080149960	0.9941227205448740	0.00616340887339459	0.01942235026246040	0.014747285594761000
0.9930674169344490	0.991857550872088	0.9945805858103450	0.016266857176998400	0.018740969978032700	0.011891979268161300
0.994081513005176	0.9928950414976390	0.9954468027090110	0.009947762558005340	0.012283904088446000	0.006486541843703400
0.9927148372382360	0.9926160717775850	0.9946565911081890	0.018462364592534400	0.014020792900659500	0.011417871593406300
0.9948787217209380	0.9922489701871940	0.9954993200241880	0.0049756242786590700	0.016305666943468100	0.006158688821473610
0.9926291420172490	0.9914390185677950	0.9934007796605920	0.018995861419451600	0.0213439092476507	0.019246748982161000
0.9929574202226430	0.9918067532640160	0.9947058206244050	0.016951894833836500	0.019056961425291900	0.01111075932487710
0.9932083527274640	0.9923910828277730	0.9955801039278050	0.015389026620429900	0.015421253036344800	0.005654280511091920
0.993410028981045	0.9899107562102090	0.9952283512161580	0.01413267236150140	0.030839086264008800	0.007850188006900880
0.9925796941183060	0.9931154101820350	0.9951983189021680	0.01930369465158700	0.010911508658747700	0.00803766443971971
0.9954951578269290	0.9917605516961870	0.9953537618252320	0.0011282249968989300	0.019344322151795700	0.00706735953956257
0.9943732029528370	0.9917093466108590	0.994569080473211	0.008128977458915600	0.019662805585772200	0.011963758935393000
0.9924573410586320	0.9923682190989210	0.9940251627632040	0.020065281075527800	0.01556354857456850	0.015355498193442000
0.9932805462216530	0.9915257145177790	0.9962715704555470	0.014939337052903300	0.02080479257200230	0.0013353890816136400
0.9949298293327600	0.9918425948344340	0.9953307386279410	0.004656741727143290	0.018834019547861200	0.007211100857441940
0.9920793197106430	0.99069265838069	0.9949437916370370	0.022417755764632900	0.025982919944027000	0.00962605717598829
0.9944717439432660	0.9929348275775800	0.9943778301777210	0.007514430880705410	0.012036150372615100	0.013156574259707000
0.992609496716558	0.9915175545346340	0.9959008546211280	0.019118152522929700	0.020855560401863100	0.003651259828075210
0.9946439368598600	0.9914156849143810	0.9956761446559770	0.006440376223176460	0.021488980848015900	0.005054604063002480
0.993160321372498	0.9921044029920470	0.995204510159463	0.01568823920803020	0.017205235160108600	0.00799899824738427
0.9931872850821410	0.9917368178728420	0.9957069674925470	0.015520269586124300	0.019491947363204500	0.0048621235705417400
0.991958704647942	0.9927151318543290	0.9967813305648550	0.023168146443342700	0.013404092605380200	-0.0018504841105054800
0.9936033274091570	0.9913956366806690	0.9946687135046540	0.012928267718017000	0.02161362645441030	0.011342260112889900
0.9935924308619240	0.9924338545386570	0.9964140878536670	0.012996167973994000	0.015155045329853200	0.00044485017529411100
0.992641896507456	0.9912535652917000	0.9934409554316380	0.018916467660098000	0.02249691791899700	0.018996446463512100
0.9936250007129750	0.992326396502916	0.9960452924463700	0.012793212097785800	0.015823831287654700	0.0027490456532222700
0.9919919541654240	0.9920364785810270	0.9951498046687290	0.022961287775278200	0.01762785545692080	0.008340440354611760
0.9929775168878550	0.9917704395891640	0.9961654461585300	0.016826747234956800	0.019282847500615400	0.0019984384295222000
0.9923180765195660	0.9923260964580480	0.9942227529149240	0.020932054468552100	0.01582569733161840	0.014123599960484900
0.9925948162368780	0.9925312527426400	0.9942690934758210	0.019209555463122300	0.01454878178487380	0.01383465017107670
0.9940244477675160	0.9914158472758840	0.9957641312638680	0.010303526655358900	0.021487973755176900	0.004505165168904900
0.9953032800580780	0.9906099084445960	0.9953410540955140	0.002326054578836520	0.026497037208640900	0.007146698294082750
0.9943286824959620	0.9910271740778340	0.9941055285597430	0.008406611096397640	0.023904157009145200	0.014854463957152400
0.9926744445301820	0.991791178625137	0.995043102646819	0.018713829435563500	0.01915382776442870	0.009006322181306970
0.9920080967710270	0.9920285483122630	0.994857449973199	0.022860868937547900	0.017677196643169800	0.010164794070921700
0.9929970114205330	0.9915021076701240	0.9951948194819610	0.016705346952994700	0.020951595737028400	0.008059480304832210
0.9922608100775400	0.9906767616172810	0.9950901847778110	0.02128841908699960	0.026081684498699300	0.008712511862847280
0.993357268693883	0.9920613010229070	0.9952516735784850	0.014461385200485200	0.01747341137860690	0.007704623457703380
0.9931274289518030	0.9921550999396310	0.9940713691058630	0.01589308452943490	0.016889798245472100	0.015067439030303000
0.9931195933645580	0.9916756645503680	0.9956283325168510	0.015941899220794200	0.019872296326763100	0.005353153908350770
0.993716337210669	0.9919432294977350	0.9952569939578150	0.012224024895600400	0.01820798106330090	0.0076714097203150200
0.993665091181583	0.9920980415520180	0.9936322357114540	0.012543367617256100	0.01724482516213270	0.017804560232044300
0.9922769535753640	0.9916612011805650	0.9947757894454140	0.02118796059917700	0.019962252059194300	0.010674261793962700
0.9928196604915390	0.99126721412295	0.9948804168020320	0.01780971916797620	0.022412069216005600	0.010021489693035200
0.9927064751740150	0.991355611453128	0.9961646275544180	0.018514427917373100	0.021862498974227500	0.002003551779949570
0.992294214372536	0.9918881014775160	0.9953769814863080	0.021080539343544700	0.018550947990985700	0.006922425080109990
0.9929114688294830	0.9929653836570740	0.9946195586435910	0.01723805053848540	0.011845879333740600	0.011648882409837200
0.9926343174680770	0.9926044278037030	0.9965650290060470	0.018963641140100500	0.014093282228207000	-0.0004984589375282790
0.994645304401662	0.9901472090926520	0.9938902008880010	0.006431868874370950	0.029370967244758600	0.016196812132430100
0.9943166002609660	0.992588044280002	0.9941885491301180	0.008481963639191250	0.014195277573939200	0.014336870608650100
0.993361767880047	0.9920163552621510	0.9929382575940160	0.014433337403939000	0.017753046085859200	0.022127661624727600
0.9926533222457300	0.992030024316965	0.9947635316878760	0.018845328922864600	0.01766802122537080	0.010750756419976300
0.9928356263221220	0.9929011965755880	0.9949529059344580	0.017710298905434600	0.012245566192682700	0.00956917130935464
0.9930163806713530	0.9916240628604100	0.9941580604725890	0.01658470659652080	0.02019321030187580	0.01452694020270110
0.9925631357529590	0.9927139634649300	0.9962734615449300	0.019406768270253100	0.013411363179491500	0.001323568296149960
0.9925429013140500	0.9918895342966680	0.99482111905195	0.019532733082373200	0.018542008554821700	0.010391455578414700
0.993313056469558	0.9913920062035650	0.9950902835340980	0.014736817771593800	0.02163619460554910	0.008711898534422940
0.9936447971363500	0.9907744597757340	0.9962758810410920	0.012669868897905400	0.025474645520787200	0.0013084615461911500
0.9934132551656880	0.9917729915116010	0.995339371268035	0.01411256628377470	0.01926694209357930	0.0071572070023493000
0.9923258732283870	0.9930634041746120	0.9948136291603610	0.020883523680039900	0.01123542344642730	0.010438190408333400
0.9945521199407820	0.9914616162562690	0.9934564385218700	0.007013092012334730	0.021203388137383900	0.018899965701684200
0.9937394816138840	0.9922643179632340	0.9953261542219330	0.01207977516564850	0.016210161776925500	0.007239713454029800
0.9922080606093960	0.9921967669637310	0.9937819694125250	0.021616662523820000	0.016630538244456500	0.01687139779587370
0.9938131123901450	0.9920471332338060	0.9941900476285370	0.011620864485874300	0.01756156537305360	0.014327530951120800
0.9932064354705350	0.9910874240071730	0.9940723536483480	0.015400968469551800	0.02352967241760030	0.01506130818098590
0.9936594642360680	0.9922075209260590	0.9956444639436140	0.012578456321251400	0.0165635862933779	0.005252416559686280
0.992469562812736	0.9912446425500450	0.9937161371745370	0.019989221854484600	0.022552391164247800	0.017281691700328700
0.9936519958488730	0.9907882494959890	0.9933518247427350	0.012624981740663600	0.025388946398608300	0.01955173628054830
0.9935185885574540	0.9907592157690450	0.9952198978600390	0.01345630016853570	0.025569366328020400	0.007902962638851200
0.994656980859265	0.9909851226174860	0.9952190353895100	0.0063590090229353000	0.024165500192144400	0.007908328185126410
0.9928657764357070	0.9911396037435730	0.9960499537279360	0.017522555848427500	0.02320532022167470	0.0027199483407786100
0.993184338108533	0.9919247193450320	0.9949689558163150	0.015538619991578300	0.01832312832951480	0.009469051966161590
0.9921883721493470	0.991704316346433	0.9951494353754000	0.021739203081286400	0.01969409446168240	0.008342742399806990
0.9951275915890560	0.993408073443765	0.9962303255190900	0.003422614095177750	0.009088421365813930	0.0015930840000389700
0.9929256083848340	0.9930060297408060	0.9965702314219960	0.01714996840468880	0.01159274331372670	-0.0005309628221089390
0.9941730171561570	0.99386572352432	0.9939799962026910	0.009377256966251150	0.006236517838398180	0.015637071142500900
0.9942098974407870	0.9923528510840050	0.995960546565298	0.009147314433650450	0.015659186834758400	0.0032784166835522400
0.9927506785661160	0.9923655128691210	0.9956450380932030	0.01823922757587340	0.0155803949627519	0.005248835708082790
0.9926438302678630	0.9923741893583480	0.9959973714791970	0.018904434791373300	0.015526392841501000	0.0030483786581504300
0.9944832044434690	0.9929032187566730	0.9948709282911470	0.007442941617915150	0.01223297853350510	0.010080678314171000
0.9927981413325830	0.9925046578978820	0.9945161580527220	0.017943699612851400	0.014714324464605900	0.01229384348079520
0.9938530699119130	0.9916890334087540	0.9950017479731320	0.01137184757615090	0.019789151334421200	0.009264395683239000
0.9933672146813710	0.9929447590700150	0.9960228921610320	0.014399411645709400	0.011974288941391000	0.0028889768392352600
0.9932622049749590	0.9920765298001240	0.995866345680747	0.015053574102156800	0.017378670663359600	0.0038668129241972800
0.9941257070615700	0.9921612984447190	0.9965031912830310	0.00967224381872002	0.016851244397120600	-0.00011197655135755800
0.9941995941388230	0.9910715599451790	0.9947405977176100	0.009211565933097910	0.023628275049554200	0.010893837134060000
0.9936524530865380	0.9919418821397370	0.9928644275065430	0.012622131720780300	0.01821637345572000	0.02258740626276640
0.9937767601677120	0.9921867210113380	0.9951674565857990	0.011847439274060400	0.01669304004928370	0.008230257274015490
0.9919707099544510	0.9928205453996100	0.9952229126117220	0.023093466904882800	0.012747795633193700	0.007884150543800340
0.9937049081916510	0.9912168062663280	0.9947468452321710	0.012295239796371100	0.022725425514700200	0.010854843654978900
0.9930636438876230	0.9920595224287670	0.9940747383130370	0.01629034902559990	0.017484501937902900	0.015046450099207100
0.9934075905731690	0.9919387135150360	0.9944887192476450	0.01414787046131420	0.018236085265048900	0.012464981261697700
0.9926149458456600	0.9922707089486380	0.9957004597180500	0.019084235774886100	0.016170388265743400	0.004902757825966940
0.9921225574483960	0.9915272816046230	0.9955195230546360	0.022148722304341100	0.020795073790832800	0.006032540188417800
0.9945110902677570	0.9919879554158400	0.9955317950696940	0.0072690140234123100	0.017929751656633200	0.005955910813868770
0.9930916772197580	0.9911113523140640	0.9951859715431060	0.016115755730631200	0.023380943148956700	0.008114704134063150
0.9945257738461230	0.9919862896583470	0.995460534714297	0.0071774246563399900	0.017940107461214700	0.006400825536157080
0.99429972749787	0.9895195104396880	0.9944276673170970	0.008587173481470260	0.03326758220474110	0.012845749681328300
0.9938344337826810	0.9908024177270900	0.9960638083732940	0.011487974457257200	0.025300929398916300	0.002633381854748020
0.9930898442843550	0.9922570448307200	0.9945541044563310	0.01612717546130760	0.01625541138572690	0.012057164565986300
0.9930048215613600	0.9934057540219590	0.9953228876532530	0.01665669732567520	0.009102884026718310	0.007260094359516980
0.9944317748395200	0.9921663890625000	0.9950664039548420	0.007763697694098160	0.016819545496296600	0.008860935913152080
0.9934080491059160	0.9932686497863210	0.9950246393204560	0.014145010796160300	0.009957007455627130	0.00912154341466822
0.994508513143537	0.9930949411450470	0.9941948035014490	0.00728510506058456	0.011039005123307100	0.014297858149517200
0.9923481506700860	0.9910529300171320	0.9956323098650420	0.020744873512096800	0.023744074376137500	0.005328329048778600
0.9939107833655630	0.9912831058886740	0.994889618883058	0.01101209999674620	0.022313277384375300	0.00996406192274964
0.9934116106913340	0.9906961171007840	0.9942712488997010	0.014122824295911500	0.025961422642874300	0.013821198876801600
0.9934530600986820	0.9917822618263500	0.9945527228175120	0.013864577179443900	0.01920928431340930	0.012065762048684000
0.9934923383102130	0.9913911387609850	0.995929436382075	0.013619840807238000	0.021641591655537500	0.0034727271758039000
0.9925630399363510	0.9921448228405030	0.9949068072206130	0.019407348168323500	0.016953729222830400	0.009856825759419370
0.9926445797893510	0.9936025962972690	0.996645459118024	0.018899754962601400	0.007876384692813860	-0.001001151770260320
0.9925337015791780	0.9923752247579190	0.9950552131897500	0.01959000269203970	0.015519943318159100	0.00893075835155844
0.9916999611249040	0.9920202617604500	0.9954811927554430	0.024777606679364400	0.017728741810154000	0.006271844103381800
0.9926170062895370	0.9923719635933910	0.9952703935741160	0.01907140222898890	0.015540257461444800	0.007587780632410360
0.9934920136497270	0.9915836358982390	0.9939285707639700	0.013621879237510100	0.020444618751209400	0.015957646790683000
0.9928418463593370	0.9913859153742810	0.9953033481531250	0.0176715515116702	0.021674096529555700	0.007382075169353190
0.9948557082302860	0.9924375427532760	0.9956615004278580	0.005119233833682670	0.015132073951980200	0.005146056052231280
0.9920596950061540	0.9933539131705810	0.995077465294742	0.02253984649050860	0.0094258408512464	0.008791902461150630
0.9941274134119420	0.9924305969909800	0.9946138975925400	0.009661596682650450	0.015175313881314100	0.01168420296793100
0.9939992857454790	0.9910162497530940	0.9946615162604450	0.010460385995016700	0.023972056326601100	0.011387165629831800
0.9931046426483960	0.990235507196294	0.9958868840309970	0.016035009046479100	0.02882262799799670	0.0037385240450484900
0.992993374913644	0.9917618455913330	0.9949429550471910	0.016727994387922800	0.019336268874250600	0.009631269486825400
0.9927004723826050	0.9938127837128390	0.9949328623708550	0.018551802391910300	0.006566477530002230	0.009694248551948680
0.9933846487985060	0.9909366807094330	0.9931445638046280	0.01429080468415760	0.024466572267578100	0.02084279315281810
0.9959656956778340	0.9933741528936260	0.9943105322209150	-0.001810193639885370	0.00929975148940489	0.0135762327858359
0.9935791708247160	0.9895822311445440	0.9948183614344900	0.013078797596824500	0.03287833090108760	0.01040866800587960
0.9934517652095810	0.9915546629871100	0.9948485429893870	0.013872652208927300	0.020624793144201800	0.010220378778055800
0.9947160917169640	0.9914755345217220	0.9961691936230510	0.005990263695435210	0.021116835627707800	0.0019750189518482300
0.9931569044893930	0.9917926662171870	0.9937666094422650	0.01570950397406550	0.019144569229203000	0.016967137022771000
0.9927361504642280	0.9915762311909500	0.994547016680326	0.018329656411289200	0.0204906551582977	0.012101378170140300
0.9919241974817710	0.9915675663535400	0.996061490251269	0.023382826336539600	0.020544564669095400	0.002647871651407540
0.9932030214968610	0.992124365020198	0.9946528742038080	0.015422258303874200	0.017081040995518600	0.011441069338238300
0.9923170221911740	0.9912778336345010	0.9935586477421450	0.020938592518137900	0.022346054517514200	0.018263125932871400
0.994255041373523	0.9928652364831840	0.9956402815312120	0.008865833262261140	0.012469488474092200	0.005278543948237290
0.9936363259028290	0.9922487944148550	0.9936499447713580	0.012722633989513200	0.016306784567037400	0.017694206541466900
0.9934040146426780	0.9910263201444740	0.9946328569925250	0.014170154836492200	0.023909463579683600	0.011565931467818900
0.9943262603150960	0.9898662165409310	0.9951097675981360	0.00842172552715503	0.031115598010748800	0.008590302886147520
0.9936948944897340	0.9913112851102330	0.9950576461979230	0.012357639313746000	0.02213808266231570	0.008915571048118900
0.9935445712377240	0.9907333082935630	0.9945642831138740	0.01329439220059370	0.025730348798988200	0.011993679696165100
0.993043605222683	0.9922818969129850	0.9950752988614630	0.016415154771421100	0.016100744067841900	0.008805419218771440
0.9932928262089570	0.9928659106902840	0.9964998157012810	0.014862832455241200	0.012465302765746100	-9.08943714570659E-05
0.9936861998568170	0.9916016945156840	0.9962006391363300	0.012411837152311700	0.020332325029174800	0.001778562335412680
0.992892884473657	0.9924183196562050	0.9952395427887550	0.01735375157874390	0.015251727122602300	0.00778035477734013
0.9942522940716710	0.9906079822127070	0.9944529883590300	0.008882964252713440	0.02650898713240800	0.012687829039255000
0.992548695399916	0.9915369955973930	0.994210153774122	0.01949663385885640	0.020734666125297300	0.014202141568715500
0.9937941790908180	0.9907663782192490	0.9950582679109360	0.011738877293948100	0.025524855013487900	0.008911704637430370
0.9931855278013570	0.99126604745494	0.9955498446126420	0.015531202157657500	0.022419305260361800	0.005843221523448420
0.9933775318318420	0.9920138466163680	0.9949536672439620	0.014335150345105700	0.01776866968117210	0.009564417019609070
0.9936633369713360	0.9896306407103730	0.9937795399638590	0.012554326685508000	0.03257789167288930	0.01688654673489000
0.9944435228570360	0.9906556933094750	0.9941699440064180	0.0076904238171060500	0.026212574556964600	0.01445285965262220
0.9945975827373320	0.9912516570596020	0.9948872625312660	0.006729519252405520	0.02250876823681990	0.009978790067769480
0.992426354675174	0.9914706853822020	0.9948560289750340	0.020258161590101500	0.021146986922761200	0.010173657615320700
0.9948913628664350	0.9905867317617580	0.993351745934777	0.004896753676107370	0.026641026404538400	0.019552236384302600
0.9929219821769210	0.9910512085171020	0.9951150321544900	0.017172573298161000	0.02375477748062110	0.008557468652585480
0.9941228859100900	0.9912381792382620	0.996041292405421	0.00968982351624274	0.022592548325536100	0.002774050414213640
0.9940135761934210	0.9904549185725490	0.9951938912385470	0.010371318669917100	0.02745987265002210	0.008065279212506640
0.993042297003836	0.9916090949354640	0.9947621628229220	0.016423309829257700	0.020286307560386700	0.010759278477705900
0.9930806886205600	0.991958420148882	0.994973766902371	0.01618420247295400	0.01811347627843890	0.009439018221349170
0.9934214352395240	0.9910403689103670	0.9951080978106350	0.014061613522625200	0.023822136899252100	0.008600719765240440
0.9931308041885080	0.9908769244251630	0.9956430830085980	0.015872067680227900	0.02483792065501720	0.005261061160092640
0.9938709767634800	0.9917820062242370	0.9950062457743210	0.011260193503023700	0.01921087478708040	0.009236337052428790
0.9933665252180390	0.9917414601097050	0.9955038338905740	0.014403708741374200	0.01946305834360170	0.006130492326967740
0.9944961509466380	0.9912181536593760	0.9941671787384610	0.0073621821461004600	0.022717056915315900	0.01447011677321760
0.9919531838058610	0.9903712433769520	0.9953769496624520	0.0232025032261982	0.027979603616961800	0.00692264265608613
0.99409057978476	0.9927335681625610	0.9957972382698970	0.00989126204785078	0.013289300688214600	0.004298390458780710
0.9934987793688420	0.9910210820901910	0.9956916713593590	0.013579719269100800	0.023942025763644600	0.004957633587312940
0.9939151719303600	0.992198831344571	0.9954970715004860	0.010984733474284600	0.016617689855917100	0.006172705371845390
0.9931571249069130	0.9916954485519470	0.9942454673683270	0.015708124726887100	0.019749247086877700	0.013981953210080400
0.9932084016593120	0.9914083218650660	0.9948728750352230	0.015388745223301800	0.021534765494377900	0.010068532589142100
0.9945719832592170	0.9921468828647640	0.994704975097065	0.0068892177482823800	0.01694091699316010	0.011116055520443200
0.9938381105947500	0.9911968309544050	0.9943873510915760	0.011465052407518800	0.022849605702729400	0.01309718742682160
0.9941194222635680	0.9907353460529490	0.9954134255782210	0.009711431474790370	0.025717700168759600	0.006694920765451780
0.9936905585833790	0.9918512080182590	0.9959670497273270	0.01238466283266540	0.01878043701463980	0.0032377855120696200
0.9950024988601280	0.9909104123747460	0.9954174745266860	0.004203293822917580	0.024629816969630600	0.006669639441799490
0.9945176120431470	0.9932328567816580	0.9956110194882880	0.007228342280230330	0.010179949232862800	0.0054612637798746700
0.9951428637787460	0.9924046139309780	0.9932869579814740	0.003327323351907160	0.015337023931694200	0.019955818992866000
0.993278558695159	0.9902201293720680	0.9965152556213800	0.014951702214043400	0.02891812779918070	-0.0001873846500500330
0.993295965004557	0.991976638290792	0.9936666674144660	0.01484327131178150	0.018000141331971400	0.01758999463196870
0.9927548474893930	0.9917148727877990	0.9957539726877660	0.018213271776126600	0.01962843971597740	0.004568587698426680
0.9952951608421550	0.9926385032463120	0.9942487816538570	0.002376743615094540	0.013881158205322800	0.013961296517932300
0.9931798542189780	0.9922607616280690	0.9946257126307700	0.01556655737530730	0.016232292916383400	0.011610506086051300
0.9931586704261140	0.9920696224022290	0.995477783351338	0.015698505054350400	0.01742163302729830	0.006293128981201870
0.9923824727568170	0.9931000572165040	0.9956516729995010	0.020531300770040500	0.011007142263060200	0.005207419271596630
0.9932780960085950	0.9905022489946140	0.995041916717121	0.014954609261720400	0.02716587570985110	0.00901373515215413
0.9928164102466360	0.9912559030761560	0.996339454933215	0.017829947229855300	0.02248238403448220	0.0009112374077347350
0.9937466488141020	0.9925554831944080	0.9967673113572590	0.012035105364528100	0.014397972429738800	-0.001762818360684130
0.9921413525793360	0.9907852061072370	0.9954505670536630	0.022031771370044400	0.025407866734149200	0.006463039138599480
0.9938261705301920	0.9912479689160250	0.9933199189584990	0.011539489371547800	0.022531709832488800	0.019750502488687000
0.9954938570523320	0.9911039128285900	0.9955765069620810	0.0011363484441965800	0.023427166964533000	0.005676757890346160
0.9943542093772190	0.9925338929156240	0.9969583644162210	0.008247420030912390	0.014532351551189500	-0.002957283709472870
0.9924495477085850	0.9915279735344340	0.9947770596241060	0.02011380366662560	0.020790767355464100	0.010666353595494600
0.9942360854010580	0.9909755137190230	0.9950535995486970	0.008984005197828340	0.024225236296850400	0.00894083134395015
0.9940806893356090	0.9913131155732500	0.9952304493454420	0.009952898442800810	0.022126697881479600	0.007837097473062560
0.9936469552738210	0.9916116955233670	0.9939583267260740	0.012656392106312400	0.02027013344368980	0.015772149135407800
0.9930333270425780	0.9914710800068660	0.9940885282437020	0.01647916697859700	0.02114454887598080	0.014960453213926500
0.9944533261891020	0.9911528701245420	0.9957430304262970	0.007629292635646020	0.023122876515588400	0.004636937068740380
0.9940723784366080	0.99258374950021	0.9945183633670010	0.010004716311859200	0.014222016895644700	0.012280091321856600
0.9920437357975000	0.9918369236492940	0.99553219702804	0.02263912520768090	0.018869281090027800	0.005953423270696540
0.9944339500060330	0.9918080162174820	0.9944063051858310	0.007750124141352520	0.01904908553135970	0.012978987118855100
0.9940162158930730	0.9913827749976590	0.9961925454882320	0.010354845491132600	0.02169360288943310	0.001829130958094370
0.9938109411246890	0.9915209865705050	0.9961772038295850	0.011634396904655100	0.020834205500677400	0.0019249816152163100
0.9946425733819840	0.9905952339758860	0.9952071969527880	0.006448867099885230	0.02658818457959820	0.00798224965082419
0.994185619292028	0.992377970353817	0.9957410327143800	0.009298698342221620	0.015502852959709300	0.004649392154280410
0.9942584167487440	0.9936055423287690	0.9957768185818510	0.008844769956989110	0.007858032836990780	0.004425924858820520
0.9947735066777780	0.9919084281935090	0.9958466776561110	0.0056320794070510300	0.01842447269745280	0.003989625260225190
0.9934112773844550	0.992690125769981	0.9947482665279050	0.01412490973392690	0.013559791173143400	0.010845972582667600
0.9931215171509100	0.9919094018938780	0.9958021797840020	0.015929911041544200	0.018418410235345900	0.004267527837485500
0.9932766888995170	0.9915063826798910	0.9939244834521750	0.014963367662333800	0.020925032900986700	0.01598312695315400
0.9934132047409900	0.9926254660024420	0.9933961978050620	0.014112889057092200	0.013962316613058400	0.019275293033613300
0.9939721392960340	0.9916963507135350	0.9961311452594640	0.010629612090544600	0.01974364612486880	0.0022127181537575800
0.9925685075731830	0.9922591361656520	0.9961743979070800	0.01937332200825090	0.01624241592380980	0.001942512640123080
0.9932275146760710	0.9923349911384870	0.9961354079373210	0.015269678172504800	0.015770338472212500	0.0021861008622507100
0.9918579116870010	0.9902575515707380	0.9948995669332990	0.02379517256831660	0.028685738565695200	0.009901999032881260
0.9938003916408820	0.9910847597327290	0.9959149284742740	0.01170015619284670	0.02354622480334780	0.003563351933971340
0.9916628041951290	0.9918143377471720	0.9956637606667680	0.02500872327268710	0.019009775306893300	0.005131960271983010
0.9947700176907730	0.9924051151663080	0.9947862352546680	0.00565386571196334	0.015333916783562900	0.010609091267941800
0.9941126078092110	0.9919221361388560	0.9961681734183460	0.009753890667602960	0.018339209353046700	0.0019814044461166600
0.9948968470867630	0.9905062059417710	0.995332885269215	0.004862542499831170	0.027141290239032100	0.0071976874719106500
0.993987382663265	0.99152330730931	0.9949287084164390	0.010534601329834300	0.02081978031860300	0.009720168275448740
0.9924658691998040	0.9926805477840890	0.9957363155893180	0.02001220364760410	0.013619401548600500	0.00467885595770248
0.99341960332704	0.9913529758766650	0.9956672840370860	0.014073027318470500	0.02187886913938210	0.005109925021650030
0.9940823618078320	0.99327165140836	0.9945573164806690	0.009942459848105470	0.009938306375934620	0.012037135402658300
0.9927250153048690	0.9928134885815380	0.9952468843685960	0.018398997628038700	0.012791720804113700	0.007734503366764890
0.9953801939203500	0.9913876961357090	0.9952921160063640	0.0018459430363708700	0.021663003424871600	0.007452176199008510
0.9932742377689250	0.9913764906236240	0.9939624667369300	0.014978628548382500	0.02173267230077690	0.015746339183583700
0.9934795396552860	0.991430758417995	0.9939900214486080	0.01369960097529770	0.021395260225654200	0.015574573776884000
0.9942008144115180	0.99063695333557	0.994951311538348	0.009203938901441690	0.02632900596801720	0.009579144917768760
0.9931990856727340	0.9927080654617370	0.9947810611188250	0.015446772816102400	0.013448087590361300	0.010641380700033200
0.9920870539904150	0.9927650441917020	0.9948474613962660	0.022369622097812600	0.013093334896879900	0.010227117601140700
0.9923994494405220	0.9913608816082170	0.9965707852677120	0.020425606774586200	0.021829725657179600	-0.0005344323281776170
0.9934590019230780	0.9904683703482470	0.9964109722795510	0.013827558221388200	0.027376292088495300	0.00046433221697105200
0.9937977440747830	0.9919539906503080	0.9947050552479900	0.011716649374542300	0.018141036150449300	0.011115549514020300
0.9934369591782890	0.9922966300774610	0.9952746866739080	0.013964895762923800	0.016009074166676300	0.007560983837606020
0.9919077759402160	0.9940481758365780	0.9950873945460120	0.023484974618400900	0.005099160803583960	0.008729927438552460
0.9932218133396990	0.9925049315168770	0.9956465093182910	0.015305189229183000	0.014712647444463400	0.005239651669803930
0.9916620874171600	0.9930026881476840	0.9967458380954810	0.025013180257480500	0.011613548676462000	-0.0016286138341210500
0.9930883585755630	0.9922558452139990	0.9959662854160170	0.016136433496444200	0.016262878957287000	0.0032425849486430600
0.9927615212864600	0.9939946380512720	0.9964779012811990	0.01817170181008740	0.005432931297402080	4.60774859247209E-05
0.9915503475158700	0.992965016328406	0.9958056258591980	0.02570808285787960	0.011848130988915200	0.00424601557896826
0.993961363061184	0.9922505536209790	0.9952152565177690	0.010696792676524000	0.016295812244850000	0.0079319419061853
0.9940035772156570	0.990497913236582	0.9940142068706160	0.010433626975779900	0.027192774793395100	0.015423813548666500
0.994619846826606	0.9930180105240510	0.9960050437638350	0.00659064946826486	0.011518121062460100	0.0030004852953207300
0.9928247823357520	0.9903215101285370	0.9952306564722190	0.017777826957609900	0.02828849652341010	0.007835800288766550
0.9935548660328660	0.991991171140846	0.9960334645582560	0.013230259216038200	0.017909750791085700	0.0028229390673297500
0.9922411986543330	0.9918534679676560	0.9949696467746800	0.021410477437088000	0.018766364572755600	0.009464719396537800
0.9935689543533330	0.9910100360056260	0.9947937809970940	0.013142442982312000	0.024010670089819	0.010562037013903100
0.9955911568921240	0.9923056786141910	0.9949865669783010	0.0005288495144205150	0.015952758151420300	0.00935915792626204
0.992788082814981	0.9922504019767430	0.9962123462263040	0.018006323384750000	0.01629674751398270	0.0017054183079197500
0.9933450547099100	0.9912745480991730	0.9948974533122880	0.014537466403724600	0.02236648293941460	0.009915187445716220
0.992294951504142	0.9914688239639290	0.9952987537807990	0.021075951024880300	0.021158553419309500	0.007410751631439060
0.9932932782141880	0.990303005303995	0.9963670595404890	0.014860026699060800	0.028403416328138400	0.0007387380795387950
0.9929202310019	0.9913637128096320	0.9945866331384140	0.017183486077085600	0.021812104853518700	0.011854254242046400
0.994163758031184	0.99009938394789	0.9952025899919290	0.009435009706012800	0.029667924813075300	0.008011002837822750
0.9941120860914760	0.9927081229165610	0.9959328164018220	0.00975717954348091	0.013447728499472200	0.0034516034851152000
0.9920732274813410	0.9914806240875320	0.9935159370711690	0.02245563262588240	0.021085201461892000	0.01852926079643190
0.994777605510336	0.9912815377013190	0.995402054551966	0.005606483774733980	0.02232300926092710	0.0067658936884937900
0.9927164050769230	0.9912834321757580	0.9954018506487710	0.018452611472438900	0.022311229336819200	0.0067671809769848000
0.9920929218554900	0.9917162282835310	0.995145560431971	0.02233310951022990	0.019620005157518500	0.008366914384306520
0.9923482197100900	0.9917682869709410	0.9939334365869380	0.02074447900800530	0.019296209321255000	0.015927312887507300
0.9927005379884130	0.9924460510102340	0.995601725510718	0.018551398048242300	0.015079130091219900	0.0055193030075308100
0.9926154974573320	0.992057705162503	0.9942754243636330	0.019080800116690900	0.017495793270132000	0.013795148925234500
0.9931797205248400	0.9918119673049870	0.9954131013093370	0.015567385598432800	0.01902451604216190	0.006696942616323850
0.9931563580771390	0.9899239343939260	0.9956258058671260	0.01571289975746590	0.030757294068272600	0.005368930645297020
0.9928130159870290	0.9921279596873690	0.9946726567296690	0.017851099496377100	0.017058666622029100	0.011317662265102500
0.992512765551822	0.9928065619777590	0.9964614498564100	0.01972030179590320	0.012834841867044000	0.00014887172830635100
0.9927372338659820	0.9919595064267860	0.9955547790890870	0.018322939413220100	0.018106721927129600	0.005812422068851750
0.9951969341420780	0.99158388048333	0.9947397869864430	0.0029898384914455300	0.020443088867411200	0.010898877672640100
0.9929244321544190	0.9914252107917590	0.9956149317504740	0.01715731922786970	0.021429743646018000	0.0054368309724476300
0.9938032734694470	0.9914865945370040	0.9949979913116200	0.011682188082286700	0.021048070579400700	0.009287856557518800
0.9943918128991280	0.9907922181545780	0.9948891207674760	0.008012926329029260	0.025364312168668200	0.009967189246478400
0.9925428656035670	0.9916167040504130	0.9945465495040510	0.019532929959877800	0.020238972057154	0.012104295657254700
0.993229458088934	0.9922209290872620	0.9941276910772650	0.01525757526684970	0.016480156043003600	0.014716303862603200
0.993124684068632	0.9918605470402630	0.9964634052520570	0.015910195465522700	0.018722344753273400	0.00013666257425624800
0.9930898225260480	0.9908885201392290	0.9955160862914870	0.016127318502418400	0.024765871239280400	0.006053993793704340
0.9926738292991740	0.9918156791386940	0.9948630397739510	0.018717654123447200	0.019001444644355200	0.010129909115675500
0.9939332203346170	0.9914369428609350	0.9939972787240310	0.010872241878859300	0.021356808828946400	0.015529320131313300
0.9930551152999160	0.9902825362721430	0.9951766469727530	0.016343470563992900	0.02853056061727480	0.008172910783715630
0.9935436030990430	0.9924359040099920	0.9937401487142900	0.013300422036920900	0.015142286280865700	0.017132051432393500
0.9919534111150290	0.9924722711787230	0.9945082572529560	0.02320109002334460	0.014915923627624800	0.012343118231748900
0.9930729705798680	0.9930259543431720	0.9946289324430950	0.016232274087549600	0.011468672008304700	0.011590420217267700
0.9933880684867450	0.9925421458242040	0.9956564183020030	0.014269500849670400	0.014480979531286000	0.005177777687819280
0.9937618923284770	0.9918290389201530	0.9939310919869460	0.011940102468784900	0.0189183205639023	0.015941926524145300
0.9940013293952020	0.9918251188341230	0.9966473837865940	0.010447650487436400	0.018942717170448400	-0.0010131865531304100
0.9936015512096790	0.9912452406956890	0.9943198260922000	0.012939331586702400	0.022548671460756600	0.013518271874765900
0.9926428707111570	0.9920051921689380	0.9935309225688900	0.01891040156582660	0.017822515120020400	0.018435864939116500
0.9906920001922100	0.9909639985211360	0.9940808108561160	0.03104343887797100	0.024296806563389100	0.015008587553522600
0.995252596470676	0.9912791067150780	0.9960204565759080	0.002642423938028380	0.022338136896391400	0.0029041984570323700
0.9928463157297330	0.9906187373569720	0.9944994657774990	0.01764374385219120	0.02644216368845030	0.01239794942132120
0.992861203708288	0.9911799632035880	0.9966554895226080	0.017551037176530100	0.022954454332225200	-0.0010638513494393700
0.992585221853818	0.9921716580686070	0.9957315904355130	0.019269282348619600	0.01678675662360720	0.004708373568689850
0.9930590530328990	0.9911738685630900	0.9947421887287220	0.016318953716142200	0.022992344856914200	0.010883909540735500
0.9919523983236130	0.9905341033296940	0.9944624591860380	0.023207375346686900	0.02696796359347050	0.012628772418803600
0.9949288115001980	0.9908016982564370	0.9951498080317400	0.004663085056264290	0.025305397859676300	0.00834042422549621
0.9935736518472920	0.9913207285848270	0.9961315173821000	0.0131131791640421	0.02207934934249980	0.002210420914982750
0.9933258110515940	0.9923069457359880	0.9953716163230980	0.014657359297092300	0.01594487879489640	0.006955915983100280
0.9940827324199400	0.9913192249821920	0.9939446171079200	0.009940175200161080	0.022088704578616400	0.015857610455858200
0.9931186424315610	0.9924804359069070	0.9967241598342340	0.015947833688263500	0.014865104640754100	-0.0014930944967154800
0.9937211701544810	0.9919494597026870	0.9936913313166280	0.012193882633243700	0.018169248347115500	0.01743630099187460
0.9932635137002310	0.9912760220838160	0.9936478701197140	0.015045446489847100	0.022357310434095300	0.01770714933141500
0.9939360389084730	0.9924434915692660	0.9950167636618840	0.010854653078335000	0.015095056939329500	0.009170694497404290
0.9934557200191470	0.9929810855275800	0.9958501386925310	0.013848004126658100	0.01174809488321960	0.003968006835979160
0.9917507359454640	0.993022734209856	0.9934104281052410	0.024461807117716400	0.011488713920242100	0.019186626107521700
0.9945876385244110	0.991769222777029	0.9946648426662760	0.006791557961860110	0.019290385773450600	0.011366405915669400
0.9926685524674870	0.9919555686841500	0.9948605814822400	0.018750526968840300	0.018131224506063900	0.010145253960252100
0.9931802183653640	0.9922434537165590	0.9953100610854010	0.015564291450552800	0.016339990407443600	0.0073401801062615600
0.994344912915986	0.9932676974128880	0.9952946689412930	0.008305395568492030	0.00996295258968822	0.007436258285718120
0.9933111282837740	0.9911321202753360	0.9937719620135480	0.014748809742137500	0.023251863830023100	0.016933782626847700
0.9917424422653620	0.991780855780191	0.9955522592295190	0.024513410568678600	0.01921803411275250	0.0058281422792327
0.9938319587946220	0.9924958413969000	0.9957268871728590	0.011503406473395200	0.014769223146082400	0.004737745657899880
0.9942592706623970	0.9932106815687880	0.9955872551865020	0.008839440605206770	0.01031808497520760	0.00560964549186579
0.9925940339937770	0.9917249914713350	0.995257945761698	0.019214406884434800	0.01956550980487410	0.007665458572048810
0.9926417587488800	0.9924575663560420	0.9934286698809190	0.018917324916350500	0.01500745911801990	0.01907299492916330
0.9940624343796500	0.9926086724093410	0.9943783881436660	0.010066715048026300	0.01406685398359410	0.013153095939139000
0.9936509587185170	0.9929681903961660	0.9949571838087440	0.01263146013638660	0.011828374095022300	0.00954249873709922
0.9935987605465340	0.9924740464469630	0.9952868614741970	0.012956736824783800	0.01490486775134890	0.007484984198760200
0.9935901535684450	0.9905145338367290	0.9956728203906610	0.013010371076676000	0.027089526309431500	0.00507536648565306
0.9942515167180430	0.9920256211497220	0.995269236327337	0.008887788094082330	0.017695402250723900	0.0075949925716745000
0.9931047815205640	0.9915195951069080	0.9964831628864800	0.01603414804532970	0.020842861524775500	1.31851490643986E-05
0.9919109760508300	0.9918727293175850	0.9939469027470970	0.023465063483687500	0.018646558477199200	0.0158433744879476
0.9923188193808450	0.9916231349855980	0.9951359897475900	0.020927426143077100	0.020198986649269400	0.008426656829312350
0.9924498931640370	0.9908495520414040	0.9947660911892360	0.02011163512823130	0.025008026577043500	0.010734766266536700
0.9927023885847560	0.9917293130895470	0.9940233711165410	0.0185398549121145	0.019538613657493300	0.015366681565115000
0.9931436438076300	0.9913000217137190	0.9939442197343960	0.01579211340663680	0.022208093360150600	0.015860095660702800
0.9915394105157780	0.9903631997070900	0.9952431245616980	0.025776091322341300	0.02802957353395520	0.007757976493370690
0.9934790494757160	0.9924024454035120	0.9949598719423580	0.013702657665904600	0.015350543889171500	0.009525699220765700
0.9922908360171680	0.992485222088092	0.9953337183704030	0.021101583542637000	0.014835315006774300	0.007192492196709890
0.9926004127312240	0.9907753134935350	0.9943375715155950	0.019174719164679300	0.025469337310707100	0.013407620392472400
0.9932595903779560	0.9916484482297150	0.9943071925831080	0.015069871467513000	0.02004156109375730	0.013597054088423000
0.9927139486342320	0.9907530063016990	0.9955458096907030	0.0184678906864944	0.02560795837652600	0.005868401857850130
0.994287400325781	0.9907178273758370	0.9942875670021920	0.008664049142699850	0.025826524938620700	0.013719443770688000
0.9945632194124420	0.9916911298646200	0.9961333795624320	0.006943871432317960	0.019776107823172400	0.0021987727112799300
0.9928606582718910	0.9914672872305930	0.9942366739408260	0.01755444131709970	0.021168136637341600	0.014036793049175200
0.9938085209977910	0.9914551517948270	0.994458126663324	0.011649481635659800	0.02124357317493270	0.012655788462981300
0.9942626051444280	0.9913940536732490	0.9957589612458410	0.008818645505926180	0.021623459450979500	0.004537448703143320
0.9953101030135340	0.9926946443274230	0.9958468241984200	0.002283478954512810	0.01353166368430290	0.003988703140411980
0.9928308330719020	0.9926531033607470	0.9959243145683600	0.01774013871127530	0.013790264571640700	0.003504721792316120
0.9936514886345470	0.9905597100858180	0.9949140877524020	0.012628161420873000	0.026808882275882700	0.009811404498882450
0.9946271181745610	0.9928664064063780	0.9944479038508770	0.006545289785113350	0.012462207524932900	0.01271955028143520
0.9932077425515850	0.9937449208839720	0.9950634487628400	0.015392838520674500	0.00698945205330723	0.008879367688694970
0.9940154785262260	0.9932090058431880	0.9954959123923640	0.010359444404599600	0.010328537883847400	0.006179962210351180
0.9927146982887120	0.9917672065175540	0.9946541883745240	0.018463224754888900	0.019302927805185100	0.011432873317389600
0.9925856409228760	0.9915255043428290	0.9939200236910600	0.019266662801778100	0.020806109723904500	0.01601091258533370
0.9936537687176280	0.9919600839052880	0.995631329124076	0.01261393458416890	0.018103121612922000	0.005334447493813480
0.9931018049292800	0.9904512516281490	0.9944272945011370	0.016052687879569200	0.027482634665197100	0.01284809456245550
0.9936520821464900	0.9933502955904490	0.9941002132019370	0.012624451422810900	0.009448373923194890	0.014887623557020400
0.9928862466436990	0.9913520739653090	0.9954273069981510	0.017395094010179400	0.02188449355936040	0.0066082646415156200
0.9941786820138280	0.992638889914652	0.9943993358215620	0.009341949513496180	0.013878739277400800	0.01302244215545620
0.9929060643018110	0.9916567336978700	0.9936481968113330	0.01727171139194800	0.019990000755273700	0.01770509487862960
0.9935254987760790	0.9927995721327370	0.9962844485202750	0.01341324364931560	0.012878350681092300	0.0012549209517937900
0.992932546975541	0.9920858361817550	0.9947463449209720	0.01710680248694780	0.01732077033489220	0.010857964377996600
0.9945078958524840	0.9929977995735690	0.9958439732945550	0.007288929609514760	0.011643993999969800	0.0040065151610636500
0.9936220285030280	0.992621640072696	0.9955511943023440	0.012811739859756500	0.013986137091636600	0.005834785972710020
0.9919190537236140	0.9916826943210900	0.9961081216553770	0.023414812137888000	0.019828563014705100	0.0023565716774227200
0.9933502416018250	0.9909370792902490	0.9947172680438660	0.01450517813809720	0.024464076436283100	0.011039356308220300
0.9934868380110760	0.9924735440909070	0.9953333682537800	0.01365412309316970	0.014908013086246400	0.007194678436565550
0.9935063244436390	0.9928736960072640	0.994575290289127	0.013532694823093500	0.012416812508680900	0.011925026714896900
0.9933819830093060	0.9924786871794230	0.9944972801391680	0.014307406411016200	0.014876005554729600	0.012411598205810900
0.9928119465332970	0.9912528871415010	0.9961724047716190	0.017857757096685400	0.022501130934524700	0.0019549655719131000
0.9924927325051110	0.9927099722294820	0.9957587966977790	0.01984499912918020	0.01343620868224320	0.004538465703914470
0.993029683044061	0.9910694336677220	0.9954162652197130	0.016501875818997700	0.023641495004864600	0.0066772033226068100
0.9945938188931080	0.9920429391400080	0.9955718081832030	0.006752998210498020	0.01758765284995710	0.005706092228517150
0.9942223134543950	0.9915858744330550	0.9960619408367040	0.009069900865228610	0.020430690534146100	0.0026450299990023200
0.9939858400253920	0.9912418018527710	0.995235963275025	0.010544204034664900	0.02257003337868510	0.007802669396155780
0.9939207601694810	0.9904280591039010	0.9941602906771990	0.010949901922877000	0.027626710446583700	0.014513040326292800
0.9943681587645250	0.9913152825274530	0.9948937958218520	0.00816044870461297	0.022113226577796600	0.009938018056957180
0.9929786684890650	0.9911503817132820	0.9949015740892470	0.01681957002497870	0.02313834353530910	0.009889477556657370
0.9942176656453210	0.9916948499508710	0.9967915146026790	0.009098868919482840	0.019752977124809500	-0.001914138296287370
0.9942608535859910	0.9925309167754140	0.9947204890804630	0.008829586821114300	0.014550881128549000	0.011019270035207300
0.9931452023794720	0.9921700495657320	0.9941773056811600	0.015782377477545600	0.0167967883570826	0.014406954300910400
0.9931021667445260	0.9919283306392900	0.995433907756911	0.016050419337158200	0.01830067741575390	0.006567058384117980
0.9933596363536740	0.9920813344037720	0.9957132157837180	0.014446622595021100	0.01734877482050070	0.004823122850086370
0.9924598360438320	0.9927402573295880	0.9939177466889080	0.020049764827470000	0.013247677116467600	0.016025102863165100
0.9937779883616420	0.9922073805514090	0.9952633104419260	0.011839776528385200	0.016564468500916600	0.007631992275278250
0.9934339132618220	0.9917570892032330	0.9947782093992370	0.01398386821769870	0.019365865370081400	0.010659165923541000
0.993585019982233	0.9918703657924900	0.9944739429749660	0.013042349661324200	0.01866125348292900	0.012557131986824800
0.993232550787632	0.9931665563102840	0.9952025410832630	0.015238314125974900	0.010592955117386900	0.008011290485133420
0.9934521134610470	0.9925344381307940	0.9944389750477340	0.013870462010993000	0.014528974982221800	0.012775247871198700
0.9924047001940930	0.9917616269057570	0.9948755438408810	0.02039293754738810	0.019337640607133800	0.010051891617855400
0.9938128623911780	0.992496066955647	0.9944425812852510	0.011622426037701400	0.01476778674947280	0.012752761712278000
0.9938284554626530	0.991381046136426	0.9957084032382490	0.011525232073995900	0.021704345705774400	0.004853168497516990
0.9933654887746490	0.9911686783943530	0.9951373706116390	0.014410154073555700	0.02302460905506410	0.00841802612787731
0.9940925897414820	0.9917600313832910	0.9942755330720660	0.009878715480153270	0.019347554356329700	0.013794469819538400
0.9927961484061780	0.9913251415175080	0.9963093611413540	0.01795611065416610	0.02205192348531590	0.001099261436515360
0.993326547830766	0.9918743361318560	0.9950921943811050	0.014652764780737300	0.018636554627193600	0.008699963764388500
0.9930858500386800	0.9913029872246030	0.9942446073494	0.016152051309826100	0.022189650208060900	0.0139873298365213
0.9929884715598200	0.9906200252738110	0.9939041325118230	0.016758514313668600	0.026434176857214800	0.01610997222372720
0.9937207113291830	0.9929774203039920	0.9955896829405490	0.012196758329722000	0.011770892566518500	0.005594482138052590
0.993251166336513	0.9914033789594260	0.9948028444949320	0.01512235161355060	0.021565506487570400	0.010505479925931600
0.9938158134586270	0.9917788918864040	0.9961863045759880	0.011604034155298600	0.019230254140824700	0.0018681261858276000
0.993353937226034	0.992136056554304	0.9956207977022470	0.014482128291137500	0.017008276693631600	0.005400203302706930
0.994369119322511	0.9907319788597380	0.994546019255477	0.008154441485542500	0.025738603529595900	0.012107594514139800
0.9930481129096540	0.9923862550952400	0.9942635309341670	0.01638708553395940	0.015451298284695400	0.013869338117889200
0.9925583261159960	0.9929024977199450	0.9948960299643570	0.019436699185512500	0.012237485760248700	0.009924074725165990
0.9933889617644530	0.9916445810760440	0.9951033960976650	0.014263931722276600	0.02006561521264090	0.008630058760753570
0.9927549408430890	0.9914067170088970	0.9962695106600810	0.01821267409142570	0.021544754474851200	0.001348273613439460
0.9934716355113720	0.9929058380952600	0.994804553022559	0.01374884876587650	0.012216659197555400	0.010494807347514800
0.9920822451589250	0.9913601177811030	0.995408023631216	0.02239953785185100	0.02183448399459470	0.00672864179853863
0.9945441104676440	0.9921180533064050	0.9964127761899510	0.0070630644769631000	0.01712030623265440	0.0004530539518256600
0.9925099015167300	0.9912099721236670	0.9948285227443220	0.019738151535137400	0.022767923567667700	0.01034526529819180
0.9942096662181110	0.9919038287199450	0.994033815258232	0.00914875337422378	0.01845310365208120	0.015301559951570500
0.9935503765464050	0.9924809839494960	0.9955253403944800	0.013258225719517800	0.014861700335153600	0.0059962245209322
0.9934916839660460	0.9926867017304400	0.9963548967379900	0.013623935876124600	0.013581096842395700	0.0008147448906626330
0.991612137590041	0.9915578998470820	0.9941849134094990	0.02532381168792350	0.020604657810883000	0.014359534426955200
0.9934500492851160	0.9925356984173460	0.9949773812868250	0.013883334995022500	0.014521134800662700	0.009416454063012680
0.992380644812982	0.9911465552537830	0.9948773908556860	0.020542641055867900	0.02316212232213970	0.010040370406661300
0.9930899272779560	0.9921064104021970	0.9950698787977330	0.016126670263613600	0.017192754226198500	0.008839223538234610
0.9936515457872170	0.9928864787766140	0.995651224082015	0.012627800059944500	0.012337226631547000	0.0052102052178479300
0.9929303514222390	0.9908199494444000	0.9957103339028460	0.01712045757416370	0.0251919817157944	0.004841121982775560
0.9924995967224210	0.9908622803915830	0.9963461409246150	0.0198022844467547	0.02492895248047430	0.0008694520820718700
0.993805810350183	0.9914359991529870	0.9950011290851960	0.01166638646020200	0.02136265850689880	0.00926824786365727
0.9944729292324880	0.9921420948650970	0.9952981103951060	0.0075070261725711900	0.016970725212033900	0.007414760808871460
0.9931099147912350	0.9920876401770130	0.995435434391514	0.016002188796677700	0.017309537594275700	0.00655753588323434
0.9940372112125860	0.9934207196849950	0.9942158726358060	0.010223974290956600	0.009009651309533250	0.0141664849134879
0.9933568882519430	0.9924641715849510	0.9946996849414800	0.014463754411369500	0.014966336313728000	0.011149039469799300
0.9943493642847890	0.992695210085211	0.9952363408675240	0.00827765645987584	0.013528128145624400	0.007800318936119080
0.9934971020073130	0.9920304841778560	0.9944304733110090	0.013590167546413500	0.017665144676403500	0.012828248197224600
0.9930735219160210	0.9909449392103970	0.99531277703081	0.016228836718328900	0.024415259557613200	0.007323201736415440
0.9923868056100600	0.9913473410517260	0.9946994113802890	0.020504305693455300	0.021913921430230900	0.011150750317762200
0.9923316003107210	0.9907928754670780	0.9959791507865420	0.020847870791492800	0.025360222749430100	0.003162198668878150
0.9934585890413140	0.9917033908523780	0.9949515590523170	0.013830139772897300	0.01969985269544260	0.009577573810390300
0.993967593553289	0.9917408956948390	0.9953247047767110	0.010657952936764100	0.019466596214140300	0.007248747818579440
0.9933010641300110	0.9920151251818620	0.9949612822681390	0.014811520963810900	0.01776070541848170	0.009516916250593450
0.9935706163440630	0.9910313729811440	0.9949083196292770	0.013132113182582900	0.023878060170897100	0.009847403658468620
0.9947983132462630	0.9905373685951220	0.994723511331446	0.005477313831087530	0.02694768515004700	0.011000420450048700
0.9951708455025690	0.9923580945905130	0.9944840396704700	0.0031526615189970400	0.01562655200989230	0.012494156598627700
0.9936180236356410	0.9909553519559450	0.9939972768848270	0.012836710721715000	0.024350548300309100	0.01552934496464460
0.9933930772276360	0.9913880755438200	0.9938890721857560	0.014238284108680100	0.021660661201025600	0.01620384832071830
0.9935793837231270	0.992441012272964	0.9954833997004840	0.013077463663765300	0.015110490969432200	0.006258093401588270
0.9932903931802230	0.9904624115571360	0.994761180145967	0.01487798364929350	0.027413321800873600	0.010765416537383900
0.9936613446101240	0.9944896844448400	0.9935907267046150	0.012566728589632200	0.002346078225106430	0.01806322544113590
0.9925719051403270	0.9916046076641450	0.994742423389141	0.019352181645458800	0.020314206244269600	0.010882426936625100
0.9953655868069120	0.9914206436305190	0.9948181386937000	0.0019371230040538900	0.021458133603647400	0.010410058544555300
0.9942632614840630	0.9911576005500390	0.994881953117096	0.008814560191617240	0.023093474510440300	0.010011917128982100
0.9959675332005850	0.9926128830866170	0.9961770063133900	-0.001821641961431590	0.014040651676624700	0.0019262189754074900
0.992459370288986	0.9933330335098350	0.9946709869461650	0.02005266463718260	0.009555907418142740	0.01132808207638710
0.9929558366491490	0.9920257436713250	0.9948534601057290	0.016961747380823700	0.01769464899940780	0.010189695127758300
0.9938817813453340	0.9899245304577260	0.9963447818843870	0.011192846389743100	0.030753576904613500	0.0008779376177573700
0.9940422056778060	0.9927883346798270	0.994100891701468	0.010192842062312100	0.01294833251121010	0.014883388296260400
0.9951328256669900	0.9907966035486320	0.995440121709409	0.0033899573515481100	0.025337047331360300	0.006528265982846040
0.9932855578813360	0.9914855237294620	0.9951740729875630	0.014908112366467100	0.021054725860120500	0.008188961089513720
0.993894761854281	0.9934369764391380	0.9951425877020350	0.01111195114709420	0.008908340554248290	0.008385475113347420
0.9930829678370450	0.9914127704737830	0.9960137197614470	0.016169999833077800	0.021507114224989500	0.002946282563268910
0.9938816456615170	0.9907934741115040	0.9938583636705060	0.011193694815349500	0.025356501453249500	0.016395261604418300
0.9939661020503520	0.9929657795368240	0.9948839397864410	0.010667240946295200	0.011843425550436200	0.009999513760782580
0.9938514093815500	0.9905558652722980	0.9944290261493310	0.011382176995215300	0.02683278938594020	0.012837283438260000
0.9923193325060930	0.990538966546166	0.996849330158968	0.020924231377349200	0.026937762181688800	-0.0022755995216060800
0.9930941528948320	0.9918050811159310	0.9946017378475230	0.016100362931118200	0.019067348977180200	0.011760055677309800
0.9931341336853320	0.9898515641702020	0.9955595735813270	0.015851326279008800	0.031206549520977400	0.00578248099717842
0.9930702886660420	0.9927328564070710	0.9944119562480770	0.016248988848586900	0.013293752657415200	0.012943726896534300
0.993515279706376	0.99182845100925	0.9955677172049960	0.013476916365698100	0.018921979263938000	0.0057316268926001000
0.9929200877939140	0.9919656494810050	0.9952970358601460	0.017184374607061900	0.01806852173124860	0.007421469882832240
0.9930888345711360	0.9922151547329480	0.9953771128960760	0.016133460929402200	0.01651608755774410	0.006921606924932220
0.9938784889048780	0.9907753699046360	0.9963003809775800	0.011213384648547000	0.025468993021296900	0.0011553855817026900
0.9935095087868760	0.9910886135672120	0.9951806666445800	0.013512875954164800	0.023522282226972100	0.008147814809576430
0.9929893935621980	0.9921342142354380	0.9958421006307490	0.016752779571153400	0.017019761641467500	0.004018215249550260
0.9927684062491110	0.9915047081376600	0.9953234326695280	0.018128836086015700	0.02093543690616050	0.007256699236598040
0.9933834624710800	0.990734267595056	0.9960824724340420	0.014298193444089200	0.025724384757027400	0.0025167921225011700
0.9940742988217260	0.9920844398911940	0.9953908344763120	0.009992731015834690	0.0173294578918838	0.0068359509723630300
0.9931548584544040	0.9904006088335040	0.9950769354023300	0.015722246592877000	0.027797201080634500	0.008795190817263390
0.992184685215589	0.9906377416284510	0.9955182516307750	0.021762124274038100	0.02632412452800160	0.006040479475232030
0.9940875702445310	0.9914585046899990	0.9938241885232240	0.009910015005952820	0.021222736673892000	0.0166082666022884
0.9940507302696320	0.9920952860854680	0.995350774138988	0.010139681558907200	0.01726196222169750	0.007086019164221940
0.9933729546959050	0.9909710014199870	0.9965401240626210	0.014363671708996600	0.024253288438403300	-0.0003427991457962790
0.9924328104203180	0.9922996979622020	0.9949496169268220	0.020217982312979800	0.015990001208853100	0.009589712684682090
0.9938562391647200	0.9911865349821260	0.9949650836191560	0.011352066947485600	0.02291361775462490	0.009493180076340490
0.9948285117664370	0.9922662102504890	0.995048702177907	0.0052889035862843000	0.01619838626358090	0.008971392734793120
0.9941194775858850	0.9926890971502730	0.9959216122240080	0.00971106350125344	0.01356618001928410	0.0035216053156984300
0.9928163790454580	0.9922001154136140	0.9946797041095840	0.017830145091916800	0.01660969017695250	0.0112737194468901
0.9953001184305700	0.9929699277400690	0.9950377132547590	0.0023458063864940100	0.011817564181218500	0.009039988737462890
0.9929748107158450	0.991304730470037	0.9947902135339500	0.016843572177663900	0.02217884184530090	0.010584289527023400
0.9933483293885550	0.9920392332927070	0.9948807744714560	0.014517069470878200	0.017610715035383100	0.010019257179541800
0.9932908017734180	0.9914911731306950	0.9950141211834060	0.014875441707531400	0.021019611459388500	0.009187179727018210
0.9929431947913580	0.9911772569430960	0.9951221855671470	0.017040482366451800	0.022971286718893800	0.00851280382529506
0.9933283860430900	0.990124859689939	0.9951222547439180	0.014641317119382000	0.029509740310954200	0.008512363382125270
0.992972994935817	0.9915952883208500	0.996327754301451	0.01685489980641190	0.02037214916402900	0.0009843410442671090
0.9932431848812850	0.9912963868248370	0.9953385554878780	0.015172067695611700	0.02223069850122850	0.0071622934853130800
0.9933771469406560	0.9919413331980880	0.9939190931930870	0.014337534983855300	0.018219772077455300	0.01601671875853510
0.9933211651625830	0.9926444517918680	0.9951808475433240	0.014686288539999100	0.013844116222237800	0.00814668810818983
0.991921213144591	0.9915489225386520	0.9949908680711150	0.023401401513124400	0.02066050194306400	0.009332280408757350
0.9931345570955390	0.9912447328424070	0.9966234699107880	0.015848703720028100	0.022551815752483700	-0.0008637259933244340
0.9939629097188050	0.9938354539599090	0.9942434606693030	0.010687145868161500	0.006425177951894860	0.01399447565521880
0.9936504634255220	0.9915085883738600	0.9929411538553930	0.01263454603753320	0.02091128860320780	0.02210964217817840
0.9937106129903620	0.9917019657633190	0.996396173954516	0.012259687785895500	0.01970872806913750	0.0005568095955670040
0.9931897967657080	0.9917302460593590	0.9954152247694830	0.015504639546995900	0.019532827714140400	0.006683682897342470
0.9929052787967920	0.990570856160661	0.9947075018375200	0.01727657907966010	0.026739646603653700	0.011100300540028900
0.9922744860053240	0.9919555435028670	0.9948102583663910	0.021203331822695100	0.018131396512024400	0.010459230103677600
0.9927539127756170	0.9908161627238160	0.9962686785168290	0.018219086771165500	0.025215514392523100	0.001353462664243010
0.9940345923557040	0.9913078577905450	0.9943631630038330	0.010240288819732600	0.02215937817599450	0.013248036337830700
0.9941490143083470	0.9906765362589750	0.9937697189784190	0.009526930633690130	0.026083064855951400	0.016947768098807700
0.9940098250463840	0.9918237551097790	0.9945539203055220	0.010394688451489600	0.01895118987785410	0.012058308531386600
0.99313862430101	0.9922716008495150	0.9946552433509210	0.01582336924642410	0.016164843816960500	0.011426277503601600
0.9939542264900520	0.9933573736615400	0.994695213927955	0.01074127337261730	0.009404299573037050	0.011176940023480600
0.9924907221434650	0.9929505162643560	0.9957393398411490	0.019857509622494400	0.011938452414365600	0.004659965198770740
0.9930575898808450	0.9921461964562390	0.99598851258658	0.016328066156186100	0.016945193887183200	0.0031037563646823700
0.9934670897544850	0.991918728314857	0.9954609591830820	0.01377718295499090	0.018360396364578500	0.006398163173880380
0.9943650927339920	0.9921903344726750	0.9949623576828340	0.008179553951280910	0.016670540900720600	0.009510207543934700
0.9938736500351520	0.9923409514901170	0.99498470060008	0.011243546801187200	0.015733249312434400	0.00937078389275141
0.9937235693526280	0.9914696994163250	0.9963136710065670	0.012178936361450700	0.021153125788716600	0.0010723296931114900
0.9936329150907620	0.992836794348522	0.9962049933646040	0.012743891068989200	0.01264659901575000	0.0017513553441654300
0.9928244658766710	0.9920907820350920	0.994974312714239	0.017779791723020300	0.017289985140824100	0.009435590729405540
0.9927069301448940	0.9911645932470920	0.9940442728468230	0.018511580147032400	0.023049998596485700	0.015236375711277800
0.9932742232781840	0.9919038210957470	0.9951811454191	0.014978734894371300	0.018453153913953700	0.008144832143352710
0.9937974199377850	0.993059360205437	0.9945224879775520	0.011718678236646200	0.011260585459927500	0.012254363152564300
0.9944212159631600	0.9907205466494140	0.9946372071076090	0.00782954662048425	0.025809633267107300	0.011538793446850500
0.9938870632686300	0.9916894229447030	0.995672154948802	0.011159933498825400	0.01978672819614470	0.005079517469085120
0.9931609049625270	0.9922441930874930	0.9940469129932500	0.015684581956911700	0.016335394784601000	0.015219906518956600
0.9959946152524190	0.9913143272014970	0.9947116158893020	-0.0019908218304096900	0.022119164787109800	0.011074625702811500
0.9913519097871210	0.9921996835095770	0.9955958332023950	0.026941957616281600	0.016612387741941200	0.0055560891915438400
0.9939694487721810	0.9918802357195630	0.995549071454224	0.010646396483893700	0.018599859246522000	0.005848042199659690
0.9934259836799490	0.992834732033988	0.9951449715656470	0.014033272653089500	0.01265943611893360	0.008370606073584570
0.9933523594160760	0.9925862843322290	0.9957459512145680	0.014491955565216300	0.014206237646355800	0.004618677335522810
0.9932229598087430	0.9909105257442880	0.9947980214745830	0.015298053681503300	0.024629133588153000	0.010535571687008000
0.9939188708197950	0.9919230551017850	0.9944930311630080	0.010961654721529800	0.018333501519714700	0.012438080288376000
0.993758719358435	0.9920475400303220	0.9956771925885540	0.011959886398492400	0.017559028195032600	0.005048055858312480
0.9931282159297270	0.9922673353425240	0.9941564502673550	0.015888183870348400	0.016191380222551300	0.014536994668684900
0.9944400735500250	0.992056600583623	0.9949686274508700	0.007711943742833350	0.017502671129742200	0.009471077517207590
0.9931793065358830	0.992189908169506	0.9945256106231200	0.01556996503672940	0.016673196130443900	0.012234881945516300
0.9935332581585290	0.9937408036877170	0.996661726127455	0.013364898079117200	0.007015093763752540	-0.0011028418001393600
0.9936379690227420	0.9919921757169750	0.9942507571319420	0.012712405859372900	0.017903483872960000	0.013948962673097800
0.9940997511776540	0.9918042133100010	0.995551667443987	0.00983406735939664	0.01907274862719010	0.005831841750432360
0.9931104665385180	0.9916819952759780	0.9951199872065990	0.015998748478996600	0.01983292265870980	0.008526522489128750
0.9938841673445310	0.9895833548296090	0.9955839749551720	0.01117799063460930	0.03287135229333590	0.005630120633802000
0.9933648164932810	0.9916215391706170	0.9933870386283950	0.014414364530662300	0.02020891022671550	0.01933233584091740
0.9947110358499830	0.9911794402859540	0.9946197654855060	0.006021807490233720	0.02295771809424310	0.011647587911031200
0.9939809728973560	0.9919870323867430	0.9953719628641420	0.010574546350642600	0.017935478477052700	0.0069537451063860000
0.9929068589972530	0.9915333066912520	0.9937383205293940	0.017266742227246900	0.020757597657872500	0.017143449731606400
0.9934434750472240	0.9927874532938180	0.9950442424427590	0.013924301826005700	0.012953818903016700	0.008999228678429050
0.9921148351957580	0.9930009964381370	0.9957841957681760	0.022196775158030100	0.01162407926330080	0.0043798488569369100
0.9926520530373530	0.9905745564823760	0.9957583405453150	0.018853238860593300	0.026716663983526300	0.0045413120289174400
0.9939356549404900	0.9915554108459450	0.994078241892546	0.010857028754754900	0.020620136273741600	0.01502459599673340
0.9926575027589270	0.9933634048214420	0.9943815564927640	0.01881930464697400	0.009366710348584620	0.013133326584517200
0.9935139186963860	0.9926651509631510	0.9954899083964160	0.013485395026556300	0.013715261926560500	0.006217438901166550
0.9933465970713220	0.9920686062130210	0.995200421209441	0.01452784371053570	0.01742797446844530	0.00802453259674532
0.9925277460525410	0.9921802992375870	0.9952458269923220	0.019627060995501400	0.01673297708357440	0.007741120702145140
0.9937116000027410	0.9908738881891250	0.995405686548516	0.012253541493738800	0.02485678512270420	0.006743240270932710
0.9926249944477070	0.9914584071214820	0.996812172491105	0.01902168211554980	0.021223351104945400	-0.0020433009327024000
0.9927143273612380	0.9909366150275630	0.9949135030069930	0.018465550993269100	0.024466988661881300	0.009815041225959000
0.9942009412908280	0.9915361990795950	0.995136721033431	0.009203144794420880	0.02073962238996650	0.008422081354271320
0.9927245881004650	0.991363730472697	0.9951225316537790	0.018401662746860600	0.021812014388649900	0.008510640800475450
0.9931101609847930	0.9919701160373120	0.9945107847465870	0.01600065739153260	0.018040728993895200	0.012327352051976200
0.9930725821484020	0.9919951154677600	0.9944733484106440	0.016234674958458800	0.017885193798634000	0.012560851277035100
0.9927398764750480	0.9913047061460430	0.994793961803398	0.018306479072731100	0.022178988019431600	0.010560896269976200
0.9943106574203410	0.9912977734370130	0.9957454041581580	0.008519031126694800	0.022222078344403600	0.004622107128070900
0.9923936680013850	0.9905504032409130	0.9964301231023460	0.020461576576138500	0.0268667013962579	0.0003446665537856550
0.9931850515531750	0.9917558397260020	0.9954713835267090	0.0155341718345491	0.01937363428107050	0.006333101367745000
0.9935771884692560	0.9912798270533980	0.9942605160178550	0.013091141219123300	0.02233363303569460	0.013888131510985200
0.9940181062525680	0.9912313550105120	0.993862096587203	0.0103430621999058	0.022634980713624600	0.016371994859598400
0.9943375194263240	0.9920674885852350	0.9958126365786240	0.008351523050771100	0.017434919286539400	0.004202239123956740
0.9932821810302990	0.9926361196847180	0.9951334337975170	0.014929141037703300	0.013895992739143700	0.008442611306708340
0.994023065879674	0.9910625985754440	0.9955213580013760	0.01031214235896980	0.023683970161679800	0.0060210967422983000
0.9951835147543810	0.9914170867117160	0.9942277433215770	0.003073595650563380	0.021480256955716200	0.01409247640844230
0.994996204774827	0.9922088190847130	0.9955912847330910	0.004242554464101850	0.016555523512336200	0.005584485126828260
0.9921151355249030	0.9914067263672470	0.9962193829046090	0.022194880864224200	0.021544688546377600	0.0016614584832898900
0.9956039536343210	0.9916753647664350	0.994665668505554	0.0004489310622062750	0.019874145106666300	0.011361243470340000
0.9930578894213120	0.9920855101360110	0.9949873133150150	0.016326184568970500	0.017322815146635000	0.009354479877214930
0.9932799102792620	0.9911215836301360	0.9950848595443290	0.014943289121790600	0.023317339565437500	0.008745736738730910
0.9934966904509020	0.9935139835726100	0.9935364300438950	0.01359274716673380	0.008428554424527280	0.01840156463452240
0.993430910703899	0.9914723693331510	0.9939748660098550	0.014002580258430300	0.021136529040522600	0.015669071219835900
0.9938851380012510	0.9920761202232220	0.9951109868821630	0.011171928732853400	0.01738121339494460	0.008582707616131320
0.9926905939610080	0.9894174125044650	0.996280084441103	0.0186133070063661	0.0339011483467954	0.001282200698180120
0.9939092070124430	0.9919442809719610	0.9953838766280630	0.01102188738763520	0.018201442958381500	0.0068793803361568500
0.9942749417079510	0.9919322756290640	0.9944066411315750	0.008741725315304880	0.018276135561893	0.012976884126065000
0.9939599600248190	0.9918225955809670	0.9952552560680180	0.010705532635803400	0.018958410066220200	0.007682257106266710
0.9938981873160510	0.9925281852443780	0.9948241437372800	0.011090592428933300	0.014567894487761100	0.010372602067465400
0.9937195925031250	0.9918404589065970	0.9941925056087160	0.012203734685042700	0.01884727830466820	0.014312202630704500
0.9937976989918610	0.9918132365337580	0.9928983316018590	0.011716944796003300	0.019016622023914400	0.02237627913214590
0.9927259471518770	0.9913281048293610	0.9953450331402420	0.018393190702084900	0.022033512818941400	0.007121862645087070
0.9934454667318340	0.9919655947455360	0.9958190646208550	0.013911882258148600	0.018068846431950300	0.0041620741783154300
0.9933911607345510	0.9916408686522480	0.9952586442749180	0.014250227534507200	0.020088706130316700	0.0076611068223523
0.9934484617652780	0.9914070138647030	0.9946517433290330	0.013893230145460800	0.021542900300455900	0.011448118748802300
0.9940199385510070	0.9906164987552640	0.9940716175726390	0.010331640273029300	0.026456083649162800	0.015065899344874700
0.9932315367370610	0.9903999844574940	0.9962639551691010	0.01524463006188290	0.027801091038270300	0.0013829777385277200
0.9938235312467320	0.9909834145072830	0.9949116737749130	0.011555928842044700	0.02417613271716380	0.00982645306911524
0.9932875146510020	0.9914547522340970	0.9953180311872470	0.014895919849764400	0.021246071858938600	0.0072904256932710900
0.992862547590424	0.9929195410763080	0.9953692559200570	0.017542661877953400	0.012131344446879800	0.006970660557975640
0.9928521561879020	0.9931886603358780	0.9953570257581140	0.017607377727790400	0.010455280954417800	0.00704701865821758
0.9925187988981150	0.9928367378026370	0.9960646531508540	0.019682738680999900	0.012646939142544200	0.0026281128449035000
0.9937713143439370	0.991326796379686	0.9948737841848560	0.01188137866717090	0.022041649732103800	0.010062869954053900
0.9933856105737270	0.9913161576089010	0.9949209931136210	0.014284809826833200	0.022107763632998900	0.009768308981926320
0.9922339270641970	0.9914143405863470	0.9932236278809390	0.021455709309872800	0.021497345604806700	0.02035032286714740
0.9932340866023360	0.9930601723473760	0.9944756330122000	0.015228737776455200	0.011255548143604200	0.012546606755066100
0.9937465487055350	0.9928063053623660	0.9943969207159230	0.012035733437721700	0.012836432565254400	0.01303750953593410
0.9915862569155270	0.9924434623752840	0.994613559527849	0.02548474622465000	0.015095243220370300	0.011686312848140900
0.9946871826879560	0.9915513052610180	0.9954649667889950	0.00617058987598843	0.020645673457363700	0.006373148459442720
0.9932605456686700	0.9909092968356030	0.9943589567145310	0.015063930105193300	0.024636752524347200	0.013274243780125500
0.993239693792992	0.9897838967087480	0.9954863871428880	0.015193811292722200	0.03162661757850230	0.00623943134880322
0.992868272594072	0.9919956790234920	0.993605031663244	0.017507029997761800	0.017881689986974900	0.017974082544505600
0.9932137257375400	0.992365771669081	0.9964366464212720	0.015355543077739900	0.015578774550751000	0.000303881524528319
0.9940861386520020	0.9908129391888990	0.995217776770455	0.009918916975056090	0.02523553531229710	0.007916193867478680
0.9920757972201840	0.9921995954049870	0.995028854391584	0.02243965975392740	0.016612928224541500	0.009095243285132230
0.9933319159674500	0.9918485560869200	0.9947978081723910	0.01461931364387130	0.01879690441124640	0.010536894832932300
0.994153218833531	0.9919634305149820	0.9946807670569370	0.009500695276606080	0.01808232664532450	0.011267053064358500
0.9930392314434270	0.9934589578989570	0.9951603490370080	0.016442397163441400	0.00877137053511715	0.008274618030192020
0.9929272604857590	0.9910054323975880	0.9947411838251400	0.0171397095586983	0.02403928178223370	0.010890152353801400
0.9944880940487030	0.9920630003346560	0.9941991943981330	0.007412453595386110	0.017462856554351300	0.014270491152908800
0.9946670397199440	0.9920802738363480	0.9955398315762420	0.006296269900402730	0.017355361189182800	0.005905739635594160
0.9929293862708800	0.9922964317697710	0.9943959909335590	0.01712646973833890	0.016010321687231000	0.013043310516176700
0.9920488733959690	0.9905281894890520	0.9940307555918660	0.022607172204548500	0.027004711327930700	0.01532065191181160
0.992590124343509	0.9925689942002910	0.9940951740405350	0.01923875530946420	0.014313872113532300	0.014919047641450900
0.9930854821083740	0.9916749401417650	0.9943073834193210	0.016154351592054600	0.019876802133537800	0.013595869074712800
0.9929860230139580	0.992546080854793	0.99529248705716	0.016773777528315100	0.014456483714439000	0.007449844945131060
0.9943329925805220	0.9911585205789580	0.9940326121910460	0.008379729002661030	0.023087731830494700	0.015309064308877700
0.9934573820166980	0.9923391224690530	0.9948761750490330	0.013837660938157400	0.015744647579822600	0.010047950394658000
0.9934670562652360	0.9907385305134280	0.9936087306689640	0.01377736909253450	0.025697909563066500	0.017951063069225500
0.9939709525592360	0.9920156259487860	0.9953478451756170	0.010637018439269700	0.017757596800976300	0.007104312588410970
0.9938042681116480	0.9913131472649650	0.9948449653449020	0.011675980430830900	0.022126503979459300	0.010242687061802400
0.993527349739546	0.991076663706336	0.9961080997743420	0.013401706416071200	0.02359655532768000	0.002356686344915650
0.9940680540196310	0.9922502420396480	0.9954482537253720	0.010031675246751800	0.016297759843158200	0.006477506353070390
0.99230019479702	0.9915326635207990	0.9957919624682280	0.02104333798228170	0.02076158272954240	0.004331346553428680
0.9933480200536380	0.9914768088179030	0.9947748520701540	0.014518996547357900	0.021108912195274700	0.01068010944902550
0.9928896310973370	0.9919906023427540	0.9958567329188750	0.01737402539404980	0.017913264746536200	0.003926839185680820
0.9909727122717350	0.9903370201027290	0.9946418184846840	0.02929909509559670	0.02819216257141860	0.01151003189033540
0.9922888621727430	0.9913563364259810	0.994478431333721	0.021113849928020300	0.021857990560405900	0.01252914477490910
0.9949859531329130	0.9908983844685840	0.9938511060579740	0.004306529808970710	0.02470456688905960	0.016440486894228200
0.9920924467698340	0.9915693801368840	0.994650462316226	0.022336072425423700	0.020533274228937700	0.011456115147594400
0.993459654579489	0.9912819997630840	0.9951088246562120	0.0138234840623498	0.02232013339418140	0.008596186094952570
0.9940824671154450	0.9924880853299980	0.9949857287472030	0.009941833035762470	0.01481747453445220	0.009364362373410320
0.9929336340718970	0.9916788715628880	0.9954401017721080	0.01710002870019260	0.019852347223176000	0.0065283695966617900
0.9918574345522430	0.9920994662220980	0.9959581285704050	0.023798125630970900	0.01723597210255220	0.003293531961055740
0.9929922516169500	0.9920952073799240	0.9951080664241700	0.01673498292786230	0.017262444632209100	0.008600913461602980
0.9933217309678460	0.9915234308176790	0.9950113984840480	0.014682771428167100	0.020819003764977800	0.009204201956504350
0.9936251558381890	0.9919331115621780	0.9958968267727280	0.012792246372766100	0.018270947194958900	0.0036764240560046800
0.9932669077881140	0.9910418620825030	0.995600432967979	0.015024294950492200	0.023812865736920500	0.005527372676469740
0.9936630236363180	0.9934319320006420	0.9945682399866780	0.012556272375926600	0.008939771224376850	0.011969006324705000
0.993919371415664	0.9916120496799520	0.9952893426919600	0.010958551129055400	0.020267908866797400	0.007469491934708220
0.9931308644805960	0.9920435733192090	0.9948164134841880	0.015871702091546900	0.017583693403483400	0.010420826797791600
0.9935684359141550	0.9915638452273140	0.995729290551309	0.013145702357411800	0.020567683296901100	0.004722738894294560
0.9930066913898770	0.9907873634110410	0.9944719665292810	0.01664505840852690	0.025394465595285500	0.012569467384405500
0.9944458169859310	0.9927768546789060	0.9950222675625000	0.007676121252369820	0.013019808481548100	0.009136350460988810
0.9938752441944370	0.9907609453895170	0.9948288748645520	0.011233619284623100	0.025558623911997200	0.010343081634153800
0.9942407060406200	0.9916759603017760	0.9949889054869430	0.008955197230006880	0.019870456641637300	0.009344547247784430
0.9939347773649180	0.993374675954322	0.9963563641056990	0.010862515970212800	0.009296512442937200	0.0008055665787082280
0.9934734970838720	0.992001316863041	0.9942152242859750	0.01373725249447370	0.017846609229206600	0.014170538294626100
0.9922753311287930	0.9915065676863390	0.9948379392792200	0.021198051853426200	0.02092388316951400	0.010286513823523100
0.993236819492103	0.9913271035652910	0.9948024025887420	0.015211723639814500	0.022039740606301200	0.010508247370652400
0.9934908099983040	0.9916123779289700	0.9939970729558400	0.013629373511340900	0.02026588481701380	0.015530625077472100
0.9932191635745510	0.9908015436569670	0.9950421818106570	0.01532169966253450	0.02530633947798330	0.009012087174251490
0.9942865362568230	0.9919977213919940	0.9950402248657650	0.008669439005799050	0.017868981797871500	0.00902430232631012
0.9924438690516030	0.9926604211923560	0.9944703954206240	0.020149145459154900	0.013744702052020900	0.01257928022364710
0.9925387629371550	0.9909040950738430	0.995985651352944	0.019558482142555800	0.02466909160409960	0.0031215990902693900
0.9942033339320920	0.9917648986909080	0.994739309062508	0.009188239893787410	0.01931729570840180	0.01090185046157480
0.9947126708587660	0.9922693375612620	0.9950645842057550	0.0060116149922903800	0.01617892772005180	0.008872280748555400
0.994547993388531	0.9913252693815840	0.9935266217147660	0.007038850154642360	0.02205113922725340	0.018462668560085600
0.9936858503974130	0.9923343790209090	0.994613558606297	0.012414017593511000	0.015774145781533400	0.011686303894651000
0.9942552874999990	0.9908456721762480	0.9961839967414650	0.008864292731161660	0.02503215747705050	0.0018825418934117900
0.9924034014367380	0.9912899544061660	0.9949151960553540	0.020401025001175300	0.022270708774743000	0.009804481427027030
0.9931853097968210	0.9926090510253540	0.9950884060754790	0.015532589545559000	0.014064496762110900	0.008723614010388680
0.9920258839942080	0.991677650910667	0.9949174856136370	0.022750207538788300	0.0198599339923924	0.009790212948073640
0.9941925871847220	0.991077032587709	0.9948043616550020	0.009255237840967030	0.0235942713146462	0.010496019755989600
0.9936537720022180	0.9910437389948890	0.9958133922921630	0.01261391673748420	0.02380119596502660	0.004197520251180690
0.994946493616482	0.9926475965875710	0.9953187524202410	0.004552738522429330	0.013824553060238600	0.0072859218025681900
0.9936566314328570	0.9919845773448510	0.9947138640274670	0.012596083173645400	0.017950751852042700	0.011060596600375800
0.9940922473674350	0.9911489969073050	0.9943832588188910	0.00988085345173477	0.023146942601886500	0.013122694698800100
0.9942058780267870	0.9909281036173330	0.9941516300304440	0.00917236613902826	0.024519881504915600	0.014567041654496000
0.9918554647971280	0.9913455752226590	0.9967231597044280	0.023810389808841800	0.02192488719567680	-0.0014868560986636800
0.9941305622744840	0.9917319718744720	0.9957970153173120	0.009641969044154280	0.01952209268571430	0.004299793224625050
0.9925611967202770	0.9921233787879110	0.9958743989063290	0.019418830301970500	0.017087175318426500	0.003816490204930290
0.9927634857325020	0.9929831933856000	0.9943166052055860	0.018159479428111500	0.011734942010757700	0.013538360282377500
0.993878724470442	0.991526977199387	0.9956023616821620	0.011211918142820000	0.02079695469797490	0.005515305593534330
0.9938018951404570	0.9927313690167160	0.9953124754130510	0.011690777535459700	0.013303007828331700	0.007325106354809080
0.9933724299679180	0.9916920074165510	0.9956669788789840	0.014366934259547000	0.019770645563108200	0.005111853137682690
0.9931719814341050	0.9926120036922570	0.9941791596273440	0.015615573329202600	0.014046121991084000	0.014395389451691400
0.9925639082518130	0.99174618293959	0.9949266735468920	0.019401953072350100	0.019433692041354400	0.009732859633010890
0.9929262706716870	0.9908775874183730	0.9939183607685890	0.01714585795493700	0.024833816614565600	0.016021295365645300
0.9943783501082220	0.9915653020915900	0.9952572912119410	0.008096897763002580	0.0205586646345772	0.007669562244151090
0.9935013540815790	0.9914963752265510	0.9957670673840540	0.013563681613830500	0.020987252442018700	0.004486823465945930
0.9940893445878650	0.9914236339682120	0.9962144867098820	0.009898955771602180	0.021439560893558600	0.0016920606504660600
0.9940542343858050	0.9916178815488920	0.995231940314713	0.010117832098218600	0.020231649665398400	0.007827773756770130
0.9941582016490350	0.9917047172405380	0.9943306072129870	0.009469631862793180	0.019691593516658700	0.01345106038570200
0.9935631553716520	0.992455809962068	0.995140422014223	0.013178585129608100	0.015018375467625800	0.008398982512429210
0.9939489737172780	0.991608089173252	0.9948085807343660	0.010774026640826500	0.02029254071643140	0.010469678489157600
0.9930987253745870	0.9938051969080020	0.9951162874459250	0.016071858048043500	0.006613776311246020	0.008549609385542070
0.9926397291905370	0.9912328156093140	0.9935515437124830	0.018929951734285700	0.022625908457438100	0.01830738777788060
0.9931147132456240	0.990014529477687	0.9947833199336230	0.015972288006045200	0.030194811393738300	0.01062730812858620
0.9922659914807400	0.9933217656793780	0.9966268553988710	0.021256198934427900	0.009626127243654930	-0.0008848707650478720
0.993786644134205	0.9918848645968950	0.9937700429850480	0.011785837331205100	0.018571075029781500	0.01694575472540260
0.9915287688284680	0.991124719103542	0.995738668821518	0.02584225949128430	0.023297842803741100	0.004664160122807310
0.9940603094678280	0.9927277942483020	0.9962712926197350	0.010079967303291600	0.013325249301234900	0.0013371278261902300
0.9936826484923040	0.9913080011078450	0.9961964539026500	0.012433965407720900	0.022158481921329600	0.0018047103418679300
0.9937710466230290	0.991489206739658	0.9952503246757500	0.01188304138998360	0.02103182812331670	0.007713020607323520
0.9926643552681010	0.9903398022557560	0.9955370240333290	0.018776651017246700	0.028174880905745700	0.005923269878921360
0.9939198525444860	0.9915562853750380	0.994973013631421	0.010955545613068100	0.02061469382934050	0.009443705875725950
0.9935479866621630	0.9930917629801710	0.995263082402026	0.013273122654064900	0.011058795200142100	0.0076334005233361
0.9932055841976210	0.9910549235388880	0.995281139390445	0.015406293637301700	0.023731691969923300	0.007520706129869390
0.995005201984584	0.9911181175348940	0.9949226687398210	0.004186404788957420	0.023338880562950200	0.009757858342032160
0.9936254722250480	0.9919309379570800	0.9945921449263650	0.012790264159699900	0.018284446217260400	0.011819882418513700
0.9941036970691420	0.9922087141605370	0.995150472645479	0.009809469313192110	0.01655618160363140	0.00833625598997539
0.9925901592376510	0.9924112876780140	0.9943136292718030	0.019238541204706500	0.015295482615109300	0.013556929656640100
0.9937007999456520	0.9924436515726020	0.9955552631192420	0.012320833678753500	0.015094071760708200	0.0058093972126810500
0.9941982473180700	0.9916145510230170	0.9946842081504680	0.009219950523355270	0.02025235901325250	0.011245605110038200
0.9924611384473260	0.9905965514237740	0.9942043427622920	0.020041651680532	0.02658002460993080	0.01423838096901890
0.9940037550562760	0.9922833547938920	0.9949386051484370	0.010432505196605000	0.01609170319623720	0.009658418320239810
0.9928565335417550	0.9926142789770510	0.993725500371865	0.017580109508203800	0.014031957100828700	0.01722334204749980
0.9927571370211460	0.9907727870433770	0.996786386214607	0.0181989973720809	0.02548505065202340	-0.0018820854672905000
0.9931184971795680	0.9909888451015380	0.9945005715665130	0.015948716029805500	0.024142375594137200	0.012391072270963600
0.9952559292024700	0.9912207060315800	0.9956159115557960	0.002621607980109280	0.022701190123473800	0.005430713535599470
0.9932282747695660	0.9919251396108540	0.9945596654735250	0.015264943660299700	0.018320523270495100	0.012022487475409700
0.993744942910136	0.9921016642770810	0.9941257798885080	0.012045728274332900	0.017222288521838200	0.014728228820767700
0.993887036798215	0.991040956817184	0.9937664069952970	0.011160095238435300	0.023818496859341900	0.016968404276385100
0.9944476943969680	0.9917100284051620	0.9944613694572580	0.007664423835584230	0.019658576310323500	0.0126355553905781
0.9940105721869620	0.9924091961807800	0.9954507288549000	0.010390030932013300	0.015308504781380700	0.006462043182725880
0.9938047683626790	0.9916530755829730	0.9940487611512800	0.01167287771342570	0.020012770085146600	0.015208371133079200
0.9926279597155170	0.9930392032260410	0.9962227629542510	0.019003234655295700	0.011386130888183900	0.0016403234844779500
0.9933921241301820	0.9924042905702510	0.9953614845825150	0.014244230485670400	0.015339056171745000	0.0070191562383595200
0.9927592384742010	0.9916830300297390	0.9954853041836330	0.018185920043781200	0.019826494519648200	0.006246184085830260
0.9942821425084450	0.9928108586984940	0.9959685803940760	0.00869684090128435	0.01280808513987300	0.0032282358147389000
0.9928327647955500	0.99231134191505	0.9948443269293340	0.017728102512751500	0.015917515240522300	0.010246666304461300
0.9942627665059340	0.990844393963131	0.9953172885305980	0.008817648688951370	0.025040069970241600	0.007295054942870410
0.9939686934958910	0.9921596625779990	0.9947789641718940	0.010651093139850800	0.016861408450379600	0.010654463752995300
0.9945934720814340	0.9931565198549050	0.9963576822370630	0.0067551742528235000	0.010655478395991600	0.0007973301418240810
0.9941426867121080	0.9908597346779290	0.9941173690520240	0.009566372075128760	0.02494475150648240	0.014780673764511500
0.9926743993482360	0.9914754393064170	0.9948478792554090	0.018714104082297700	0.021117439433277700	0.010224485289524300
0.9938422371042770	0.9907932615577510	0.9948776947222440	0.011439344243033500	0.025357821444307800	0.0100384686217948
0.9935866293222290	0.9920012081201670	0.9944258272437790	0.013032323306427800	0.01784730210267280	0.01285723534963630
0.9934540003418260	0.9913787129670210	0.9939325628013020	0.013858702260438700	0.021718858088730100	0.015932766911000800
0.9915627564128360	0.9906250320098750	0.9947601614628580	0.025630910889665200	0.026403083769455400	0.01077175930814240
0.9929863046824380	0.9919712691549110	0.9950600444267210	0.01677201153452980	0.018033530304623900	0.00890060966932637
0.9942157193237750	0.9916675756125830	0.9954848321874200	0.009111029082374860	0.019922602498562200	0.006249123824299610
0.9932605918173260	0.9926487603260830	0.9947674419880900	0.015063624758511100	0.01381729147718270	0.010726357108296100
0.992807741233078	0.9938457112994350	0.9946601284237070	0.01788394017378730	0.006361247146190010	0.011395803510341900
0.993001564154562	0.9912777659109670	0.9949906380371270	0.016676984306683900	0.02234647778044740	0.009333730225225020
0.9928213583787650	0.9932769006554900	0.9946580341198580	0.017799136020378100	0.009905607639687730	0.011408869890679500
0.9931405280286590	0.9918199797577170	0.9940641013795700	0.01581150829465920	0.018974662860061800	0.015112759699455800
0.9936312980120210	0.9941025409084830	0.9958661456688300	0.012753975708572600	0.004760208652604020	0.00386803483035663
0.9923749533911870	0.9916849817355020	0.9939506161323380	0.02057807678446500	0.01981432384430550	0.015820208292075600
0.994670545627041	0.9899770780254370	0.9944524711898160	0.006274405007546900	0.030427350140324400	0.012691058199807000
0.9922810726123910	0.9911624743215120	0.9946174051183500	0.021162336314277400	0.023063176640741200	0.01166232623870720
0.9927001920071360	0.9930226196909860	0.9943527847355560	0.018553539887253300	0.011489407795031700	0.013312743079530900
0.9936635156496760	0.9935576029222380	0.9949680929609730	0.012553199987917300	0.00815675683387559	0.009474410053939410
0.992164184035566	0.9918319249589490	0.9962864530845310	0.02188970195596090	0.018900364629222000	0.0012424197352742800
0.9928489614762110	0.9917569127579400	0.9944783767023100	0.017627269967718900	0.019366956561122500	0.012529509022962700
0.9928505089404630	0.9922895369493580	0.994305341239165	0.01761762995818100	0.016053229625002900	0.013608616982785000
0.9948471468642160	0.9927134484591400	0.9949273400570530	0.005172640538007100	0.013414578050444500	0.009728719933917060
0.9939323224051850	0.9927465677312570	0.9962805368462740	0.010877817161157300	0.013208353326430600	0.0012793708616044600
0.993250428740808	0.9910412460801170	0.9956381477456910	0.015126937042467000	0.023816694188644200	0.005291867208309020
0.9947403167522460	0.9935248943924720	0.9963113175550360	0.005839134093990330	0.008360555476244660	0.001087044263026010
0.9922602746124210	0.9921224674311730	0.9947493038003780	0.021291756104911200	0.01709282522795410	0.010839514234788800
0.9918903428074710	0.9919311263104750	0.9951629707567480	0.023593436542692600	0.01828326747682980	0.008258266286662260
0.9929254333302840	0.990570924055071	0.9949237471393100	0.01715108533743580	0.026739247539375700	0.009751115887368700
0.993238631636381	0.9921874117871090	0.9954209285812510	0.015200422905833600	0.016688743307061900	0.006648082911783930
0.9924052273073850	0.9923051853227850	0.9953902361994790	0.020389658160428500	0.01595583940262230	0.006839686330391420
0.9933149418213130	0.9924560112649920	0.9960351456746090	0.01472506129923710	0.01501714441136570	0.0028124521757612300
0.9939324045975180	0.9925001311152070	0.9945634868321690	0.010877290174529000	0.014742500599320500	0.011998636052349400
0.9919588611930790	0.9908838429979820	0.9945790816357390	0.023167170370830900	0.024794942958550800	0.011901370688060500
0.993224990894197	0.9901939937914000	0.9949894691474540	0.01528538190215520	0.029080426502693100	0.00934103615893963
0.9928881553691800	0.9916652763812450	0.994801277152525	0.017383220793129200	0.019936900213982	0.01051525255762120
0.9924826495470340	0.9926405795648990	0.994299247171902	0.01990776686376680	0.013868219500300200	0.013646596999894200
0.993945809723796	0.9929281393485490	0.9957414943203190	0.010793738267765400	0.012077790787735200	0.004646496294992540
0.9932604227194830	0.9924303441290640	0.9938232014979980	0.015064691028640700	0.01517687755257560	0.01661441739605910
0.9936105971122630	0.991586839739915	0.9959171835319910	0.01288295470191490	0.020424715867122200	0.0035492722849721700
0.9938893611818150	0.9925754313582600	0.9964775808016510	0.01114561484070950	0.014273796895595300	4.80904997357291E-05
0.9930604104608930	0.9915059768816590	0.9946197206062200	0.01631050481015300	0.02092755357208820	0.011647876294194700
0.9930136991840120	0.9926618971461370	0.9949604773603760	0.01660141042792970	0.013735514792911300	0.0095219470565823
0.9936559188661350	0.9932943508309510	0.9945583679935090	0.012600527041643100	0.009796903359062310	0.012030559951295400
0.9940446838470320	0.9914130188450160	0.9955743979503780	0.010177386042406600	0.021505559627445700	0.0056899281095525100
0.9931703991745910	0.9914799108579550	0.995051371457647	0.015625451831894200	0.02108964032242660	0.008954735148642180
0.993155187709074	0.9912752206857510	0.9937710889233960	0.01572020566299620	0.02236228642751440	0.0169392300005252
0.9924956695487950	0.991793957264204	0.9953541198263640	0.019826730561298800	0.01913652679056520	0.007065156913074360
0.9935176859046860	0.9915105966392130	0.9948829332753860	0.01346191812698730	0.02089881845878000	0.010005775095301700
0.992358475122991	0.9931934796791220	0.9957917844119080	0.020680619639844700	0.01042525286289520	0.004332441568241560
0.9936085440070020	0.9918760330103950	0.9947506984991300	0.012895771520548300	0.018625988944141700	0.010830798113407900
0.9941100342042420	0.9908823311056150	0.9963381120802490	0.009769957991397560	0.024804337875054600	0.0009196112987582600
0.9921051608129500	0.9929767044360990	0.9944934441600910	0.022256949196863100	0.011775361141895800	0.012435497069092000
0.9933770592791130	0.9917032409300610	0.9945991727243170	0.014338069279473400	0.019700779013951300	0.011776056165953200
0.9927436672894170	0.9918165177976880	0.9943223701772270	0.01828288418185640	0.018996229680709000	0.013502419056249700
0.9931041113857610	0.9910483592955130	0.9962701873745440	0.016038321157694100	0.023772487974625200	0.0013440316028158400
0.9930986825036700	0.9908679171642750	0.9948354649332390	0.01607213047185400	0.024893900117423400	0.010301965568101800
0.9942938552674640	0.9922447749040460	0.9956386059599910	0.008623801147113690	0.016331784733906900	0.005289010809919030
0.9925113879095000	0.9922809034321440	0.9968887150481730	0.019728892812690600	0.016106958044689400	-0.0025218307508364600
0.9929955937210620	0.9928753879897160	0.9955862125201670	0.016714170356209600	0.01240629977808630	0.005616147360752440
0.9933738134801140	0.9920245399804610	0.9956611614597770	0.014358296401901600	0.017702144275233900	0.005148156592239860
0.9927560668663540	0.9910369861066590	0.9950474352464980	0.018205682010227200	0.023843159500688200	0.008979303082407290
0.9936573052843350	0.991023795649343	0.9943519979813750	0.012591893512572600	0.023925158713932100	0.013317653292169200
0.994215359046789	0.9929097880769050	0.9949202107483180	0.009113268421417620	0.012192079471422500	0.009773205348741250
0.9937269538934450	0.990716893466179	0.9940790200563460	0.012157853543530300	0.025832346851866500	0.015019746510151800
0.99310257259172	0.9918914235592720	0.994321056820933	0.016047907147963700	0.018530260430977600	0.013510612078541600
0.9948041098306680	0.9925873886036010	0.9966661662063210	0.005441136695355180	0.01419935834278130	-0.0011305924115609300
0.9938981594457460	0.9924042550956950	0.9956529850106990	0.01109078074397830	0.015339261714870200	0.005199210707786200
0.9939940886819060	0.9929449287743590	0.9949715373717980	0.010492784001187700	0.011973236773288100	0.009452926557174190
0.9940358806312470	0.9911840811882590	0.9953443071219680	0.010232237962520800	0.022928851426749100	0.007126390041989840
0.9935379744474970	0.9916777916185440	0.9943632078328430	0.013335514903354300	0.01985905669017280	0.013247743637731700
0.9935802031911220	0.9905806566909190	0.9946098981376310	0.013072361808537200	0.026678771140250400	0.011709127934726500
0.9921814303808840	0.9914925548590220	0.9960484179476580	0.02178240122871760	0.021010997537520100	0.0027295297829873000
0.9926265089753360	0.9919536537900780	0.9941388916129600	0.019012267058514700	0.018143121634532400	0.014646480657680700
0.9932841425183490	0.9920112873484770	0.9944498965477270	0.014916919438060500	0.017784571106474800	0.012707128541537700
0.9941036497919770	0.9922768076066860	0.9967499264985900	0.009809765904634350	0.0161324403999055	-0.0016541938705444900
0.9926787283363740	0.9925032298377760	0.9955258952881410	0.018687178665897400	0.01472322123001890	0.005992745686178010
0.992478955961777	0.9917416586111170	0.9959795247996720	0.01993074729491040	0.01946184720731340	0.003159882266626770
0.9920094779047520	0.9910953681475940	0.9960880481299040	0.0228522944219458	0.023480291271644900	0.002481958946528150
0.9931807311139150	0.9919247147895690	0.9957313702703060	0.015561077621862600	0.01832316869138920	0.004709732707847640
0.9938627419378150	0.9909571357258380	0.9963747390051670	0.01131153306725990	0.024339455703207900	0.0006907408451563130
0.994960248090073	0.9919447322823860	0.9942152702770180	0.004466932934094290	0.018198637425380900	0.014170253796591100
0.9936034889101780	0.9912273700663770	0.9952017995289380	0.012927250443779300	0.022659749273733600	0.008015926203193160
0.9937291391085830	0.9918102282309140	0.995918590934441	0.012144233397501500	0.019035342120888800	0.003540481589911610
0.9919804169055140	0.9901440872421180	0.9943259524308380	0.023033089166404600	0.029390347460644200	0.013480088908484400
0.9921397926198470	0.9925910032981210	0.9954612328349690	0.022041479724261100	0.014176849534016900	0.00639646607322818
0.9921062592720230	0.9935574556585670	0.9945362476437530	0.022250114477727000	0.008157664938264480	0.012168551194867300
0.993634146627172	0.9919999161008390	0.9951660109556180	0.01273622796113630	0.01785532570137030	0.008239289890988120
0.9942724388277880	0.991843406688246	0.9951430585673390	0.008757328988312470	0.018828958151265000	0.008382534494870420
0.9936385046752110	0.9920197352391080	0.9943578327788500	0.012709052793432400	0.01773202005970060	0.0132812825840394
0.9934999477155130	0.9922453393297500	0.9954575604351550	0.013572430864414400	0.016328272868638000	0.006419401024462940
0.9939278314200390	0.9913278219150430	0.9954608223900540	0.010905826136973300	0.022035254585049200	0.006399011243045630
0.9948643649027320	0.9912428433238470	0.9964270617479280	0.005065220514399310	0.022563568003370500	0.0003637866193909650
0.9933142075332100	0.9909128314456400	0.9955084087894790	0.014729626370535400	0.02461478591950340	0.006101936727086990
0.9919289855630300	0.9916681286667290	0.9957236673061210	0.023353039909269500	0.01991915064762030	0.004757848394263490
0.9940121932373910	0.9914512392515410	0.9932625871618810	0.010379900065054900	0.02126790799225010	0.020107646315533400
0.9942844230612870	0.9916035740783510	0.9950914307305280	0.00868261382262166	0.020320626553887100	0.00870472867057609
0.9928501540768980	0.9930777447935020	0.9944365430614520	0.01761983426569990	0.011146107080089500	0.012790388083719000
0.9922672910066260	0.9930915429512770	0.9949617758336670	0.021248106364913600	0.011060154515685300	0.009513839564474920
0.9928943594945040	0.9932002605765950	0.9945325845214720	0.017344578714521400	0.010383015122981600	0.012191408102222000
0.993347600169753	0.9921848738540730	0.9939441155131870	0.014521629059541900	0.016704529611676000	0.015860736179912300
0.9910506066898450	0.9914951880442440	0.9946100050673740	0.02881496049815730	0.02099464297181670	0.011708482612476000
0.9939744822105340	0.991241929559718	0.9955160204515730	0.010615000624974200	0.02256926866340320	0.00605439569698171
0.992130296340679	0.9921727519029720	0.9927150945236950	0.02210058003022460	0.016779957449399200	0.02351719760817680
0.9916895065151650	0.9909519239354600	0.9948337613422630	0.02484262931915750	0.024371838025250700	0.010312574864429000
0.9946172866004620	0.9913532598396460	0.99567838768558	0.006606611466351440	0.021877103229933300	0.005040592167907900
0.9933569367426770	0.9916945912931990	0.9948669171825290	0.014463443114809000	0.019754588308897300	0.010105704674490200
0.9933258118072100	0.9908707634348940	0.997069599257447	0.014657343823004400	0.024876227823215700	-0.003652832453698090
0.994004732934863	0.990508208945825	0.9939042412520730	0.010426431770873600	0.027128830048190200	0.016109298961027100
0.9938790217667020	0.991485802962914	0.9946913895317240	0.011210060304433500	0.02105298931292550	0.011200803397004100
0.9946977900999240	0.9916752723194710	0.9961177541863640	0.006104435078909060	0.019874731903778100	0.002296378520290770
0.9927645993821480	0.9925816746281880	0.9935778386658520	0.018152550525153600	0.014234923393628400	0.018143544319122200
0.9928451267554070	0.990849408342325	0.994696963181645	0.01765114216924780	0.02500892663341140	0.011166030879643700
0.9932161675079310	0.9917215683201870	0.9941592421564330	0.015340363349172500	0.01958678656540350	0.01451958272710850
0.9935114446413850	0.9909258351197210	0.9959260858626810	0.013500793819931300	0.02453398196360360	0.003493660044376410
0.9939779265419980	0.9907804449182860	0.9942028376278590	0.01059352727001520	0.02543746735887720	0.014247761699972100
0.9930520947922420	0.9919321342432800	0.9956615706997960	0.0163622805296123	0.01827701288305980	0.005145603491401110
0.9942971533883430	0.9906675584402540	0.9948188243045650	0.00860324429292827	0.026138875953985400	0.010405790073763300
0.9930201476105860	0.9925849666587980	0.9948257427123290	0.01656124760356310	0.014214429016248800	0.010362606672722300
0.993744404232769	0.9910205826253880	0.9956542436510170	0.012049113715583600	0.02394513080859490	0.005191352379288900
0.9943247079549350	0.9917748939632660	0.9944234922301850	0.008431406937529110	0.01925510279733190	0.01287179119671460
0.9924092013514350	0.9912863090146300	0.9949440400358470	0.020364914061690400	0.02229333787295420	0.009624506120502220
0.9932538082304240	0.9916979351012870	0.9950351356873260	0.015105913398734200	0.019733797609986500	0.009056048739049050
0.9933193966733380	0.992140996863277	0.9956974027836330	0.014697313543267600	0.016977542478990900	0.0049218648099025700
0.9934490467409640	0.9933776147510810	0.9950590605526410	0.013889586075308300	0.009278174647071110	0.008906746614461760
0.9938826172893760	0.9919431301413290	0.9949553867983270	0.011187646159218600	0.01820858888223410	0.009553698992272230
0.9935949789525870	0.9932877297719620	0.9950085763061510	0.012980301825595600	0.009838143352832910	0.00922180996496564
0.9942244142943910	0.9917247753302140	0.9943377059622120	0.009056789985362800	0.01956684313730190	0.013406780979697800
0.9930624554123910	0.9918440833341840	0.9938920304425080	0.016297753625235300	0.01882475091514130	0.016185394748805400
0.9931511849941160	0.9917830753057730	0.9960388398533150	0.01574512833650430	0.019204215333057000	0.0027893717451430000
0.9936287236492640	0.9930247499957140	0.9955492062505390	0.01277000879372940	0.011476149012334100	0.005847209119109590
0.9915737138448590	0.9914582540406830	0.9945937281715400	0.02556275367956320	0.02122429558264060	0.011809994638858100
0.9943698972059920	0.9910860267051520	0.9954502926322990	0.008149598049701220	0.02353838816576030	0.006464765459019380
0.9935499138739890	0.9930162362038390	0.9967201924971810	0.013261090662076300	0.011529175897558800	-0.001468309077833570
0.9940757240622390	0.9912326819199300	0.9946758085603830	0.009983861469054520	0.022626738207004600	0.011297994524095600
0.9933011510688490	0.9921168815602160	0.9949170503245680	0.014810970279630500	0.017127590570126500	0.009792900017346600
0.9936802206734750	0.9913376475812280	0.9969238359716980	0.01244911129086660	0.021974161952336500	-0.002741412456372790
0.9943062154093860	0.9929442687767260	0.9946874994366780	0.008546702543804100	0.011977355660468600	0.011225075776169900
0.9943108882949420	0.9931522384713110	0.9955198880348200	0.008517569789782700	0.010682125669697400	0.006030264853095890
0.993479410764297	0.9913798262568470	0.9943617891775920	0.013700420290853700	0.021711953680964200	0.013256592464179000
0.9939273577228410	0.9928879884062660	0.9949894795812670	0.01090877435959220	0.01232781804683330	0.009340976974180670
0.9921092549615920	0.9910480399255050	0.9946384533188750	0.022231481226847400	0.023774467441114300	0.011531025535751700
0.9932774021805220	0.9921925951618560	0.9968345332517390	0.014958929006994700	0.016656482127324100	-0.00218308807093877
0.9917707309970840	0.9911102604097500	0.9954338698879470	0.024337445254308900	0.02338774000864790	0.0065673057687415600
0.9928465504691830	0.9920098964808390	0.9943635457981810	0.017642264620394600	0.017793252838776100	0.01324563317490380
0.9931496538858750	0.9927532669243900	0.9952515785115110	0.015754664160588400	0.013166673069006100	0.007705221058698920
0.9938185083947480	0.9917394807862090	0.9949151261930610	0.011587233287412200	0.019475390647018200	0.009804918570746440
0.9926806375139800	0.9929953344656270	0.994435177771269	0.018675280819713900	0.011659341818418500	0.012798920025392500
0.9927809884355500	0.9913334623455640	0.995070598796942	0.018050504894665900	0.022000196108895900	0.008834756573829280
0.9939064065556330	0.9922358421174880	0.9938236050621970	0.011039365118166800	0.016387365961133300	0.01661191573512670
0.992324776662865	0.9912656222934920	0.9949043634837760	0.020890350642555900	0.02242194311125950	0.009872069104309650
0.9938805520217180	0.9914193878287810	0.9941662162775420	0.011200534559150800	0.021465941919479200	0.014476108132935300
0.9930472219712630	0.9914975536227970	0.9956807878354620	0.016392649487920600	0.020979937591165900	0.0050256102463628900
0.9948617652190220	0.9934016818677690	0.9948913559613490	0.005081431051632250	0.009128239470162	0.00995324286201613
0.992834646189262	0.991753596807625	0.9946489483904720	0.017716415439295800	0.01938757946228370	0.011465564259979600
0.9935384659565600	0.9922325113978880	0.9955862627922630	0.013332427661508400	0.016408079880007000	0.005615850564788230
0.9927302385487460	0.9924162222419560	0.9949232350612190	0.01836648283533180	0.015264788678529000	0.009754314818986320
0.9942816233719450	0.9931736692629660	0.9950158787665710	0.008700063075796260	0.010548644524122400	0.009176227912833730
0.9938750087351650	0.9914160928568390	0.9959621972006590	0.01123508975280590	0.021486442497218900	0.003268113450081940
0.9941171513414020	0.9914681717251250	0.99562209426615	0.009725569939915950	0.021162619159546000	0.0053921110573822800
0.9925064693610900	0.9910989901974340	0.9950242137034640	0.019759510154056300	0.023457789204450900	0.009124207074264980
0.9924394439416380	0.9924766423517640	0.9959344725327240	0.020176696407107700	0.014888730919008600	0.0034412750385152900
0.9933608581542300	0.992472410196051	0.9950341670173160	0.014439022614092800	0.014915056124880200	0.009062098062908000
0.9942754471062910	0.9930578330743410	0.9947903202182040	0.00873858352753619	0.0112701113028768	0.010583612438878300
0.9921835072627460	0.9923562439319610	0.9952216761187170	0.02176947557112820	0.015638085329700100	0.00789184654057425
0.9927142917256920	0.9918295788033730	0.9951780755510780	0.018465756940724600	0.018914970872157000	0.008163976988949330
0.9937354360689130	0.9922120427648150	0.9954639073590040	0.012104982083660600	0.016535480704619800	0.006379770021535060
0.9948017911506760	0.9915475070348850	0.9959447519179910	0.005455606282188740	0.020669290439547400	0.0033770682282781700
0.9928331222334920	0.9913552346063800	0.9956986203699580	0.017725901525971400	0.02186482160619160	0.004914236971682460
0.9936011276160670	0.9917400930914260	0.996891597620409	0.012941975902776600	0.01947156951820800	-0.002539857573940970
0.9937450379684050	0.9916336344291130	0.9956903809208820	0.0120451328409975	0.02013367860584040	0.00496570387784044
0.9939006696430440	0.9920862634269340	0.9943642703885850	0.011075116652033000	0.017318124463886600	0.013241101856639200
0.9942985158391010	0.9914244011841920	0.9943582187921840	0.008594732187089680	0.021434779791529000	0.013278853995373000
0.992864171236364	0.9920793874064940	0.9954935533068550	0.017532556536030700	0.017360881704472200	0.0061946786989745200
0.9932995313633500	0.9917129218105800	0.9946869507943080	0.014821047351089400	0.019640563878777200	0.011228498576555500
0.9922895054855160	0.9908392514766950	0.9950474663095440	0.021109861122368800	0.025072037753194400	0.008979125559206770
0.9922234052233140	0.9927474390244770	0.9949754025151450	0.021521206055828600	0.013202952642251500	0.009428786823062210
0.9930900815731020	0.991280809552104	0.995285080181051	0.016125695520683100	0.022327550596176700	0.007496107927592030
0.9923554564297840	0.9907539351403560	0.9941256621439450	0.020699430813982900	0.02560219380459880	0.014728948071366400
0.993735104724069	0.9924135650922980	0.9938510732640950	0.012107066631324600	0.01528132688500070	0.016440705688044900
0.9928168222281240	0.9918680403165030	0.995252531904417	0.01782738228120140	0.018675714494441100	0.007699272767388950
0.9916179523520900	0.9923370626062680	0.9942752115188470	0.02528765573269320	0.015757460541861100	0.013796482796736800
0.9926993846748430	0.9917252538686470	0.9939186049317050	0.018558564639098400	0.019563870679955300	0.016019764962183800
0.9923653848881510	0.9914812534586650	0.9948355600691120	0.020637622842147200	0.021081283732709000	0.010301352697922900
0.9935415118023680	0.9919950089667890	0.9954827116196330	0.013313459545943500	0.01788586587973280	0.006262371250024320
0.9929070791691300	0.9916093512810530	0.9953532226368960	0.01726538078689730	0.02028469760405540	0.007070734776341570
0.9936694106592200	0.991550326590067	0.9958833393123030	0.012516460970112100	0.02065176636567410	0.0037606540748738000
0.9931331943140970	0.9919351853671700	0.9962961256332900	0.015857196839599000	0.018258040198221600	0.0011819700375215900
0.9935003415477010	0.9914746488827890	0.9950289785354880	0.013569989262307800	0.0211223511032671	0.009094485106193740
0.9925647370049410	0.9914674112074830	0.996176158816449	0.019396806212660500	0.021167346221974700	0.0019315113658187500
0.9941895326202310	0.9922679805406300	0.994886460519024	0.009274298124448660	0.01618737090108100	0.009983782762336280
0.9933901161790380	0.9928025505357970	0.9943776946102160	0.014256736972777800	0.012859811689037500	0.013157413810143200
0.992977669197604	0.9924020337141730	0.997005050364277	0.016825789951836500	0.015353069375559800	-0.0032492069618244100
0.9933135613009980	0.9917781275766090	0.9945823607713860	0.014733671608857700	0.01923499898716430	0.011880915541110300
0.9923744607815460	0.9930951688851070	0.994703822717061	0.02058114797345070	0.01103758377832060	0.011123242623278300
0.9934563153332840	0.9920676229233730	0.9959521688832650	0.013844302488265800	0.017434087206721900	0.0033307608805987600
0.9928924382915370	0.9914584976859990	0.9965631268001960	0.017356557627010200	0.021222775881624400	-0.00048657204823345800
0.9935244405720690	0.9926415646141170	0.9954381487358280	0.013419817056352400	0.013862096340913400	0.006540578386812160
0.9923923302913650	0.9916388286404380	0.9948251023430260	0.02046992549660730	0.020101386840983400	0.010366617947657600
0.9943831437771520	0.9917277518288950	0.9951323252748530	0.008066996837105910	0.019548325534505300	0.008449510968721450
0.9938294400645460	0.9903788292725300	0.995150826033065	0.011519105239260300	0.02793247614193520	0.008334043593927500
0.9949834955812980	0.9906089304895250	0.9963074158873480	0.004321864487631050	0.026503103807480900	0.001111438915199540
0.9926751457321170	0.9911878061662870	0.9951826770167370	0.018709467148038500	0.022905704258051700	0.00813526970009274
0.9941512995079330	0.9917436098163560	0.9946047716449190	0.009512669009278890	0.019449686955715300	0.011741113092139000
0.9947067494067660	0.9932537535404450	0.9944153278433010	0.0060485655296549	0.010049800346599200	0.012922693510740000
0.9921531170394830	0.9912667200808470	0.9945872760119650	0.021958567006230500	0.022415142014530100	0.011850262600271300
0.9940916703055050	0.9930113556537980	0.9950508639990570	0.00988444421058992	0.011559564146464400	0.008957902899627190
0.9935637867147060	0.9910982728551610	0.9965104647774240	0.013174660876320900	0.023462257028013700	-0.00015742973145006300
0.9933171342481700	0.9924247424345540	0.9948241249600760	0.014711407358827900	0.015211745422408600	0.010372718498871800
0.9930289958014710	0.9907948192443050	0.9958691465708170	0.0165061369788085	0.025348133547065300	0.003849304725009340
0.9938197468478360	0.9924025739910950	0.9948556962449100	0.01157950375097200	0.015349722093235500	0.010175705410812000
0.9943857568635730	0.9910290229356240	0.9945056941927970	0.008050699474212710	0.023892663136664400	0.01235911850997810
0.9926938004183570	0.9932055193888110	0.9958565645096490	0.01859333695249050	0.0103502516201665	0.003927885505709070
0.9935217739288110	0.9910866110475540	0.9950888861149690	0.01343643396498540	0.023534715845576200	0.008720630560857180
0.9930261456864340	0.9918742107146460	0.9966192192064080	0.016523888529471000	0.0186373407152684	-0.0008371554381253200
0.9933264978470660	0.990733280682131	0.9951737532714880	0.014653067604573400	0.0257305292661634	0.008190962946260540
0.9922648896988510	0.9919946751818150	0.995538021270204	0.02126305707223940	0.017887923584292400	0.005917066920210700
0.9931409162390220	0.9906458626666440	0.9956375643011720	0.0158090841989567	0.026273663634998400	0.00529550804551737
0.9945413368935800	0.9909030475110150	0.9955194098293690	0.0070803768434494000	0.024675584038538000	0.006033246476980390
0.9939450870176970	0.9915896650970960	0.9951253927273020	0.010798261492100300	0.0204071331783104	0.008492781684659370
0.9929845842978540	0.9910569558207870	0.9955984566792450	0.01678273526616260	0.02371905351131990	0.00553969408342063
0.993048177043187	0.9909649387374690	0.9948258316599100	0.016386685566357100	0.024290959374017500	0.01036206208632000
0.9925896458577360	0.9915553377085390	0.9955632512345340	0.019241748578571400	0.020620598801334900	0.005759512729738700
0.9921054456317010	0.9929635551077460	0.9942466577260090	0.022255193443688300	0.011857250213951400	0.01397452800968330
0.9924518865429390	0.9924338231446950	0.9959858513623780	0.0200992453120645	0.015155246388009200	0.003120352499606340
0.9927473495217500	0.9912687075376850	0.994727427639117	0.018259946603492300	0.02240277737528300	0.01097598174372640
0.9927685746787	0.9917141361358580	0.9933788455888060	0.018127781387835100	0.019633008655022700	0.019383388034575800
0.9928751126326650	0.9903006949921220	0.9945540494429140	0.017464422638491700	0.02841777724179820	0.012057513404140700
0.9929367744500260	0.9917067388050630	0.9943731549429380	0.017080457590412900	0.019679025517436600	0.013185715725616600
0.9921923207842850	0.9925320584109390	0.9945759220933360	0.02171461633929800	0.014543773465783000	0.011921093837430600
0.9918422166238540	0.9921548547047430	0.9945232808166670	0.023892798525602200	0.016891310127114400	0.012249422065735200
0.9924842732437950	0.9929272714563760	0.9945350947223850	0.019897682469708800	0.012083195662970400	0.012175727346443000
0.9926728680312200	0.9919678126024400	0.9942626556032820	0.018723648052354500	0.01805505214747710	0.01387478440425450
0.9944138859092230	0.9926068111882100	0.9961293172235490	0.007875272506326910	0.014078454541454300	0.0022241468607885300
0.99286145813664	0.9924204543670770	0.9949958977761030	0.017549451507129900	0.015238428029152900	0.009300915424331290
0.9936783673788610	0.9932616895989730	0.9954053176441830	0.012460648250408000	0.010000360118966500	0.006745544160037350
0.9935504147304850	0.9918870552862690	0.994594743558416	0.0132579902140751	0.018557437628175400	0.011803681799632200
0.9928417891746580	0.9912842311066700	0.9955439170783970	0.017671936434538500	0.022306259873617700	0.005880249663962870
0.9933176508024550	0.9918455799217760	0.9949586018719100	0.014708199618191200	0.018815423114579200	0.009533624364508610
0.9939497969133000	0.9918927813659280	0.9949269401855710	0.010768895768049600	0.01852179552373760	0.00973119361263682
0.9936299950095510	0.9914737140697120	0.9951668986205730	0.012762081582640600	0.021128160486201200	0.008233733234827540
0.99398823981948	0.9923196360246230	0.9939967484582580	0.010529252009537600	0.015865917833878000	0.01553264290146790
0.9943674776851300	0.9921803030734580	0.9945741850422380	0.008164682674510090	0.016732962315335500	0.011931904375928300
0.992769423974902	0.9933027311803260	0.9958728881187710	0.018122510177604200	0.009744708043163560	0.0038259294472976600
0.9929668587004450	0.9931013021222880	0.9946176089045390	0.016893112037979000	0.010999374154948600	0.01166105372196700
0.9929410061267050	0.9918934965916140	0.9929874882290390	0.017054120363731900	0.018517363893945000	0.021821081777630200
0.9938205260813260	0.9909238175243110	0.9950151664250600	0.011574662220204400	0.024546515050136100	0.009180657515866350
0.9937168145715480	0.9919766020063440	0.9943183109289370	0.012221050047667800	0.018000375047709800	0.01352772615488330
0.9925280287210290	0.9919081867091040	0.9936549318808230	0.01962529508376340	0.018425980276230600	0.017663122180675500
0.9931620322916140	0.9902401951187450	0.9939794421028700	0.015677567058960600	0.028793511020508600	0.01564053971245550
0.9942696524366160	0.9912267709689390	0.9942927918163900	0.00877471165412052	0.022663476548169800	0.013686859727992900
0.9935979028150690	0.9922250786952440	0.9949786842145210	0.0129620737704369	0.016454351098812700	0.009408314309335960
0.9940197527498960	0.9919385579234490	0.9934039202600400	0.01033280571869920	0.018237041573604900	0.019227188943107800
0.9939294565426650	0.9913346747214510	0.9950777238284300	0.010895666947984300	0.02199266941906050	0.008790287917806200
0.9936672055591910	0.9918246935910080	0.9930197446659750	0.012530211384718900	0.0189453680499374	0.02162019031805070
0.9937068381223160	0.9915861834012630	0.9957069140552530	0.012283213114663400	0.020428774964836800	0.004862456059099480
0.9926738876536850	0.9919043236972180	0.9956552310519590	0.018717319434919100	0.01845000964748420	0.005185187521728440
0.9912009919149220	0.9915664175538890	0.9945358462328400	0.02788018406987170	0.02055170355131890	0.0121710559556186
0.9939705571797020	0.9925152910015120	0.9956619883137260	0.010639473689497200	0.014648152075387300	0.005143002007831320
0.9949171625072800	0.9916346679697110	0.9956742525239520	0.00473576726661969	0.020127259495719300	0.005066410631752550
0.9937074493909760	0.990844178765563	0.9950287605301960	0.012279394658709900	0.02504141199503240	0.009095836849448550
0.993531546402056	0.9914754429863860	0.995541305987087	0.013375557795052200	0.02111741788739270	0.005896535301178590
0.9938442222194330	0.9926085081971260	0.9949474068572400	0.011426966456646400	0.014067864758062800	0.009603491513563150
0.9919918026074640	0.9921927689589680	0.9951417287759310	0.0229622531051767	0.01665540447053800	0.008390829586383370
0.9942543165435150	0.9921703770042650	0.9943078163748130	0.008870341787085150	0.016794736983877200	0.013593169792330100
0.9939016695712680	0.9934217806435180	0.9952467673331290	0.011068889992328700	0.009003027654050810	0.0077352431650961800
0.9942563036571180	0.9905901884570930	0.9944177825333430	0.008857949445016550	0.026619551897380800	0.01290739848446050
0.9936614491392820	0.9915795746022130	0.9936087221467090	0.012566094259040200	0.020469881379282100	0.01795107344320440
0.9932563881529300	0.9906072672936750	0.9945907809461680	0.015089822104228700	0.02651344635954930	0.01182838891897080
0.9920710129167820	0.9914359861017360	0.995266732269582	0.02246941996237900	0.021362758754297900	0.007610642786673670
0.9936205772984380	0.9899873418784020	0.9959100364714070	0.012820789611661300	0.030363619369224800	0.003593914251033130
0.9918769965690260	0.9919216353008490	0.9943423351534700	0.023676456638631800	0.01834233313977580	0.013377915155354300
0.9933566267344270	0.9916524820319750	0.9950246297088310	0.014465385085399400	0.020016472353064000	0.009121618119101880
0.9920075004632430	0.9912915492445290	0.9960176950483450	0.022864581008503100	0.02226076087176320	0.0029214407454365500
0.9934638585833960	0.991406681054094	0.9950827145267560	0.013797318843514600	0.02154496261341560	0.008759146561993140
0.9935389349307900	0.990885151878656	0.9944216267356290	0.013329506928322000	0.02478680226551150	0.012883435301565000
0.993290367276372	0.9927201318595290	0.9941921806113570	0.014878162978101800	0.013372955371851900	0.014314228184032700
0.992636764962404	0.9925587390721020	0.994679085284314	0.018948413793043300	0.014377701390891300	0.011277559139186700
0.9928112351645690	0.9913382122170150	0.9960093562843650	0.017862171672714500	0.021970675493478400	0.0029735459449742700
0.9945085167122680	0.9921684409391530	0.9932899762125390	0.007285069630865380	0.016806797824434400	0.01993703463402490
0.99187658092803	0.9925054691456090	0.9949145893313260	0.023679041690897100	0.014709300651489900	0.009808265561583820
0.9945906375493980	0.9923414513305520	0.9950430470245180	0.006772848953801570	0.015730147883850700	0.009006694604301430
0.9924258833082180	0.9918275385041490	0.9945415373183170	0.02026109838965800	0.018927672967753100	0.01213556152548140
0.9943451544014490	0.9919211064394630	0.994658763442304	0.00830390187361851	0.01834560792991530	0.01140432695038460
0.9935920573061580	0.9934375886546070	0.9947523083796770	0.012998502378421700	0.008904540233741060	0.010820770187234300
0.9927708146534970	0.9921594368133430	0.9956883130286550	0.018113838093391700	0.016862804022852900	0.004978609085035940
0.9939561488954620	0.991504868070407	0.9934144001464850	0.01072929869889330	0.020934448723990900	0.01916188361174720
0.9937601151780350	0.9915558969283330	0.9947739273564530	0.011951200501856400	0.020617131095042900	0.010685886057146800
0.9928907239848050	0.9910571486411100	0.9938783818254960	0.017367232865451200	0.023717858222558200	0.016270490924488800
0.9919421758795320	0.9929041068881830	0.9955453903312770	0.023270977075960500	0.012227431944161100	0.005871037200658380
0.9938223062301920	0.9909646734792880	0.9954024949251550	0.011563568108816000	0.024292615534347	0.006763165035525640
0.9928885086619450	0.9901755093924960	0.9943956613907760	0.017381024303631700	0.029195200054959500	0.01304536662089820
0.9932519889214420	0.9938187435008920	0.9964447130778590	0.015117241478187300	0.006529339487806770	0.0002534872422994970
0.9937209270522060	0.9920354851896940	0.9954191570804740	0.012195421289490500	0.017634024663770800	0.006659131453577400
0.9949304453709900	0.9912291960320880	0.9952187246862290	0.004652894465197140	0.022648396391425300	0.007910266705326970
0.9930618556026210	0.9914412724101090	0.9954566204710360	0.016301496026442400	0.021329879764533800	0.006425262137840220
0.9927210070484870	0.9910315592125290	0.9948657073278770	0.018423971218459600	0.023876883427619900	0.01011328102717400
0.993523614972287	0.9922599042472320	0.9957888788961490	0.013424965503579200	0.016237628345347800	0.004350604372350110
0.9947335976543740	0.9921295388683520	0.9941796853014610	0.005881051691282130	0.01704884102182530	0.01439213620654030
0.993930994490332	0.9907089723132420	0.9960329880777670	0.010886093729247200	0.025881560672067100	0.002825930112233780
0.9930733111431700	0.9914678047404940	0.9941759586690570	0.01623015172399530	0.021164903465685800	0.014415345684298700
0.9931662193532140	0.9928548085574810	0.995127682890823	0.015651480832840300	0.012534417923231400	0.008478482156026290
0.992603203160441	0.991854683943272	0.9954873158952280	0.01915734038919750	0.018758808460436000	0.006233606734458420
0.9932691710803820	0.9922099940695320	0.9948205411513850	0.015010197346693300	0.016548235594238600	0.01039507199973790
0.9929615692689060	0.9920518428096680	0.9952929027335800	0.016926047339463400	0.01753227703878970	0.0074472822792341100
0.9941892880511170	0.9931357588701190	0.9957208287490050	0.009275813748353660	0.010784762101223200	0.0047755640510636200
0.9920388973914220	0.9918933264500320	0.9953327958125600	0.022669232280551400	0.018518424874580000	0.007198259700860030
0.9939618288232650	0.9898470397676790	0.9935811879419290	0.010693884791228700	0.031234661378254800	0.018122658061196800
0.9937496721372880	0.9914979507205510	0.994609600118565	0.012016272365197400	0.020977446464854800	0.011711011983517700
0.9934402212687920	0.9913352758459400	0.9942046568586770	0.013944585161793200	0.021988924338977800	0.014236418719344300
0.9930357773363920	0.992117611433921	0.9955307316799230	0.016463907860012800	0.01712305279142240	0.005962557050638920
0.994192178807113	0.99141882163078	0.9939343043755800	0.009257777853447300	0.02146949189065000	0.015921906641659300
0.9924184966921440	0.991959337764706	0.995985654176899	0.020307065794549900	0.018107769169208400	0.0031215951368368200
0.9932484082576430	0.991854201265829	0.9961889953517000	0.015139539421410700	0.018761805720558900	0.0018513164514583100
0.9937314161165750	0.9918106180736890	0.9949532890336890	0.012130041754875500	0.01903291091145770	0.009566797896193400
0.9939596538447390	0.991554381186492	0.9948212228602910	0.010707450557268100	0.020626550782861000	0.01039081544152790
0.9955308513862350	0.9917453326245020	0.9961131940201330	0.00090537373030386	0.019438974615394200	0.002324880206234480
0.9932910712542330	0.9926539368712130	0.9951476266304630	0.01487376755623520	0.013785067530309700	0.008354025884725890
0.9934234439288680	0.992188440050968	0.9969042027051510	0.014049094113317600	0.01668234235465480	-0.0026186447338419600
0.9926917341581260	0.993129757745766	0.9934285206604320	0.018606206345483600	0.01082215573650740	0.019073905231501400
0.994261457779633	0.9913058330264860	0.9953814839909640	0.008825822648406460	0.022171969180153900	0.006894331197986740
0.9930032923712450	0.9919578937600410	0.9959293202140660	0.016666234596457000	0.0181167625549316	0.003473481867228780
0.9941159637042460	0.9925786512481220	0.9946852281987680	0.009732973785698290	0.014253741557594500	0.011239250197663300
0.9939147434375370	0.9927924289357150	0.9958848130618660	0.01098739364277110	0.012922819070691400	0.003751439835436970
0.993992751083209	0.9914342319630490	0.9961285437568670	0.010501135729293000	0.021373662479009100	0.0022289872344878100
0.9950142210362460	0.9918758477593630	0.9940589745491450	0.0041301218772968700	0.018627160219120800	0.0151447114879329
0.9923264967663750	0.9921303138769270	0.9950376759039100	0.020879636019928700	0.01704402512717140	0.009040195146236750
0.9945010046499830	0.9935101601567130	0.9965226717011240	0.0073319217276692100	0.008452367946681620	-0.00023371987607503200
0.9941668290054730	0.9913371413525180	0.9942922173820480	0.009415849450241090	0.021977332584637600	0.013690455865549700
0.9932229595474490	0.9923707604061780	0.9945474056992620	0.015298053144850500	0.01554773959996080	0.012098936941935600
0.9936893948871310	0.9905677328759660	0.9971536363838400	0.0123919227494515	0.02675905862729900	-0.00417835279906585
0.9932545136735410	0.9922207777090130	0.9952791779283940	0.015101498634861900	0.016481122228507500	0.00753295635858305
0.9937610084507090	0.9908716703520890	0.9936633381533230	0.011945612181531500	0.024870575147613200	0.017610739954897900
0.9947151319288230	0.9906833836446600	0.9950743837025090	0.005996265249239510	0.026040543957954700	0.008811130469386950
0.9951348595073320	0.9923983525761950	0.9951709673512040	0.0033772739476001500	0.01537599681657260	0.00820834612968093
0.9934068534224250	0.9923517510973960	0.9953004062147370	0.014152452713690700	0.015666039653793600	0.007400426659724940
0.9918888522186610	0.9917410295431260	0.997163774660563	0.023602693212769800	0.019465744235552100	-0.00424173898267587
0.9919708667914550	0.9913429619882670	0.9960271459536420	0.023092478308670900	0.02194115902168540	0.0028623990820332900
0.9931597401401980	0.9914183153146130	0.9949950571816610	0.015691842527356300	0.021472633734878500	0.009306148262427770
0.9930364149194920	0.9929516551296100	0.9966430895843400	0.01645994929538770	0.011931358196644000	-0.0009863644594918340
0.9926663080578740	0.990860322366379	0.9957506393851670	0.018764484039088900	0.02494109602074280	0.00458941377023889
0.9938443124389190	0.9917938372963630	0.9953233043683540	0.011426419425511700	0.019137285116506000	0.007257511193251790
0.9938228716057410	0.9918796656566840	0.9953736277674510	0.011560041072797100	0.018603393924246600	0.006943371788726650
0.9931525615177240	0.9920640360505450	0.9949644175665820	0.015736557809429600	0.01745640941311580	0.009497350905684880
0.9940735315536430	0.9912825690534590	0.9948651926895700	0.009997525997124130	0.022316589273600700	0.010116471173129100
0.9930829791103070	0.9927752574541170	0.995424382439548	0.016169932007527600	0.013029763722873700	0.006626517687560230
0.9930543004489620	0.9925676362223330	0.9949535938788640	0.016348552121099300	0.014322314182060400	0.009564887324025220
0.9929312702536320	0.9927103989961100	0.9961161460255440	0.017114748078582300	0.013433561277603400	0.0023064300934033700
0.9933984099544900	0.9925799172618840	0.9942630669894310	0.014205077140206500	0.014245873740244100	0.013872219249224000
0.9920874378601150	0.9910821753335100	0.9945940153680450	0.022367230307248800	0.02356230739120190	0.011808229067976500
0.9931003424524040	0.990118344727999	0.9958373352064100	0.016061797408740300	0.0295501982179542	0.004047994189066800
0.993704237984493	0.9917520527138620	0.994818333073204	0.012299425462599100	0.01939718716755530	0.010408845624878100
0.9932376192829880	0.9917015467373040	0.99572191489752	0.01520674202732830	0.019711314251785200	0.004768783000064840
0.9932049652475610	0.9924157212568280	0.9950850485267410	0.015410146466269300	0.015267887152961200	0.008744571092600280
0.9911938817223310	0.9917560489983810	0.9955416113647280	0.027924374480153500	0.01937234494894930	0.005894640851930570
0.993806673197342	0.9911516136326770	0.9952902093039080	0.01166100899962740	0.023130670313686800	0.007464064312029960
0.9934780327348080	0.9916091717278260	0.994522739884393	0.013708966950237000	0.02028582104375880	0.01225280656041100
0.9934577488319930	0.9921428856527380	0.9945260608072090	0.013835373993356900	0.016965800776341500	0.012232088587885200
0.9951671236661760	0.9927325517414840	0.9948156138673320	0.0031759008040113800	0.013295646809293500	0.01042580512682150
0.9946638521684740	0.9928527701411300	0.9948887408169780	0.00631616795979006	0.012547108615678400	0.009969541829105900
0.9925006434829010	0.9916740304469860	0.994822662179278	0.01979576716790750	0.019882445621976200	0.010381835928793500
0.9936344149844380	0.9916053644848400	0.9956873892200060	0.012734536651713700	0.02030949462041520	0.004984399036672110
0.9931292012202710	0.9925333700118380	0.9951855103719130	0.015882064029687200	0.014535601933330200	0.008117585152168960
0.9935726417397520	0.9918190537092770	0.9948634363282990	0.013119483550386200	0.01898044783745930	0.010127438147604300
0.994738174131042	0.9922721705827920	0.9951895364796280	0.005852508627779070	0.016161305868230800	0.008092447231354070
0.9927759187155580	0.992068246404165	0.9953089550821350	0.01808206665140920	0.017430197631822100	0.007347070850844540
0.9941038982369840	0.9922780830673520	0.9965473483953630	0.009808196539215450	0.016124507045005100	-0.00038795249119361700
0.993340812629041	0.9923865352729590	0.995091437325927	0.014563906602280100	0.015449556081304000	0.008704711385647080
0.9931837617145320	0.992000643433314	0.9944644686143640	0.015542201959519000	0.017850806635727600	0.01261624354121350
0.9940767022442820	0.99148480095485	0.9955687720552950	0.009977753417144040	0.021059210472466500	0.005725044429983860
0.992525803521716	0.9924952258261640	0.9951328386625820	0.019639145217138100	0.014773050633229400	0.008446307912251880
0.9935101409784210	0.9903782974558070	0.9936074067595420	0.013508948803750800	0.027935790005214300	0.017959281900144500
0.9940893652696400	0.9919225531849480	0.99600079903848	0.009898818442160890	0.018336625777773700	0.003026983805379920
0.9944413120326200	0.9911926621050470	0.9944767540116010	0.00770423166344308	0.022875523275040300	0.012539601685990700
0.9931079777422830	0.9920754941135850	0.9944646336810580	0.016014227039328000	0.017385089980020300	0.012615218555225200
0.9948894088932740	0.9910686124201310	0.9958438792765690	0.004908934991064060	0.02364659882391130	0.0040070987793645500
0.9923463498802500	0.9912264810781640	0.9946317598496610	0.02075609944066410	0.022665279399594100	0.011572784934840900
0.9941917147140980	0.9912714585580290	0.9933947429649340	0.009260674220842980	0.02238568813438820	0.019284356794899100
0.9947402641538350	0.992730466069266	0.9942010882494900	0.005839470465679170	0.013308628118620000	0.014258676368291500
0.9930227671767420	0.9916834864850140	0.9949810172159210	0.016544940267387400	0.019823640832793600	0.00939376888916688
0.9932425198199510	0.9906756989312010	0.9938251203802590	0.015176225647961400	0.02608827945888830	0.016602460831133700
0.9930551460699320	0.9926398977792380	0.9953617632727480	0.01634328797120380	0.013872472427559600	0.007017438209320650
0.9943496636312950	0.990942398716273	0.9950566340650080	0.008275789202541290	0.024431023900760900	0.008921895662140290
0.9920030117605710	0.9912095234906650	0.9957508079522470	0.022892494042744000	0.02277069542106010	0.004588350360577740
0.9927277878234360	0.9926290530335900	0.9957483564929810	0.018381742113284300	0.013940006942038300	0.004603655108955950
0.9938348829043700	0.9915714139876920	0.9959674929733100	0.011485176546954000	0.020520623078760100	0.0032350285149447700
0.9926407573485760	0.9923437959096640	0.9935155613185770	0.01892355317759500	0.015715540361042300	0.018531582428725800
0.9930165088377110	0.9919121094806470	0.9953628590850310	0.01658390515992280	0.018401577240853400	0.007010586775625950
0.9936025072951500	0.991417657010902	0.9941516564064720	0.012933386045121700	0.021476706892701200	0.014566893575532400
0.9939923773531670	0.9926290605651180	0.9939144033648810	0.010503452930750600	0.013939950943464700	0.016045951192587600
0.9928375807181380	0.9934447963196550	0.9963532245953030	0.01769813843458520	0.008859615633286160	0.0008251746733950840
0.9933849839805570	0.992383519658496	0.9952399107118960	0.014288723574060200	0.015468323261669800	0.007778059834686080
0.9928867281051200	0.9920166441938700	0.9956094019418970	0.0173921252648251	0.017751244570691200	0.0054713650016989600
0.9925917805252660	0.9915803436692790	0.9953597783710030	0.019228446083534700	0.02046509738910680	0.007029818795648570
0.9933783926804360	0.9921009852158780	0.997562897583979	0.014329772119467900	0.01722650147103740	-0.0067382633798785900
0.9928129590237230	0.9913402618993870	0.9963825031850640	0.017851448676978100	0.0219579337083922	0.0006422474493954850
0.9935585808387220	0.9920272531370980	0.9946276614277320	0.013207098205784400	0.017685247960500700	0.01159835011310880
0.9932389545917930	0.9915613175070820	0.9954486019939760	0.01519842862184680	0.020583427120841600	0.006475314925694870
0.992751912729734	0.9923156294340220	0.9955539584664410	0.018231532202108400	0.015890831406927500	0.005817556470642960
0.9933438828332770	0.9913979445684630	0.9950601132811140	0.014544786656571700	0.021599301493030300	0.008900193775043620
0.9947585140736590	0.992029740958175	0.9957382149329360	0.00572561464040839	0.01766976845423540	0.0046669901579356900
0.9938621704340140	0.9907096187285280	0.995603510279105	0.011315087568554300	0.02587753693273420	0.005508156645470020
0.9928437912620890	0.991117895631018	0.9952313534918280	0.01765945579332660	0.023340274122343000	0.007831455356388060
0.9933751750782610	0.9933254495984510	0.994839825762128	0.014349837738196800	0.009603168236528860	0.010274738310566400
0.9926989591684970	0.9908174481213290	0.995593147879777	0.018561225932677000	0.025207533880321700	0.005572853471947400
0.9922149821902380	0.9912145807093120	0.9951219600723710	0.0215736170017274	0.022739265629411800	0.008514209801796970
0.9940040037429660	0.9918890258432840	0.9957436380911420	0.010430982722066200	0.018545180225134900	0.0046331243619227000
0.9921422647642750	0.9907282001952040	0.994108579328121	0.02202611017565360	0.02576209754419380	0.014835471568080400
0.9921539559085040	0.9929644472796840	0.9950204047490320	0.02195335298409740	0.011851694942316200	0.00914798852258322
0.9942218607829570	0.9920732264639440	0.9946735549359300	0.009072714568704080	0.01739922346393070	0.011312060005758400
0.9923016259108190	0.9912915047873730	0.9957936863592420	0.021034424254288200	0.022261045719616200	0.004320591436080710
0.9937886462664280	0.9914594804764940	0.9942436657308100	0.011773357767683100	0.021216669057006100	0.013993192123024700
0.9939574573889200	0.9920841373859420	0.996030554591909	0.010721141285725200	0.0173313152892408	0.002841124525967830
0.9935305469044770	0.9908979533720000	0.9962981815486900	0.013381774157260800	0.024707247470781200	0.0011691225822591200
0.9939094109026830	0.9915809924825270	0.995263230834962	0.011020641205917800	0.020461079662792900	0.00763248518215061
0.993291466172803	0.99268407891061	0.9951748530802550	0.014871319471897000	0.01359744186970460	0.008184104506755580
0.9940891117658480	0.9922103602311740	0.9941332179374000	0.009900389572830080	0.01654594981679480	0.01468184345444170
0.9946827171897760	0.9921486527001290	0.9948161180097130	0.006198458497953710	0.01692990585319610	0.01042265562448950
0.991787613801999	0.9901557368022920	0.9939163033212140	0.024232444744704800	0.02931801106321040	0.01603411040334610
0.9921506245830990	0.9911817288989510	0.9936189802838350	0.02197406728990870	0.02294347229588130	0.017887175098468800
0.9935697988890110	0.9929211742851920	0.9960501203721330	0.013137212390280100	0.012121157611928200	0.0027189137780062400
0.993175585165158	0.9924495155507600	0.9950487668702030	0.015593138543125100	0.015057553267094400	0.008970972609459810
0.9940011908287450	0.9924584354912320	0.9964621804979300	0.010448532861064300	0.01500203196913350	0.00014430372910501100
0.9938136553450970	0.9915327783268670	0.9955248606225500	0.011617475558311800	0.020760869132677800	0.0059992156138848800
0.9940996766827680	0.9922655766014240	0.9956134557453510	0.009834535527526180	0.016202346447845200	0.005446052632956440
0.9919276544235140	0.9905336676381480	0.9943979747979230	0.023361308502984400	0.026970678451803200	0.013030918137666500
0.9948607315796170	0.9919239461616700	0.994521792016726	0.005087848484365290	0.018327943326808700	0.012258701164324200
0.9939959545931100	0.9925348663358290	0.996300003118079	0.010481148568686900	0.014526299846258700	0.0011577435511060500
0.9936797483521480	0.9921277971486190	0.9951193784187760	0.012452036602440400	0.017059692809454300	0.008530331067636220
0.9944397484197560	0.9909332286691380	0.9954193541477650	0.007713978665822720	0.024488029421005700	0.006657924370714050
0.9928370372270820	0.9920468594370830	0.9952841966461180	0.017701512877878500	0.017563264252856700	0.007501631948802950
0.9923361830032220	0.9906237278064990	0.994552829481022	0.020819372923509700	0.026411191072133400	0.012065122085173300
0.9934931027677590	0.9911013801962110	0.994042698770923	0.013615078938043200	0.023442931019673400	0.015246171461644400
0.9927773574553800	0.9924861677638650	0.9948542380635540	0.01807310485680450	0.014829416333290100	0.010184819737976300
0.9934585445882310	0.992014111731998	0.9948018787538710	0.013830409165032800	0.01776702730052720	0.010511503970023500
0.9940067867874230	0.9906376128908920	0.9961433771128000	0.010413620951304700	0.02632491888988920	0.0021363048218081800
0.9937905106987730	0.9909636465716270	0.9965869161550800	0.011761751314433100	0.02429898834608740	-0.0006352534066945740
0.9928149538957610	0.9904449086424840	0.9947262197532340	0.017839014988825100	0.02752202652433340	0.01098352602020990
0.9930409422056720	0.9918014402328150	0.9955005080872720	0.016431750141461200	0.01909000281969410	0.006151256355474500
0.9949421785847840	0.9910715534766960	0.9960946403785200	0.004579683035681560	0.023628326859948100	0.002440776510586670
0.992755881473986	0.9900200232084300	0.9952857429994960	0.018206834590108000	0.030160709558319900	0.00749196313334323
0.9934746876027470	0.9911422864342110	0.9948634934026720	0.013729823949853800	0.023188654390732700	0.01012708894210840
0.993997128396564	0.9932694067534090	0.9954926837245290	0.010473826998470000	0.009952285885600530	0.0062000945882320000
0.9945824827248780	0.9923933315891390	0.9955907096473550	0.0068237033072301800	0.015407254410308100	0.005588075074682740
0.9947414849901410	0.9915256164449300	0.9945381318845280	0.005831847658277980	0.020805406373379500	0.012156781586414100
0.9937560168220540	0.9906874065907610	0.99535684495203	0.011976726314769500	0.026015553324583300	0.007048143336598460
0.9918653611762030	0.9924288322717120	0.9950281272522250	0.02374882875077400	0.015186305830353400	0.009099792310761000
0.9935894743301900	0.9920115031289310	0.9944903925942890	0.013014587692260400	0.017783249540522300	0.012454550356434
0.9938219956244820	0.9910444201176900	0.9952790924239830	0.01156551309444370	0.023796958628504100	0.007533484754317870
0.9947722906506130	0.9914896960119960	0.9954567574843420	0.0056396657456651200	0.021028803466248000	0.0064243996444575100
0.9938641030104640	0.9926770613229370	0.9957538880467590	0.011303048144534300	0.013641116042801100	0.00456912974120399
0.9930509403763800	0.9920197877208250	0.9935534310971520	0.016369479890302300	0.017731700911477100	0.018295605203298500
0.9930513079345560	0.9917723125016110	0.9958327324915540	0.01636719320613920	0.019271187382830200	0.004076748098079680
0.9940342030940520	0.9925853750089380	0.9945616375694860	0.01024271336283730	0.014211889534740100	0.0120101564771772
0.9928161126662010	0.9909054622246500	0.9942056555588240	0.01783179183463530	0.024660579359575000	0.014230211272140200
0.9936188202460970	0.9922092849284440	0.9942131767500370	0.012831736032635600	0.016552617687041000	0.014183311693966300
0.9934071576116370	0.9914209877327820	0.9959167951476850	0.014150580453201200	0.021456022723832600	0.003551698374807610
0.9939650109540500	0.9903382582663350	0.9949622927483460	0.01067404481630970	0.028184494908524000	0.009510610451432510
0.9947453124097730	0.9917883081708010	0.9954171997065340	0.0058079892377091400	0.01917167790586460	0.006671362436417860
0.9933080564375950	0.9924143102213540	0.9943375299537800	0.014767967023710000	0.01527669668046360	0.013407892380681500
0.9952624040565830	0.9934493058804660	0.9936763187811170	0.0025812221676526700	0.008831536961482030	0.01752983823512090
0.9938830553097860	0.9918294000335950	0.9950058167297490	0.011184910631020500	0.01891609139392130	0.009239018183483230
0.9948242249603840	0.992878116613379	0.9941317432644800	0.0053156433110916600	0.012389284385127900	0.01469103096451860
0.9935369328878300	0.9919301424552460	0.9953799085393550	0.0133419953619661	0.01828940755293220	0.00690413935483343
0.9944861807341720	0.9914901901945840	0.9946952728462620	0.0074243621576237900	0.021025714699586600	0.011176590417764400
0.9938264398577440	0.9927313798579420	0.9936871519120830	0.011537803702800000	0.013302945381285700	0.01746233913282880
0.9942549966761630	0.9908660068186040	0.994343553779126	0.008866112264332730	0.024905781003243900	0.013370316469085500
0.9937188799339110	0.9917436953574930	0.9940363915019020	0.012208183639773200	0.019449179072404000	0.01528550850377960
0.9933774646311630	0.9911260911535040	0.9935371967703190	0.014335564031106600	0.02328934643569430	0.01839677616972270
0.9925330018656740	0.9910524910402390	0.9940805182755150	0.019594336965376100	0.02374681729522060	0.01501040625741240
0.993916355820404	0.9927933627558870	0.9961868355847950	0.010977363991328200	0.012917021764535800	0.0018648023525826900
0.9934257148807980	0.9895951039740110	0.9945795840361920	0.014034950239209200	0.032798428566631100	0.011898241317787200
0.99233945094378	0.9915239355163290	0.9961299375103080	0.02079902410236790	0.02081586930174220	0.002220273901548110
0.9921986512546910	0.9916667206660160	0.9959760851781670	0.021675244601311600	0.019927907793670100	0.0031813559221213500
0.9923960937287980	0.9929564165918430	0.9943517267456040	0.020446516726597800	0.011901706187289100	0.013319340552249800
0.9923483514850550	0.992293928080862	0.9945953983081140	0.020743638978866800	0.016025890551023300	0.01179960430252650
0.9931883414790330	0.9909355902609930	0.9952582508772610	0.0155136829434059	0.02447335039789400	0.007663554428405350
0.9926763703500010	0.9918267655053200	0.994518207830223	0.01870184906975070	0.018932470284561900	0.012281065935854300
0.9935062326004690	0.9916310818331270	0.993979072200124	0.013533275300151300	0.02014953795857040	0.015642839682383000
0.9925378568075950	0.9915715950747640	0.9946986265753040	0.01956412372203020	0.020519508584911000	0.011155665699076100
0.994046663059601	0.9928834070276220	0.9942884750083210	0.010165033091579800	0.01235633767314420	0.013713783008565600
0.9938926537694560	0.9910574056560480	0.9953141480081720	0.011125089886766200	0.023716248288177100	0.007314660479837560
0.9925167753783200	0.9925576604718030	0.9950804661713540	0.019695324431379900	0.014384429316623100	0.008773177572052950
0.9920356046215750	0.9923245542546410	0.9953571000757810	0.02268973414568180	0.015835286510147100	0.007046537320219120
0.9938652191221110	0.9909932639005120	0.9962492026369570	0.011296096880548400	0.024114907405805200	0.001475155413311290
0.9942253641009920	0.9914160263079500	0.9948851543265850	0.009050863589659390	0.021486864452307100	0.009991916345532960
0.9943712938719020	0.9917991577785690	0.9951225085104210	0.008140876888250170	0.019104197375501000	0.008510800934452610
0.993619576766548	0.9918147102334180	0.9941762307046990	0.012827028227413900	0.01900745828953590	0.014413661378617100
0.994167471369769	0.9907172512000360	0.9955305779269090	0.009411839310818960	0.025830104218719800	0.005963509385099830
0.9907562733861440	0.9908625597802130	0.9940739332298480	0.03064409842360810	0.02492719131787300	0.015051470218420200
0.9935762569944400	0.9927338271232800	0.9956208785553930	0.013096963730781300	0.013287699168510200	0.005399695145465660
0.9928205275623720	0.9919545966138150	0.9947345474019760	0.01780431426318050	0.018137269672421900	0.010931565284183700
0.9932621971002580	0.9915382845403520	0.9946146908968130	0.015053629369043800	0.020726645634109500	0.01167926015330050
0.9946888228933840	0.9920186209285640	0.9958462677430790	0.00616039371376291	0.017738941950612300	0.003992195587033150
0.9923766829287130	0.9919670336553670	0.996855557107752	0.020567302733908900	0.01805990170636820	-0.002314533033928870
0.993875030798897	0.9916557492449740	0.9951863265498270	0.011234951520603600	0.0199961400985723	0.008112490698449670
0.9942715666356210	0.9924247006006660	0.9957898528413030	0.008762782776201740	0.015212016598934000	0.004344522905935880
0.9917715938753720	0.992458127011352	0.9945007226542190	0.02433207878739350	0.015003978136312400	0.012390115305281200
0.9936150331341640	0.9906430186293390	0.9964252687868050	0.01285532783054430	0.026291344705785000	0.00037497993523340400
0.9935198627323840	0.9914939696775400	0.9952511578936490	0.013448357369551300	0.021002213778257400	0.007707832447459500
0.9926513576363920	0.989367327448755	0.9929667234946030	0.018857573934589400	0.034211923427568900	0.021950384758947900
0.9938804824947350	0.9909860602415850	0.995708449439853	0.011200954110424600	0.024159688360901300	0.004852871678224480
0.9937532250913380	0.9916519920250340	0.9950355378424360	0.011994121555075800	0.020019520681414100	0.009053564968959770
0.9919662495451400	0.9924068001342860	0.9959542369637210	0.02312120095805300	0.015323442113221500	0.003317823756065650
0.9928498526929170	0.9914977687413210	0.9955578981841290	0.017621712801218500	0.02097858984843070	0.005792954409078240
0.9924410975688320	0.9915770187582700	0.9973045283448700	0.02016639329124360	0.020485776131187400	-0.00512205795299501
0.9940975328613370	0.9925920171560500	0.9952962414727900	0.009847899079742720	0.014170534438391400	0.007426418150314430
0.9925886280631760	0.9923937779603790	0.9940810194057120	0.019248056190421700	0.015404462323133100	0.015007279037328500
0.99240578466239	0.9916869996738060	0.9956544443207670	0.020386176623756900	0.019801793288321700	0.0051901141422357700
0.9915451312749470	0.992075740882549	0.994470843937896	0.025740513709424200	0.01738357787767710	0.012576484263623100
0.9934440070874430	0.9926576059835160	0.9953924429788690	0.013920991074418300	0.01376223635652660	0.0068259060480631600
0.9945593995697030	0.9933386113693070	0.9943519584553620	0.006967693932088880	0.009521167873691960	0.013317905233412100
0.9940255438963100	0.9910011030503330	0.9948295012863890	0.010296697388860700	0.024066191227149000	0.01033914775879480
0.9923110385016120	0.9925252033991030	0.9956750218150900	0.020975851631510500	0.014586462728078600	0.0050616205584038000
0.9935450780515250	0.9926699698595820	0.9954472402556710	0.013291237103105600	0.013685268909369300	0.006483805832362360
0.9931848619763970	0.991888336432476	0.9948913305599150	0.015535373142645000	0.018549475387498100	0.009953382516445280
0.9930489115485580	0.991647040965332	0.9950269184577910	0.016382105288512700	0.02005031622897110	0.009107335183605370
0.9937646801031540	0.9924401950614330	0.9952396374903220	0.01192272431167810	0.01511558058596880	0.007779740155541080
0.9940839843534220	0.9924721602709640	0.9957279001830710	0.009932365949468010	0.014916613480376900	0.004731412742931720
0.9950646303232870	0.9918010730650590	0.993840989633131	0.003815555268611240	0.019092287811792300	0.016503565209327300
0.9932703445274830	0.9918157699340860	0.9957713323871840	0.015002881307852300	0.019000874283578800	0.004460180908190800
0.993706989445992	0.9920987195747780	0.994787742564277	0.012282285928760600	0.017240600887700100	0.01059970485263320
0.9933130211745530	0.9924985956635410	0.9938848069156890	0.014737030619693300	0.014752070506731300	0.016230436913930500
0.9933798752293190	0.991216283289036	0.9956088270056770	0.014320546345427500	0.022728678913896700	0.00547495128446222
0.9942036397418330	0.9933610251238540	0.9950880591639040	0.00918632420452022	0.009381544140946120	0.008725780941022880
0.9930423208198940	0.9914579133079000	0.9953239198538270	0.01642316504946640	0.021226420276692100	0.0072536490729690300
0.994460625147926	0.9913656322900680	0.9958310750744680	0.00758376751487593	0.021800192803155700	0.00408708091545816
0.9940875602994900	0.9913687863112880	0.9946524597005140	0.009910064372536250	0.021780584586345500	0.011443650993516200
0.9925108248340250	0.9905976052100860	0.9938594452234810	0.019732395988163300	0.026573466759422700	0.016388517672559000
0.9930255295395590	0.9910683836034760	0.9941672830283060	0.01652773920772710	0.023648040265411900	0.014469446708480900
0.9955839001725940	0.992139585847301	0.996000104976615	0.0005741555725933270	0.016986322070954600	0.0030313080339173700
0.9934592427683270	0.9926116237682120	0.9945232631346410	0.013826049642103300	0.014048486063234700	0.01224953225187870
0.9929538985189720	0.9915856607815170	0.9944311578170900	0.016973814026704700	0.02043203773604020	0.012823986559625500
0.9929309957958630	0.9922107995208390	0.9940359057098440	0.017116443608749700	0.016543210996129400	0.01528852449095020
0.9943702046632500	0.9915777135821700	0.9952162217930430	0.008147659650481230	0.020481454021152800	0.007925888884398530
0.9936398696189390	0.9920654537374150	0.9939663280030810	0.012700556175299100	0.017447572746930700	0.015722291769336200
0.9943949594467260	0.9913688023442740	0.9939713025167760	0.007993300557211020	0.02178048982405890	0.0156912614715058
0.9956016995195760	0.9933059582688920	0.9942941875121400	0.0004630273897060270	0.009724599288773250	0.013678178995215800
0.9946546505435820	0.9904455729267190	0.994554753365608	0.006373539542302630	0.027517910594808200	0.012053116148776200
0.9927890519757420	0.9920643248339480	0.99447243728751	0.018000287649265400	0.017454594131185900	0.012566527153554400
0.9938117591766450	0.9917773683865340	0.9949767727813590	0.011629305952180200	0.019239722814045600	0.009420256358441510
0.9930977539654820	0.9920879261131910	0.9957847905058270	0.016077918850528900	0.01730776556776720	0.004376123170725580
0.993176797298946	0.9924998949312180	0.9951649867326640	0.015585595470897600	0.014743983332110100	0.008245683984031180
0.9941828945735790	0.9913817168131100	0.9955829746935040	0.009315672666507690	0.021700182880761000	0.005636365055465740
0.9939484542768490	0.9927380690105600	0.9927287832022460	0.010777255929364200	0.013261293304697900	0.023431973954820600
0.9935711065350550	0.9916388265832670	0.9959243073500240	0.013129059853938600	0.02010140365621270	0.0035047706006796000
0.9946587753666510	0.9927401126934030	0.9952059546043200	0.0063478165768867500	0.013248568408287100	0.007989987909015680
0.9955320243890330	0.991792040010689	0.9971173087806890	0.0008980443164722540	0.019148475900328500	-0.00395116416050359
0.9936940051572480	0.9919177507626300	0.9956527545034380	0.012363202190224900	0.01836649982653450	0.005200645305551230
0.9917908969555950	0.9925204353578130	0.995211889190265	0.024212010684928100	0.01461611468487200	0.007952943679540190
0.9943009966202860	0.9914266651609820	0.9951511612724740	0.008579265701604220	0.021420701710772200	0.008331968528730690
0.994832733586072	0.9919565802814400	0.9953609994600070	0.005262562578695430	0.01812494266861470	0.00702219596628417
0.9938899557456210	0.9917818200240310	0.9955802160615920	0.011141895346661600	0.019212025021739700	0.00565360443296291
0.9931588713411540	0.9922697711346300	0.9958753538721190	0.015697250875257100	0.016176205283403400	0.0038105330110826300
0.9922101910851600	0.9925962596867880	0.995859413267623	0.021603431419143400	0.014144119328456300	0.003910080565737610
0.9945931553302540	0.9924603882905350	0.99460805686986	0.006757156338421000	0.014989907687743900	0.011720633598143600
0.9934444128251790	0.992806358699996	0.9939896237694090	0.01391844675250220	0.012836100754454500	0.015577068880406000
0.9923127601653930	0.9930220475213560	0.9950207021421400	0.02096512642448150	0.011492996655497700	0.009146131585056690
0.9951208424137960	0.9922425146956300	0.9942589344518810	0.0034647539529651300	0.01634584489227530	0.013897980875676000
0.9935165420094340	0.9920182470511870	0.9955658287597990	0.013469045394900600	0.017741289770341400	0.005743420890060000
0.9921973433936940	0.9928636842077900	0.9954267664918700	0.021683346617957100	0.012479160729621900	0.0066116385771259700
0.9926687326386040	0.989902895578871	0.9949893569312630	0.018749403512939400	0.030887903432761700	0.009341726265772250
0.9939467087427290	0.9915647404833760	0.9950090098602050	0.010788125893874800	0.020562103977683000	0.009219088214249410
0.9918035006505110	0.9916347167071500	0.9962242906049570	0.02413362463990970	0.020126948828851300	0.0016308000479250200
0.9937309192096720	0.9930619185067780	0.9952469715241220	0.01213315210978000	0.011244684476739000	0.007733987467807830
0.9933518562204210	0.9903014348863410	0.9937090635108290	0.014495092303662400	0.028413178986668300	0.01732577954006100
0.9925638255056600	0.9926102808691750	0.9959033653374430	0.019402468412472800	0.014056836842667500	0.003635582126884940
0.9944473539173890	0.9919420542007120	0.9955913505710970	0.007666524939788490	0.018215287056948900	0.005584068040446120
0.9936080661112430	0.9929012254020640	0.9942927475527530	0.012898744906352900	0.012245394889423200	0.013687128338719400
0.9924472692179860	0.9917106960165010	0.9952796077844090	0.020127991323373100	0.019654410152060800	0.007530246704082130
0.9937288010998220	0.9908435677550180	0.994970231269338	0.012146341688713000	0.025045223340336700	0.009461060083402750
0.9933495592297880	0.9904097354426670	0.9948938179339670	0.014509416749291300	0.027740511993684800	0.009937867009852880
0.9936632427149230	0.9921207283194830	0.9960267931433430	0.012554897959821200	0.01710367158256040	0.0028646278315198700
0.9946925774160700	0.9922676814700170	0.9953056087651810	0.006136947694172680	0.01618922429381880	0.007367962208093600
0.9918555604015790	0.9927443299974730	0.9941185057938870	0.02380978788351160	0.013222311201681300	0.014773571614657500
0.9927435607467840	0.990379398446131	0.9952893805492860	0.01828353004253110	0.027928938395649900	0.007469267794242390
0.9933908257493310	0.9916525928385730	0.9954644018402640	0.014252323854714800	0.02001577243717030	0.0063766858839085000
0.994961202763585	0.9912944276460400	0.9968299130450660	0.0044609739052588900	0.022242876590759300	-0.002154211470424480
0.9946738837377700	0.9920532261354230	0.994761476455361	0.006253564847749190	0.017523656163163500	0.010763561721935000
0.993049966703182	0.9922804579140240	0.994366842173204	0.01637554294940170	0.016109727918666800	0.013225083137698800
0.9929115493874680	0.9909827568262420	0.9947639083220620	0.017237536043190400	0.02418020352745530	0.010748396164127600
0.9934614095088220	0.990638529394351	0.9955457464007300	0.013812570445420700	0.02631920646051330	0.005868820877011380
0.9931733044349130	0.9908128059997950	0.9951291493689590	0.015607335916295900	0.025236385532405200	0.008469350339059250
0.9942350299797410	0.99177848956664	0.995629814424712	0.008990594053317640	0.019232742177676600	0.005343898131575720
0.9926295464849160	0.9926771323482260	0.9955349193489100	0.01899336472351080	0.013640677330691800	0.005936408729912010
0.9938248233500960	0.9916831841728800	0.9955501618728960	0.011547886593745500	0.01982550905095850	0.005841238591980800
0.993875329262817	0.9900658890309370	0.9938205839062440	0.011233071389752400	0.0298759108013862	0.01663073924443180
0.9930335672726130	0.9930028867045120	0.9952706109810060	0.016477665680917000	0.011612308569151000	0.007586418936371210
0.9940097258715990	0.9908782245811270	0.9952748243511020	0.010395304933163300	0.0248298588219931	0.007560118175676620
0.9930567847668470	0.9912463657714980	0.996091099170169	0.01633308610373920	0.022541667427148400	0.0024629025461842500
0.9942971763100850	0.9913873026111630	0.9950874096064790	0.008603077603411690	0.02166544805943840	0.008729843156701810
0.993504553601331	0.9918215927611200	0.9958665731134100	0.013543740113318000	0.01896465195639470	0.003865365532152620
0.9924378540291730	0.9915144499477200	0.9940810696035960	0.020186587213421900	0.02087485047885120	0.015006972652903400
0.992764794110174	0.9912695731965660	0.995079824361649	0.018151343631156000	0.022397407800114500	0.008777162656950140
0.9935425159853660	0.9911458985577280	0.9957154432616910	0.013307203640111400	0.023166208010206700	0.004809211589729870
0.9947258935291130	0.9918948243968860	0.9939075949426670	0.00592911893761261	0.018509116774280500	0.01608838438952430
0.9941027425991350	0.9918242203958280	0.9957715814649900	0.009815393349856940	0.018948304099890400	0.004458628069833740
0.9929896207584360	0.9921107072910830	0.9952017781954050	0.016751364063245500	0.017166005139968000	0.00801604626164208
0.9930819989451260	0.9910453808060100	0.9962413086929370	0.016176029682697200	0.02379100146526950	0.001524460604079130
0.9951178919726580	0.9907877472519250	0.9953296391713140	0.0034831759502160600	0.02539207656048290	0.007217951283725910
0.9931874579078000	0.9915955151720590	0.994487362145292	0.015519201587580000	0.02037074531195670	0.012473440695830600
0.9930050959352930	0.990056228486701	0.9959383695049130	0.016654991645931400	0.029935917124363200	0.0034169431347753300
0.9929324557319040	0.9918500150940330	0.9947929069564140	0.017107344639013700	0.018787849404215400	0.010567498883479600
0.9936826969943380	0.9918288195398340	0.9940026851026860	0.012433660610403400	0.018919694379513800	0.015495632263915100
0.9948323788059980	0.9914640123755500	0.9955166360603130	0.005264789110085580	0.021188478862214500	0.006050564610409950
0.9935528603537440	0.9913187265695160	0.9949981683920000	0.0132427490727266	0.022091810291891900	0.009286737161802140
0.9943093471519990	0.9911591613844560	0.9959273306888410	0.008527196170487440	0.0230837786074802	0.003485889345396440
0.9942224694168300	0.9916586376991290	0.9950394708490460	0.009068933175189460	0.019978186259264700	0.009028996440627250
0.9931964950313890	0.9929050289406100	0.994404749003858	0.015462894672555500	0.012221716544412100	0.012988687941798600
0.9938952988424850	0.9926109367351240	0.995415828547718	0.011108604183629700	0.014052774923861400	0.0066799278183986400
0.9946483864121180	0.9917338991682390	0.9952656729595770	0.00641263915115629	0.019510087253104300	0.0076172575794229500
0.9940995650090620	0.9918528554672510	0.9962107681957030	0.009835233332468210	0.018770174584253600	0.0017152836438413000
0.9930482006840000	0.9921039865925370	0.9951879633259090	0.01638654963243750	0.017207821993334100	0.008102260210215040
0.9939332368585790	0.9916415278455950	0.9942816371159120	0.0108721160401573	0.02008458523610600	0.013756416399547900
0.9933503869368820	0.9912373714846100	0.9943761138400000	0.014504266099191100	0.0225975793986704	0.013167265092493600
0.9924389557058740	0.9908846681194120	0.9958200895071820	0.020179719295635600	0.024789804128885200	0.0041556939112391
0.9937856805233870	0.9910670179623960	0.9959900669773220	0.01179182323942910	0.02365651417357770	0.0030940246267763600
0.9925342921196220	0.9916233493219220	0.99418086502663	0.019586299636504200	0.02019764565316640	0.014384778243224200
0.9942250039910980	0.9906749223462620	0.9949882761652370	0.009053115042582740	0.026093112587472000	0.009348458100292290
0.9921391933657610	0.9909354558016980	0.9942767127437500	0.02204521221839810	0.02447419302713490	0.013787121142161500
0.9933532164356850	0.9916913122066650	0.9963368984704750	0.014486630905973700	0.019774983686993600	0.0009272008489662790
0.9934205835735070	0.9915253803492300	0.9958411544042480	0.014066910970547600	0.020806881353892200	0.0040241121323168900
0.9936537663699370	0.9906585160551250	0.9952151168738540	0.012613955483301600	0.026195039568548200	0.007932819424022230
0.9923609419645830	0.992557714794248	0.9958144023738840	0.02066527694644620	0.014384085570090600	0.004191195774699450
0.9937028794142650	0.991798486219686	0.9955683655620260	0.012307879674507200	0.019108380979648700	0.0057275783283283800
0.9938005598462660	0.9905684858689040	0.995707363745267	0.011699090262796300	0.02675438247800520	0.0048596494215122200
0.9944976732477280	0.9918858914917710	0.995051913804518	0.007352710043926520	0.018564683530209100	0.0089513424252183
0.9942273322967460	0.9905699542298220	0.9947638855428580	0.009038597673807970	0.02674525390044830	0.010748542473705700
0.994445413957635	0.9920424407987140	0.9957963095497340	0.007678622281473810	0.01759077465375560	0.004304194823721550
0.9931925474009970	0.9938331707392380	0.9944257028573690	0.01548749132116580	0.006439407080378860	0.012858001584544000
0.9927202815838750	0.9913688355179280	0.9958418259356460	0.018428475578813200	0.021780263839957400	0.004019930470887770
0.9941311099949570	0.9912182643777420	0.9964562158681840	0.009638544276574380	0.02271637275155810	0.00018158984063715600
0.9935809712794810	0.9920401096833420	0.9955688824590890	0.013067584095007900	0.0176052583174691	0.00572436019256977
0.9934808611582160	0.991121783340891	0.993897185970714	0.013691363105932600	0.02331609116052470	0.016153294567129700
0.9920923526156720	0.9910959492092310	0.9947040600824140	0.022336664511926600	0.023476688570079700	0.011121747409944400
0.9934078725514740	0.993304273432538	0.9934999746015860	0.01414611510256240	0.009735092851161130	0.018628715193242400
0.993811052546871	0.9914177772288530	0.9954253365392080	0.01163372225274410	0.021475961187191400	0.006620576376147990
0.9937751509881610	0.9922180741170070	0.9948434491630890	0.01185746040648720	0.016497924296883800	0.010252167865381200
0.9943619924681610	0.9912871138763090	0.9953271675957000	0.008198908788108240	0.02228835035247040	0.007233378820209390
0.9939292921670850	0.9913894512921610	0.9957008084555940	0.010896704595775900	0.02165209235548270	0.0049005929496209700
0.9934909155976660	0.99166747805261	0.9958626451300750	0.01362874470270350	0.019923202744089900	0.003889908247924290
0.9928888314066030	0.9900604785638820	0.9944014698548380	0.017379019810389400	0.029909534535130100	0.013009144235968800
0.992295779324177	0.9913969507748610	0.9959529718976910	0.021070818714013700	0.02160546434365640	0.0033257354201523200
0.9923477603287160	0.9922514048384520	0.995608603615889	0.020747323417159700	0.016290515581021700	0.005476356195125070
0.9931580624790250	0.9911326241136920	0.9958122461727220	0.015702276215653700	0.02324872267331590	0.004204662424734270
0.9945253775761980	0.9926023010451600	0.9962367502341750	0.007179897539324620	0.014106520302351400	0.0015529492112339200
0.9943769980479290	0.9915718820370260	0.9947400813396920	0.008105322232374150	0.02051771913848260	0.010897037359361300
0.9926840060008170	0.9921058290958960	0.9948437344671940	0.018654318503321700	0.01719637017911290	0.010250371673243400
0.9947818132363990	0.9928430732119700	0.9947276515730330	0.005580261520290420	0.01260749244290470	0.010974592132386400
0.9947242044036000	0.991880630025628	0.9959495358982750	0.005939647808129380	0.01859740152081580	0.0033471893606393000
0.9948725654454110	0.9919995741748410	0.9959834265794320	0.005014043447575020	0.01785746055020040	0.0031355090128485700
0.9938814667258920	0.9917072106329030	0.995590071434088	0.011194821441522200	0.019676087419135400	0.005592059655520460
0.994581889442618	0.9924990785443810	0.9938878626073920	0.006827419366668930	0.014749058721994000	0.01621138668296570
0.9931788272330440	0.9920766456567880	0.9955886143869380	0.01557294727205620	0.017377953343445900	0.005601148875918920
0.9930614055688660	0.9914125998756690	0.9956994988611460	0.016304307035678500	0.021508158419516800	0.004908767017793000
0.9938299231538040	0.9915321221258720	0.9947057755927510	0.01151609730063620	0.02076497455640060	0.011111050206956700
0.99334584201559	0.9920719897192080	0.9951137820792700	0.01453255562566850	0.01740690355326590	0.00856523927018542
0.9924629131614010	0.9917236131956950	0.9961834949056420	0.020030610878942500	0.019574077563509200	0.0018856803125844200
0.9937376239904900	0.9918797096720090	0.9929403459533650	0.012091362397872700	0.01860312465270170	0.022114659667454600
0.9930463703799470	0.9922212416317520	0.9949403799886850	0.016397934757156200	0.01647822823543940	0.009647329470618170
0.9931400400933200	0.9904559178471110	0.9958705047969960	0.015814547292327500	0.027453652217887600	0.003840824167340980
0.9929771222491200	0.992419580665933	0.993971387397156	0.01682920874176230	0.015243877808358100	0.015690729806120300
0.9937849860492940	0.9922753223535350	0.9951901110821080	0.011796187764107500	0.01614168452261570	0.008088875940176800
0.9944695131563900	0.9911788883746290	0.9941691748909250	0.007528347796007060	0.0229611351107862	0.014457665905160300
0.9918827320835930	0.9938934149625880	0.9957685975757710	0.02364078063283460	0.006063909584563360	0.004477263855198080
0.9923338097751660	0.991983446870244	0.9953439829935130	0.020834124197065200	0.0179577876894129	0.007128408021580960
0.9929915415129970	0.9904785777358220	0.994104122504502	0.016739403596222	0.027312900770714400	0.014863249298451400
0.992765670128899	0.9923269073975250	0.9938711043346370	0.018145883523521100	0.015820663832462800	0.016315835098958700
0.9939411129062210	0.9925682907277790	0.9957037609359370	0.010823028706735700	0.014318230737268300	0.00488215474607108
0.9937196119335580	0.9927287347487840	0.9936985724759540	0.012203614423049100	0.013319417982946500	0.01739118310664580
0.9942077669892890	0.9905571503903620	0.9950730558693010	0.009160603543355610	0.026824805839181400	0.008819420456687680
0.9922615350681280	0.9919409948429510	0.995069069914721	0.02128390933302600	0.018221894371802100	0.008844298900304010
0.9948493730340060	0.9927229881038850	0.9950210008142680	0.005158743135808260	0.013355185490509000	0.009144269703854660
0.9942791975089250	0.991209220325394	0.9955307837960280	0.008715197868312030	0.022772589146264700	0.005962233235134200
0.9934453229916050	0.9924034113612720	0.994204853582097	0.01391279643239040	0.015344517854395900	0.014235216342193900
0.9944107663366070	0.9928832984380270	0.9951431873403690	0.00789471507213296	0.012357032074044100	0.008381707415888000
0.9932711437680930	0.9927015614326960	0.995469935140369	0.01499791032827450	0.013488580678809200	0.006342119861162480
0.9937116741620630	0.9922109191786560	0.9943839502032060	0.012253082008901100	0.016542472757211700	0.0131183871373717
0.9948378890024030	0.9924338020369500	0.9959218203039020	0.005230399689068580	0.015155364120683600	0.0035203140479763900
0.9931422797130840	0.9911210588401430	0.9945180262556900	0.015800586549350600	0.023320603842492300	0.012282199020653400
0.9938925415269080	0.9915328396996570	0.9952087784193960	0.011125789312897500	0.020760511446551700	0.007972359898412950
0.992994980306485	0.9911503750280450	0.9939530278205200	0.016717996455448900	0.023138378902745900	0.015805194287591800
0.9938246165689240	0.9920798081627930	0.9950671220593810	0.011549157401443200	0.017358271714606100	0.008856451408536910
0.9937359693477250	0.9920293526717580	0.9953258245841940	0.012101673375686100	0.01767219774689910	0.0072417647177802700
0.994840248806525	0.9917207017160150	0.99409158644345	0.005215661010080580	0.019592181808483200	0.014941401277077500
0.9930881242174930	0.9927152220542190	0.9950104603946410	0.016137894312296400	0.013403534340907600	0.009210029145362460
0.9939225885812180	0.9916892993449160	0.9950621713596320	0.010938495446124300	0.01978747502305500	0.008887323949385210
0.9935512010086670	0.9916345653037600	0.9940571246325590	0.013253082374027200	0.02012789594940470	0.015156248908865200
0.9926193200670940	0.991464967525787	0.9962027736511130	0.019057007672645200	0.021182562962755400	0.0017652358919987900
0.9913427746120840	0.9914818219903110	0.9940251213094250	0.026998734684742500	0.021077759262053700	0.015355761948187300
0.9918586283317910	0.9925453674216150	0.9952820003305530	0.023790706787073200	0.01446093083829320	0.007515331412873600
0.9933663343503000	0.9931561554134240	0.9957450030577510	0.014404891331488600	0.01065773447902440	0.004624604410162520
0.9931991314942120	0.9907148900510730	0.9956863551202840	0.015446480170608400	0.025844781824772700	0.004990867017430810
0.9933099390803680	0.9903126573282530	0.9941207446148140	0.014756236698647900	0.028343492335606100	0.014759610511169700
0.9940589003787930	0.9911503597939960	0.99463668898504	0.010088743625036600	0.023138479637049500	0.01154203965601200
0.9940535736482740	0.9930262588728350	0.9946179787400970	0.010121951010531800	0.01146675668504420	0.011658737681738600
0.9930544625332090	0.9916669613019010	0.9947434289388920	0.016347525268031400	0.0199264122752018	0.010876159211186700
0.9945608569398690	0.9911315924358820	0.9956366596281790	0.006958604996866480	0.023255140038016100	0.005301152687916240
0.9934646547304310	0.9914994878787480	0.9956031092764180	0.013792352973477300	0.02096788117637240	0.0055106551604303300
0.9937231786826890	0.9912934200542400	0.9953488646824580	0.012181384114583600	0.022249137942128700	0.0070979518171709600
0.9934735415682330	0.9921368387474500	0.9939595797086740	0.013736953663690500	0.01700341902376320	0.015764353733272800
0.9931074578017410	0.9904401310935790	0.9935587515685520	0.01601747468799220	0.027551709402825100	0.01826246566299710
0.9946347577110830	0.9922914055144950	0.9939458455316830	0.006497641970520950	0.01604160223147880	0.015849961445026800
0.9944262453371050	0.991981194546447	0.9947972926434660	0.007798196575949430	0.01797181264421330	0.010540124788918200
0.9942032628953180	0.992587802500457	0.9948683314762330	0.009188684862941560	0.014196789109361300	0.010096884099066500
0.992830333440476	0.9915415614211480	0.9951256850573980	0.01774326526579470	0.0207062682572463	0.008490963545197240
0.9934641823986550	0.9925029165099030	0.9939724145941570	0.01379529184825560	0.014725175115542100	0.015684333311320500
0.9938309462042300	0.9922265723481940	0.9962090412215360	0.011509701030664300	0.016445051598532500	0.001726077177554630
0.9936223159625680	0.9918276029543080	0.9947598962060340	0.012809940563610500	0.018927246606426000	0.010773416952491600
0.9940250642094320	0.9910427946833200	0.9949789062103650	0.010299682593627600	0.023807069762265800	0.009406938671738070
0.9938689850381820	0.9917191283479480	0.9946901344529690	0.011272604386326800	0.019601975004679600	0.01120863196187370
0.9931639810232190	0.9912446286285740	0.9951668055122350	0.01566543037078920	0.022552472779312900	0.008234324756993830
0.9930016140244710	0.99157060869891	0.9945896054199860	0.016676670735813900	0.020525646831756400	0.011835731572206000
0.992673360161064	0.9922119162604720	0.9955104351690500	0.018720578996768600	0.016536263343978400	0.006089266439542890
0.9944868241949360	0.9910854439328210	0.9953119325796880	0.0074203611550064100	0.02354198557023280	0.007328487624953390
0.9936474159560610	0.991374389251281	0.9948985940357770	0.012653526952486100	0.021745745087666700	0.009908058331796670
0.9943986911495880	0.992182410239872	0.9953897066600140	0.007970016051326040	0.01671986187097030	0.006842987878329140
0.9931426693492010	0.9922530854342530	0.9946890556787270	0.0157981746639844	0.01628006560318850	0.011215359415900100
0.9939491088836580	0.9939789410287490	0.9954375944870270	0.010773192558055700	0.005530764701224610	0.00654403479177468
0.9935868511206500	0.9913057388621380	0.993721380446817	0.013030933960116700	0.022172558561376800	0.017249019171940900
0.9930665163611880	0.9914847831085780	0.9949168248626110	0.016272471376912800	0.02105934753853520	0.009794315603764510
0.9942755797515560	0.9910718641008620	0.9965279601689320	0.008737742270619130	0.02362638753751090	-0.0002667805873225180
0.993234852875422	0.9918132666330670	0.9950981200166170	0.015223959127220100	0.019016429799301500	0.00866299164446293
0.9931785214743080	0.9912931395884820	0.9961111397704220	0.015574855777451600	0.022250891204469500	0.002337716232220300
0.9936549423499380	0.9930820943304050	0.9968073925373010	0.012606622003693500	0.011119006549998000	-0.002013409982651460
0.9949014619640950	0.9920779679749630	0.9939180807875530	0.004833734284939080	0.01736973163352530	0.016023020207786100
0.9930632574294490	0.9908363428416240	0.9933507170850320	0.016292774578284100	0.02509012908660940	0.019558624669992800
0.993683628026395	0.9919663588390240	0.9944135644761680	0.012427866285627700	0.018064075111204500	0.01293370621589630
0.9926731378785740	0.9917796134644010	0.9950721006680740	0.01872196377904490	0.019225758014942100	0.00882537442050997
0.9931671037498870	0.9919628413235080	0.9964260046490260	0.01564599652481260	0.01808598086772200	0.00037038502814500100
0.9933346176202270	0.9913629149494580	0.9948876911753310	0.01460249755244350	0.021817082327069500	0.009976099633423620
0.9931476655638600	0.9921299441631070	0.9955743185812480	0.01576704596988860	0.01704632573518650	0.005690415670103860
0.9923688564808830	0.9934669593632000	0.9953124444911160	0.02061601867609210	0.008721547786493810	0.007325289710907580
0.9919544203665100	0.9914878945876990	0.9960492990742530	0.023194809410705600	0.021039991076471600	0.002724029208387490
0.9931296161693610	0.9926507294985110	0.9961411402642210	0.01587946612989650	0.013805038957410300	0.002150282650373600
0.995036043136549	0.9897369615185780	0.9953241480557860	0.00399395661825298	0.0319179602759859	0.0072522388073771100
0.9928459906935640	0.9901617455295360	0.9950108280442500	0.01764576906948910	0.029280701287269400	0.009207739726312360
0.9939979918077190	0.9910227093325160	0.9947932186490960	0.010468431863344900	0.02393189478168520	0.010565535373079900
0.9937229803790570	0.9920389123805580	0.9962332076462610	0.012182621097511200	0.017612717334384300	0.001575086571401560
0.9947396565195480	0.9919927034897410	0.9945036521638290	0.005843254277413880	0.017900192385519500	0.012371862114703800
0.9935232316542480	0.991864057161445	0.9954251053947580	0.013427362152643600	0.018700491248507600	0.006622018013373400
0.9919315466485930	0.9913428133136490	0.9960725990250150	0.023337097163778800	0.021942045140244400	0.0025784734877043500
0.9938072460634280	0.9919409160236100	0.9960187528497550	0.01165742558668480	0.018222373115607000	0.0029148281961744300
0.994087102376552	0.991858101567773	0.994583181092595	0.009912930153902570	0.01873753651585540	0.011875804911624700
0.994245376713301	0.9921993272686220	0.9935252854627530	0.008926073714685310	0.016614588509177000	0.018470993246472500
0.9939662560166600	0.9924622502843940	0.9949965688710480	0.01066628588726010	0.014978301398963500	0.009296706693877670
0.9936670819326510	0.9936723735779920	0.996148828508121	0.01253098826083010	0.007441559988827310	0.0021022566762527200
0.992978955943878	0.9917929979829030	0.9958479868325270	0.016817775574786100	0.01914251544921470	0.003981454547803620
0.9939121876469230	0.9934261629006430	0.9936615746815640	0.011003338658200300	0.00897572384633571	0.017621732729398800
0.9939595191617470	0.9902209917240840	0.9947975650171800	0.010708287441833100	0.028912768744887700	0.010538409050415900
0.9926983238577910	0.9925828121011080	0.9937058514022130	0.01856516049897090	0.014227844129544900	0.01734580318690580
0.9926230983941830	0.9912768050206900	0.9951364621481640	0.0190334933865055	0.02235242672908010	0.008423712915780130
0.9931067158802330	0.9919051919785260	0.9947817145534920	0.01602210275152690	0.018444612330607200	0.010637297905562200
0.9930198353763400	0.9939622365381740	0.9944120824481750	0.016563201581075400	0.005634905402157050	0.012942939646041500
0.9904291533134550	0.9929096581388230	0.995326279885081	0.03267635040741070	0.012192879699990100	0.0072389128619166400
0.993253318381443	0.9921627047821030	0.9950139231822280	0.015108947929796200	0.016842484473271600	0.009188426799670900
0.9944573041799360	0.9914718453907320	0.9960254035391670	0.007604483137967520	0.021139795249778400	0.0028732985289747300
0.9936046250785470	0.9921935925764290	0.9949926110644490	0.01292018439437200	0.016650263742209700	0.009321421838743270
0.9924639188933390	0.9931063127261280	0.9946041164512100	0.0200243526925359	0.01096818151610060	0.011745207301791100
0.9938824644389710	0.9918051577002170	0.9937669596068550	0.011188592946355900	0.019066872034217800	0.01696496070427230
0.9938301231447940	0.9918376836241210	0.9953455661103780	0.011514837575162800	0.018864576247693000	0.007118528317399230
0.9944196943106590	0.991197246776361	0.9959577608274640	0.007839039574267080	0.02284701725366570	0.0032958140281062800
0.9928297769016720	0.9920417473009630	0.9946864778782	0.017746730468131300	0.017595087033880000	0.01123143876611340
0.9935275319355380	0.9915527751402010	0.9956133448234790	0.013400570989758600	0.020636536088166000	0.005446747899267050
0.9934115071701940	0.9922402754902580	0.9962389207586600	0.014123466213717600	0.016359770137792400	0.0015394080214546900
0.9940510887771590	0.9931250079459400	0.9963573415822310	0.010137443208487200	0.010851740971219000	0.0007994679139043950
0.9944164943929220	0.9912123325928990	0.994163899170713	0.00785900374596763	0.02275323065086660	0.014490570829457900
0.9943321227373630	0.9925765712594050	0.9949113436551770	0.00838515438995861	0.014266701764963800	0.009828522249652510
0.9938825305242070	0.9916103983971800	0.996517504837392	0.011188192752189300	0.02027817495073820	-0.0002014244232544720
0.9925198743811070	0.9920915934626510	0.9951506297531060	0.019676062347986600	0.0172849578920425	0.00833528113179918
0.9927786243858350	0.99257201130279	0.9966766513936330	0.018065219111031400	0.014295083858798700	-0.001196144221416080
0.9934951045737690	0.9916669549548440	0.9957685128733150	0.013602621703754400	0.019926459652722600	0.004477789658844670
0.9934266086339630	0.9920914015867120	0.9945655315000200	0.014029385466973100	0.017286134453995600	0.011985893712455900
0.9922403544370870	0.9922385769118560	0.9946521272329650	0.021415721239764000	0.016370354536289700	0.011445722486922500
0.9926111471518760	0.9924737897556460	0.9954136024336220	0.01910788277796040	0.014906460704680800	0.006693811107650370
0.9924479815504880	0.9923973738708040	0.9948311439921110	0.020123550188304500	0.015382094842070100	0.01032890749963440
0.9923142411907210	0.9909262591696600	0.994329702397417	0.020955915080755300	0.024531333495573800	0.013456693788529900
0.9924242977968720	0.991855359193748	0.9946828531682780	0.020270969658259300	0.01875461969737990	0.011254039518714000
0.9935079840736140	0.9918023939722730	0.9941106389788460	0.013522378104804000	0.019084067786346700	0.014822620921411000
0.9930796564961440	0.9911419381055140	0.9963134331362430	0.016190630876586600	0.02319083576859940	0.0010738037679543000
0.9931992191295870	0.992301750275073	0.9953538606474290	0.015445947304550400	0.015977217267096500	0.007066748123708950
0.9924311179482280	0.9907305600658880	0.9946559824557010	0.020228513845194000	0.02574742951389340	0.011421672285348100
0.9925567327144090	0.9913451738015650	0.995532053536265	0.01944662686546550	0.02192737775974640	0.005954306983786250
0.9936629459921150	0.991710910249659	0.9960335779725650	0.012556749167793900	0.01965308375266160	0.0028222300637785900
0.9927993813045880	0.9916455083182980	0.995539178195854	0.017935963207119200	0.020059832103835500	0.005909821779602210
0.9933587753349810	0.9917368684719040	0.9949583522665950	0.014452001439135400	0.01949161388333140	0.009535198224259310
0.9938000070523130	0.9918887578054750	0.9956848588153670	0.011702562247785800	0.01854684161478520	0.005000191644007970
0.9930771394911970	0.9912403270672270	0.9944433377496330	0.01620630760514160	0.02257921897885030	0.012748021081204200
0.9941431393137360	0.9902285039458410	0.9944555188840600	0.009563558223343040	0.028866109489942500	0.012672053502385900
0.994604503063066	0.9895084083972880	0.9941854477466260	0.006686353032163990	0.03333648371361830	0.014356180865116200
0.9939214587113810	0.9919601016090550	0.9958338785163370	0.010945553824429400	0.018103022353501100	0.004069561521246150
0.9938924442817240	0.9911956267027660	0.9954464022915000	0.01112640266267760	0.022857090365721	0.006489050170765270
0.9928037485791190	0.9917487887057320	0.9948029724385210	0.017908788441785800	0.01941748364756540	0.01050467973412330
0.9928168629515030	0.9908837411428570	0.9960409749036760	0.01782713179015600	0.024795576142677800	0.0027760224963982300
0.9942459273815980	0.992111619684656	0.9954177768960620	0.008922646026581380	0.017160323253424500	0.006667752302984640
0.993601879798029	0.9922996727911080	0.9953172169096800	0.012937291795128700	0.01599013504833000	0.007295488437709920
0.9938047142739100	0.9918156064135290	0.9955470176716490	0.011673214862266000	0.019001878552483800	0.005860886081920940
0.9918289163011360	0.9916533438551970	0.9942879705834350	0.02397551726411590	0.02001109830897930	0.01371692998398820
0.993853557281802	0.9928232659557440	0.9941442857601170	0.01136877796398420	0.012730827539791800	0.014612835563343300
0.9935827031242810	0.9916525958508770	0.9944343695655580	0.013056789584468700	0.020015752323266300	0.01280395040248580
0.9938561674564860	0.9922819028180130	0.9948356461563950	0.011352520989848800	0.01610072870492200	0.010300834698734500
0.994216512386968	0.9925502620069730	0.9947721481846750	0.009106063293000490	0.01443045440976050	0.010696995733751400
0.9937366862688640	0.9927556999626480	0.9958577774859480	0.012097192201300300	0.013151505136078800	0.0039203073533522500
0.9942103388770260	0.9915393366489760	0.995184578714603	0.009144550895919960	0.02072010693842980	0.008123396723809670
0.9944223118349840	0.9922582378038550	0.9955676413979450	0.007822724771220530	0.016247999725448700	0.005732095274295430
0.992645454427455	0.9924715047887110	0.9946094475770030	0.018894304414846800	0.01492070115048020	0.011711961994312700
0.9931259833366780	0.9916355633153440	0.995961383931072	0.015902112041358900	0.020121697491296700	0.0032731931053502900
0.9934917363758610	0.9917996345285630	0.996646520100278	0.013623589941950200	0.019101244608540700	-0.0010077964315191500
0.9930046713477870	0.9920423964636860	0.9937243215584240	0.01665763769035540	0.017591033102523700	0.017230685282383500
0.994647179540171	0.9904970055120780	0.9963002496326890	0.006420136773161970	0.027198422099032100	0.0011561955820470000
0.99364495745017	0.9907942985195810	0.9939309724290470	0.012668856148777700	0.025351372271458100	0.01594266382350830
0.9929044070288950	0.9930208169361780	0.995969433934625	0.01728202166679530	0.01150064158383920	0.0032229084927360100
0.99356884607953	0.9917473047063170	0.9963271633129740	0.013143131593203800	0.019426725630536600	0.0009880309774858590
0.9925772779651480	0.992819974415325	0.995637440184305	0.019318719674879300	0.0127513139035032	0.005296311677914680
0.9936025996830840	0.9912359413809580	0.9948258910636250	0.012932801624243900	0.02260647473208480	0.010361688712701100
0.9932604862927360	0.9916555657114810	0.994973215594968	0.015064293384865400	0.019997300055597500	0.009442449884818800
0.990902566978661	0.9920311847199320	0.99514093838971	0.029735001543563700	0.017660790239963000	0.00839576648594942
0.9947204378647580	0.9923041755168660	0.9961254690779000	0.005963164664766230	0.015962116421878000	0.0022481996445157000
0.9924317040154100	0.9922329771029800	0.9946693905346580	0.020224872440583100	0.016405202649004800	0.011338031909649700
0.9927579198760540	0.9917017547408170	0.996185468466194	0.018194150705929300	0.01971002743184860	0.00187335424680904
0.9941242459422560	0.9932441559217580	0.9951887381836130	0.009681362911599160	0.010109581378827500	0.00809744681718882
0.9922749952815310	0.9913789734938360	0.995522520430958	0.021200166348358900	0.021717252941740000	0.006013833002963310
0.9931191111205670	0.9906022059211760	0.9950342692655680	0.015944899391076000	0.026544889172287400	0.00906146865042377
0.9942129036759760	0.9908786357622510	0.9949540983751940	0.0091285875746044	0.02482730465665320	0.009561740835552770
0.9924064938820070	0.9921119246534790	0.9952009969618990	0.02038175111361450	0.01715844664150140	0.008020929672348350
0.9929925461448930	0.9910888459321550	0.9959167334497720	0.016733147275978100	0.02352084462685840	0.003552065390452820
0.9934587925679920	0.9921819313475320	0.9950054533346930	0.01382885307057730	0.01672284331811670	0.009241287789183640
0.993500654310393	0.9907590529313350	0.9948420905752410	0.013568030639677800	0.025570381817175900	0.010260615900068100
0.9927443668814870	0.9911204189363770	0.9941889776910210	0.018278515885813500	0.023324580425840300	0.014334194528711400
0.9936842601056110	0.9935723888340070	0.9961194259971810	0.01242391390713680	0.008064623976171630	0.002285966953390070
0.9942096467624640	0.9911411185030790	0.9949336121295110	0.009148873030221420	0.023195922065484100	0.009689573147111440
0.9943052599834700	0.9920564630794280	0.9942197196590800	0.008552675870728330	0.01750351520755300	0.014142500134165800
0.9933668679043450	0.9923872198118410	0.9957788615589430	0.01440155482762440	0.015445285112456400	0.0044131660908531300
0.9934978315585500	0.9914080179943330	0.9939277504232090	0.013585634880743600	0.021536652335725400	0.015962762168240200
0.9947047294452440	0.9918603193990050	0.9955158414136710	0.006061160354765790	0.018723738808852400	0.006055522995620230
0.9946034094967010	0.9916573909539550	0.9955334311512300	0.006693188386006520	0.0199859263617007	0.005945699319466780
0.993823732691695	0.9920024958415800	0.995267500131225	0.011554670358583000	0.017839275561324000	0.007605837632361250
0.9941927915725450	0.9911714055615630	0.9948174686635600	0.009253967758907100	0.023007654079670300	0.010414238562640700
0.9935367361662100	0.9925820624491140	0.9941432357571450	0.0133432244315207	0.01423251184105940	0.014619380803744500
0.9939423634560420	0.9919976660692000	0.996026516719946	0.010815226834986000	0.017869327816274900	0.0028663311124323400
0.9939068106054700	0.9916023356644090	0.9953314938460650	0.01103683679593350	0.020328312746699000	0.007206375973205790
0.9945902464616330	0.991096376108081	0.9941132311087690	0.006775292143043960	0.02347403625948950	0.014806445716644500
0.9938145341338430	0.9911188058142400	0.9952991833155270	0.01161198748351050	0.02333462013887480	0.007408058258061900
0.9936936176702310	0.9906511358560720	0.9948551320866530	0.012365610788686800	0.026240885958159900	0.010179257329150600
0.9934955907181550	0.9920294308149830	0.9944549246326000	0.01359957970898380	0.01767169904733240	0.012675757154574200
0.9922534656029840	0.9915813997221950	0.9948593283264450	0.02133412888964340	0.02045853818576400	0.010153079139477100
0.9933995464339440	0.9923323543600200	0.9931402781346390	0.014197992121786300	0.01578676846301270	0.020869495001935400
0.9938012611890320	0.992732235524148	0.9960553865689480	0.011694733806046600	0.013297619168172500	0.002686012862032830
0.9942861633499030	0.9934810369581340	0.9947135450594770	0.008671758497812030	0.00863382047426339	0.011062577048314700
0.994069150162639	0.991351848588995	0.9959317794847960	0.01002484181360890	0.021885880941291100	0.0034581099822797200
0.9940284921147670	0.990170169519035	0.9968254718052850	0.010278302101132700	0.029228384862441600	-0.0021264339845698300
0.9917515431353970	0.9910995106529540	0.9954990385151850	0.024456805614019600	0.023454550428503600	0.006160439622230420
0.9940338812993240	0.992328203778025	0.9953420799272550	0.010244721839258700	0.015812579362464100	0.007140301304980620
0.9944906159992500	0.9923166467840610	0.9936780803519790	0.007396716436750730	0.01588450720597040	0.017518862787036100
0.9925630383475580	0.9912380456957610	0.9951563873662850	0.019407383358970800	0.022593373450816600	0.008299357897665460
0.9932722506696310	0.9908878079182890	0.9941543369632250	0.014991007311118700	0.02477030515355050	0.014550175114057800
0.9939239600759310	0.9904019134744860	0.9959441300554470	0.010929961480586000	0.027789088292113200	0.003380957821274330
0.9938976158163970	0.991880232381124	0.995312154473251	0.011094151907900300	0.018599886476498600	0.007327108609801680
0.9951081585652890	0.9915507068181650	0.996016732966009	0.0035439058162689700	0.02064938540733300	0.002927461307060370
0.9933932740230910	0.9917820963103040	0.9948967645461750	0.014237049132381800	0.019210327565763600	0.009919481478255580
0.9936869733661790	0.9920442538931150	0.9954742184819120	0.01240700735947210	0.01757948414785220	0.006315400216028540
0.9932206446702820	0.99181208825934	0.9944544918434280	0.015312474689934900	0.01902376261085970	0.012678455228423500
0.9937308676892030	0.9926937491488870	0.9949305665662630	0.012133457479908100	0.01353722160634960	0.00970857066661276
0.9938624841078640	0.9912000477692220	0.9946200823456560	0.011313127830222900	0.02282961935105180	0.011645613687511500
0.9928952089768050	0.9905271764953390	0.9940958327114860	0.017339297286199800	0.027010993498466400	0.01491492788877310
0.9936571869295190	0.9908293173714480	0.9947270645437040	0.012592652450692700	0.025133788530855700	0.010978245753672700
0.993153508439035	0.9923309638648060	0.9953059243051900	0.015730654124931200	0.015795431296614500	0.007365995785635470
0.9936594004940080	0.9927385160940610	0.9964264500059860	0.012578830864250200	0.013258514527967200	0.0003675994865731580
0.9945485653944140	0.9911357744595260	0.9944743675875700	0.007035283255026110	0.023229124274696000	0.012554492272738100
0.9943966908056930	0.9922955389618470	0.9948208941362650	0.007982494752689320	0.016015875495427400	0.010392888405886600
0.9941349274455550	0.9913616376525630	0.9926356436145100	0.009614767013176350	0.021825024899975800	0.02401183090613220
0.9939280474006610	0.9922200786876530	0.9959617207072750	0.010904474687320900	0.016485474081443700	0.0032710830033539000
0.9944427540529970	0.9920915532796510	0.9949161003036010	0.007695204651946780	0.01728518729611360	0.009798838710128630
0.9940344409093800	0.9918812067010380	0.9951995764258920	0.010241246277808800	0.018593824415632800	0.008029787999956700
0.9935366378205490	0.9927357128461390	0.99464961096272	0.01334382994768400	0.013275955557371400	0.011461431746605700
0.9941621775524440	0.9909203851658060	0.99578577613701	0.009444847457732190	0.024567845861573500	0.00436997834012372
0.9926901612446390	0.9912602613824400	0.9955394494213760	0.01861599646309620	0.02245527936200410	0.0059081230997830400
0.9930451202805060	0.9910972933091960	0.995177715811683	0.016405734020395000	0.023468344771683300	0.008166238696213890
0.99266859043757	0.9917961561005350	0.9953965358906350	0.01875027667987690	0.019122882751183400	0.006800348937941470
0.992465375466296	0.9904064962326320	0.9942594362775580	0.020015280992593800	0.027760645686954900	0.013894850880898800
0.9944606906421130	0.9922132457759210	0.9950277568860820	0.007583374312308450	0.016527988856693300	0.009102109223888320
0.992573929189084	0.9904582637862330	0.9950976533007810	0.019339574475677700	0.027439083593643300	0.008665905019742560
0.9942291821480410	0.9905483670159320	0.9941206593522780	0.00902704839599502	0.02687937384483840	0.014760152347224600
0.9951785276580810	0.9919264579189810	0.9942217794058190	0.0031047386957148000	0.018312333170730700	0.01412967086223350
0.9942095490259070	0.9905577036067280	0.9951747924071600	0.00914948358512147	0.026821358701920800	0.008184473170697650
0.9935256732354970	0.9901697684546220	0.9952849489754300	0.013412148928853500	0.029230881266696200	0.007496920044045790
0.9953229442089160	0.9918612165039710	0.9943746786365760	0.002203311214469950	0.018718174114800500	0.013176218704686500
0.9928899537450540	0.9920400449976660	0.9952988619705860	0.017372028120039400	0.017605658713938400	0.007410083497662260
0.9938724831256640	0.9914060396777960	0.9963785775511680	0.01125081111599390	0.02154896158155920	0.0006667628418719220
0.9950649709426160	0.9923371322756490	0.9952664055798540	0.003813434847086490	0.015757004401151400	0.007612674585589300
0.9939354869451220	0.9925979297534300	0.9957757804289730	0.010858079459375200	0.014133725186031500	0.004432403149710260
0.9934303217615610	0.9918104103057560	0.9944154761858580	0.014006260006140100	0.0190341964930439	0.012921777209068700
0.9934060490879140	0.9920676226315360	0.9952132473840930	0.01415746597606830	0.01743409545985330	0.007944450374802790
0.9943274258299800	0.9915575713464720	0.9948878100595830	0.00841446602493019	0.02060671824632570	0.009975349573628240
0.9941299566111300	0.9929444436561	0.9940477932510850	0.009645750575391290	0.011976261676024800	0.015214429788191000
0.9932117519641860	0.9920328124377330	0.9951389880341860	0.015367847528149000	0.017650667339864000	0.008407940128181530
0.9932584945742520	0.990597729181012	0.9947084936483660	0.01507670826036440	0.026572703436724500	0.01109409261811820
0.9946808265531880	0.9920671948967630	0.9941654626737560	0.006210259016793560	0.017436743746544500	0.014480804335622800
0.9939794738774440	0.9912958974594250	0.9948244467241230	0.01058390321562830	0.022233748781401700	0.010370693316220200
0.9935083558267080	0.992302360872501	0.9952989815951420	0.01352004992031830	0.015973417673706900	0.0074093270152902700
0.9923529955203580	0.9930723674476070	0.9958494896819120	0.02071472601891490	0.011179582013745000	0.003972081476202210
0.9934840570469620	0.9916743833291420	0.9959626878958470	0.013671444261743800	0.019880267702427600	0.003265046729750630
0.9936255006376050	0.9921313646096950	0.9952742091064620	0.012790085257157300	0.01703748249985610	0.0075639559115255300
0.9936233737957830	0.99259833213511	0.9960953884726110	0.012803353727060400	0.014131234102350600	0.0024361084173564100
0.9931698880759200	0.992139890704732	0.9949039344591520	0.015628635312060000	0.01698442673133270	0.00987474959129483
0.992180610162774	0.9921132674385630	0.9938043694848090	0.021787498382262400	0.017150074694725300	0.016731812196168300
0.9932291727740530	0.990727137534383	0.9940502434662720	0.015259361310349400	0.025768686952632500	0.015199156916423100
0.9940166884905130	0.9925425214493880	0.9953884074184010	0.010351912912167700	0.014478642042199000	0.006851099823299970
0.9932221341453290	0.9916664147470410	0.9945029225876320	0.015303193399847600	0.01992981961908870	0.012376391969579500
0.9933760432190830	0.9936600203630510	0.995451786206188	0.014344404181427200	0.0075185348517132000	0.006455432598425380
0.993049372834012	0.9915095619806820	0.9955750550126440	0.01637923358549870	0.020905256576299400	0.005685815509849200
0.9930410056160620	0.9921284519543150	0.9964263119478110	0.016431352105610300	0.017055605817834100	0.0003684753828423340
0.992675629878022	0.9919376680555810	0.994634467672618	0.018706446157668800	0.01824257536973360	0.011555883253217500
0.9941510915881910	0.9912648274950060	0.9952201538592730	0.00951395755547126	0.022426904501499700	0.007901355959245860
0.9927988212406750	0.9904978160278900	0.9954376179764060	0.017939476372596000	0.027193386700220700	0.0065438849768041300
0.994621939955606	0.9919024199997330	0.9942753207074300	0.0065775934957572800	0.018461861100075800	0.01379581374271620
0.9932150457090710	0.9926256010516830	0.9968113206733990	0.015347357102235000	0.013961474006184800	-0.002037956472419390
0.9941715673323180	0.9931558138241360	0.9945985570634200	0.009386297895740710	0.010659868391743000	0.01177989662595490
0.9933552381434710	0.9914861068958520	0.9963685125945540	0.014474028161171300	0.02105110801534470	0.0007296542946544660
0.9935129577713570	0.9923685200732130	0.9957757950094110	0.013491367136252900	0.015561694241419400	0.00443231152462952
0.9939798979202470	0.9925850344729740	0.9956444762202800	0.010581252073962800	0.01421401929601150	0.005252341886589060
0.9944880303466770	0.9919695673853570	0.9963031533038560	0.007412844336449560	0.01804414228659710	0.0011380569970520600
0.9938130174753040	0.9926672796746690	0.9944315607022340	0.011621479079769500	0.013701995964010400	0.012821479914904100
0.9932954481056360	0.9915456056471260	0.9945526856287500	0.014846495177589000	0.020681125189988600	0.012066007225678400
0.9941204358653050	0.9923899752018790	0.9945470391479110	0.009705112526736300	0.01542816308427360	0.012101231487974400
0.9928717515940260	0.9902442978335950	0.9951053854884320	0.017485355066655200	0.02876801966842030	0.008617665180781290
0.994452325016891	0.9923977925534060	0.9956822723174410	0.007635523320126090	0.015379492172811400	0.005016346467538240
0.994672592603986	0.9932165605858140	0.9949994295388660	0.006261619547495110	0.010281470912129900	0.00927886801500897
0.9923246364290180	0.9915954422895140	0.9939696906056140	0.02089122128140040	0.020371190028107800	0.015701299557545900
0.9932449566252510	0.9910202355286740	0.9957702111095640	0.015161039173589900	0.023947287469013200	0.00446720592967259
0.9934169298257180	0.99148785749868	0.9945941770939040	0.014089689946696100	0.021040216715300300	0.011807211777969700
0.9939202193078730	0.9905689412927730	0.9942080801270900	0.010953252722944100	0.026751550659296600	0.014215090555132500
0.9946247383117620	0.9905683372749800	0.9939439570158810	0.006560140530895130	0.026755285173385600	0.01586174023888190
0.9938089605575160	0.9906205475217450	0.9945411580219940	0.011646765946234100	0.026430943732982400	0.012137926912956200
0.992647565349918	0.9919837572019760	0.9951979777847060	0.018881162125766900	0.01795585279217620	0.008039746884134940
0.9924779770857620	0.9907855572021960	0.9947701536350860	0.019936855435553700	0.025405688424369100	0.010709434676790900
0.9936671216882390	0.9928218210544390	0.9966294894157130	0.012530725066558700	0.012739814430407900	-0.0009013477769854680
0.9934022739707570	0.9920333944214280	0.9961981598348110	0.014180990494720700	0.017647026767871900	0.0017940555689769900
0.994160490451234	0.9912622618673710	0.9946283466839680	0.009455383049273020	0.02244285535483970	0.011594070278427900
0.9932888597880680	0.9914479618642680	0.9953582997956070	0.014887544239690000	0.02128827865040270	0.007039042250516550
0.9952513066730160	0.9907733815191590	0.9951502271897350	0.002650478953291310	0.02548135090083990	0.008337793677406770
0.9941094401552280	0.9913537649671320	0.9960293896458960	0.009773654867281770	0.021873971219701800	0.002848410423074570
0.9936684877952660	0.9917276731814560	0.9953734990367670	0.012522209353043600	0.019548822014446000	0.006944179934448880
0.9937075095957540	0.9912935204878450	0.9949244656375840	0.012279044716866000	0.02224852030601730	0.009746652280082400
0.9936818848908960	0.9909575694789140	0.9950092336114550	0.012438725246640100	0.024336763798532900	0.009217676430232510
0.9943339201370980	0.9916817023740070	0.9948580774528540	0.008373958905912000	0.019834734069303500	0.010160876093352000
0.9935421580198650	0.9917266084209630	0.995599240640186	0.013309439235546700	0.01955544747716650	0.005534817349493820
0.9924119091075000	0.9915852492414870	0.9958354881235540	0.02034806046717470	0.02043458637394790	0.004059521152607470
0.9925642996809140	0.9913461690875600	0.9955962676390150	0.01939950794407160	0.021921198502760000	0.005553367005761360
0.9933633595002050	0.9913965327149730	0.9948012246535120	0.014423425053746200	0.021608059193942000	0.010515591267299800
0.993334180766148	0.992371462395522	0.9948525042064560	0.014605220697525000	0.015543358843407000	0.010195642453904900
0.9935963571432920	0.9910002960670800	0.9949814009015950	0.012971704190079000	0.024071195556212900	0.009391372759769700
0.9926755136292880	0.9917007526788740	0.9957303316657430	0.018707183563922100	0.019716271669132100	0.004716228744866750
0.9926923222457860	0.9901213055390560	0.9943659221680610	0.01860255625532310	0.029531807877468700	0.013230803068524200
0.9925330635891960	0.9920181219444580	0.995203464267536	0.019593958165188200	0.01774207170158740	0.008005521675737480
0.9937631101430040	0.9899196367474600	0.9959077181122890	0.01193250554041510	0.030783953237209200	0.0036083804274162500
0.9931391457323670	0.9915129704083510	0.9955800889149620	0.015820117558222700	0.020884056689619300	0.005654386203767610
0.9938917326794430	0.9925143107841330	0.9951098718146210	0.0111308301220468	0.014654234892352300	0.00858965157407108
0.9943659358199580	0.9919418735483600	0.9948074453871910	0.008174286509970360	0.018216416634298000	0.010476770253848300
0.9938967658669160	0.9905730126056290	0.9944462316202140	0.011099449086110900	0.026726266060205300	0.012729969458309400
0.9929621406699580	0.992177895390526	0.9947969256949000	0.01692250698752790	0.016747962693855800	0.010542414781551100
0.9929142790973990	0.9914677666159360	0.9942115421282720	0.017220547019453000	0.021165141175671900	0.014193503794860800
0.9928279128300250	0.9911602801913080	0.9940186777616370	0.01775833586223030	0.02307680625549160	0.015395936297439700
0.9930444778174650	0.9927966454038360	0.994427319477229	0.016409713068484200	0.01289658416744740	0.012847932632090800
0.9935325286495310	0.9920057033818600	0.994310412246455	0.013369431525088900	0.017819315033809100	0.013576987355542600
0.992752308458329	0.9921395992261100	0.9957964253939130	0.018229063844268500	0.016986258223142500	0.004303462285690980
0.9931804500599510	0.9921892855488490	0.9955821679310930	0.015562838684336200	0.016677078673850000	0.005641420797665420
0.9940135275559570	0.9920907841482500	0.9942681879740690	0.010371601094038700	0.017289974619242500	0.01384028430900000
0.9946817958025770	0.9907602857480230	0.9933705635021640	0.006204218829653820	0.025562706096838400	0.01943499447104220
0.9930675620731490	0.9923021002608360	0.9943533966230750	0.016265966813210000	0.015975033366926400	0.01330893948770350
0.9936619398972070	0.9913309115512450	0.9943922558300430	0.01256300991791180	0.02201606503583410	0.01306660245440450
0.9940508987038590	0.9930445442415520	0.9944925903283300	0.010138631596902600	0.011352897697439700	0.012440857845303400
0.994136673124232	0.9914234254632820	0.9955521271097030	0.009603875510932020	0.02144084973973810	0.005828994028709220
0.994092447906709	0.9919269017846380	0.9944220225035160	0.00987959817990718	0.018309562038029800	0.01288094858032170
0.9924126757908890	0.9916594828341420	0.9956012739450870	0.020343283612506200	0.019972934861805400	0.005522114118038450
0.9938435253852640	0.9924043889767270	0.9949156110456590	0.011431308901289400	0.015338417818052800	0.009801893597895650
0.9934968320516440	0.9910652322183100	0.9960016907424170	0.013591849350450500	0.023667622501933500	0.0030214203755570300
0.9930569855228040	0.9931337721711730	0.9948470013647830	0.016331820118101500	0.010797144084849100	0.01022997116121440
0.9945481692880800	0.9917171431144240	0.9949496220748390	0.007037752594423550	0.019614312405860600	0.00958966293135259
0.9933456775752030	0.9907813049318360	0.9951902755490500	0.014533594817591500	0.025432106269060800	0.008087838369275220
0.9939193570223100	0.9920335315790480	0.9954030714978450	0.010958651339966300	0.01764619935007590	0.006759546446929850
0.9942952133877990	0.9930094108987080	0.9948105604438540	0.008615307752026660	0.011571686880352400	0.01045735769829170
0.9922167056319950	0.9916924900674860	0.9955063309237410	0.02156287902911450	0.01976765017302830	0.006114913174477540
0.9940766055912630	0.9917039340573390	0.994972228618436	0.00997836703358974	0.019696470992230900	0.009448599332758030
0.9941177861104960	0.9910656363442530	0.9954313158267180	0.009721604482438260	0.02366510884713140	0.006583244654947300
0.9926509804075520	0.991840950372537	0.9950116609658790	0.018859912666575300	0.018844234137309800	0.009202545079418150
0.993525497196826	0.9921118076156390	0.9949473706943800	0.013413251551910300	0.01715916643474900	0.009603722682570970
0.9931320833108830	0.9911922104543610	0.9935112206896200	0.015864086105674200	0.022878319072116100	0.0185586357517026
0.9931377725892620	0.9917674260693990	0.9954647247423190	0.015828668507799500	0.019301587957155400	0.006374661566141300
0.9948386566004350	0.9927320521733870	0.9954232195443490	0.00522560247404541	0.013298742560413000	0.006633783383511540
0.9927722084709620	0.9915710368822390	0.9941134279912110	0.018105169765291900	0.020522959034997600	0.014805246779572700
0.9936178372651590	0.9917635141820620	0.9948454611344960	0.012837863785407800	0.0193259106882777	0.010239609932055800
0.9935399363647880	0.9911676983225410	0.9953469070632480	0.013323267745211300	0.023030699145732800	0.007110178928819120
0.9923980024537450	0.9908039346947280	0.9957912509444110	0.020434620231526100	0.02529148436286550	0.004335781955689740
0.9941910373755150	0.9914750079969960	0.9957431672751880	0.009264932779202810	0.021120125759239600	0.0046360744027145000
0.9937220533960690	0.9908512683999300	0.9956764562194520	0.012188388542388500	0.02499735456119460	0.005052650243998250
0.9925709887841890	0.9917924109227200	0.9952970041572440	0.01935787397860250	0.01914616714137340	0.007421662978136930
0.9935171502686220	0.9924531903862160	0.9948905755692690	0.013465263169288300	0.015034690052587300	0.00995810473449609
0.9940441813737880	0.9924380797238980	0.9939315541361880	0.010180505923835800	0.015128749452690200	0.015939043307694200
0.9945137057600670	0.9915507221826720	0.9949895010547110	0.007252705701343770	0.020649310128308400	0.009340850083302940
0.9923627076682850	0.9924074229291750	0.995184313389824	0.02065427794128920	0.015319563721372500	0.008125077211874330
0.9919085780355440	0.9925526204288660	0.9947570396414270	0.023479985373407700	0.014415796369104900	0.010791263945385000
0.9938913281002440	0.9908939221204060	0.9953249383287560	0.01113335097186890	0.02473229281455680	0.007247309777011000
0.9934713979443680	0.9913759109145690	0.9950819312876880	0.013750321876178700	0.02173629060242890	0.00876400994236636
0.9940011677748060	0.990298439764928	0.9950288662059380	0.010448655735256400	0.028431779117726100	0.009095180678807440
0.9930891727170270	0.9913855586169390	0.9954908519967260	0.016131352250500200	0.02167630697592870	0.006211539730180090
0.9926110401820590	0.991446420178094	0.9953598681940580	0.019108541974174300	0.021297882843090000	0.0070292650552398700
0.9934723565751570	0.9927046689177760	0.9966015342140900	0.01374434989873160	0.013469230021348300	-0.0007266353218805060
0.992906695376666	0.9925506789122190	0.9961301449604110	0.01726778343861020	0.01442787071412180	0.0022189774711113200
0.9947343092609960	0.9915442888368610	0.9958209919578550	0.005876617397749520	0.02068931381472860	0.00415005496672589
0.9930382298198740	0.9921874630296470	0.9952870051047880	0.016448626974765900	0.016688415865567400	0.007484090802406050
0.9942056015918270	0.9927551070263850	0.9955002377886880	0.009174090176645650	0.013155207252967700	0.0061529399694335200
0.9938648153114870	0.9911517353244130	0.9948227412197720	0.0112986283318374	0.023129919878212800	0.010381346215188900
0.9940772372208590	0.9908056175519220	0.9951527298493370	0.009974443503513030	0.025281055925203400	0.00832216154240349
0.9955412639051700	0.9924375137605810	0.9945015818154280	0.0008403670782047600	0.015132268728355100	0.012384754382171400
0.9936647351437660	0.9927823970631360	0.9951279681666930	0.012545598221939500	0.012985290345976600	0.008476710275619940
0.9930383834676540	0.9916188324987330	0.9936591944630530	0.01644768939398280	0.02022573343895490	0.01763655266318110
0.9937812724705850	0.9916285483463000	0.9954885738153100	0.011819317684897100	0.020165313309071100	0.006225779658492420
0.9932358784469370	0.9906246012531490	0.9938548076251630	0.015217590710877300	0.026405762712945400	0.016417433601015200
0.9934748216529200	0.9917480134198010	0.9959759765218810	0.01372899480530750	0.0194223159215088	0.0031820352604750400
0.9932768846427030	0.9907654300905750	0.9958135056954150	0.014962159015516600	0.025530754832595200	0.004196791722547830
0.992567909124635	0.9912350054211390	0.9953181605625440	0.019377050372525400	0.022612286627592000	0.007289604203339170
0.9940927186538580	0.9908907028350340	0.9950461104350870	0.009877909679078270	0.024752328418885200	0.00898756529299431
0.9928222994334660	0.9920720315392150	0.9949957131080570	0.017793280633287500	0.017406663249577300	0.0093020715147273
0.9936589662745690	0.9903676016489610	0.9941516132220420	0.01258155463367730	0.02800221890448850	0.014567158240669200
0.9935702756846050	0.991900612542498	0.9956147163969440	0.013134229762233900	0.018473103139340800	0.005438183549334390
0.9944187152055750	0.991646334565343	0.9946129774555760	0.007845153577042940	0.020054710144127900	0.011689925456874500
0.9925849555343480	0.9916539299746330	0.9948698772638030	0.019270934263535100	0.02000746546144410	0.010087254801611900
0.9931564967681120	0.9913569710823540	0.9955410238803070	0.01571203652034070	0.02185404275012350	0.005898299021017190
0.9933316919969480	0.9914935994847410	0.9941097444616090	0.014620717917271600	0.021004511016000200	0.014828187917342800
0.9922659663554260	0.9911993720989490	0.9953339588008370	0.02125632653684120	0.022833819957394800	0.007191004817279520
0.9950371527305290	0.9926320044707270	0.9952290348596360	0.003987034118753750	0.01392161688308520	0.007845928095743380
0.992958954375116	0.9920036910548000	0.9954371539593840	0.01694232421311580	0.017831832976987500	0.006546795186884900
0.9916532883322670	0.9907984086897130	0.995161106173308	0.02506787489302860	0.02532582814899180	0.008269889899720790
0.9931828171277710	0.9934056142235100	0.9950114400000440	0.01554810237066150	0.009103749937951090	0.009203916842634980
0.9926473935971310	0.9925475594661480	0.995508104490329	0.018882244450114000	0.014447292310621000	0.006103827586021190
0.9934781382164840	0.9915670294253930	0.9952371556780470	0.013708314901988700	0.020547895040353600	0.007795225808500390
0.9929056196844970	0.9923113805782960	0.9949929510796200	0.017274460951137200	0.015917287163078400	0.009319306218670780
0.9925154917214380	0.9909259802161290	0.9948604671135840	0.019703337138955000	0.024533078095017800	0.010145972982439800
0.9931267365157230	0.9915264292811720	0.9958117335618560	0.01589740644295900	0.020800365291440900	0.004207858972910490
0.9919891483534990	0.9930243291468990	0.9942098225384690	0.022978746854778200	0.011478785399552200	0.014204220395540700
0.9930750980544910	0.9928217038533460	0.9942552306470340	0.0162190157387949	0.012740565810189800	0.013921074341157700
0.993930546042208	0.9902298865842980	0.9941518293701900	0.010888906631913100	0.028857535021271800	0.014565801243149100
0.9940024059703890	0.9916222455505760	0.9958026410488980	0.010440927186044500	0.020204508522376300	0.0042646734565310800
0.9919527744787190	0.9917076982623380	0.9949431359632590	0.023205034180061500	0.01967305783749990	0.00963014311759157
0.9943164393277	0.9909492290446560	0.9938781032407190	0.008482948197098340	0.024388573515705300	0.016272225476489500
0.9919345737262230	0.9909158423274030	0.994509240224615	0.023318274717125600	0.024596079594250100	0.012337003960718000
0.9926243664260060	0.992237149382757	0.9950336854958840	0.019025595077223900	0.016379241190975000	0.009065102084790830
0.9933471514660220	0.9922826884941910	0.9949095999084830	0.014524403815305700	0.016095834120311500	0.009839394317594830
0.9945533724588000	0.9907870591133710	0.9954396978393840	0.007005301512141230	0.025396366144857600	0.006530903585755510
0.9941929165763360	0.9936200879986010	0.9961747135967820	0.009253191290764040	0.007767381039727260	0.0019405331145258100
0.9917215427467760	0.9917290901571860	0.9958853249982490	0.024643401688732200	0.019540001114032800	0.0037482573169180800
0.992030249263213	0.9924366509003150	0.9967966395838830	0.022723052686611500	0.015137628848382400	-0.0019461902091269600
0.9934795141125370	0.9920409666550620	0.9957572766769040	0.013699748161765500	0.017599925923803500	0.00454795759440611
0.992614996472863	0.9925500721177210	0.9948763858675750	0.01908392942022140	0.014431636859220800	0.010046648328101800
0.9915235223278800	0.9924512064132060	0.9952404305248500	0.025874871465042200	0.01504704238912110	0.007774799894083810
0.9942115791094290	0.9906433205851030	0.994220692540459	0.00913683735248104	0.02628945686367060	0.014136447466670000
0.9935337495477280	0.9911757815193640	0.9933419295751180	0.013361824361482800	0.02298045761921420	0.019613384359279700
0.9944030722938370	0.992573346655176	0.994827680335407	0.007942704092113390	0.01428676652673260	0.010350531809474800
0.9941920293798340	0.9914645419632340	0.9956643535677780	0.009258720697143300	0.021185198992629400	0.005128240802352200
0.9941235458243800	0.9914590780837980	0.9943618232741880	0.009685722043668110	0.021219183957229400	0.013256382827097500
0.9931819971579170	0.9926561322006850	0.9946311412830400	0.015553191085948100	0.01377140672450260	0.011576632087406500
0.9941414541117950	0.9920699175179440	0.9950462556200810	0.00957405504507046	0.017419811782432700	0.008986655323017240
0.9926471774424930	0.9920612179391840	0.9938239415639760	0.018883600065988600	0.01747392586998650	0.016609804489217800
0.9920109797237220	0.9929398930538760	0.9966446526870350	0.022842931621639700	0.012004616800220500	-0.0009961178748844270
0.9939893443316780	0.9923304978061560	0.9954445817810520	0.010522355996830500	0.015798314608296700	0.006500411921141590
0.9932588952520270	0.9918554380375500	0.9948332426650520	0.015074196516163900	0.018754098386624300	0.010315818288971600
0.9939563544737290	0.9915712805166370	0.9949859676448470	0.010728033032824300	0.020521453655995100	0.009362876171757690
0.9936769573062260	0.9918969977959300	0.9938886929759460	0.012469425442815100	0.018495578654407400	0.016206191546541800
0.9946084944389750	0.9916270752339510	0.9968373753208370	0.006661481421529310	0.020174467724527800	-0.0022008662634949300
0.994013584980167	0.9918372222679770	0.9951331065957160	0.010371273741966800	0.018867429042910500	0.008444646513738110
0.9931481719132050	0.9919175967574200	0.994421321664887	0.01576388971133490	0.01836745371476670	0.01288532541265590
0.992713011298167	0.9926539615066500	0.9951312572835460	0.018473726307922300	0.013784923688533700	0.008456179235280280
0.9931686564414110	0.9914563208269270	0.9963850496209350	0.01563629763158210	0.021236315198775000	0.0006263023331595840
0.9925244714067870	0.9913648408815500	0.9941242473298470	0.019647445814637800	0.021805105877698300	0.014737777145089500
0.9931960807188250	0.9909985638607540	0.9945778121039350	0.015465497735589300	0.024081979143826000	0.011909292229007900
0.9935877791655150	0.9903653002490770	0.9966784922847870	0.013025143132361600	0.028016538817649500	-0.0012076330938624800
0.9927670556353520	0.9908979283774840	0.9964882128412790	0.018137252802755700	0.0247074154567801	-1.83912561302624E-05
0.9930199354354780	0.992743640406105	0.9951762072471550	0.01656257283861890	0.013226598350976700	0.008175645184484480
0.9933526904389950	0.991273277755658	0.994247087419698	0.014489890396664900	0.022374365743577200	0.013971852670430000
0.9932343991189240	0.9929886650548340	0.9943936851317240	0.015226794025520000	0.01170086151353590	0.013057693980036600
0.9939403311949040	0.9914503521714950	0.9965175759817570	0.010827877149750300	0.02127342750964360	-0.00020188329030401200
0.994763659851286	0.9918470989683860	0.9951050103033660	0.005693500309905070	0.018805990799076500	0.008620004504650170
0.9925235035016410	0.9917356226538630	0.9954511844266620	0.01965346078332820	0.019499377618032500	0.0064591804278785000
0.9933370577290620	0.9909172901760060	0.9945456710962170	0.014587285071705300	0.024587073994879400	0.01210978305246750
0.9925507552458460	0.9915481235043290	0.9944779963061250	0.019483829107847000	0.020665471281349700	0.012531860669086800
0.9948071747648440	0.9919309524531180	0.9949611709396230	0.005422036669361760	0.018284352019862200	0.009517610876668270
0.993637148566149	0.9921341820217170	0.9964263893957900	0.01271751026964650	0.017019932987022100	0.00036797542046781500
0.9940478819656090	0.991251227505177	0.9956683168304420	0.010157436093630600	0.022511436507655200	0.005103483190191640
0.9916536578726010	0.9918665479127130	0.9940931600606310	0.02506560048477510	0.018685011399349400	0.014931600198003800
0.99359196231619	0.9904566186428580	0.9948054483227780	0.01299908051341590	0.027449295136858800	0.010489234185531800
0.9931170829061900	0.9917664127923510	0.9951589243743510	0.015957520323804900	0.019307875435230100	0.008283517189143750
0.9956308811673260	0.9907065066510330	0.995233505925953	0.00028080883003070400	0.025896875111479100	0.007818012880570730
0.9937355540323680	0.9905465514687470	0.994495443651045	0.012104258800705800	0.02689062831248230	0.012423037722774700
0.9928286984491870	0.992766876406818	0.9940812077756170	0.017753440091745200	0.013081941686814500	0.015006117553925900
0.9927878288118360	0.9914396095276820	0.9945344444464600	0.018007898056689300	0.021340224042413200	0.01217979993885440
0.9943357790406640	0.9907719658931790	0.9960016766697320	0.008362365656740730	0.025490150775898800	0.0030215142285148300
0.9942584733808870	0.9913079303378230	0.9944676466835570	0.008844404220183350	0.022158921789046600	0.01259641811801370
0.9935480865868680	0.9937373395165430	0.9958904908920780	0.01327246859435550	0.007036678363904750	0.0037159877507352400
0.9932298814416250	0.9931969370253540	0.9962877217921170	0.015254936212870900	0.010403685085497600	0.0012344757835448500
0.9930047060265580	0.9921994800396790	0.993351129855114	0.016657409594446700	0.016613638194610300	0.019556065994310700
0.9927671632490790	0.9916191510494770	0.9961864404892040	0.018136587913912800	0.02022375724057460	0.0018672807208439600
0.9923949640296650	0.9922216561996530	0.993976022415898	0.020453513511322000	0.016475631548021100	0.015661848612253300
0.9931224513427000	0.9919600801139350	0.9954673767902800	0.015924089749084400	0.018103160435941100	0.006358109531300930
0.9934837961366030	0.9915495952076570	0.9939148929807120	0.013673075149934700	0.020656303495174400	0.01604288762926570
0.9936472383622610	0.9930228997436770	0.9960323671519370	0.012654627117387300	0.011487684275119700	0.0028298122928963000
0.9920994347635330	0.9916169046112460	0.9943712650851400	0.022292581160928700	0.02023771657989980	0.013197496898879100
0.9935318965679210	0.9919855924478390	0.9955356953423060	0.013373358673093100	0.017944436154424000	0.005931569676439290
0.9938847201588850	0.9919045675760340	0.9944961433793400	0.011174537329880800	0.018448507325928900	0.01241869170410420
0.9934561843526000	0.9912926540610080	0.9938645519968460	0.013845108480899300	0.02225389645016770	0.016356664613075700
0.9940081292931670	0.9908118170406510	0.9952801283185860	0.010405255865696500	0.025242532149713100	0.007527014743415700
0.9925130716311790	0.991919952751732	0.995793904612791	0.019718411305975900	0.018352784194385400	0.004319231743415010
0.9925106161264360	0.9912233197868640	0.994171545159911	0.019733704094583500	0.022684945359982400	0.014442879129027000
0.9932175609464160	0.9932935498515610	0.993727663035793	0.01533168300225870	0.009801887456318340	0.017209872210215700
0.9955218737546480	0.9915106007124770	0.9952920250326160	0.0009614276952322390	0.020898790980022400	0.007452753011698300
0.994120961394918	0.9912995150561080	0.9958639896725050	0.009701820583905960	0.022211256748282300	0.0038815214747876400
0.9945898116736820	0.9922684560453210	0.9964447147786710	0.00677800966444032	0.016184415063297400	0.000253452313776735
0.9939443081238590	0.9919758620574070	0.9960170580748370	0.010803110098831600	0.018004984625801300	0.0029254269007645700
0.9933260741929740	0.9916046899030250	0.9953323541603440	0.01465571098490700	0.020313692344181300	0.007200992818411530
0.9923914772723510	0.9919823060543160	0.9943421067437450	0.020475244144975400	0.01796490352717090	0.013379331525351500
0.993154593531213	0.9899865575133200	0.9955934111301450	0.015723877747147700	0.030368478877201100	0.005571203104047660
0.9922689932780850	0.9925037587842610	0.9934170941327720	0.021237530205376200	0.014719926941756600	0.019145095949799200
0.9930736932371070	0.9918745446678820	0.9943419021594710	0.01622778432021520	0.018635271213659900	0.013380622156207700
0.9937109549396340	0.9926253135580380	0.9951311258852570	0.012257571801179500	0.013963263392313900	0.00845700808454556
0.9941093140706560	0.9920169596872520	0.9955528680026710	0.009774457267894680	0.01774929452251090	0.005824348669120350
0.990955925584949	0.9927982041676230	0.9958201831140080	0.02940338984403490	0.012886876148873200	0.004155104388648030
0.9935066523775870	0.9914065132961240	0.9943934035472480	0.013530667318737400	0.021546013698268100	0.01305943965586130
0.9929171262834050	0.9914930793614390	0.9958577863215150	0.017202809664518100	0.02100774084346350	0.0039202378609892000
0.9928493232148050	0.9912926257138210	0.9942729716216970	0.017625017476803800	0.022254087016454900	0.013810452568203400
0.9935132781930950	0.9927261017672880	0.9945602328025590	0.013489384700708000	0.013335798956354800	0.012018952703807900
0.9920848242216790	0.9917775344123780	0.9945103703256910	0.02238350337983830	0.019238708255704300	0.012329949116890500
0.9935358163317290	0.9907593516062060	0.9958783913816520	0.013348939401839700	0.025568542375096000	0.0037915685750720800
0.9926801203856370	0.9914918056763580	0.9931493506099600	0.01867849612949290	0.021015675704084700	0.020812971415115000
0.9933557253423180	0.9917119775152980	0.9950948412039860	0.014470991302908800	0.019646444453645600	0.008683441649343260
0.9930419778919170	0.991506273418122	0.9955399140431010	0.016425295088809700	0.020925687817304800	0.00590522979559669
0.9918862172645070	0.9921732464498730	0.9955285862857650	0.02361908291371090	0.01677688613493030	0.005975972380562340
0.9942567334091670	0.9925532224685630	0.9965057346613240	0.008855288076335990	0.014412049458468600	-0.00012786984359555400
0.992845326150747	0.9914684402707360	0.9956224615026140	0.017649910902111700	0.02116095265622680	0.0053898066541618900
0.9932068599047360	0.9923387855275020	0.994727125833888	0.015398359666369700	0.01574672294764440	0.010977860580597600
0.9950320411918000	0.9931663096859740	0.9943452129743120	0.004018930346560280	0.010594473520344000	0.013359955456702400
0.9927469764719480	0.9903284812696300	0.995073061719275	0.0182622769465594	0.028245195168157000	0.00881937389137283
0.9929286119468780	0.9916479618392010	0.9949833903602300	0.017131277027266700	0.020044588106899300	0.00937896526702485
0.9942633136650430	0.991573007309214	0.9964816080809750	0.008814240891359240	0.02051070302459310	2.29032122105923E-05
0.9937957340742850	0.9921448110025260	0.9950444446187750	0.011729201962784000	0.016953830645339200	0.00899797146497818
0.9935706888309100	0.9919412284426610	0.9948311248627350	0.013131639948817100	0.018220449750477500	0.010329050276470800
0.9937973411566540	0.9913033488555230	0.995880213270455	0.011719171879782000	0.02218741531956240	0.0037801746815436700
0.9928480086520550	0.9922748634208530	0.9949855437619560	0.017633200455586500	0.016144543341024800	0.00936553132009464
0.993037611415302	0.9916550993221940	0.9960400540095390	0.01645249553855450	0.02000019302000620	0.002781767441451410
0.9931386880763210	0.9917607180262250	0.9948829665363160	0.015822954405200900	0.019343291708909300	0.010005592121011200
0.9931725440244870	0.9918570743205150	0.9955644970405480	0.015612088496935800	0.018743943144795500	0.005751756753204310
0.9924148558245900	0.991140269266211	0.9950863419984250	0.02032973986763360	0.023201206520374100	0.008736503036317880
0.9940649551755060	0.9905583412104950	0.9947353666027020	0.010050998379338200	0.02681737888294900	0.01092646115296450
0.9922294443748540	0.9920165479596840	0.9949201983616740	0.021483616687288900	0.017751845920463600	0.009773269378377530
0.992150982070845	0.991489338838957	0.9956840009598700	0.021971852698226300	0.02103099759043010	0.005005539445847220
0.9928035401891590	0.9915754131867480	0.9948011742999200	0.01791008911003380	0.020495762870931100	0.010515889569670300
0.9920557479910770	0.9918180226516930	0.9956574333169950	0.02256440540058820	0.018986849562484700	0.005171435317859110
0.9929311322661120	0.9925970311193700	0.9955465394896020	0.017115612441998100	0.01413931239464930	0.0058638637322815700
0.9935391773551630	0.9933455999230800	0.993990564208431	0.013327991480328200	0.009477634441879820	0.01557117625808260
0.9932254677156940	0.991590310594695	0.9940407419275970	0.015282427796803000	0.020403117355639700	0.015258389669477000
0.9938366793066310	0.9918275348774490	0.9949046063290180	0.011473974263688400	0.018927680811360000	0.009870559964939230
0.9925702688972940	0.9915672690129860	0.9958511425331270	0.01936235758045730	0.020546420052110000	0.003961744326946860
0.9926381802995800	0.9920664260636880	0.9949750525360050	0.018939609284246900	0.017441540826229100	0.009430994956709290
0.9934001299983890	0.9920894275906810	0.9955812174652030	0.01419435731214770	0.01729843018601530	0.0056473328797961600
0.9924689887097230	0.9923433364303720	0.9940851805284950	0.019992796098066700	0.01571840506325840	0.014981346396473700
0.9927783213231760	0.9930707562128150	0.9956728754005800	0.018067100417846100	0.01118963789609730	0.005075007358255010
0.9941724839173550	0.990975950544401	0.9948386698555410	0.009380583781349	0.024222504547364400	0.010281965053626800
0.9930732755675090	0.9906836708011130	0.9938030421357820	0.016230367164716900	0.026038754761604300	0.01674007396641690
0.9927898597443460	0.9919456391041310	0.9947622522282570	0.017995267954779500	0.018192996247913800	0.010758732607635100
0.994245565391395	0.9933165479437230	0.9942884714399870	0.008924913470087970	0.009658606647512980	0.013713810760469300
0.9935061739432300	0.9910603178761860	0.9964012528271710	0.013533655302081800	0.023698153692400600	0.0005250626867518950
0.9929236094954440	0.9921177316423910	0.9942925929020750	0.017162447060925000	0.017122314953996600	0.013688113802814800
0.9926870499033470	0.9934327726192380	0.9948953314993360	0.018635359772657500	0.008934538429769060	0.009928420111007170
0.9940429504398100	0.9915524205842150	0.9946935973802190	0.010188183489643500	0.020638734826274700	0.0111870207641255
0.9933117988015200	0.9922466796361280	0.9942811903792290	0.01474462637880490	0.016319919922874500	0.013759198407722900
0.9932944498129080	0.9912807307320470	0.9952078024545700	0.014852717584938300	0.022328045641210000	0.007978438357642650
0.9928747444785100	0.9907915991112150	0.9964420856314780	0.01746671931589040	0.025368140561903700	0.0002698872422207940
0.9934962415636620	0.9922387552410240	0.9946908671964350	0.01359553544826050	0.01636923349639900	0.011204069198135700
0.9941883243089460	0.9909500839378760	0.99611012551933	0.009281834535566910	0.024383274569192600	0.002344055302856140
0.9944157557899090	0.9910986049620820	0.9965716700175670	0.007863606737138610	0.023460185061555600	-0.0005399764626697270
0.9934080031552740	0.9917899033907660	0.9947952575837000	0.014145306793421800	0.01916176856122820	0.010552807287176800
0.99404655111667	0.9919800688203480	0.9956481554581880	0.010165724370260600	0.017978807776644800	0.005229379307709320
0.991479113270525	0.9923006107753830	0.9953867450369220	0.026151027439620700	0.0159843094581454	0.0068614699941215000
0.9931527391507470	0.9904125443770870	0.9960989605697290	0.015735458868444800	0.02772306745768770	0.002413800868128670
0.9935919153108090	0.9930354092578690	0.9940882469369890	0.01299937408768970	0.01140975925534600	0.014962222272673500
0.9926380973954790	0.9905348023219160	0.9967854376455140	0.018940110658273500	0.026963634061096600	-0.0018761397583233600
0.9922642621303940	0.9915725169603640	0.9954118722628180	0.021266953227879300	0.020513766877826900	0.0067046173030038400
0.9930789962093630	0.9916153694783630	0.994034434977452	0.01619474960097420	0.02024727516478260	0.015297717653467200
0.9934320946243610	0.9913135418378200	0.9958394616200470	0.013995217155954900	0.022124047017770200	0.004034689548454560
0.9939092372945750	0.9921690798820260	0.9949025676410560	0.01102171523775670	0.016802798726826700	0.00988328056936264
0.9934054227500800	0.9915517518389710	0.9959315346655310	0.014161362090128100	0.020642911922828500	0.0034596344419170600
0.9934199197117280	0.9925314483589800	0.9949594608154940	0.014071068687398400	0.014547569219400000	0.009528300151662550
0.9927074576412130	0.9913781771262720	0.9961257455969640	0.0185083175366758	0.021722199851201700	0.0022464805355191900
0.9944671880167830	0.9929731131318560	0.9948799911105390	0.007542833614343350	0.011797734341761600	0.010024133322207700
0.9925584295750430	0.9914308132089230	0.9947397746135410	0.019436058489149300	0.021394918419924700	0.010898946603253700
0.9936063707738620	0.9923440229184240	0.994162653839251	0.01290930965523600	0.01571412442490700	0.014498328444665200
0.9937320192589360	0.9914619276366710	0.9950828890076840	0.012126286766688000	0.02120145313830060	0.008758040050775920
0.9927772192642320	0.9908259656159880	0.9946396428422190	0.01807395055509170	0.02515460973795960	0.011523614306976000
0.9930855964923620	0.9945857590354680	0.9938738573014260	0.016153641144268600	0.001746834504506020	0.016298689402103900
0.9948576034241180	0.9916932469735130	0.9955910245063760	0.005107399108809700	0.01976294335358410	0.00558610376942809
0.9930889683536790	0.9913800700276530	0.9962288048532800	0.016132631479896800	0.02171041342353640	0.0016025959848751000
0.9942775926741850	0.9909811542108800	0.9937255414629450	0.00872521658969876	0.02419016836964110	0.01722308462509400
0.9924622042924370	0.992787995168282	0.9949456906010230	0.02003504474771480	0.012950427976202000	0.009614208676923150
0.9946910911936170	0.9914815762688840	0.9957357217134920	0.0061462328221509200	0.021079275757958200	0.0046825847870684500
0.9948244840547850	0.9908143959219820	0.9949084183179140	0.005314027506990560	0.02522648528590260	0.009846771216917100
0.9939171780715680	0.9919833360042230	0.9963860420035380	0.010972222987800600	0.01795846601300480	0.0006201283385869040
0.9925327389168810	0.9916106519456730	0.9950766787789720	0.019595988670000300	0.020276605994341700	0.008796798064328840
0.992657681337209	0.9918932137373970	0.9945387481416980	0.018818196397733200	0.01851913906432150	0.012152963242177300
0.9929132569464960	0.9902890778579210	0.9953756826969970	0.01722689567359370	0.028489925673261100	0.006930529889050970
0.9937605038556920	0.9918036049759920	0.9951697867903710	0.011948770673305900	0.019076535841274900	0.008215733897055220
0.9937680758667840	0.9916994733002290	0.9924398060636710	0.011901556465157600	0.019724214458616100	0.025230869223532700
0.9944734646359430	0.9922906634457800	0.9948597906777820	0.007503695177030100	0.016046219637686000	0.010150177462057200
0.9946945685257470	0.9918906349756600	0.9958535780606250	0.006124530142974250	0.01853516918122990	0.003946537138976980
0.9932493395380290	0.9919616977975570	0.995777615499227	0.015133726485563200	0.01809309969403820	0.004420934477136950
0.9930594275141570	0.9906453294055530	0.9960879265762	0.0163166424149802	0.0262769750785013	0.0024827334768721500
0.9929557968001730	0.9902119714368180	0.9944346072252330	0.0169620020885118	0.02896880162149060	0.012802463003027500
0.9934035406553860	0.9921402958694850	0.9958005514841	0.014173099543851600	0.016981921198570900	0.004277709234882530
0.9929192595281540	0.9911489679861090	0.9955918884398600	0.01718954239926550	0.023147137803743900	0.00558071519041535
0.9947255928200450	0.9930467260853560	0.9956246226599190	0.0059309910233563100	0.01133927285611230	0.005376307616311080
0.9923808039408290	0.9917067513061100	0.9941644637655310	0.020541655584863700	0.01967893447679020	0.01448703915086190
0.9923612130139870	0.9911371466715520	0.9959483668994010	0.020663591011234400	0.023220609534271100	0.0033544960732755300
0.9935323634309610	0.9913188292397440	0.9951170019594310	0.013370446989007	0.022091176239928700	0.008545156648951430
0.9932145229178760	0.9911305473744540	0.9953387183517540	0.01535060498226270	0.023261629820748400	0.007161278709979980
0.9916555369704700	0.99104842913612	0.9945784861303330	0.025053905758237400	0.023772052684635500	0.011905073921578600
0.9931801909666160	0.9916346300941010	0.9961335254956820	0.015564450493159100	0.020127504585732000	0.00219786030946248
0.9933139462382540	0.9930009280562620	0.9961394486403300	0.014731267039484400	0.011624519064586900	0.0021608520586118400
0.9918793429305370	0.9914658099264790	0.9948767079146200	0.0236618392921819	0.02117731340045830	0.010044643083008600
0.9933835879491320	0.9903731125358190	0.9948229068558550	0.0142974099701327	0.027967990054982100	0.010380307382590100
0.9916238716621710	0.9922322989091350	0.9943491517794610	0.025250833848222600	0.01640941001004280	0.013335400988630400
0.9933632625498550	0.9914467151407890	0.9941232694168740	0.01442402464675930	0.021296044188054900	0.014743869770366100
0.9945721374083260	0.9927248621426060	0.9957252347327470	0.006888249507377690	0.013343509177675400	0.004748051503966630
0.9931115153571430	0.9920709314013760	0.9952828958730120	0.015992208137683500	0.017413509562125700	0.0075097264063686200
0.9937114105280370	0.991729888691281	0.9956132309994170	0.012254713743474200	0.019535023499750900	0.005447453270658030
0.9933033219452320	0.9921305209125490	0.9948726677645570	0.014797446005184500	0.017042733413100900	0.01006984648501550
0.9934381963616990	0.9924267222591900	0.9949292635804050	0.013957175563312300	0.015199436165269000	0.009716701446684660
0.9949129248241130	0.9908207080708160	0.9956805380769450	0.0047622184554399500	0.02518727522021330	0.005027161007590920
0.9933713212420660	0.9920972055849760	0.9952025133553680	0.01437384792845500	0.017250025675187100	0.008011462192369070
0.9927572957165980	0.992699605580668	0.9944391801317050	0.01819803496070900	0.013500754177189500	0.012773940971460600
0.9943031220406170	0.9925732671790670	0.9960171815462530	0.008565999879585490	0.014287258282556300	0.00292464985697119
0.9940524721029570	0.9921753320580780	0.9955908569950820	0.01012883550134950	0.016763899880164200	0.005587163813932440
0.9931634086723850	0.9908166452041720	0.9967104036924950	0.015668996402482300	0.025212510789831700	-0.0014071246273222100
0.9934610601193830	0.9917739487089030	0.9946942800385390	0.013814734920907400	0.019260994688200200	0.011182781185845300
0.992325754798885	0.9923675724705880	0.9948544170172430	0.02088427780060570	0.015567556350914800	0.010183719633371200
0.9934567776260480	0.9913176094785530	0.9950500714001120	0.013841450900283200	0.022098753648438400	0.00896283948056629
0.9949435978468180	0.9914577268269490	0.995316004344388	0.004570825431690420	0.021227561328167400	0.007303061566410180
0.9944817689221200	0.9919277720072680	0.9960504540724970	0.0074518963737595100	0.018304158521842900	0.0027168155160901900
0.9925977528530880	0.9905629508251860	0.9954372153042780	0.019191277566441700	0.026788760703468600	0.006546396367645390
0.9937757687856810	0.9921295875509780	0.9956672684083990	0.011853622290530400	0.017048526082336200	0.005110032751875880
0.9920184289281870	0.9921551498660790	0.9951928390545730	0.02279656131326450	0.01688948363081520	0.008071850046516950
0.9937830174967170	0.9920220571542060	0.9957710027603710	0.01180842154402080	0.017717573299244300	0.004462237060165960
0.9920705319718120	0.9922028320025990	0.9937814791338150	0.022472423750412700	0.0165927893032562	0.0168744577401232
0.994164218450235	0.9930924986746130	0.9963556938315470	0.009432121359480290	0.011054208939793400	0.0008097351908679750
0.9941159640773580	0.9917338434918540	0.996165876589825	0.009732971555087290	0.019510446428663300	0.001995753583611130
0.9918500406802490	0.9922579494975110	0.9961147204269190	0.023844136665502900	0.016249785834910000	0.0023153428351287200
0.9923716243148630	0.9922783891792090	0.9947654653647230	0.020598796304331200	0.016122596373216200	0.010738682774229200
0.9939195239036200	0.9910721649367470	0.99461906622661	0.01095761916460330	0.023624525750904500	0.011651970082108100
0.994746078076589	0.9910229497519980	0.9950353067199550	0.005803191635410880	0.02393042656116350	0.009054982489606510
0.9929819281198290	0.9913088934924810	0.9945613315387890	0.01679928154488810	0.022152932712611000	0.012012081425988500
0.9940503194390180	0.9902478331026410	0.9956387473044480	0.010142244748542500	0.028746071181708700	0.00528810814473781
0.9921170440761860	0.9917608634149640	0.9947725062749360	0.0221830236125879	0.019342374479667500	0.010694753883171600
0.9933777762610470	0.9933117639202810	0.9941907096614630	0.01433363039882450	0.009688415213969320	0.014323394303720000
0.9927872581262340	0.9900366713762320	0.9957092192753290	0.0180114712710145	0.030057340394028000	0.00484805874022404
0.9924022175896310	0.9934284537477540	0.9938271184493740	0.02040837580395640	0.008961457658405460	0.01658998955567710
0.9946940524284020	0.991503595866725	0.9959309964636370	0.006127757798626420	0.020942359036217400	0.0034629809709166800
0.9918297032385510	0.9916464890836400	0.9970839440454950	0.023970652220794500	0.020053734435561700	-0.0037425226874048500
0.9928440414888510	0.9925405934110800	0.9943753080148620	0.01765792357232000	0.014490641106370700	0.01317229459523700
0.994992336543214	0.9931871791764820	0.9945976102556730	0.004266687169086590	0.010464484990971800	0.011785805256110900
0.9937073720082980	0.9923573017415420	0.9965020567444530	0.012279884920262500	0.01563148903560660	-0.00010488959567768100
0.9933888455665410	0.9904929564916680	0.9951091264623790	0.014264645473833000	0.027223578403159200	0.008594307786950380
0.9930510091671450	0.9919144721170560	0.9937840836664590	0.016369052745091500	0.018386883301202700	0.016858238288281100
0.9936503677753790	0.9918670432615300	0.995090319031221	0.012635136546037100	0.018681931020006700	0.008711676655661610
0.9933142848589510	0.9910896965959280	0.9942829047339840	0.014729151304991000	0.023515545751902300	0.013748516915958600
0.993498869331153	0.9912425338797590	0.9956317758904080	0.013579143643964200	0.0225654884029756	0.005331640576356520
0.9931462202066040	0.9906676367477030	0.9956540263701540	0.015776047081589400	0.026138375372707500	0.00519272338413126
0.991720159162216	0.9916795930054020	0.9944870116731290	0.024651987329207400	0.019847855836974400	0.012475632581576600
0.9940384820778390	0.9921284073638230	0.9941267543844570	0.010216039592019600	0.017055883505852	0.01472214080351250
0.992373768906041	0.992187243445066	0.9939216073538760	0.020585455525150500	0.016689773625256300	0.01600104627376900
0.9919049867806330	0.992106536734435	0.9944830131431780	0.023502339040170000	0.017191960904544800	0.01250058213345640
0.9934858952511650	0.9913951977166000	0.9961703591488560	0.013659983852369600	0.021616374974087400	0.0019677455139477000
0.9938450635506590	0.9924123002826490	0.9965229314337170	0.01142171745999090	0.015289192682603800	-0.00023535089507193400
0.9935358982491970	0.9922819694252770	0.9956640259610110	0.013348461101587900	0.016100310230977000	0.0051302761483371500
0.9934526963253820	0.9910671863620810	0.9961209117906400	0.01386685391126990	0.0236554607813877	0.0022766584026929800
0.9924210424631890	0.9927136337523460	0.9944095764672930	0.020291216669299800	0.013413402539247800	0.012958575401551500
0.9930840104633480	0.9914745184067720	0.9945471790031200	0.016163522910928300	0.021123158203016100	0.012100353829289400
0.9927833600272580	0.9910805170609250	0.9951270181190720	0.018035729958919000	0.02357260521889130	0.00848265226604102
0.9928137566336320	0.9923325586252190	0.9944765065157240	0.01784647809458510	0.015785475139777500	0.012541156065550100
0.992514621581831	0.9915274655682930	0.9963455639204420	0.019708749437580800	0.020793916763151600	0.0008730566272470970
0.9929206085548350	0.9922802395260950	0.9953027311160520	0.017181127332222100	0.01611106947656730	0.007385905706811890
0.9923851198808150	0.9908536295501840	0.9948222545160770	0.020514804450294500	0.02498270132075310	0.010384370433831200
0.9932655418680470	0.9927213620279850	0.995357790191443	0.015032797364748700	0.013365299778066900	0.007042225331453720
0.9936789592931780	0.9914008486376730	0.9948617801430560	0.012456961936108900	0.021581236174014900	0.010137769265507100
0.9939606601804210	0.991674389359821	0.9942052705218870	0.010701188002684200	0.01988022185431410	0.014232613181469800
0.9935587985812880	0.9927633628650190	0.9944420851520140	0.01320575408412930	0.01310379716680850	0.012755828764714200
0.9939819147979520	0.9928100753246220	0.9965338102289740	0.010568666503714300	0.012812948119276800	-0.0003033403354509250
0.9934703559870680	0.9920435147362520	0.9940320524665770	0.01375681711485380	0.017584081529660000	0.01531255433977210
0.9937501941055850	0.992763782758148	0.9953009445669320	0.0120130096869406	0.013101188252252100	0.007397078798010750
0.9930637156797120	0.9924707303638710	0.9952762427466220	0.01628990677411230	0.014925522828041500	0.007551266497058680
0.9945052739046480	0.9916268794348740	0.9951435896111320	0.0073052995894168100	0.02017569523972550	0.008379225763916000
0.9930852881173390	0.9927672687292520	0.9946957344837490	0.016155547084145800	0.013079489420841900	0.011173703731062700
0.9944367406984800	0.991847064801245	0.9941779963178810	0.007732717854189160	0.01880618556678830	0.014402664102412900
0.9921255327211340	0.9918574236049470	0.9943278739866250	0.02213021221040350	0.018741764903393300	0.013468104033392800
0.9917714855326970	0.9911565024581150	0.9945893828264610	0.02433275382057920	0.023100296667576300	0.011837115178568400
0.9941324266023230	0.992473735861878	0.9949141474445080	0.009630341594173290	0.01490680585030610	0.009811028913036600
0.9919148979983980	0.9928860536050660	0.9949993630424570	0.023440674501420200	0.012339871635277100	0.00927928399773597
0.993565157643956	0.9910699923093930	0.9947461950637340	0.013166114926459900	0.023638034682166700	0.010858907324096300
0.9929771755729660	0.9918590567190850	0.9958642382654110	0.016828856911285900	0.018731614701068800	0.003879944579618810
0.9937933507276390	0.9913029229314430	0.9961413809661340	0.01174402356231000	0.022190065184080200	0.0021487790906442300
0.9941504301576430	0.9908851189277350	0.9946511005719400	0.009518088037547550	0.024787015568633400	0.011452136061813100
0.9928577759299260	0.9912598735179000	0.996174115687432	0.017572382678717500	0.022457695425964500	0.0019442716919044600
0.9936100076613930	0.993147696653334	0.9942275089763340	0.012886638838188300	0.010710401802740100	0.014093934438549200
0.9940631024042830	0.9904524400840800	0.9948179048799490	0.010062552974149400	0.027475248654639100	0.010411514623242300
0.9929967233208260	0.9907309932294840	0.9943892115810580	0.01670713432234370	0.025744716545307900	0.013085581132519800
0.9927249572661860	0.9920387382554910	0.9954605254722200	0.018399362376988700	0.01761380277898650	0.006400865092711500
0.9929117200799760	0.9929165553320370	0.9955360972936400	0.017236481281656300	0.012149920514241400	0.00592905695742651
0.9913601129510860	0.991510414278074	0.9966528387712830	0.026890937953971800	0.02089994876275390	-0.0010472930879114700
0.9936613412419980	0.9915561118420400	0.9944183477736800	0.012566742486492500	0.02061579184447060	0.012903883710481300
0.9934919011010850	0.9909158520741090	0.9952415002543660	0.013622583618898300	0.024596001309657200	0.00776812248645079
0.9929256960674620	0.9921866490432780	0.995232619836418	0.017149439877984300	0.016693485961714300	0.00782356219826032
0.9949348078243720	0.9916334178041000	0.9951648530315520	0.004625688984676980	0.020135022608099200	0.008246508548880000
0.9934130964390950	0.9926296108844210	0.9962466082057400	0.014113560663934900	0.013936514208855600	0.001491358073680230
0.99447020370654	0.991114093324655	0.9950735083350840	0.007524029659513900	0.023363900177736600	0.008816590559880380
0.9930202176081580	0.9933599594414280	0.9949978186074440	0.016560823548303700	0.009388178677710250	0.009288922220505310
0.9931594627797720	0.9923329283823310	0.9949562003199330	0.015693563115939700	0.0157831810113684	0.009548635170268100
0.9933227476431280	0.9918944630148080	0.9932031301845090	0.014676442421378200	0.018511350488247300	0.020478019082196000
0.9933369520735850	0.9927667268518780	0.9948271148240340	0.014587965659541400	0.013082859001167000	0.010354041380304500
0.9943807382480000	0.9931922199462810	0.9940616527525090	0.008081971612530220	0.010433098959365800	0.015128025409956600
0.9947971924749350	0.9932311057393920	0.99443271446551	0.00548429915322775	0.010190867251628700	0.012814293061749600
0.9929204650094570	0.9915469419551320	0.9955339048058970	0.01718201536161580	0.020672811448261100	0.005942750363137100
0.9926177736342470	0.9919684334773130	0.9965587786580710	0.019066642627924700	0.01805120166261360	-0.000459382333623172
0.9920253046306620	0.9916443834609630	0.9949756515297590	0.0227538054616407	0.020066839260467500	0.009427247004054950
0.9922832548320820	0.9933008493332490	0.9959648249205090	0.021148752034832900	0.009756405947389240	0.0032517037888671600
0.9920198041510500	0.9922221165370330	0.9952404156424800	0.022788016602638100	0.01647278448508860	0.00777489211158333
0.9927323770095040	0.9910454176083360	0.9947648138441540	0.018353168492889900	0.023790774841617100	0.010742732904120100
0.9941009370271820	0.9903843108872280	0.9949788482403290	0.009826674307396670	0.02789845046443810	0.009407313421257900
0.9928523319368010	0.9896888634360640	0.9960523809361160	0.01760627433721300	0.032216519561426200	0.002704767261330520
0.9925501850929520	0.9922051062079450	0.9953434046340470	0.019487384550684200	0.016578623638363300	0.007132040973935320
0.9941581521706310	0.9914132549475560	0.9941750363948290	0.009469935557328670	0.02150409596791310	0.014421120367621600
0.9939461661266450	0.993001283843198	0.9930188515389350	0.010791517687840800	0.011622279414672000	0.02162576590873390
0.9946982020429880	0.9934137177632200	0.9946503881285140	0.006101872713231230	0.009053273960907090	0.011456584893874300
0.9934881576998260	0.9917222223988080	0.9956102380443220	0.013645924307102800	0.019582719277012700	0.005466126778944670
0.9931393701883410	0.9923057412598320	0.9951521856500330	0.015818716779797700	0.01595237931227540	0.008325558539524500
0.9919681614770330	0.9919846830822210	0.9963550020130250	0.023109314280086900	0.01795009958332030	0.0008140808204100110
0.9936226255498630	0.9914309671531780	0.9948162640373080	0.012808016548764000	0.021393957283225200	0.010421756202982700
0.9937030923550320	0.9915610983513400	0.9955492491201380	0.012306557331842300	0.020584780552328800	0.005846946520186780
0.993936234471698	0.9926525573478050	0.9960609245563070	0.010853445907128900	0.013793652982739300	0.0026514019924741700
0.9919523354142230	0.9922773771552480	0.9954848499974790	0.023207773610677700	0.01612889682476780	0.0062490123324240900
0.9935650958327640	0.9914541472634730	0.9958200138466600	0.013166509593047900	0.02124984077771310	0.004156147832450480
0.9918094150451250	0.9900050631363450	0.994446799371034	0.02409684907341330	0.030253603506978100	0.01272643008026210
0.9942188334442610	0.9915292635179960	0.996152402114331	0.00909159656502484	0.02078274405878280	0.002079930456572460
0.9945516372463130	0.9922307068618580	0.9943933144035490	0.007016122527493830	0.01641932053043880	0.01306000597974000
0.9928761406364970	0.991333134862969	0.9929072183758870	0.017458030025127900	0.022002224455776900	0.022320952630779400
0.9932635243945000	0.9922926796378780	0.9943267723648220	0.015045374702209500	0.016033657874873400	0.013474954752657000
0.992190787291725	0.9919935689512580	0.9952171822601790	0.02172415448377470	0.017894812614440700	0.007919908528371560
0.9924458294316280	0.9908322166397760	0.9947837880212700	0.020136941213019100	0.025115741061502500	0.010624365277855900
0.9934928072504930	0.9921061159432490	0.9947614776347100	0.013616919468859500	0.017194589084965500	0.010763549135899300
0.9938507557779520	0.9915397975092040	0.9940452274870300	0.011386227840204600	0.020717250099504100	0.015230427343511700
0.9928725356480880	0.9913946836414360	0.9940012973422540	0.017480487213279800	0.02161955994508580	0.015504283676431200
0.9925322907624590	0.9924413231131600	0.9955846741449400	0.019598768811146800	0.015108567896125000	0.005625769297797390
0.9923537815566150	0.9919874671840990	0.9950329282779050	0.02070983530005530	0.017932777336427400	0.009069831567244070
0.9933847294480660	0.9905229283805110	0.9955603983201430	0.014290306374116000	0.027037399345135400	0.00577733277889979
0.993853994504949	0.9912184488111000	0.9962608043670370	0.011366057718358500	0.02271523435370310	0.001402668985668130
0.9925063469556150	0.9925491420973030	0.9953937333989840	0.01976026330955280	0.014437440274769400	0.00681784934569584
0.9932156656200620	0.9917275238791810	0.9943729918466830	0.015343483913001200	0.019549768732031800	0.01318671956445120
0.9943567137843770	0.9921761831359310	0.9943787618425930	0.008231822126700710	0.016758622908764600	0.01315075302076050
0.9922087621055300	0.9934280839427150	0.9945924846529040	0.021612308489453600	0.00896376530305208	0.011817770165024900
0.9943418509996140	0.9918243115459360	0.9944697252990540	0.008324497892604210	0.018947758085394100	0.012583434118026300
0.9934977652716470	0.9923971195747250	0.9935122884292140	0.013586025386214500	0.015383675306636400	0.018551977632566300
0.9934449122147970	0.9917933459861940	0.9944099758319080	0.013915346332740200	0.019140348515774900	0.012956090155710500
0.9939225807720170	0.991639739934419	0.9952291755098270	0.010938548020683300	0.02009571420083000	0.007845049255966890
0.9938616352874440	0.9910869380388040	0.9954798886952470	0.011318435265429500	0.023532697168516000	0.006279995548062670
0.9927558181010840	0.9910113897919250	0.9945519962496210	0.018207207333602100	0.02400226885096800	0.012070312080431900
0.9921208302496940	0.991435008699734	0.9948789879834260	0.022159470840652200	0.02136882762787760	0.010030393462063400
0.9931167440274220	0.9909970069866870	0.9938521648665740	0.01595963597478520	0.024091664440949000	0.016433894067130500
0.9929166307423980	0.9928389359328060	0.9938178626487230	0.01720588973846060	0.012633265437609600	0.016647706311894200
0.9928675829007520	0.9922993225524170	0.9959037120795370	0.01751132738834090	0.015992322722832600	0.003633423954936770
0.9930119449651440	0.9918333560407530	0.9950474357791240	0.016612351589228200	0.0188914673931945	0.008979293544971790
0.9941080381646710	0.9929681894177980	0.9937630952074500	0.00978240273635234	0.011828395085691300	0.016989040668142000
0.9946018630339480	0.9925296484520800	0.9953693252937720	0.006702841721894250	0.014558772673190200	0.006970227413269640
0.9934118460775210	0.9904064335531730	0.9949239549081480	0.014121368128898500	0.02776102074280700	0.009749843651164460
0.9910923090185190	0.9907925460925270	0.9953624615118810	0.02855575088727970	0.025362254783026500	0.00701306806256352
0.9943115352844880	0.9919784071628970	0.9947871851414330	0.008513542117148150	0.01798914823478040	0.010603165772169600
0.9936390752688040	0.9911330391772010	0.9956591728050550	0.012705509288016800	0.02324614042336800	0.005160585399454900
0.993488392948249	0.9903554940939780	0.9959884889257100	0.013644448313519400	0.0280774297237084	0.0031038827993570600
0.9931010442631120	0.9925827891406780	0.9958910120605420	0.01605742675637210	0.014227998095067900	0.0037127430992506500
0.9938119730573250	0.9920023419010020	0.9934297345464850	0.01162797760133250	0.01784022057976680	0.019066348532099800
0.9937070441455510	0.9917359957370440	0.9944837416013910	0.012281932039230600	0.019497054278461500	0.012496026971136400
0.9935944771379650	0.9907350001032830	0.9945313246071440	0.012983415140699400	0.025719824135873300	0.012199241595785400
0.9945292677138150	0.9925081338009230	0.9949154179285600	0.007155634912459430	0.014692695886819100	0.009803102099951040
0.9937814815736290	0.9908425555569280	0.9948144943723630	0.011818009133059400	0.02505151515791260	0.010432800454643000
0.9934215323502310	0.9933014279174590	0.9945009858209040	0.014060989245430800	0.00975280587459411	0.01238847707603780
0.9936500006574850	0.9911459251195410	0.9958534307467960	0.012637414110304100	0.023166038626935400	0.003947456208834360
0.9935482737100160	0.9906113343759910	0.995259773578611	0.013271320794469800	0.026488181549217200	0.007654062824760460
0.993540054085268	0.9908687417121740	0.9937992036084880	0.013322533668726800	0.024888797897370300	0.016764001316930800
0.9912773401975890	0.9917861426830310	0.9949874716596280	0.02740555418423580	0.019185148364676500	0.009353488248405910
0.9916300750432170	0.9932218474621170	0.9944461873238010	0.025212249366305500	0.010248541308577100	0.012730251464557600
0.9931720568647610	0.9929214146642240	0.9953760043480330	0.015615115034346800	0.012119683263535200	0.006928519699580540
0.9932497097964750	0.9920404820342050	0.994053308292976	0.0151314207292391	0.01760295249875380	0.015180043757095100
0.9930484129024290	0.9918846800092170	0.9951710239980640	0.016385235221531200	0.018572230780934000	0.00820801106432379
0.9930390434353450	0.9916925586551460	0.995496031888192	0.016443567232579900	0.019767215361213900	0.006179218024488490
0.9947624256466060	0.9917513523427200	0.994335019428527	0.005701205442360660	0.019401537983932200	0.013423535110509200
0.9944093919558460	0.991858282002112	0.9951442850618160	0.007903276802042180	0.01873642917461230	0.008374876102753470
0.993696816007597	0.9919460795573600	0.9947401966730000	0.012345680295190600	0.018190246408767000	0.010896330548759100
0.9928694931042180	0.9920752193741710	0.9943761697673250	0.01749942407369650	0.017386832209760700	0.013166916357563600
0.9929847589532730	0.9918355973312150	0.9955507963447930	0.01678164527993570	0.018877535541302800	0.005837287044789490
0.9941344202795730	0.9921276626478760	0.9937313137978020	0.009617907657446800	0.017060538781855200	0.017187128962867800
0.9936689395877370	0.991475512185854	0.9945316148109960	0.012519389822522900	0.021116986999924100	0.012197448492011000
0.9927949982071190	0.9925184157243650	0.9963314767472730	0.01796327282770840	0.01462872390704590	0.0009610733053391130
0.9941760713495140	0.992011101937787	0.9942942774358150	0.009358233446783940	0.017785738312180700	0.013677606148674200
0.9930482701719320	0.9922018084052500	0.9938609067578870	0.016386098323491500	0.01659915294719980	0.016379398098472500
0.9934486736499270	0.992868265791218	0.9941169946616320	0.013891912654371700	0.01245061141420960	0.014782998039510400
0.9934722515393790	0.990845724436084	0.9953660452080540	0.0137450221049885	0.02503180932972130	0.006990706670194520
0.9951275458276050	0.9918106877521110	0.9965334264519450	0.003422922561442180	0.019032461266824300	-0.00030093980669602300
0.9935510188423020	0.9924149581480590	0.9950497520607970	0.013254222814790000	0.015272657419304300	0.008964840994373790
0.9943050043362290	0.9913795637130950	0.9943508981250110	0.008554271076770070	0.02171357482423470	0.013324519885504800
0.9932406970594250	0.9918874300299050	0.9945283902503890	0.015187554259018400	0.01855511216329690	0.01221755717140200
0.9949715711934110	0.9911172111053520	0.9948749125735860	0.004396283911406370	0.023344532083186800	0.010055831483039900
0.9941151679657650	0.9915801238134170	0.9945976703846360	0.0097379566579757	0.020466452459758700	0.011785420169661100
0.9949770118502350	0.9919016525946330	0.993973335893303	0.004362321209175330	0.018466627573072800	0.015678594587065000
0.9932784638206150	0.9900156052296720	0.9950356758076200	0.014952300370950000	0.03018812346384600	0.009052685350978260
0.9942930287237270	0.9907787780937690	0.9952837049711990	0.008628930305629880	0.025447825999807500	0.00750470268758311
0.9923359887329130	0.9905440915091970	0.9941213026630410	0.02082055498322230	0.02690592373984810	0.014756123189942200
0.9933842861669050	0.9939510888914400	0.9969061480198530	0.014293064706338400	0.005704403360502580	-0.002630834188585680
0.9931080268345080	0.9908025427429640	0.9955150397863020	0.016013940626181400	0.025300155782619200	0.0060605299174068300
0.9929084451864960	0.9918551302252260	0.9962344091340250	0.017256870336245000	0.018756024887973100	0.0015675726561514800
0.9934599806680830	0.9919187226280600	0.994180023255086	0.013821460890969200	0.018360449905513500	0.0143900190253048
0.9948787330288210	0.9929995232942980	0.9951859276963760	0.004975558957855160	0.011633250852283600	0.008114975044404490
0.992987014041874	0.9916144525278820	0.9963769666155710	0.01676760192433030	0.02025297490000740	0.0006768241736956820
0.9941496617149430	0.9916767450175960	0.994771654251477	0.009522889431735510	0.019865567539776900	0.010700062011681100
0.9941064325717820	0.9907818898989760	0.9945403979372330	0.009792412200298470	0.02542847851626880	0.012142657156251500
0.9945496057032320	0.9921081128107900	0.9952560286440740	0.007028783794052760	0.017182170910358900	0.007677440747413430
0.9927587834943800	0.9912320820294590	0.996751076869915	0.018188746753351500	0.022630461586295800	-0.0016613603089395200
0.9948859110486850	0.9924331406751130	0.9953683929416390	0.004930762359405560	0.015159482419537500	0.006976007918422520
0.9924223400693370	0.9911250021873140	0.9956466366091510	0.02028313586737690	0.023296112440151000	0.0052388417500547500
0.9945295458054560	0.9920700043803740	0.9950277766379040	0.00715390066230954	0.017419258834503800	0.009101981201585280
0.9923996506333560	0.9923572820030130	0.9961383781031880	0.020424372086752400	0.01563161007079310	0.002167541156200610
0.9938493594954380	0.9928096962174760	0.994247955249361	0.01139494595058360	0.012815329294971500	0.013966453563470300
0.9929688894120510	0.9913010718914720	0.9947977430612080	0.016880464290130900	0.022201587311835500	0.010537311593925600
0.9926826965173640	0.9904516151494510	0.9944361498901910	0.018662458158429300	0.027480382504574100	0.012792853054092800
0.9936360658421330	0.9928692462635260	0.9949532754538570	0.012724274218651000	0.012444530980574200	0.00956688436282976
0.993128740534643	0.9915349907335350	0.9943158446894270	0.015884921025846600	0.020747117346488100	0.013543115599520700
0.9945795363251410	0.992100067513711	0.9946066956036320	0.00684208891212847	0.017232200234468100	0.01172912741137900
0.9941874581068040	0.991079392663904	0.9960649042812780	0.009287215330723290	0.02357960051042550	0.002626548911448940
0.9934451319130490	0.9908000091767390	0.9952119536148540	0.013913979307959400	0.025315900260276800	0.007952541913756360
0.9949821358343210	0.9918885010693890	0.9949437463803030	0.004330345640400360	0.018548430861755800	0.009626338690916940
0.9928879491787030	0.9916907482796940	0.9954264164353810	0.017384487748672900	0.019778469232928500	0.006613831486149190
0.9923088252937840	0.9915221602854850	0.9961098513475150	0.02098960765027040	0.020826909222098200	0.002345758890417700
0.9941321236618130	0.9921893288306490	0.9957060076601940	0.00963223030116541	0.01667680436133090	0.0048681272621863
0.9925280668052570	0.9903689334683370	0.9943365294064280	0.019625068549385500	0.02799394983738420	0.013414123545227900
0.9944197595624960	0.9918600231884400	0.9956686454079370	0.00783863039721053	0.018725588421194800	0.005101438624022350
0.9938121219250430	0.9920375768247390	0.9949938319982370	0.011627051467749300	0.017621016004730200	0.00931380175310663
0.9934436661143920	0.9912581395643280	0.9958186708402030	0.013923102552386900	0.022468458584906500	0.004164544582904110
0.9923233271224080	0.9917493262409440	0.9939629872428340	0.02089937800438890	0.019414157646649000	0.015743084672325100
0.9931661692785140	0.9920355549785440	0.9937520942778600	0.015651800947990400	0.017633593693058600	0.017057612996385700
0.9929880194660670	0.9907437495982800	0.9945241759940680	0.01676132509085200	0.025665466301079500	0.012243837815886200
0.9917842385500190	0.9912805429473990	0.9938225525404390	0.02425342654271060	0.022329185626117900	0.01661846052699460
0.9935967750395180	0.9916416543847630	0.9955346876754430	0.012969096450622300	0.02008380336590410	0.005937850806587200
0.9922512738337400	0.9911619946048130	0.9959029047821610	0.021347762865391100	0.023066156211123900	0.003638452207794830
0.993433545247355	0.990555161225781	0.9961165913331250	0.013986164460981300	0.026837159192897400	0.002303634504407370
0.9933336896625920	0.9922421113565840	0.9950994828038640	0.014608291213815500	0.016348351815375700	0.008654487055988650
0.9941529930844890	0.9900178899224360	0.9955883451815930	0.009502123486336690	0.03017393313498010	0.005602821744679880
0.9919156196574480	0.991333929530411	0.9943239500109610	0.02343617940638180	0.02199729564028400	0.013492577107194800
0.9933597982100570	0.9931464276719480	0.9959645354112570	0.014445616337743200	0.010718330445582000	0.003253505240407430
0.9928497618180030	0.9902368434717900	0.9945116001860500	0.017622276715388700	0.028814321188891600	0.012322281526032800
0.9920273317130790	0.9915216388950600	0.994660632266674	0.022741171981120300	0.020830155604185900	0.011392657555715800
0.9926956022942040	0.9916311486218480	0.9944872107315280	0.0185821277558204	0.02014913816881100	0.012474400772720900
0.9930407914960830	0.9926656350524180	0.9965563066467940	0.01643268475343700	0.013712242096858700	-0.000443948241717701
0.9920906648277350	0.9918066648072590	0.9948752002776930	0.022347156007623500	0.019057488905366000	0.010054033081451200
0.9923898321691750	0.9919648429117620	0.9939945398341640	0.020485462750339000	0.018073516848267200	0.015546423247072500
0.994267312149032	0.9921980359139260	0.9958272547905390	0.008789310342617440	0.016622616115451200	0.00411092411276528
0.9941929816349880	0.9926163095610320	0.9949757079202280	0.009252784173776450	0.01401930018361920	0.009426899097808140
0.9936975929469260	0.9908022677948120	0.9942037514858760	0.012340850618104500	0.025301860524717800	0.014242076296904000
0.9918115968856060	0.9922173500325320	0.9937968452321790	0.024083258659764100	0.016502425451306100	0.016778709630523600
0.9924879427496650	0.9917246876983940	0.9958221947722910	0.019874807418066100	0.019567408380607000	0.004142541739687320
0.9947710931828890	0.9935014496421270	0.9948648689891920	0.005647112297867970	0.008506635287364040	0.01011850997290840
0.9933046191769620	0.991494351814136	0.9959118441074540	0.014789362197682100	0.02099984730160760	0.0035826164258754800
0.9929304484781760	0.9926747632384630	0.9944625983977200	0.017119864205257500	0.013655403022689400	0.012627889394255500
0.9933569140443600	0.9927723564061000	0.995440663201601	0.014463578365502100	0.013047818041941400	0.0065248540220583500
0.9920329068287780	0.9915678581779270	0.9929247591375030	0.022706509753869700	0.02054273313462980	0.022211716914867800
0.992200336800769	0.9915411250332910	0.9944868426721650	0.021664729250125500	0.02070898882641110	0.012476694041641500
0.9925472597131000	0.9920516436581860	0.9942494836019730	0.019505603506368400	0.01753350003937210	0.013956894475820700
0.9937717999037660	0.9901562028824920	0.9958434566546510	0.011878353374241700	0.02931511217039340	0.0040097317270266800
0.9930881920211630	0.9913792818701730	0.9939258928751190	0.016137459182073500	0.02171531361311750	0.015974329814242500
0.9936203274171020	0.9923613272559230	0.9945436894016380	0.012822329441555100	0.015606424828115800	0.012122124029480700
0.9950217394530050	0.9917852008458720	0.9956926768133490	0.004083212841703450	0.019191009541766900	0.004951370940819240
0.993222274330906	0.9930439014113740	0.9958738013569720	0.01530230403197960	0.011356870522351400	0.0038202191453338500
0.9928319777968660	0.990572621708655	0.9945988151384600	0.017733012269807400	0.02672868811838510	0.01177829154797470
0.9931744717639590	0.9912057490177410	0.9942639265901800	0.015600086445080000	0.022794169378470900	0.013866861645780600
0.994714222556223	0.9924494674424100	0.9956055413435970	0.006001924526199540	0.015057862391345500	0.005495447757276400
0.9941647765466070	0.9902001467957860	0.9969811695177850	0.00942864019506566	0.029042218162501000	-0.00309988775517866
0.9934720719066280	0.990884362308421	0.9943718069877710	0.013746129431144500	0.02479172531688010	0.01319411094990840
0.9925966760423780	0.9930878548481170	0.9942683543461630	0.019197978591220900	0.011083148793873700	0.01383925427991890
0.9926951518171560	0.9898235470020580	0.9950727049829000	0.018584923209952700	0.03138050142970330	0.008821601284306150
0.9943775026879890	0.9925578612539840	0.9952397129779930	0.008102168886617730	0.0143831654574985	0.007779280482940510
0.993144682115998	0.9919779914403850	0.994358611840307	0.0157856535881704	0.017991747709036400	0.01327641527834680
0.9930283348145760	0.9931773033425150	0.9948289225799300	0.016510268832666500	0.010526008896253900	0.01034277075699880
0.992792420162691	0.990702935185905	0.9946661167152970	0.017979320180870600	0.025919059021638700	0.01135844940181510
0.993836946148575	0.992384120682066	0.9938021413573120	0.011472314604567200	0.015464569547124600	0.016745688844327200
0.9940095263071040	0.9917621053081100	0.9946644961743690	0.010396552174985600	0.019334669127548700	0.011368569732182800
0.9930266453712130	0.9915471189227980	0.9945978957298210	0.01652078447413670	0.02067169207806190	0.011784011600270300
0.9945466138381740	0.9916904949756910	0.9943260925113270	0.007047454839479730	0.019780056409977900	0.013479184540704300
0.9928574633470560	0.990999651766456	0.9947527289763260	0.017574322233416000	0.0240752165585454	0.010818126214682600
0.9922485973809100	0.9896804620395050	0.9953719081423780	0.021364420351841400	0.03226866624925950	0.006954091938384630
0.991925167074684	0.9914543233840110	0.9957337944286650	0.023376794366873400	0.021248744166601500	0.004694596198691350
0.9938646802368530	0.9919567330120790	0.9950861985205770	0.01129944639838920	0.018123990582075100	0.008737393036660340
0.994692282330006	0.9918373713275260	0.9932934227520720	0.0061387913534442500	0.018866503089958800	0.019915552987142700
0.9921476695832570	0.9888940338230170	0.9945536974621660	0.021992470154214600	0.03714794565012230	0.012059704729519500
0.9941666900243820	0.9916245847816140	0.9945283892763620	0.009416715833409980	0.020189964819031900	0.01221756510738820
0.9940003795234120	0.9930856162467970	0.9959297917224810	0.010453558044953700	0.011097064918588500	0.003470523839747290
0.9932185752165840	0.9924564856164510	0.9940036999651320	0.015325362866475600	0.015014174025496900	0.015489305780792100
0.9931633444944610	0.9910401694897330	0.9949956670079510	0.015669416907942300	0.023823377566695200	0.009302359356998110
0.9942397562646310	0.9921158389237780	0.9952200768677870	0.008961140442083200	0.017134078025293000	0.007901842803109680
0.9942505940600300	0.9914257665455120	0.9952466748565530	0.008893569772798410	0.02142630781346530	0.007735827060037600
0.9936333537556200	0.9915439185645420	0.9949236295230550	0.012741173941676700	0.020691605439170400	0.009751854565869410
0.9927780214235160	0.9921368449044350	0.9952768557370800	0.018068960955173200	0.017003393725883100	0.007547433075664250
0.9928526908557080	0.9913489773807090	0.9950606837968860	0.01760404819003470	0.021903739511844400	0.008896623078394910
0.9940837466751740	0.9906490882471700	0.9958553970154970	0.009933841131129850	0.02625362760954430	0.003935158476384210
0.992409092259192	0.9906901537303200	0.9953387470544620	0.020365589677654100	0.025998481329915200	0.007161097405244460
0.9949797809710460	0.9921013577553080	0.9969482571899070	0.004345043183184660	0.017224170364925900	-0.0028941015886838100
0.9938381029622640	0.9931778335758910	0.9942223200328780	0.011465109447603700	0.010522707996693300	0.014126295731187900
0.9927191865011130	0.9928172150209330	0.994618350147551	0.01843529458641570	0.012768509508120500	0.011656428862623400
0.9938034132030630	0.9938704686726950	0.99542667561919	0.011681338046091600	0.006206932455856800	0.00661219920167638
0.9935715748980920	0.992037764706343	0.9945639137012370	0.013126129247198600	0.017619857896455300	0.011995975451590800
0.9935669798198450	0.9918154350448140	0.995393590275436	0.01315477057238700	0.01900295607855700	0.006818750066162720
0.9941452900567220	0.9910853320433410	0.9951165920770970	0.009550140213162880	0.023542687708959300	0.008547719351540540
0.9936086601992930	0.9918695499710800	0.9952946962691180	0.012895035761216700	0.018666346262882200	0.007436076762479340
0.9932159547700110	0.9910575277891820	0.9938273974987460	0.015341697836695700	0.023715497698409800	0.01658827013577710
0.9934640485054090	0.9920905259942570	0.9959085371741040	0.013796100473928900	0.017291585518272500	0.0036032806746418600
0.9930237817497280	0.9906918747899420	0.995145137893119	0.01653862266348840	0.025987777158022800	0.008369568113231090
0.9944110629626000	0.9917852105771770	0.9939110147118360	0.007892859726570460	0.019190961426098200	0.016067075820033200
0.9931631037021890	0.9925244255851290	0.994865808267394	0.0156708927170328	0.014591280420391600	0.010112625606292700
0.9931751352209650	0.993828954542742	0.9957815733731180	0.015595957054319300	0.006465680766143080	0.004396230120134260
0.9930584456925490	0.9914514576347040	0.9950555902784730	0.016322731509767000	0.02126653961491830	0.008928409548143070
0.9924558187769260	0.9910280237710580	0.9935461989950080	0.020074766890510700	0.023898871216602200	0.018340683937360600
0.9941149958160070	0.9914246492064420	0.9950715480804960	0.00973901578946234	0.021433234216421000	0.008828818325375730
0.9937559900266880	0.9919020875242650	0.9941637794921280	0.011976886230214100	0.018463933723568800	0.014491309176566600
0.9943008975543000	0.9907318863112890	0.9943412473275790	0.008579877106125510	0.025739183236810800	0.013384696738057700
0.9945410285873710	0.9925538854415230	0.9943640043141760	0.007082292843724020	0.014407902431748100	0.0132427820873382
0.994006270009128	0.9920716295400090	0.995079505564034	0.010416847786817000	0.017409154049919300	0.008779169603839790
0.9918793116258670	0.9910608605407260	0.9949883028431950	0.02366206960831470	0.02369478551170340	0.009348313025401860
0.9930184889019660	0.9917552482051390	0.9954927056150430	0.016571572551191600	0.01937732119680070	0.006199963689577030
0.9945299647825460	0.9921326921384730	0.9970339326984590	0.007151284117441610	0.01702922020794100	-0.0034298013753299300
0.9936755671487810	0.9938461279413920	0.9952113074261780	0.012478092163341700	0.0063586457039693200	0.007956571508653430
0.9960528503186810	0.9906757890138780	0.995280911950126	-0.002354585068880090	0.026087738246946600	0.007522129284828030
0.9925767031960190	0.9923027307955190	0.9952933817320780	0.01932230897295620	0.015971116128879900	0.007444288470698060
0.9929394645741430	0.9909027119021090	0.994836194661977	0.017063704580673000	0.024677682148997600	0.010297396296527000
0.9933136087504750	0.9915697253856840	0.9948387699826330	0.01473337378621480	0.02053112907797180	0.010281337120181500
0.9933449966629190	0.9923034079207860	0.9938654442623060	0.014537827896240100	0.01596691311110180	0.01635111822183030
0.9934660590374440	0.9930000619187070	0.9942524706809710	0.013783593881648900	0.011629897030369600	0.01393827433105190
0.9946779404076070	0.9914672999153080	0.9959575136753450	0.006228247270236580	0.021168041706200800	0.003297353185713520
0.9944270835633340	0.992276125041152	0.9948130708672170	0.007792957624740950	0.016136696074225100	0.010441692094164200
0.9927955113989320	0.9913589366064360	0.9953911694135370	0.017960091960065000	0.021841822064722300	0.006833872750259310
0.9938831324631720	0.9931650195356460	0.9949997099908390	0.011184438844044300	0.010602525900457400	0.009277132888742220
0.9927578596996170	0.9923942737036060	0.995689366778029	0.0181945004868799	0.015401392271595000	0.004972039413369270
0.9940323715693310	0.9914850825562160	0.9945877735214900	0.010254121933275500	0.021057471690904600	0.011847151462144700
0.993846085126177	0.9928177878661520	0.9949026682569410	0.011415359402264700	0.012764946329745900	0.009882658930886860
0.9943333034925220	0.993288713831281	0.9956375038810890	0.00837780957683343	0.009832024844051520	0.005295894812426760
0.9929932444677970	0.9918788258544190	0.994678495002207	0.01672878606073030	0.018608631416968800	0.011281245275500100
0.992654518511916	0.9919170761827020	0.9940008176241720	0.018837887592983300	0.018370686219139800	0.015507271865485500
0.993286380491675	0.9903355865060240	0.996225941949078	0.014902982197955900	0.028201074324149800	0.0016204645814237700
0.9932219806873430	0.992802393715638	0.9949156343942890	0.015304140145068300	0.012860795931266000	0.009801752759777240
0.9944034464079150	0.9905880007944410	0.9944657701916320	0.007940361890896470	0.026633132520122500	0.012608112647471700
0.993640612913096	0.9930582012080990	0.9939474113180960	0.012695925938146000	0.011267820956766800	0.01584019869965950
0.9951340613892560	0.9914759296458980	0.9949542160573690	0.0033822468845252200	0.021114378907526000	0.009561002924203850
0.9932128262497880	0.9904230616867670	0.9943458824698200	0.01536118698942090	0.027657747248977200	0.013355801280281600
0.9935602344244970	0.9918663938981020	0.9951240296679840	0.013196797718617900	0.018685966321064000	0.008501294125300090
0.9932844553201230	0.9928732560450750	0.9957901878000560	0.014914969146629000	0.012419571574926600	0.004342428465296580
0.9929776457173410	0.9899435089987430	0.9944603441827850	0.01682594581720940	0.03063576295446490	0.012641953645359300
0.9922458822975710	0.9899095454047280	0.995706186763538	0.021381319597839500	0.030846613069644300	0.004867005179340110
0.993765309895403	0.9921495827903870	0.9963308169195470	0.011918804193476200	0.01692412892930540	0.0009651961619438970
0.9932268332988150	0.9910743694644250	0.9953566349067070	0.015273923922200300	0.023610824900365500	0.0070494516568336700
0.9931710027252540	0.9928667163750890	0.9951039052357230	0.015621693757590100	0.012460265606643400	0.008626893848438430
0.9940996471979170	0.9919995862455160	0.9964958458790240	0.00983471753179252	0.017857379675860300	-6.6083115987034E-05
0.9937615259443120	0.990598097370433	0.9940018761172260	0.011942390791635800	0.02657041156115200	0.015500669787721800
0.9907303854412200	0.9924400651731990	0.9957772754696860	0.030804940115357900	0.015116395446591200	0.004423067729215830
0.9932547174060020	0.991047912900769	0.994569461367145	0.015100221430900700	0.023775254487598600	0.011961370864541400
0.9930115905768	0.9911836472303950	0.995355361506043	0.016614533968975400	0.022931553413355400	0.007057383424934960
0.992503438273177	0.9915209998336490	0.9952706790627280	0.01977836084413240	0.02083412040385780	0.007585976215942320
0.9941190940801870	0.9925909908072190	0.9950050300900510	0.009713489538542440	0.014176925686327900	0.009243940135577770
0.9934010491607290	0.9913990963714480	0.9949673888642830	0.01418863134576650	0.021592126582104600	0.009478807514060450
0.9936535898794410	0.9920117808818990	0.9960764859132460	0.01261504479889310	0.017781508246094200	0.0025541929643029600
0.9940565307265070	0.9919826576617370	0.9952650219524320	0.010103517612994700	0.01796269150936800	0.007621299202679110
0.9928197128846930	0.9927150466004400	0.9953319168146050	0.017809375331565700	0.013404623538696700	0.007203747689912740
0.9930895479083080	0.9925873919666050	0.9948459030545830	0.016129030385355100	0.014199334702325700	0.010236833787112400
0.9936614913871500	0.9923066097286640	0.994843414286999	0.012565812162732000	0.01594697953737100	0.010252342594257400
0.9929053776838010	0.9920575905857120	0.9937043568063930	0.017275971137744100	0.017496507956579800	0.017355124420054500
0.9929716949564390	0.9921630538799330	0.9946613756387340	0.01686298451697120	0.016840311267259500	0.011388030391080600
0.9931201346145120	0.9930332171333880	0.9937903080707420	0.015938507199749300	0.011423429220419300	0.01681943871655920
0.9932069716995480	0.9921092072557950	0.9955389387891580	0.015397645795355100	0.017175365513802800	0.005911324498356380
0.9947282018367880	0.991399113212639	0.9930556884270720	0.005914723027916860	0.021592017504032900	0.02139635200385460
0.9936288050631650	0.9940008311089430	0.9944929718207320	0.012769497598280300	0.005394317426441960	0.01243846896002740
0.993206404792735	0.9922794707423830	0.9941897921622920	0.015401168238749400	0.01611586754714100	0.014329114618258600
0.992735411698273	0.991140754495331	0.9947929492001630	0.018334273610141300	0.023198173904972300	0.010567198625861200
0.9947047905621150	0.9915399871562950	0.9932488242135720	0.006060765146285480	0.020716061666591800	0.020193349981463100
0.9934086639549720	0.9913980427093230	0.9950544781870940	0.014141190565694400	0.021598684009952700	0.008935338367229840
0.9948053936642690	0.9904349303936970	0.994042756693965	0.005433132197240280	0.02758400453633890	0.015245824128077800
0.9934338253933030	0.9923457915590600	0.9949751366543390	0.013984426441486500	0.015703129672007400	0.00943044450120704
0.9935109837229490	0.9902158554551530	0.9960359230833540	0.01350369695783780	0.02894466241309730	0.002807599857270070
0.993622570349912	0.9908660484994920	0.9953665067259600	0.012808370524996100	0.024905509327876900	0.006987822726642360
0.9920090605035090	0.9920254993589590	0.9953769348816310	0.022854867383367300	0.017696149856021200	0.006922722870274010
0.9929628120076370	0.9908491502310290	0.9963013764795520	0.016918304378553400	0.025010522529209700	0.0011491517799845800
0.99352470335448	0.991320820264422	0.9936527589757870	0.013418179416592200	0.022078796568136700	0.01767667484851520
0.9929119807931670	0.9915490557680530	0.994944468055559	0.017234858932832300	0.020659662603121900	0.009621840796755600
0.9938517065216470	0.9925110336158970	0.9942676974416840	0.011380310243546500	0.01467465635825020	0.013843345547831700
0.9926367565716670	0.9922616912204600	0.9957285873854160	0.018948472046242500	0.0162265096165306	0.004727116833442570
0.9933661539900860	0.9912754528749290	0.9949137385656250	0.014406022793763300	0.02236083374885470	0.009813579704430760
0.9928107203892650	0.9907624537687940	0.9951883241374890	0.017865375056871100	0.02554923855176570	0.00810001685796238
0.9933306721623490	0.990000862302204	0.9931614622505350	0.014627060287061100	0.03027967371076430	0.02073754692788130
0.9925776175264180	0.9918040265195420	0.9935389188037910	0.019316617083208200	0.019073922585270500	0.018386062443813600
0.9933092080547850	0.9899783508591110	0.9957966923433010	0.014760791304557200	0.030419433076718200	0.004301810344691740
0.9923729086147360	0.9913360018874230	0.9937765572888380	0.020590801163355800	0.021984406896347300	0.016905163502813500
0.9931377976433780	0.9932913395964640	0.9943628025574660	0.015828509349366500	0.009815657669527570	0.01325027520767380
0.9935394225056400	0.9912175289254680	0.9952863327118120	0.013326471766650200	0.02272093660675050	0.0074882758629879900
0.9926843471615680	0.9916395638746010	0.9951839684823800	0.01865218873943650	0.02009681247788120	0.008127207247873840
0.9945986742191740	0.991942084377032	0.99618939747401	0.0067227109203383000	0.018215092194995600	0.00184878643107644
0.9929993073987620	0.9921129801251960	0.9963050968310750	0.0166910393858071	0.01715187525681390	0.001125911432284870
0.993063734811138	0.9921345135500260	0.9951850839357410	0.01628979510603550	0.017017885598673100	0.008120224270065700
0.9924536681595530	0.9926710769335950	0.9956577485345960	0.020088137028960300	0.01367837438818250	0.005169468374254520
0.9926217268932820	0.9918201145109130	0.9963642883531390	0.01904203163555700	0.018973842582301300	0.0007560509947255640
0.9942880031882670	0.9921282978685490	0.9949933334105740	0.008660275165661360	0.01705657195886680	0.009316915985034010
0.994084486323632	0.9917823916923750	0.9938501264214640	0.009929242725551270	0.019208484643354200	0.016446597153007500
0.9948227877654990	0.9918157832638180	0.9955039200547710	0.005324622734297070	0.019000778018905000	0.006129951405059450
0.9940617427257990	0.9919525284052400	0.9951317438977190	0.01007102829309590	0.0181501265552845	0.008453159597798040
0.9924757496908330	0.9911453797664000	0.9959737587679010	0.019950695827967800	0.023169426375101000	0.0031958997306308
0.9924660655325690	0.9919731088600150	0.9962368533611360	0.02001098201855380	0.018022095757962000	0.001552317271331610
0.993429960462864	0.9909225606988280	0.9962133245799020	0.014008495140800200	0.024554314437634800	0.0016993138842211700
0.9940248545881960	0.9910448084384980	0.9959148118532820	0.010300992808297400	0.023794552484650600	0.0035640916977677400
0.9929333502575410	0.9907793285045640	0.9950366348360800	0.017101770146184200	0.02544439719784340	0.009046701241143680
0.9925915811865760	0.9930043186701150	0.9939870097702400	0.019229700315558400	0.011603396146097000	0.015593349384458900
0.9926300717004560	0.9919403052917840	0.99636592277734	0.018990083527035900	0.01822616680639960	0.0007458430786664320
0.9940235912621100	0.9918614624631020	0.9945153906898570	0.010308864481030600	0.018716657183663100	0.012298636143786800
0.9923348940652420	0.9921363919114590	0.9938289644571560	0.020827372707708400	0.017006206290227900	0.016578507357778100
0.9933668277908340	0.9931802404815900	0.9955356626131690	0.014401833262685800	0.010507694961903400	0.005931771006233600
0.9940021656833020	0.9911516667712490	0.9952721300027430	0.010442437747483400	0.023130362073318900	0.0075769377015156200
0.9909540229598520	0.9913462253273700	0.995577923702097	0.029415225735231000	0.021920853558136500	0.005667899737666350
0.9922290558624100	0.9920817922205020	0.9935402513924860	0.021486027791130200	0.017345938133717300	0.018377746375271500
0.993731886393898	0.9920339622319540	0.994043775699902	0.012127106523130400	0.01764350477721680	0.01523947320051060
0.9926301607310330	0.9913930571537260	0.9960310672156420	0.018989526500536600	0.021629685871433400	0.0028379220529482
0.9940631001081010	0.9931234525606680	0.9964121908236320	0.010062553581587200	0.010861419886749500	0.0004567056978146170
0.9933643303668810	0.9928915832397010	0.9950657430454080	0.014417390318721400	0.012305439656980200	0.008865042897089380
0.9923948290240610	0.9923248286776010	0.9960003712695260	0.02045437054495560	0.01583360149938780	0.003029655682793520
0.9916991760602290	0.9909655811010680	0.9947923735381380	0.02478249717543850	0.024286980254485000	0.010570814428561500
0.9936107558884180	0.9901416855590920	0.9940416965301220	0.012881967381110000	0.029405250939033800	0.01525245350961540
0.99262035846053	0.9919173875145050	0.99525501708334	0.01905054998098100	0.018368749021099100	0.007683754289268700
0.9924799788631860	0.9909530762049570	0.9948650703959690	0.019924390229498300	0.024364683645106200	0.010117242428096900
0.9923651993437390	0.9913305790640910	0.9956965600874800	0.020638769813420000	0.022018131072334100	0.004927134470349070
0.9955323450947920	0.9911265464336530	0.9954829796405840	0.000896058124658667	0.023286485598072200	0.006260687080200610
0.9937588782321210	0.9926900555990010	0.9951953561704940	0.011958882545469000	0.013560208874168000	0.008056127938773190
0.9917049238568600	0.9896565474879360	0.9954544118813820	0.024746762544620000	0.03241708446174310	0.006439042187764410
0.9937009828164580	0.9912872641172850	0.9965026649936060	0.012319699667956300	0.02228740740771870	-0.00010868814502498400
0.9933218269762820	0.9916359491572810	0.9945583537858860	0.014682178390405600	0.020119283762273800	0.012030664846306300
0.9921466085765330	0.9916572316316260	0.994644947342022	0.021999078003267600	0.019986931581874200	0.01149051443371960
0.9934566295959450	0.9923998881511170	0.9964284459225130	0.013842331923043800	0.015366441392405900	0.00035512634966081500
0.9935226718517820	0.9915605609889930	0.9960053601058890	0.013430853481311900	0.020588106347403500	0.0029985012012786800
0.9933312588272760	0.9916156280921900	0.996213190659746	0.014623409523089000	0.020245674543399300	0.0017001495974717100
0.9933432198260330	0.9908895685117310	0.9944477622524580	0.014548907046039700	0.02475935123924630	0.012720433272119100
0.9947893442854180	0.991565503849704	0.995164414913545	0.0055332680142395400	0.020557395528799500	0.008249248211457700
0.993486275096857	0.9913649530071100	0.9948838469842410	0.013657631852585700	0.021804420028832800	0.010000101962872300
0.994050571310878	0.9924508768754940	0.9950526965970740	0.010140678619738300	0.015049082850932100	0.008946464039126420
0.9950763445549760	0.9924458099450920	0.9952492968145380	0.003742466264782160	0.015080622659499000	0.007719446320543070
0.9937898018318960	0.9913569305908730	0.9964450088350610	0.011766157958277200	0.0218542925692852	0.0002516300144723290
0.9923377398604560	0.9919520895390330	0.9946895580419280	0.020809669901399000	0.018152865065271100	0.011212217566649500
0.9935268512887580	0.9932198328244580	0.9949581614626710	0.013404802846244800	0.01026109001752820	0.00953640173632092
0.994267107721989	0.9913710631142680	0.9939473803895900	0.00879057709150663	0.0217664149968155	0.01584038346605370
0.9930180549343480	0.9917042020720360	0.9950298414505260	0.016574279716988500	0.01969480739042450	0.00908908680310232
0.993859903734255	0.9920271694281240	0.9963039239256240	0.011329221025502000	0.017685780729643800	0.001133239248488360
0.9938061792215890	0.9927098187847440	0.9962055790475760	0.01166407747987200	0.013437160897601300	0.0017477008580919700
0.9931504450105120	0.9919978785287730	0.9943425527469270	0.0157497339547135	0.01786801938314800	0.013376561843625200
0.9936965289382300	0.9916318342551410	0.996320847185219	0.0123474455124184	0.020144881127692500	0.0010275009840029700
0.9926470326444810	0.9921183687797730	0.99536220514241	0.018884500048631600	0.017118346902778400	0.007014653376015900
0.9933918725918830	0.9926248562104770	0.9948114174286260	0.014245790010651500	0.013966107879364100	0.01045198104831960
0.9932296690019010	0.9915400682445420	0.9955154564538560	0.01525627102412580	0.020715562593808200	0.006057942576308310
0.9938965137935420	0.9917928044071520	0.9961185245272880	0.011101029251951600	0.019143720756694600	0.002291569416145340
0.993449835151376	0.992030745105872	0.9946954459041410	0.013884676277159800	0.017663530792461900	0.011175493463177300
0.9932796248301770	0.9920029905133480	0.9957616112712740	0.014945071684300500	0.0178362151891402	0.004520905821469630
0.9945244346781340	0.9899851293253440	0.995603529874076	0.007185783800423490	0.03037735402084290	0.005508022435019300
0.993410544592662	0.9924474626754080	0.9929838687309040	0.014129447045379000	0.015070343208601800	0.02184359471181220
0.9930946110774210	0.9924493936052740	0.9932423598484500	0.016097503373849200	0.015058320979786600	0.0202336434252229
0.9933708054796040	0.9916956784162860	0.993797643114101	0.01437704925251600	0.01974782816876840	0.01677372950249990
0.9934456662367260	0.9908171702683080	0.9954247651378200	0.013910653642194300	0.02520925554503590	0.006624133285936060
0.99296087748914	0.9926559371204910	0.9960127818512230	0.01693035120065540	0.0137726237394125	0.0029521289041627500
0.9927509310869950	0.9911464721071960	0.995447931255097	0.0182376338184143	0.023162648030231500	0.006479508140387630
0.9925724686027720	0.9914318584798100	0.9949220685422930	0.019348669336482800	0.021388421072187800	0.009761607906900260
0.9933921723036880	0.9918624975157490	0.9959207706314010	0.014243928854057500	0.01871018776186310	0.0035268689859237900
0.9942587039867380	0.9930104808458120	0.993990891082225	0.0088429881449497	0.011565015276901100	0.01556915164948130
0.9937498234193190	0.9932640621051680	0.9965288363230910	0.012015314282275100	0.009985583261815470	-0.0002722426182359870
0.9930853940534140	0.9925643869171500	0.9944926229355210	0.01615491281064120	0.014342541078987300	0.012440646213491200
0.9936230099876510	0.9914925808730210	0.9956980345502800	0.012805608549969300	0.021010869752933300	0.004917926846679910
0.9926700246991550	0.991836958599862	0.9949690428050660	0.018741347675238200	0.018869077648671800	0.009468492460400720
0.993519647457228	0.9916099113055300	0.9939483730730960	0.013449693430332700	0.020281209802424500	0.01583420082863060
0.9930893998392900	0.9923942013504220	0.9950176895138270	0.016129951620729500	0.015401851090212900	0.009164919322963060
0.9939427695512470	0.9912837182152080	0.9957230678735060	0.010812694887972200	0.02230945455116970	0.004761571980204290
0.9935018673456290	0.9910267469343430	0.9934147245765690	0.013560466780244200	0.02390682010481010	0.019159851875092800
0.9931584832324110	0.9910801208846750	0.9948748442492350	0.01569968087576640	0.023575061539523900	0.010056257355261000
0.9937303546286790	0.9924861854155470	0.995199037374958	0.012136655959960400	0.01482931045522140	0.00803316338988064
0.9923890181494720	0.9907145010945350	0.9952698697999300	0.020490548625122600	0.025847215878231300	0.007591039456674070
0.9926976162037150	0.9921867454231240	0.9952699587962680	0.01856959599578370	0.016692899221767600	0.007590488188561170
0.9938913785880600	0.9918876371296020	0.9945015786190800	0.011133035978905600	0.018553823291970600	0.012384784591781500
0.9926199927628020	0.9932766875757110	0.9950479862442300	0.01905281929060270	0.00990694386659462	0.00897585000019847
0.993745245004801	0.9902060830133950	0.9941445372310900	0.012043852679765700	0.029005353689443400	0.014611261308326600
0.993864770271041	0.9917366757731560	0.9935361619674270	0.01129887994158480	0.019492836980639000	0.01840324304094640
0.9917198785265820	0.9925882908231070	0.9947270890509000	0.02465374736687050	0.014193737216235700	0.010978113595569900
0.9936036385845870	0.991759938329424	0.9958778432620790	0.012926347682738700	0.01934814134382530	0.0037949760259857000
0.9936560833531260	0.991999536722938	0.9955187458128460	0.012599525991154400	0.017857682082588200	0.006037372442915210
0.9929699373228000	0.9930409659859370	0.9957938604655970	0.016873937774501100	0.011375161427389300	0.00431949197663405
0.9934172715036550	0.9919457157287600	0.994840236161086	0.014087571395061200	0.018192517066504000	0.0102721899228372
0.9927437578582850	0.993046109236317	0.9943953096736130	0.01828231101590730	0.011343137401537500	0.013047545558110000
0.9934560292643160	0.9916845976610260	0.996669586720185	0.013846080068383000	0.019816744941016700	-0.0011519723214014300
0.9926872940035230	0.9919337207231760	0.99432753880573	0.01863384544762450	0.018267150010959600	0.013470193541604900
0.9944044402114370	0.9931863142781440	0.9941893468121400	0.007934175321675610	0.010469874013419100	0.014331892320464500
0.9931593764883350	0.9928228871013920	0.9954549250303250	0.015694119157331200	0.012733173714803200	0.00643585341566905
0.993027954212683	0.9910920872970970	0.9949671264384900	0.016512633542662800	0.02350068237673930	0.009480444269566470
0.9936978537162060	0.9911722951535800	0.9948053620709540	0.012339209269231500	0.02300212577175070	0.01048977951487770
0.9929392424092760	0.9930653877975220	0.9953916868626100	0.01706509932973200	0.011223046197295200	0.006830635357337090
0.9924777968161100	0.9933979786846680	0.9943396773849160	0.019937965378376400	0.00915132280066395	0.013394488240422000
0.9929324114178670	0.9905612310841630	0.9931327786219850	0.01710763041722580	0.026799454810687400	0.020916204546881300
0.9927271118744390	0.9917928085812720	0.9947259608962300	0.018385946708235500	0.019143684284232500	0.010985139566884600
0.9936886499493860	0.9898066341533910	0.9960815875472250	0.012396562755136700	0.03148547761218940	0.002522331886697320
0.9929450730494910	0.9923380287428030	0.9958018295362070	0.017028789873033300	0.015751438594466600	0.004269716756903320
0.9934072766367750	0.9908264743048500	0.9950416692590430	0.014149827165488900	0.025151437422131200	0.009015294863860010
0.9938532588079910	0.9913556462843510	0.9945983208611660	0.011370638121794000	0.02186228942633110	0.011781383071393000
0.9939826450998470	0.990848362155289	0.9965347821332850	0.010564143158664300	0.025015426700709000	-0.0003094077153911540
0.9931701290384790	0.9930909974946090	0.9941350469643710	0.015627135927574400	0.011063546247687100	0.01467044347619510
0.9952689791563410	0.9927198132892620	0.9970396492614650	0.002540170201056400	0.013374953978771600	-0.0034655597603512900
0.9930575180955060	0.9914843753784070	0.9942800446932050	0.016328535868894900	0.02106187760413300	0.013766356041043000
0.9928210099430560	0.9913780914348570	0.9955042500684030	0.017801304775721100	0.02172272552500930	0.006127895469005760
0.9929724690998090	0.9916950843716430	0.9941125524428500	0.016858170732936300	0.019751501075136200	0.014810681932226600
0.9930232251066180	0.9926540785917970	0.9953208089963010	0.016542104373565700	0.013784196230432100	0.007273078655239590
0.9921475606898990	0.9925020592923630	0.9944962427761940	0.021993138741242000	0.014730527754593500	0.012418049770585300
0.9942129606590520	0.9911916625446950	0.9956335731703420	0.009128199424073230	0.022881739937459900	0.005320422519341420
0.9925334635656070	0.9929756348260710	0.9946721477613210	0.019591480291551300	0.011782021825656400	0.011320835205623300
0.9936228358275450	0.9920893513268860	0.9932979449879870	0.012806708924704000	0.017298880233410300	0.019887394688351800
0.9950929329727620	0.9905852679534330	0.9946772350933320	0.0036389286412120700	0.02665011840519230	0.011289111201940400
0.9940232326969990	0.9912571502206760	0.9953482764782160	0.01031111658267920	0.022474635357083000	0.007101609385789000
0.9938635799577130	0.9910878454035780	0.9959102656010680	0.011306315625213400	0.02352706644434880	0.0035924614435829700
0.9938441631536050	0.9919989045429350	0.9961521528598700	0.011427333039126100	0.017861615344533900	0.0020814722449629700
0.9917548482702620	0.9921439110371530	0.995045402469425	0.024436243083818500	0.01695942064864680	0.008991983826416450
0.99410249784288	0.9913131982668030	0.9950526841276820	0.009816930749657650	0.022126173939583300	0.008946553197982070
0.9952013055775830	0.9915518700142930	0.9951772292442140	0.002962576771034790	0.020642159287194100	0.008169266214989380
0.993308423072881	0.9909304767259590	0.9957847667798400	0.014765664510344300	0.024505139208982400	0.004376283199574150
0.9913137459915460	0.993255406964052	0.9936618541426680	0.02717922369758440	0.010039507869570000	0.017619988172668700
0.9950316232010930	0.9917212296079940	0.9957474764231030	0.004021546410101030	0.01958890504963510	0.00460915960521479
0.9941099594545730	0.992698280389094	0.9959395247110910	0.009770423759521110	0.013509009166231000	0.003409724154584730
0.9928084083415980	0.9916905392277340	0.9950219181125950	0.017879772517610300	0.019779777555061000	0.009138540906791080
0.9929431062653440	0.989429878177869	0.994816909914219	0.01704101604100010	0.03382380548520180	0.01041771757883790
0.9940150087638230	0.9923711451845360	0.9922299543569270	0.010362372077891800	0.015545328339993800	0.02653687723091040
0.9931392044877030	0.9905392838171600	0.9942047120348350	0.015819752652820500	0.02693577918016960	0.014236083002009500
0.9934972384589920	0.9921763496679220	0.9949332433238880	0.013589328800394700	0.016757559088413300	0.009691875189799760
0.9953209283030060	0.9914552577597230	0.9952543782366380	0.0022159042626395100	0.02124291943146890	0.007687741412553450
0.9918357685308980	0.9913345924954370	0.9950801627645050	0.023932910533088500	0.021993169014463700	0.008775078306954340
0.9954137581165400	0.9912727674783150	0.9955715766678900	0.00163640202692171	0.022377537865378100	0.005707544289629460
0.9929360324005530	0.9909355042494550	0.9946776567568230	0.017085070472483400	0.024473883560436300	0.011286470065771500
0.9933470468614490	0.9936061331512340	0.9950723026963660	0.014525044682900900	0.007854354360269870	0.008824125247822300
0.9942245782029500	0.9920896943646840	0.9953111711592030	0.009055777737663180	0.017296748289233000	0.0073332374554109
0.9928772515079280	0.9911111014479770	0.9949720222319010	0.017451105724996300	0.0233825242175036	0.009449913359985530
0.9944240253821080	0.9910508123960950	0.9946127322281860	0.007812043530762280	0.02375724209737000	0.01169145666166070
0.9940806132849660	0.9928615362741050	0.9962727431798560	0.009953368981291410	0.012492531438048300	0.0013280671497091600
0.9918838882911290	0.9918487937438930	0.9961530195449990	0.023633587873626400	0.018795441208085600	0.0020760840455167400
0.9930470893830640	0.9923127770875890	0.9952096047656300	0.016393465622596600	0.015908604207029500	0.007967208360740750
0.9936527433821320	0.9923141507647780	0.9944475019954910	0.012620320276866600	0.015900037108439400	0.012722047874250700
0.9932594706477570	0.992958013177726	0.9954352802995230	0.015070622005603000	0.011891753244768100	0.006558504917127470
0.9934765192002160	0.9915429202153610	0.9948897956745370	0.013718427291248400	0.02069781881029860	0.009962984882036880
0.9936112896885340	0.9917876767261950	0.9958138075845810	0.012878663674936300	0.019175612669809900	0.004194917356509760
0.9921776408419670	0.9928534706321530	0.9938652526160660	0.021805967365697600	0.012542749418081700	0.016352311345000100
0.9935975282269450	0.9916401815531910	0.9952284444042970	0.01296440878494560	0.020092966480871900	0.007849606086752470
0.9940132141529640	0.9923886224984700	0.9946779764335860	0.010373574522184000	0.015436562844015500	0.01128448274938260
0.9936804757320340	0.9914313085950910	0.9944693017105470	0.01244750781049280	0.021391852528053200	0.012586081087479300
0.9932151780169080	0.9919634226251930	0.9960815614857060	0.01534651499503260	0.01808235548771640	0.0025224908846259200
0.9933103921823680	0.9908345892367270	0.9947784491021840	0.014753413933415100	0.02510100778218480	0.01065767962894110
0.9937651433814050	0.9920861763934640	0.995035296309479	0.011919853635486900	0.017318651932722300	0.009055060692479290
0.9940419218534760	0.9916206513732840	0.9958291669706180	0.010194594793482900	0.02021442176506770	0.004098977909373430
0.9932417201505710	0.9906137492761310	0.9961093154128020	0.015181178125647600	0.02647317305027440	0.0023491086195020000
0.9944813407968620	0.9917950919876510	0.9944149960288300	0.007454572919350570	0.019129473742087700	0.012924786302054000
0.9937048274863590	0.991104251139232	0.9938208364728870	0.012295755005861300	0.023425081998313400	0.01662914936924540
0.9933403835095410	0.9921855283870250	0.9937573992999540	0.014566577922283200	0.016700447708697800	0.01702452650068110
0.9939667387970110	0.9913147153250730	0.9958367605233440	0.010663271470850500	0.022116748391559900	0.004051576914058700
0.9930627118330410	0.9919387442104530	0.9952215602920490	0.01629617419948170	0.01823589697911350	0.007892586448205360
0.993069943449902	0.9916810359357200	0.9942568060847630	0.0162511277903493	0.019838877401902700	0.013911254963189400
0.9920399331650540	0.9932110733818500	0.9949830274889730	0.022662800949472500	0.010315653441008600	0.009381229934928120
0.9933663910909560	0.991356799331332	0.9953313483794420	0.01440453884545870	0.021855104205235800	0.007207288667576280
0.9931601985985600	0.9892104173294090	0.9949800225470830	0.015688984697923100	0.03518546285467300	0.009399993750339270
0.9932187635033790	0.9918283150618670	0.9948536156862070	0.015324184579729200	0.018922835972909200	0.010188720596925400
0.992634067435963	0.9902728251844000	0.9959649340086040	0.018965200116985400	0.028590847133532200	0.003251008517120730
0.9944876167431280	0.9916353405981100	0.9948350732489720	0.007415421774931930	0.020123070357127600	0.010304407713526600
0.9926072250093860	0.991186684986259	0.9950802827864810	0.019132309226643100	0.022912673071367500	0.008774327126030670
0.9944117445790090	0.9929549750031710	0.9943379812943040	0.007888621266617560	0.011910676645222500	0.01340507278278140
0.992782387696165	0.990840204042242	0.995188861822161	0.01804179259434360	0.025066128947862000	0.0080966831302792
0.9945361758203750	0.9923795542231880	0.9943302533468530	0.0071125479288477100	0.015493013504107200	0.013453269428869900
0.9947050346344140	0.9915150472490510	0.9960654035885520	0.006059232497951240	0.020871152167471100	0.0026234364679053300
0.9935188777460760	0.9929118641892920	0.9954172276806490	0.013454495804388400	0.012179157513910300	0.006671184538303860
0.9932786179216480	0.9910852614527660	0.9954768143351050	0.014951337622268300	0.023543115820616100	0.006299183657637710
0.9938502054392110	0.9909266752470260	0.9951938857384430	0.011389685659041200	0.024528757645828800	0.008065305402762240
0.9938755129080140	0.9925818929168780	0.9950183994047120	0.0112319148685637	0.014233568009217500	0.009160492103536590
0.9922529461787540	0.9914254329480300	0.9960310520257320	0.02133738224783340	0.021428381063738400	0.002838011776540430
0.9933919895113250	0.9897363077647180	0.9936613196868090	0.01424505488326230	0.03192204120777620	0.017623309659088100
0.9930127369248420	0.9914289314811950	0.9946973048973700	0.016607403400429100	0.02140660428593890	0.011163919723885900
0.9947195646781530	0.9911161397317570	0.9945046133689680	0.005968592298933440	0.023351196368073000	0.012365856483324500
0.9921350552193920	0.9917396780537610	0.995971485589269	0.02207095835133340	0.01947415112783810	0.0032100892290690400
0.9933286091185950	0.9919424047191050	0.9956574227375310	0.01463989786045900	0.01821311165232990	0.005171508436405910
0.9944177658089160	0.9918001942151300	0.995523940389356	0.007851056898016390	0.019097759879653200	0.006004957255852560
0.9950316553381820	0.9906871815477790	0.9958579139796840	0.004021352240123940	0.02601694491971540	0.0039194586100215400
0.9930944628853510	0.9918722421909810	0.995687497320002	0.01609842027288270	0.018649582053389900	0.004983727804522220
0.9936124977399180	0.991781697048743	0.9953362014399730	0.01287113512770720	0.019212811897428400	0.007177010368186450
0.9933850312768100	0.9914484668589040	0.994899261695472	0.014288421173059400	0.021285155777529600	0.009903920056790380
0.9936049177695000	0.9924348102076680	0.9963415384234190	0.012918368096316400	0.015149113007843400	0.0008982091496446390
0.9932760250607320	0.9936948617476210	0.9961373092020340	0.01496749993448850	0.007301414068337310	0.0021742304203368600
0.991365328936183	0.9911207710289610	0.9947509707092400	0.02685850042263760	0.023322401208494800	0.010829100454485500
0.9932035043641280	0.9912354485588240	0.9954603654408600	0.015419237392065800	0.0226095451226025	0.0064018698051890000
0.9936048611223030	0.9907218359390950	0.9954687646789360	0.012918705831606700	0.02580162882438120	0.0063494356646310100
0.993579299887977	0.9923344598127050	0.9943820880828420	0.01307799995363220	0.015773646402227900	0.01313000388942850
0.9946409626854290	0.9922161011759300	0.9954805774169330	0.006458929045841470	0.016510199850436900	0.0062756933098127700
0.9932726989628200	0.9934069050665590	0.9953990617249250	0.014988209883111400	0.009095689857876240	0.0067845937540353700
0.9935085932779740	0.992203603407132	0.9949536233654220	0.013518570078573300	0.016587974697881900	0.009564698804203080
0.9926440380970960	0.9918505457645150	0.9945224361856470	0.018903141208345	0.018784565655694800	0.012254683003060100
0.9915512084156720	0.991356566483459	0.9954530118051810	0.025702711769653600	0.021856561604201900	0.0064477811526709100
0.9930191584283310	0.9926308574568880	0.9927434369224600	0.016567404908744600	0.013928756635508900	0.023340754824160400
0.9929277594858270	0.9902698861558270	0.9956214489730020	0.017136585933145100	0.028609116406124800	0.005396136461613650
0.9942000171029110	0.9917781271036430	0.9955285980308890	0.009208910587181090	0.01923501333935310	0.005975861667977080
0.9933278164613480	0.9920690772723630	0.9944037371546230	0.014644849803771200	0.017425028070600600	0.012995002977737100
0.9950864430463400	0.991469882202808	0.9934505853046620	0.003679437858792390	0.021152017359112400	0.018936439326778900
0.9947145808075290	0.9915171136285060	0.9948587256219690	0.005999701053698600	0.02085829736690540	0.010156820664417600
0.9923205900269230	0.991652706050621	0.9965021369998660	0.02091640889491250	0.020015072155795100	-0.0001053900585323270
0.995135004709041	0.9926786180212120	0.9946994791288670	0.0033763831540127100	0.013631420686859900	0.01115035556243300
0.9926400391376850	0.9924855098189950	0.994615459332621	0.018928016256919700	0.014833530506536300	0.011674451404209300
0.9932897970418450	0.9935620698306220	0.9950482996838510	0.014881711483970000	0.008128916239845210	0.008973902249555720
0.9934726444818890	0.9926525164409000	0.994955489554376	0.013742553553215800	0.013793922342432700	0.009553060254575670
0.993139114030925	0.9918828063255570	0.9960329500415910	0.015820311891659800	0.018583875598461900	0.0028261559957560200
0.9930056766553220	0.992005606819951	0.994983783700943	0.016651368463780500	0.01781993443637040	0.009376514999034830
0.9939204613755910	0.9927370145284580	0.9955775994485600	0.0109517452678755	0.013267844015422400	0.005669931325894230
0.9926840246163720	0.9906939953770450	0.9939523398794890	0.018654195159734100	0.02597461019025500	0.015809483426158500
0.9926166593107840	0.9929925361148540	0.9937703171912940	0.01907359156385230	0.011676771205790400	0.01694401910639840
0.9943055009949600	0.9925858030071380	0.9941858155591930	0.008551184015526530	0.014209216049689900	0.014353920146893800
0.9929288422192920	0.9926762341818040	0.9949417622723280	0.017129860779338700	0.01364626079532570	0.009638718289583190
0.9921194592683740	0.992016873513626	0.995007826064014	0.02216800032860940	0.017749852822146500	0.009226496276583030
0.9918812328040380	0.9904587513779040	0.9953245258474200	0.02365009581154700	0.0274360417363474	0.007249887995398050
0.9931228379260080	0.991136499266362	0.9957040953110100	0.015921693164031200	0.02322463098741260	0.004880064971442460
0.9939060386951630	0.9918852095721370	0.994992976285742	0.011041648796388400	0.018568906048598100	0.009319146699760250
0.9939490459058450	0.9903040588418440	0.9944434413093910	0.010773591092743400	0.028396875642954300	0.012747384165920200
0.9949641499999140	0.9929220241861460	0.9945625158625210	0.004442586670772000	0.012115878981891400	0.012004703203289000
0.9933288583510240	0.9917653958449470	0.994849128018447	0.014638378510442900	0.019314194109276600	0.010216706088242500
0.9934082913835790	0.9917953561094180	0.995349743038134	0.014143494691557100	0.019127851514217000	0.007092470232812910
0.9942309076167890	0.9909698537698000	0.9955895967776460	0.009016301197631820	0.02426040647692470	0.005595020161558140
0.9927407046244430	0.9925486355567550	0.9952696133921730	0.01830131338965280	0.014440598036028300	0.0075926597697538300
0.9934606461346920	0.9912948222823820	0.9957775634810730	0.013817330214198500	0.022240425069610500	0.0044212643252088900
0.9924418626461300	0.9930262411415620	0.9940500845143270	0.020161628464056400	0.011466875442016900	0.015200156235637300
0.994439071270111	0.9909007274164860	0.9951803230918270	0.007718187202256330	0.024690007540253100	0.00814996100437114
0.9930759586004680	0.990996174692873	0.9961417893514900	0.01621366126749190	0.024096830977038700	0.0021462437017063600
0.994408308661897	0.9914945367601240	0.9949655935570060	0.007910044919159310	0.02099868919416610	0.00949000392965017
0.9936762121047420	0.9912874557080420	0.9946049813004560	0.012474083089809000	0.022286230240575700	0.011739803476981300
0.9925811260419160	0.9915747822760700	0.994049744893637	0.019294775029270300	0.020499696821512100	0.015202254204724900
0.9933837678734350	0.9928649778894810	0.9946515281479470	0.014296273457629800	0.012471108126460500	0.011449459486297700
0.993124561021964	0.990464653825876	0.9954111005626290	0.01591095190078440	0.027399390839358600	0.006709436676274740
0.993669000424851	0.9927509783730960	0.9959761119359060	0.012519035579848500	0.013180919890706400	0.0031811975415572900
0.9932133224132450	0.9909896088634690	0.9950335983736920	0.015358068283147600	0.02413761492470960	0.009065648665739640
0.993850798836807	0.9915134303799830	0.9953582851543040	0.011385982672924600	0.02088118672325610	0.007039134334922560
0.9922604957219890	0.9931799843275460	0.9945699512105880	0.021290366957842200	0.010509311047600600	0.011958323091039100
0.995821936982552	0.9935856920257170	0.9952772035214000	-0.0009122948683712270	0.007981713838758310	0.007545259319039380
0.9924825258646450	0.9909473323941880	0.9940092891170270	0.01990852116821970	0.024400369530839200	0.015454464588755500
0.99345984017429	0.9931640899372570	0.993878118525295	0.013822357138616000	0.010608314302697600	0.016272122230465700
0.9944491431115770	0.9921716802161670	0.9966303611357850	0.007655383071369300	0.016786622454972100	-0.0009068110638522190
0.9923161495455940	0.9901975299589300	0.995095545865195	0.020944045425514700	0.029058464517554400	0.008679064784609240
0.9952040378314310	0.9927386154268070	0.9972643317180640	0.002945504182573410	0.01325789461985010	-0.004870640947504590
0.9927199136270960	0.9919883373356110	0.9960422553608700	0.018430738065032100	0.017927382206699500	0.0027680289496139000
0.9943770837007670	0.9904836909097050	0.993065077638776	0.008104772772706140	0.02728112908940330	0.021337856570775700
0.9918332751886580	0.9906524726410020	0.9954700057116390	0.023948415339934100	0.026232589245411800	0.006341684583428870
0.9943762624773210	0.9922735224652960	0.9941563349855670	0.00810989726052796	0.016152882148442600	0.014537721473233800
0.9937046310947110	0.9917958048678440	0.9961672906950710	0.012296972304153300	0.01912505324400410	0.001986916485619730
0.9932915968814870	0.9921040407434370	0.9954966559108310	0.014870479929696400	0.01720748564144100	0.006175292347391280
0.9929424666432500	0.990890394149898	0.9945015438945450	0.017045012812373400	0.024754221171870900	0.012385006911157800
0.9937672021400110	0.9917743119581460	0.9943672714037720	0.01190701264517580	0.019258736652963700	0.013222409202337000
0.9931217444710310	0.9924418103475120	0.995739389140576	0.01592849205187930	0.015105525658923900	0.004659670867093990
0.9926325394881150	0.9904426417241710	0.9955319113569790	0.018974723876700200	0.027536102545060900	0.005955196687594040
0.9928924081706650	0.9914920849060610	0.9932067616504580	0.017356712228081300	0.02101394223494130	0.020455396458544100
0.9954261576764420	0.9929153274606510	0.9936658388507390	0.0015590142918334500	0.012157575213734700	0.01759516417796440
0.9948807667506210	0.9902411344812240	0.9949296682750750	0.004962863335271730	0.02878766779134930	0.009714163093925120
0.9934118365454930	0.9902542666914600	0.9943686536743240	0.014121422852938400	0.028706116611645900	0.013213783936792300
0.9935054240588720	0.9912859564288290	0.9947679646954340	0.013538327743341300	0.022295566134936400	0.01072310338183580
0.9934371314337560	0.9919051038732420	0.9932988071125040	0.013963817387041300	0.018445159699756800	0.019882001908609900
0.9934284881470740	0.9911093915600450	0.9935087995811250	0.014017675832314200	0.023393129997821800	0.018573718706473200
0.9929776370748290	0.9925998032573040	0.9956950691719860	0.01682597218002960	0.014122090952980900	0.004936422688264870
0.993337942730579	0.9918501165326070	0.9938404653910900	0.014581784460954500	0.018787194108275700	0.01650682191243990
0.9925229632559180	0.9923015019098520	0.9950242669947190	0.01965684412675690	0.015978744369552000	0.00912386221207691
0.992396708423298	0.9919159988060770	0.9958045706734120	0.020442679326725500	0.01837738060686090	0.004252592664736090
0.9931060254250500	0.9920607973359830	0.9948108439145920	0.016026396338312900	0.017476549588470400	0.010455567770826500
0.9933811164166480	0.9931243263721500	0.9942694082867400	0.014312810051891400	0.010855977289413900	0.013832663997523000
0.9937024566558650	0.9921606653581910	0.9966114393879300	0.012310513235549100	0.01685516641963120	-0.0007885390280491860
0.9928732791619340	0.991448289389027	0.9933366661238370	0.017475833145315300	0.021286265740816100	0.019646172752525600
0.9942758495673640	0.9917854786168040	0.9945152180496500	0.008736075664967020	0.019189287212403	0.012299711701163700
0.9947143496780810	0.9917959243927550	0.9965671813587080	0.006001114909446650	0.019124290698171400	-0.0005119142372238640
0.9936106323553480	0.9922414401609270	0.9947979008492580	0.012882746509086300	0.01635252948596650	0.01053630800197780
0.9931269542702850	0.991626224852306	0.9968313752053800	0.015896056971798800	0.020179737696112200	-0.002163346812433850
0.9945361561548110	0.9919980640315500	0.99475337417695	0.007112678491380430	0.01786686189213510	0.010814107106199200
0.9946214331600410	0.9926048071651790	0.9963758342510800	0.006580751685467750	0.014090922126163900	0.000683893451401461
0.9935820141312950	0.9919544420827940	0.9942696832654280	0.013061071022725500	0.018138235006324800	0.013830954311951700
0.9922130648192400	0.9922552741718920	0.9943728009431690	0.021585541813887400	0.01626645268780710	0.013187929642056100
0.9955373978771970	0.9917986589715040	0.9952699392770450	0.000864511063817363	0.019107303680907100	0.007590596818280550
0.9922134247278190	0.9912763973058300	0.9948568817311340	0.02158330262508670	0.022354975361083800	0.01016831334501430
0.9948396286322060	0.9922823477972670	0.9940910227505110	0.005219552695271350	0.016097966196872700	0.014944917225397000
0.9945090126994000	0.9910310031216380	0.9943526403997570	0.007281968636180770	0.023880376153428800	0.013313653523407600
0.9927964278975030	0.9912794601108290	0.9953360487281970	0.01795437776907130	0.022335941021168400	0.007177953703342580
0.9932449791313260	0.9920418583332130	0.9959619662360110	0.01516090844415190	0.01759436590053490	0.0032695623423957800
0.9933438078175570	0.9919705807708990	0.9951996146979720	0.014545229134209800	0.018037829661069800	0.008029556603442070
0.992087382560024	0.9909540558248830	0.9953900524486040	0.022367583253467900	0.02435858791252920	0.006840834492026620
0.9926908565402320	0.9912347269341010	0.9952489430455500	0.0186116604390801	0.022614020725997400	0.007721657631595800
0.9940188836586560	0.9907905094731790	0.9946018239984480	0.010338226553546100	0.025374927931446500	0.011759503557893300
0.9930213150217700	0.9911584463023880	0.9939860250244310	0.016553989726137500	0.023088219829979800	0.015599486884516900
0.9935940844717020	0.9917783944970550	0.9958829490804300	0.012985863523907100	0.019233349247195500	0.003763085110108110
0.9926857247592210	0.992648565141123	0.994629326402307	0.018643602304614600	0.01381852830891080	0.011587961211240300
0.9927248749429320	0.9931234744669820	0.9949641158845360	0.01839985200459180	0.010861290003698200	0.009499244497205660
0.9935982916159540	0.99164310517937	0.9941969318302430	0.01295964680561140	0.020074787338573200	0.014284583429925500
0.9930310366476710	0.9917511380410810	0.9953634928381470	0.016493439146181100	0.019402867360713800	0.00700662626729714
0.9927152320029460	0.9922437146362400	0.9945751696187910	0.018459912751942900	0.016338388305256600	0.011925758936676800
0.9927307183033320	0.9920258169920500	0.9938286240315870	0.018363499655348400	0.017694166940405700	0.016580620552907100
0.9926793636190270	0.9914523954266960	0.9954942188142600	0.01868320106730710	0.021260705084862200	0.006190521508469310
0.992900178100654	0.9925384819093380	0.9945495494009940	0.017308346020131700	0.01450379055426110	0.012085569802683700
0.993097646640708	0.9918367127595610	0.9962414745144400	0.016078581396167300	0.01887059952655280	0.0015234292276685200
0.9940095313994380	0.9922549449020750	0.9933754087465350	0.010396516499501500	0.0162684973736557	0.019404807212114300
0.9932757124956670	0.9921773879293730	0.9955471388838920	0.014969461796423500	0.016751119970090600	0.005860139432653120
0.9923153964444470	0.991037357048312	0.9957695700690940	0.020948733588811400	0.02384085665001820	0.004471189667229730
0.9940243463345100	0.9928553013389360	0.9934233025804410	0.010304165473806000	0.012531365858852700	0.019106402168612500
0.9951237532722870	0.9925202982403370	0.994540680695731	0.0034465849332033900	0.014616981960507200	0.012140891752279000
0.9929869483950630	0.9916874930516560	0.9956316617555740	0.01676799460037210	0.019798715674146400	0.005332364631954570
0.9925278736872140	0.991694729252946	0.9941547526545950	0.01962628613730540	0.01975372472591890	0.01454756814830980
0.9941388069572100	0.9922164805790330	0.9951967193419380	0.00959055750732286	0.0165078353781863	0.008047611830559930
0.9929820743629490	0.9915472419910990	0.9954847157995300	0.01679835813327440	0.020670952986465500	0.0062498775789900200


==> plot_data/results_2_beta_0.dat <==
t	load_p	f_p_mean	f_p_std	f_q_mean	f_q_std	volt_mean	volt_std	sample_f	sample_u
1	0.67946558321	0.54381886778	0.00000000000	-0.03515170072	0.00000000000	1.00734877156	0.00000000000	0.54381886778	1.00734877044
2	0.68011189002	0.54442342105	0.00000000000	-0.03502150646	0.00000000000	1.00731631588	0.00000000000	0.54442342105	1.00731631471
3	0.68033141991	0.54462876858	0.00000000000	-0.03497728361	0.00000000000	1.00730529172	0.00000000000	0.54462876858	1.00730529053
4	0.68021663265	0.54452139696	0.00000000000	-0.03500040675	0.00000000000	1.00731105600	0.00000000000	0.54452139696	1.00731105483
5	0.68003780676	0.54435412381	0.00000000000	-0.03503643005	0.00000000000	1.00732003613	0.00000000000	0.54435412381	1.00732003496
6	0.68009748046	0.54440994240	0.00000000000	-0.03502440917	0.00000000000	1.00731703949	0.00000000000	0.54440994240	1.00731703832
7	0.68056758659	0.54484967811	0.00000000000	-0.03492970939	0.00000000000	1.00729343210	0.00000000000	0.54484967811	1.00729343090
8	0.68139667983	0.54562520916	0.00000000000	-0.03476269404	0.00000000000	1.00725179741	0.00000000000	0.54562520916	1.00725179615
9	0.68233704146	0.54650482027	0.00000000000	-0.03457326442	0.00000000000	1.00720457514	0.00000000000	0.54650482027	1.00720457382
10	0.68307711786	0.54719708524	0.00000000000	-0.03442418094	0.00000000000	1.00716741062	0.00000000000	0.54719708524	1.00716740925
11	0.68340822455	0.54750680133	0.00000000000	-0.03435748169	0.00000000000	1.00715078339	0.00000000000	0.54750680133	1.00715078200
12	0.68333605990	0.54743929876	0.00000000000	-0.03437201878	0.00000000000	1.00715440729	0.00000000000	0.54743929876	1.00715440591
13	0.68307718888	0.54719715168	0.00000000000	-0.03442416663	0.00000000000	1.00716740705	0.00000000000	0.54719715168	1.00716740569
14	0.68294238501	0.54707105659	0.00000000000	-0.03445132197	0.00000000000	1.00717417652	0.00000000000	0.54707105659	1.00717417516
15	0.68316943277	0.54728343630	0.00000000000	-0.03440558471	0.00000000000	1.00716277483	0.00000000000	0.54728343630	1.00716277346
16	0.68379511367	0.54786869611	0.00000000000	-0.03427954544	0.00000000000	1.00713135492	0.00000000000	0.54786869611	1.00713135351
17	0.68463507197	0.54865439029	0.00000000000	-0.03411034140	0.00000000000	1.00708917462	0.00000000000	0.54865439029	1.00708917316
18	0.68538236568	0.54935340634	0.00000000000	-0.03395980403	0.00000000000	1.00705164766	0.00000000000	0.54935340634	1.00705164615
19	0.68577181902	0.54971769972	0.00000000000	-0.03388135122	0.00000000000	1.00703209042	0.00000000000	0.54971769972	1.00703208889
20	0.68572198217	0.54967108248	0.00000000000	-0.03389139053	0.00000000000	1.00703459309	0.00000000000	0.54967108248	1.00703459156
21	0.68537852019	0.54934980929	0.00000000000	-0.03396057868	0.00000000000	1.00705184077	0.00000000000	0.54934980929	1.00705183926
22	0.68503574876	0.54902918203	0.00000000000	-0.03402962771	0.00000000000	1.00706905377	0.00000000000	0.54902918203	1.00706905229
23	0.68497842281	0.54897555952	0.00000000000	-0.03404117565	0.00000000000	1.00707193252	0.00000000000	0.54897555952	1.00707193104
24	0.68532867871	0.54930318773	0.00000000000	-0.03397061891	0.00000000000	1.00705434367	0.00000000000	0.54930318773	1.00705434216
25	0.68598026481	0.54991267922	0.00000000000	-0.03383936120	0.00000000000	1.00702162287	0.00000000000	0.54991267922	1.00702162133
26	0.68665535420	0.55054415564	0.00000000000	-0.03370336888	0.00000000000	1.00698772180	0.00000000000	0.55054415564	1.00698772022
27	0.68705345330	0.55091653648	0.00000000000	-0.03362317432	0.00000000000	1.00696773036	0.00000000000	0.55091653648	1.00696772876
28	0.68701249897	0.55087822770	0.00000000000	-0.03363142442	0.00000000000	1.00696978700	0.00000000000	0.55087822770	1.00696978540
29	0.68659569636	0.55048835189	0.00000000000	-0.03371538656	0.00000000000	1.00699071764	0.00000000000	0.55048835189	1.00699071607
30	0.68605749852	0.54998492338	0.00000000000	-0.03382380297	0.00000000000	1.00701774441	0.00000000000	0.54998492338	1.00701774287
31	0.68570698431	0.54965705354	0.00000000000	-0.03389441175	0.00000000000	1.00703534624	0.00000000000	0.54965705354	1.00703534471
32	0.68574194913	0.54968975951	0.00000000000	-0.03388736832	0.00000000000	1.00703359040	0.00000000000	0.54968975951	1.00703358888
33	0.68614273924	0.55006465727	0.00000000000	-0.03380663179	0.00000000000	1.00701346386	0.00000000000	0.55006465727	1.00701346232
34	0.68668280065	0.55056982895	0.00000000000	-0.03369783998	0.00000000000	1.00698634351	0.00000000000	0.55056982895	1.00698634194
35	0.68705028170	0.55091356976	0.00000000000	-0.03362381323	0.00000000000	1.00696788963	0.00000000000	0.55091356976	1.00696788804
36	0.68701543474	0.55088097380	0.00000000000	-0.03363083303	0.00000000000	1.00696963957	0.00000000000	0.55088097380	1.00696963798
37	0.68655398513	0.55044933533	0.00000000000	-0.03372378902	0.00000000000	1.00699281226	0.00000000000	0.55044933533	1.00699281069
38	0.68586026502	0.54980043181	0.00000000000	-0.03386353436	0.00000000000	1.00702764891	0.00000000000	0.54980043181	1.00702764738
39	0.68524306357	0.54922310362	0.00000000000	-0.03398786552	0.00000000000	1.00705864301	0.00000000000	0.54922310362	1.00705864152
40	0.68496008248	0.54895840404	0.00000000000	-0.03404487019	0.00000000000	1.00707285352	0.00000000000	0.54895840404	1.00707285204
41	0.68507983122	0.54907041661	0.00000000000	-0.03402074759	0.00000000000	1.00706684008	0.00000000000	0.54907041661	1.00706683859
42	0.68693807724	0.55080861385	0.00000000000	-0.03364641619	0.00000000000	1.00697352425	0.00000000000	0.55080861385	1.00697352266
43	0.69349626421	0.55694316593	0.00000000000	-0.03232529078	0.00000000000	1.00664418484	0.00000000000	0.55694316593	1.00664418346
44	0.69910483062	0.56218944520	0.00000000000	-0.03119546054	0.00000000000	1.00636253280	0.00000000000	0.56218944520	1.00636253164
45	0.70364887505	0.56643996894	0.00000000000	-0.03028007370	0.00000000000	1.00613433871	0.00000000000	0.56643996894	1.00613433775
46	0.70724260416	0.56980156438	0.00000000000	-0.02955612470	0.00000000000	1.00595386760	0.00000000000	0.56980156438	1.00595386680
47	0.71016595592	0.57253608580	0.00000000000	-0.02896722133	0.00000000000	1.00580706161	0.00000000000	0.57253608580	1.00580706095
48	0.71271261072	0.57491824277	0.00000000000	-0.02845420267	0.00000000000	1.00567917272	0.00000000000	0.57491824277	1.00567917216
49	0.71503095197	0.57708683061	0.00000000000	-0.02798717881	0.00000000000	1.00556274980	0.00000000000	0.57708683061	1.00556274925
50	0.71704332104	0.57896920897	0.00000000000	-0.02758179305	0.00000000000	1.00546169246	0.00000000000	0.57896920897	1.00546169191
51	0.71848689653	0.58031953399	0.00000000000	-0.02729098978	0.00000000000	1.00538919903	0.00000000000	0.58031953399	1.00538919848
52	0.71905426116	0.58085024865	0.00000000000	-0.02717669614	0.00000000000	1.00536070713	0.00000000000	0.58085024865	1.00536070658
53	0.71855822484	0.58038625472	0.00000000000	-0.02727662094	0.00000000000	1.00538561707	0.00000000000	0.58038625472	1.00538561652
54	0.71703245548	0.57895904529	0.00000000000	-0.02758398188	0.00000000000	1.00546223810	0.00000000000	0.57895904529	1.00546223756
55	0.71471391602	0.57679027364	0.00000000000	-0.02805104488	0.00000000000	1.00557867078	0.00000000000	0.57679027364	1.00557867022
56	0.71191653120	0.57417358509	0.00000000000	-0.02861457129	0.00000000000	1.00571915053	0.00000000000	0.57417358509	1.00571914994
57	0.70886387565	0.57131811173	0.00000000000	-0.02922952284	0.00000000000	1.00587244998	0.00000000000	0.57131811173	1.00587244926
58	0.70557066497	0.56823762241	0.00000000000	-0.02989293334	0.00000000000	1.00603782963	0.00000000000	0.56823762241	1.00603782876
59	0.70183664211	0.56474479612	0.00000000000	-0.03064514384	0.00000000000	1.00622534597	0.00000000000	0.56474479612	1.00622534493
60	0.69735613730	0.56055370878	0.00000000000	-0.03154773024	0.00000000000	1.00645034907	0.00000000000	0.56055370878	1.00645034784
61	0.69188450667	0.55543552128	0.00000000000	-0.03264997445	0.00000000000	1.00672512427	0.00000000000	0.55543552128	1.00672512283
62	0.68537213177	0.54934383358	0.00000000000	-0.03396186558	0.00000000000	1.00705216158	0.00000000000	0.54934383358	1.00705216007
63	0.67836146410	0.54278607833	0.00000000000	-0.03537411828	0.00000000000	1.00740421728	0.00000000000	0.54278607833	1.00740421623
64	0.67745505590	0.54193822694	0.00000000000	-0.03555670832	0.00000000000	1.00744973453	0.00000000000	0.54193822694	1.00744973354
65	0.67687697716	0.54139749386	0.00000000000	-0.03567315854	0.00000000000	1.00747876401	0.00000000000	0.54139749386	1.00747876306
66	0.67672625667	0.54125651037	0.00000000000	-0.03570352021	0.00000000000	1.00748633276	0.00000000000	0.54125651037	1.00748633183
67	0.67687373957	0.54139446542	0.00000000000	-0.03567381073	0.00000000000	1.00747892659	0.00000000000	0.54139446542	1.00747892565
68	0.67703191969	0.54154242663	0.00000000000	-0.03564194637	0.00000000000	1.00747098323	0.00000000000	0.54154242663	1.00747098228
69	0.67690974260	0.54142814255	0.00000000000	-0.03566655816	0.00000000000	1.00747711862	0.00000000000	0.54142814255	1.00747711767
70	0.67636930717	0.54092262087	0.00000000000	-0.03577542540	0.00000000000	1.00750425776	0.00000000000	0.54092262087	1.00750425685
71	0.67550037499	0.54010982423	0.00000000000	-0.03595046624	0.00000000000	1.00754789309	0.00000000000	0.54010982423	1.00754789225
72	0.67457270277	0.53924208219	0.00000000000	-0.03613733995	0.00000000000	1.00759447820	0.00000000000	0.53924208219	1.00759447742
73	0.67389177615	0.53860514521	0.00000000000	-0.03627450837	0.00000000000	1.00762867244	0.00000000000	0.53860514521	1.00762867172
74	0.67363535999	0.53836529418	0.00000000000	-0.03632616182	0.00000000000	1.00764154895	0.00000000000	0.53836529418	1.00764154825
75	0.67375857479	0.53848054899	0.00000000000	-0.03630134096	0.00000000000	1.00763536145	0.00000000000	0.53848054899	1.00763536073
76	0.67401843613	0.53872362263	0.00000000000	-0.03624899350	0.00000000000	1.00762231193	0.00000000000	0.53872362263	1.00762231120
77	0.67410468758	0.53880430202	0.00000000000	-0.03623161869	0.00000000000	1.00761798062	0.00000000000	0.53880430202	1.00761797988
78	0.67380671816	0.53852558219	0.00000000000	-0.03629164277	0.00000000000	1.00763294382	0.00000000000	0.53852558219	1.00763294310
79	0.67312699158	0.53788976762	0.00000000000	-0.03642856950	0.00000000000	1.00766707781	0.00000000000	0.53788976762	1.00766707715
80	0.67228011769	0.53709759950	0.00000000000	-0.03659916909	0.00000000000	1.00770960607	0.00000000000	0.53709759950	1.00770960538
81	0.67157806333	0.53644089420	0.00000000000	-0.03674059617	0.00000000000	1.00774486202	0.00000000000	0.53644089420	1.00774486129
82	0.67126310011	0.53614627599	0.00000000000	-0.03680404470	0.00000000000	1.00776067893	0.00000000000	0.53614627599	1.00776067818
83	0.67137813220	0.53625387759	0.00000000000	-0.03678087178	0.00000000000	1.00775490222	0.00000000000	0.53625387759	1.00775490147
84	0.67174398815	0.53659610114	0.00000000000	-0.03670717104	0.00000000000	1.00773652957	0.00000000000	0.53659610114	1.00773652885
85	0.67205586190	0.53688782946	0.00000000000	-0.03664434486	0.00000000000	1.00772086781	0.00000000000	0.53688782946	1.00772086711
86	0.67204714957	0.53687967990	0.00000000000	-0.03664609994	0.00000000000	1.00772130533	0.00000000000	0.53687967990	1.00772130463
87	0.67163276314	0.53649206069	0.00000000000	-0.03672957703	0.00000000000	1.00774211509	0.00000000000	0.53649206069	1.00774211437
88	0.67095501495	0.53585809155	0.00000000000	-0.03686610766	0.00000000000	1.00777615043	0.00000000000	0.53585809155	1.00777614966
89	0.67030744977	0.53525235582	0.00000000000	-0.03699655797	0.00000000000	1.00780867002	0.00000000000	0.53525235582	1.00780866920
90	0.66997749754	0.53494371687	0.00000000000	-0.03706302598	0.00000000000	1.00782523964	0.00000000000	0.53494371687	1.00782523880
91	0.67009238218	0.53505118053	0.00000000000	-0.03703988277	0.00000000000	1.00781947033	0.00000000000	0.53505118053	1.00781946950
92	0.67055097497	0.53548015051	0.00000000000	-0.03694750046	0.00000000000	1.00779644061	0.00000000000	0.53548015051	1.00779643981
93	0.67107816113	0.53597328312	0.00000000000	-0.03684130018	0.00000000000	1.00776996624	0.00000000000	0.53597328312	1.00776996548
94	0.67137254511	0.53624865140	0.00000000000	-0.03678199729	0.00000000000	1.00775518279	0.00000000000	0.53624865140	1.00775518205
95	0.67126823238	0.53615107674	0.00000000000	-0.03680301082	0.00000000000	1.00776042120	0.00000000000	0.53615107674	1.00776042044
96	0.67082387188	0.53573541967	0.00000000000	-0.03689252609	0.00000000000	1.00778273620	0.00000000000	0.53573541967	1.00778273542
97	0.67029117709	0.53523713428	0.00000000000	-0.03699983606	0.00000000000	1.00780948720	0.00000000000	0.53523713428	1.00780948639
98	0.66997981777	0.53494588722	0.00000000000	-0.03706255857	0.00000000000	1.00782512312	0.00000000000	0.53494588722	1.00782512228
99	0.67009118476	0.53505006046	0.00000000000	-0.03704012399	0.00000000000	1.00781953047	0.00000000000	0.53505006046	1.00781952964
100	0.67061023345	0.53553558120	0.00000000000	-0.03693556300	0.00000000000	1.00779346475	0.00000000000	0.53553558120	1.00779346396
101	0.67131344525	0.53619336909	0.00000000000	-0.03679390280	0.00000000000	1.00775815068	0.00000000000	0.53619336909	1.00775814993
102	0.67188863515	0.53673140469	0.00000000000	-0.03667803227	0.00000000000	1.00772926565	0.00000000000	0.53673140469	1.00772926493
103	0.67210231424	0.53693128122	0.00000000000	-0.03663498715	0.00000000000	1.00771853505	0.00000000000	0.53693128122	1.00771853435
104	0.67192479715	0.53676523082	0.00000000000	-0.03667074752	0.00000000000	1.00772744965	0.00000000000	0.53676523082	1.00772744894
105	0.67154591954	0.53641082673	0.00000000000	-0.03674707145	0.00000000000	1.00774647623	0.00000000000	0.53641082673	1.00774647550
106	0.67127293157	0.53615547238	0.00000000000	-0.03680206418	0.00000000000	1.00776018521	0.00000000000	0.53615547238	1.00776018446
107	0.67136536093	0.53624193128	0.00000000000	-0.03678344452	0.00000000000	1.00775554357	0.00000000000	0.53624193128	1.00775554282
108	0.67189546191	0.53673779048	0.00000000000	-0.03667665703	0.00000000000	1.00772892282	0.00000000000	0.53673779048	1.00772892211
109	0.67270913761	0.53749890701	0.00000000000	-0.03651274410	0.00000000000	1.00768806143	0.00000000000	0.53749890701	1.00768806077
110	0.67350830589	0.53824644810	0.00000000000	-0.03635175608	0.00000000000	1.00764792926	0.00000000000	0.53824644810	1.00764792856
111	0.67401051056	0.53871620908	0.00000000000	-0.03625059006	0.00000000000	1.00762270993	0.00000000000	0.53871620908	1.00762270920
112	0.67410012780	0.53880003681	0.00000000000	-0.03623253723	0.00000000000	1.00761820960	0.00000000000	0.53880003681	1.00761820886
113	0.67389002782	0.53860350982	0.00000000000	-0.03627486056	0.00000000000	1.00762876024	0.00000000000	0.53860350982	1.00762875951
114	0.67366060390	0.53838890727	0.00000000000	-0.03632107659	0.00000000000	1.00764028128	0.00000000000	0.53838890727	1.00764028057
115	0.67370888809	0.53843407218	0.00000000000	-0.03631135004	0.00000000000	1.00763785658	0.00000000000	0.53843407218	1.00763785586
116	0.67418872247	0.53888290803	0.00000000000	-0.03621469038	0.00000000000	1.00761376062	0.00000000000	0.53888290803	1.00761375988
117	0.67502775480	0.53966773662	0.00000000000	-0.03604567258	0.00000000000	1.00757162676	0.00000000000	0.53966773662	1.00757162595
118	0.67596580158	0.54054518292	0.00000000000	-0.03585670902	0.00000000000	1.00752452068	0.00000000000	0.54054518292	1.00752451980
119	0.67669399326	0.54122633127	0.00000000000	-0.03571001947	0.00000000000	1.00748795294	0.00000000000	0.54122633127	1.00748795201
120	0.67702003436	0.54153130913	0.00000000000	-0.03564434059	0.00000000000	1.00747158008	0.00000000000	0.54153130913	1.00747157912
121	0.67697089742	0.54148534659	0.00000000000	-0.03565423891	0.00000000000	1.00747404760	0.00000000000	0.54148534659	1.00747404665
122	0.67677784423	0.54130476522	0.00000000000	-0.03569312823	0.00000000000	1.00748374218	0.00000000000	0.54130476522	1.00748374125
123	0.67675181346	0.54128041611	0.00000000000	-0.03569837196	0.00000000000	1.00748504937	0.00000000000	0.54128041611	1.00748504844
124	0.67711604579	0.54162111793	0.00000000000	-0.03562499971	0.00000000000	1.00746675865	0.00000000000	0.54162111793	1.00746675769
125	0.67788576496	0.54234111086	0.00000000000	-0.03546994477	0.00000000000	1.00742810554	0.00000000000	0.54234111086	1.00742810452
126	0.67885948173	0.54325192243	0.00000000000	-0.03527379588	0.00000000000	1.00737920825	0.00000000000	0.54325192243	1.00737920717
127	0.67972658877	0.54406301153	0.00000000000	-0.03509912286	0.00000000000	1.00733566461	0.00000000000	0.54406301153	1.00733566346
128	0.68023350972	0.54453718372	0.00000000000	-0.03499700697	0.00000000000	1.00731020848	0.00000000000	0.54453718372	1.00731020731
129	0.68031924478	0.54461738001	0.00000000000	-0.03497973621	0.00000000000	1.00730590312	0.00000000000	0.54461738001	1.00730590193
130	0.68014757702	0.54445680256	0.00000000000	-0.03501431755	0.00000000000	1.00731452378	0.00000000000	0.54445680256	1.00731452261
131	0.68001865844	0.54433621254	0.00000000000	-0.03504028735	0.00000000000	1.00732099770	0.00000000000	0.54433621254	1.00732099654
132	0.68020742172	0.54451278109	0.00000000000	-0.03500226223	0.00000000000	1.00731151855	0.00000000000	0.54451278109	1.00731151737
133	0.68081553095	0.54508160444	0.00000000000	-0.03487976264	0.00000000000	1.00728098104	0.00000000000	0.54508160444	1.00728097982
134	0.68171631914	0.54592419870	0.00000000000	-0.03469830482	0.00000000000	1.00723574604	0.00000000000	0.54592419870	1.00723574476
135	0.68262226150	0.54677161414	0.00000000000	-0.03451580873	0.00000000000	1.00719025220	0.00000000000	0.54677161414	1.00719025087
136	0.68323877810	0.54734830168	0.00000000000	-0.03439161555	0.00000000000	1.00715929250	0.00000000000	0.54734830168	1.00715929113
137	0.68342183318	0.54751953079	0.00000000000	-0.03435474032	0.00000000000	1.00715010000	0.00000000000	0.54751953079	1.00715009862
138	0.68325476107	0.54736325211	0.00000000000	-0.03438839589	0.00000000000	1.00715848988	0.00000000000	0.54736325211	1.00715848851
139	0.68300309329	0.54712784292	0.00000000000	-0.03443909269	0.00000000000	1.00717112792	0.00000000000	0.54712784292	1.00717112656
140	0.68297162885	0.54709841118	0.00000000000	-0.03444543100	0.00000000000	1.00717270798	0.00000000000	0.54709841118	1.00717270662
141	0.68334044798	0.54744340335	0.00000000000	-0.03437113483	0.00000000000	1.00715418693	0.00000000000	0.54744340335	1.00715418555
142	0.68406786924	0.54812383076	0.00000000000	-0.03422460064	0.00000000000	1.00711765792	0.00000000000	0.54812383076	1.00711765649
143	0.68491242614	0.54891382646	0.00000000000	-0.03405447024	0.00000000000	1.00707524668	0.00000000000	0.54891382646	1.00707524520
144	0.68556207133	0.54952150242	0.00000000000	-0.03392360351	0.00000000000	1.00704262335	0.00000000000	0.54952150242	1.00704262184
145	0.68580127533	0.54974525305	0.00000000000	-0.03387541744	0.00000000000	1.00703061121	0.00000000000	0.54974525305	1.00703060968
146	0.68562635178	0.54958163014	0.00000000000	-0.03391065464	0.00000000000	1.00703939537	0.00000000000	0.54958163014	1.00703939385
147	0.68855246367	0.55231871581	0.00000000000	-0.03332120379	0.00000000000	1.00689245303	0.00000000000	0.55231871581	1.00689245148
148	0.69435267527	0.55774425654	0.00000000000	-0.03215276928	0.00000000000	1.00660117746	0.00000000000	0.55774425654	1.00660117612
149	0.69988417152	0.56291844470	0.00000000000	-0.03103846429	0.00000000000	1.00632339566	0.00000000000	0.56291844470	1.00632339454
150	0.70518872557	0.56788035404	0.00000000000	-0.02996987421	0.00000000000	1.00605700999	0.00000000000	0.56788035404	1.00605700910
151	0.71008587192	0.57246117472	0.00000000000	-0.02898335409	0.00000000000	1.00581108330	0.00000000000	0.57246117472	1.00581108263
152	0.71426722354	0.57637243529	0.00000000000	-0.02814102992	0.00000000000	1.00560110287	0.00000000000	0.57637243529	1.00560110231
153	0.71745976228	0.57935874940	0.00000000000	-0.02749790241	0.00000000000	1.00544077963	0.00000000000	0.57935874940	1.00544077908
154	0.71957047955	0.58133312096	0.00000000000	-0.02707270573	0.00000000000	1.00533478369	0.00000000000	0.58133312096	1.00533478313
155	0.72073475184	0.58242218493	0.00000000000	-0.02683816711	0.00000000000	1.00527631629	0.00000000000	0.58242218493	1.00527631574
156	0.72124249313	0.58289712774	0.00000000000	-0.02673588438	0.00000000000	1.00525081855	0.00000000000	0.58289712774	1.00525081799
157	0.72138171390	0.58302735530	0.00000000000	-0.02670783883	0.00000000000	1.00524382716	0.00000000000	0.58302735530	1.00524382661
158	0.72128343713	0.58293542690	0.00000000000	-0.02672763635	0.00000000000	1.00524876243	0.00000000000	0.58293542690	1.00524876187
159	0.72085119348	0.58253110482	0.00000000000	-0.02681471034	0.00000000000	1.00527046883	0.00000000000	0.58253110482	1.00527046827
160	0.71981293030	0.58155991015	0.00000000000	-0.02702386487	0.00000000000	1.00532260830	0.00000000000	0.58155991015	1.00532260775
161	0.71786747874	0.57974012865	0.00000000000	-0.02741576935	0.00000000000	1.00542030493	0.00000000000	0.57974012865	1.00542030439
162	0.71484698105	0.57691474331	0.00000000000	-0.02802423928	0.00000000000	1.00557198849	0.00000000000	0.57691474331	1.00557198794
163	0.71080811500	0.57313676548	0.00000000000	-0.02883785962	0.00000000000	1.00577481342	0.00000000000	0.57313676548	1.00577481278
164	0.70600316134	0.56864218208	0.00000000000	-0.02980580787	0.00000000000	1.00601611038	0.00000000000	0.56864218208	1.00601610952
165	0.70074643846	0.56372501374	0.00000000000	-0.03086476274	0.00000000000	1.00628009412	0.00000000000	0.56372501374	1.00628009303
166	0.69524777673	0.55858153843	0.00000000000	-0.03197245366	0.00000000000	1.00655622712	0.00000000000	0.55858153843	1.00655622580
167	0.68950239145	0.55320728163	0.00000000000	-0.03312984398	0.00000000000	1.00684474951	0.00000000000	0.55320728163	1.00684474799
168	0.68557197765	0.54953076876	0.00000000000	-0.03392160795	0.00000000000	1.00704212589	0.00000000000	0.54953076876	1.00704212437
169	0.68579791522	0.54974211001	0.00000000000	-0.03387609432	0.00000000000	1.00703077994	0.00000000000	0.54974211001	1.00703077842
170	0.68563058763	0.54958559233	0.00000000000	-0.03390980136	0.00000000000	1.00703918266	0.00000000000	0.54958559233	1.00703918114
171	0.68503647930	0.54902986537	0.00000000000	-0.03402948055	0.00000000000	1.00706901709	0.00000000000	0.54902986537	1.00706901560
172	0.68420263488	0.54824989009	0.00000000000	-0.03419745299	0.00000000000	1.00711089037	0.00000000000	0.54824989009	1.00711088894
173	0.68343661631	0.54753335889	0.00000000000	-0.03435176236	0.00000000000	1.00714935763	0.00000000000	0.54753335889	1.00714935625
174	0.68300180786	0.54712664052	0.00000000000	-0.03443935164	0.00000000000	1.00717119247	0.00000000000	0.54712664052	1.00717119111
175	0.68297644743	0.54710291847	0.00000000000	-0.03444446033	0.00000000000	1.00717246600	0.00000000000	0.54710291847	1.00717246464
176	0.68321202998	0.54732328159	0.00000000000	-0.03439700378	0.00000000000	1.00716063572	0.00000000000	0.54732328159	1.00716063434
177	0.68341340383	0.54751164601	0.00000000000	-0.03435643836	0.00000000000	1.00715052330	0.00000000000	0.54751164601	1.00715052191
178	0.68329757738	0.54740330234	0.00000000000	-0.03437977083	0.00000000000	1.00715633977	0.00000000000	0.54740330234	1.00715633839
179	0.68274601594	0.54688737362	0.00000000000	-0.03449087922	0.00000000000	1.00718403761	0.00000000000	0.54688737362	1.00718403627
180	0.68186870169	0.54606673683	0.00000000000	-0.03466760836	0.00000000000	1.00722809382	0.00000000000	0.54606673683	1.00722809253
181	0.68094557972	0.54520325163	0.00000000000	-0.03485356517	0.00000000000	1.00727445037	0.00000000000	0.54520325163	1.00727444914
182	0.68027681026	0.54457768690	0.00000000000	-0.03498828437	0.00000000000	1.00730803406	0.00000000000	0.54457768690	1.00730803287
183	0.68002218390	0.54433951025	0.00000000000	-0.03503957717	0.00000000000	1.00732082066	0.00000000000	0.54433951025	1.00732081950
184	0.68011587209	0.54442714586	0.00000000000	-0.03502070430	0.00000000000	1.00731611591	0.00000000000	0.54442714586	1.00731611474
185	0.68030225817	0.54460149079	0.00000000000	-0.03498315805	0.00000000000	1.00730675613	0.00000000000	0.54460149079	1.00730675495
186	0.68027362029	0.54457470302	0.00000000000	-0.03498892696	0.00000000000	1.00730819425	0.00000000000	0.54457470302	1.00730819307
187	0.67983578092	0.54416514951	0.00000000000	-0.03507712682	0.00000000000	1.00733018129	0.00000000000	0.54416514951	1.00733018014
188	0.67901283057	0.54339536444	0.00000000000	-0.03524290476	0.00000000000	1.00737150751	0.00000000000	0.54339536444	1.00737150641
189	0.67803472738	0.54248044984	0.00000000000	-0.03543993726	0.00000000000	1.00742062507	0.00000000000	0.54248044984	1.00742062404
190	0.67721442545	0.54171314196	0.00000000000	-0.03560518176	0.00000000000	1.00746181831	0.00000000000	0.54171314196	1.00746181734
191	0.67678046642	0.54130721800	0.00000000000	-0.03569260001	0.00000000000	1.00748361050	0.00000000000	0.54130721800	1.00748360957
192	0.67675486793	0.54128327325	0.00000000000	-0.03569775666	0.00000000000	1.00748489599	0.00000000000	0.54128327325	1.00748489505
193	0.67694183550	0.54145816215	0.00000000000	-0.03566009325	0.00000000000	1.00747550700	0.00000000000	0.54145816215	1.00747550606
194	0.67703335392	0.54154376821	0.00000000000	-0.03564165745	0.00000000000	1.00747091121	0.00000000000	0.54154376821	1.00747091025
195	0.67677499420	0.54130209930	0.00000000000	-0.03569370235	0.00000000000	1.00748388530	0.00000000000	0.54130209930	1.00748388437
196	0.67610295897	0.54067347954	0.00000000000	-0.03582907954	0.00000000000	1.00751763302	0.00000000000	0.54067347954	1.00751763213
197	0.67517882359	0.53980904595	0.00000000000	-0.03601524073	0.00000000000	1.00756404050	0.00000000000	0.53980904595	1.00756403968
198	0.67430332875	0.53899011045	0.00000000000	-0.03619160366	0.00000000000	1.00760800541	0.00000000000	0.53899011045	1.00760800466
199	0.67375548414	0.53847765802	0.00000000000	-0.03630196355	0.00000000000	1.00763551665	0.00000000000	0.53847765802	1.00763551594
200	0.67364332253	0.53837274233	0.00000000000	-0.03632455781	0.00000000000	1.00764114910	0.00000000000	0.53837274233	1.00764114839
201	0.67384639177	0.53856269278	0.00000000000	-0.03628365077	0.00000000000	1.00763095152	0.00000000000	0.53856269278	1.00763095080
202	0.67408084363	0.53878199845	0.00000000000	-0.03623642190	0.00000000000	1.00761917800	0.00000000000	0.53878199845	1.00761917726
203	0.67405219012	0.53875519603	0.00000000000	-0.03624219397	0.00000000000	1.00762061690	0.00000000000	0.53875519603	1.00762061616
204	0.67361375398	0.53834508398	0.00000000000	-0.03633051421	0.00000000000	1.00764263395	0.00000000000	0.53834508398	1.00764263324
205	0.67284578394	0.53762672666	0.00000000000	-0.03648521706	0.00000000000	1.00768119929	0.00000000000	0.53762672666	1.00768119864
206	0.67201277901	0.53684752950	0.00000000000	-0.03665302380	0.00000000000	1.00772303136	0.00000000000	0.53684752950	1.00772303065
207	0.67142192131	0.53629483815	0.00000000000	-0.03677205058	0.00000000000	1.00775270320	0.00000000000	0.53629483815	1.00775270246
208	0.67125858487	0.53614205241	0.00000000000	-0.03680495429	0.00000000000	1.00776090568	0.00000000000	0.53614205241	1.00776090492
209	0.67148718890	0.53635588979	0.00000000000	-0.03675890259	0.00000000000	1.00774942558	0.00000000000	0.53635588979	1.00774942484
210	0.67187059929	0.53671453386	0.00000000000	-0.03668166554	0.00000000000	1.00773017138	0.00000000000	0.53671453386	1.00773017066
211	0.67209766613	0.53692693336	0.00000000000	-0.03663592350	0.00000000000	1.00771876847	0.00000000000	0.53692693336	1.00771876777
212	0.67195045711	0.53678923328	0.00000000000	-0.03666557839	0.00000000000	1.00772616105	0.00000000000	0.53678923328	1.00772616035
213	0.67142144506	0.53629439266	0.00000000000	-0.03677214652	0.00000000000	1.00775272712	0.00000000000	0.53629439266	1.00775272638
214	0.67071776339	0.53563616524	0.00000000000	-0.03691390137	0.00000000000	1.00778806479	0.00000000000	0.53563616524	1.00778806400
215	0.67015024558	0.53510530624	0.00000000000	-0.03702822634	0.00000000000	1.00781656454	0.00000000000	0.53510530624	1.00781656371
216	0.66996679188	0.53493370274	0.00000000000	-0.03706518260	0.00000000000	1.00782577726	0.00000000000	0.53493370274	1.00782577642
217	0.67021948212	0.53517007045	0.00000000000	-0.03701427882	0.00000000000	1.00781308760	0.00000000000	0.53517007045	1.00781308678
218	0.67073674440	0.53565392018	0.00000000000	-0.03691007770	0.00000000000	1.00778711159	0.00000000000	0.53565392018	1.00778711081
219	0.67121551428	0.53610176395	0.00000000000	-0.03681363075	0.00000000000	1.00776306861	0.00000000000	0.53610176395	1.00776306785
220	0.67138392964	0.53625930055	0.00000000000	-0.03677970390	0.00000000000	1.00775461108	0.00000000000	0.53625930055	1.00775461034
221	0.67114725531	0.53603791417	0.00000000000	-0.03682738134	0.00000000000	1.00776649645	0.00000000000	0.53603791417	1.00776649569
222	0.67063873093	0.53556223789	0.00000000000	-0.03692982225	0.00000000000	1.00779203366	0.00000000000	0.53556223789	1.00779203286
223	0.67014805604	0.53510325814	0.00000000000	-0.03702866742	0.00000000000	1.00781667449	0.00000000000	0.53510325814	1.00781667366
224	0.66996588882	0.53493285801	0.00000000000	-0.03706536452	0.00000000000	1.00782582261	0.00000000000	0.53493285801	1.00782582177
225	0.67022780407	0.53517785484	0.00000000000	-0.03701260239	0.00000000000	1.00781266968	0.00000000000	0.53517785484	1.00781266886
226	0.67084144624	0.53575185881	0.00000000000	-0.03688898578	0.00000000000	1.00778185365	0.00000000000	0.53575185881	1.00778185287
227	0.67153596900	0.53640151895	0.00000000000	-0.03674907596	0.00000000000	1.00774697593	0.00000000000	0.53640151895	1.00774697519
228	0.67200723133	0.53684234018	0.00000000000	-0.03665414136	0.00000000000	1.00772330995	0.00000000000	0.53684234018	1.00772330925
229	0.67208083501	0.53691118944	0.00000000000	-0.03663931409	0.00000000000	1.00771961370	0.00000000000	0.53691118944	1.00771961300
230	0.67180551438	0.53665365309	0.00000000000	-0.03669477673	0.00000000000	1.00773343983	0.00000000000	0.53665365309	1.00773343911
231	0.67142676391	0.53629936795	0.00000000000	-0.03677107505	0.00000000000	1.00775246002	0.00000000000	0.53629936795	1.00775245928
232	0.67125485605	0.53613856445	0.00000000000	-0.03680570545	0.00000000000	1.00776109293	0.00000000000	0.53613856445	1.00776109218
233	0.67149807461	0.53636607234	0.00000000000	-0.03675670969	0.00000000000	1.00774887892	0.00000000000	0.53636607234	1.00774887818
234	0.67215065502	0.53697649945	0.00000000000	-0.03662524902	0.00000000000	1.00771610746	0.00000000000	0.53697649945	1.00771610677
235	0.67299556593	0.53776683238	0.00000000000	-0.03645504439	0.00000000000	1.00767367765	0.00000000000	0.53776683238	1.00767367699
236	0.67372064018	0.53844506506	0.00000000000	-0.03630898265	0.00000000000	1.00763726642	0.00000000000	0.53844506506	1.00763726571
237	0.67408573771	0.53878657636	0.00000000000	-0.03623543602	0.00000000000	1.00761893223	0.00000000000	0.53878657636	1.00761893149
238	0.67405123772	0.53875430516	0.00000000000	-0.03624238583	0.00000000000	1.00762066473	0.00000000000	0.53875430516	1.00762066399
239	0.67379890943	0.53851827792	0.00000000000	-0.03629321579	0.00000000000	1.00763333595	0.00000000000	0.53851827792	1.00763333523
240	0.67363396259	0.53836398706	0.00000000000	-0.03632644331	0.00000000000	1.00764161913	0.00000000000	0.53836398706	1.00764161842
241	0.67382084075	0.53853879242	0.00000000000	-0.03628879787	0.00000000000	1.00763223462	0.00000000000	0.53853879242	1.00763223390
242	0.67444087520	0.53911877103	0.00000000000	-0.03616389579	0.00000000000	1.00760109821	0.00000000000	0.53911877103	1.00760109745
243	0.67534818684	0.53996746786	0.00000000000	-0.03598112358	0.00000000000	1.00755553555	0.00000000000	0.53996746786	1.00755553472
244	0.67624750119	0.54080868392	0.00000000000	-0.03579996243	0.00000000000	1.00751037451	0.00000000000	0.54080868392	1.00751037362
245	0.67685212025	0.54137424278	0.00000000000	-0.03567816581	0.00000000000	1.00748001225	0.00000000000	0.54137424278	1.00748001131
246	0.67703728147	0.54154744203	0.00000000000	-0.03564086627	0.00000000000	1.00747071398	0.00000000000	0.54154744203	1.00747071302
247	0.67690660894	0.54142521134	0.00000000000	-0.03566718941	0.00000000000	1.00747727598	0.00000000000	0.54142521134	1.00747727504
248	0.67673599907	0.54126562337	0.00000000000	-0.03570155767	0.00000000000	1.00748584353	0.00000000000	0.54126562337	1.00748584259
249	0.67682505407	0.54134892516	0.00000000000	-0.03568361811	0.00000000000	1.00748137144	0.00000000000	0.54134892516	1.00748137050
250	0.67733578876	0.54182666483	0.00000000000	-0.03558073391	0.00000000000	1.00745572378	0.00000000000	0.54182666483	1.00745572281


==> plot_data/results_experiment_2.dat <==
t	volt_mean_10	volt_min_10	volt_max_10	sample_u_10	volt_mean_02	volt_min_02	volt_max_02	sample_u_02	volt_mean_005	volt_min_005	volt_max_005	sample_u_005
1	1.007539403	0.970545307	1.044533499	1.004975326	0.999924443	0.992525624	1.007323262	0.999360658	0.99714463	0.995294925	0.998994334	0.997677621
2	1.007538685	0.97054459	1.044532781	1.007343408	0.999891946	0.992493127	1.007290765	1.001648198	0.997111897	0.995262192	0.998961602	0.997127839
3	1.007538441	0.970544346	1.044532537	1.012752668	0.999880904	0.992482085	1.007279723	1.001573791	0.997100783	0.995251078	0.998950487	0.99805339
4	1.007538569	0.970544473	1.044532665	0.991910717	0.999886678	0.992487859	1.007285497	1.000285993	0.997106593	0.995256889	0.998956298	0.997594714
5	1.007538768	0.970544672	1.044532863	1.002231012	0.999895671	0.992496852	1.007294491	1.001170561	0.997115649	0.995265944	0.998965354	0.997300672
6	1.007538701	0.970544606	1.044532797	1.002283215	0.99989267	0.992493851	1.00729149	1.000778551	0.997112627	0.995262922	0.998962332	0.997238227
7	1.007538179	0.970544083	1.044532275	1.002247902	0.999869021	0.992470202	1.00726784	1.000630371	0.997088831	0.995239127	0.998938536	0.997486773
8	1.007537257	0.970543162	1.044531353	1.033739558	0.999827475	0.992428656	1.007226295	0.998832805	0.99704691	0.995197205	0.998896614	0.996308625
9	1.007536212	0.970542116	1.044530307	0.99905037	0.999780309	0.99238149	1.007179128	0.998149363	0.996999406	0.995149701	0.998849111	0.996254514
10	1.007535388	0.970541292	1.044529484	0.996488315	0.999743163	0.992344344	1.007141982	1.002558912	0.996962042	0.995112337	0.998811746	0.99569893
11	1.007535019	0.970540924	1.044529115	1.005134194	0.999726541	0.992327722	1.00712536	0.995318338	0.996945329	0.995095625	0.998795034	0.996323973
12	1.0075351	0.970541004	1.044529195	1.012175093	0.999730164	0.992331344	1.007128983	0.998447587	0.996948972	0.995099267	0.998798676	0.997544817
13	1.007535388	0.970541292	1.044529484	0.997847974	0.999743159	0.99234434	1.007141978	0.996658145	0.996962038	0.995112333	0.998811743	0.996720367
14	1.007535538	0.970541442	1.044529634	1.035098959	0.999749926	0.992351107	1.007148745	0.998618435	0.996968843	0.995119138	0.998818548	0.997489186
15	1.007535285	0.970541189	1.044529381	1.01040444	0.999738528	0.992339709	1.007137348	1.000197997	0.996957382	0.995107677	0.998807087	0.997006976
16	1.007534588	0.970540493	1.044528684	1.007076923	0.999707137	0.992308318	1.007105957	1.003445191	0.996925804	0.995076099	0.998775509	0.996390311
17	1.007533653	0.970539557	1.044527748	1.010916372	0.999665039	0.99226622	1.007063858	1.00198207	0.996883422	0.995033717	0.998733127	0.996901309
18	1.007532819	0.970538724	1.044526915	1.01630461	0.999627585	0.992228766	1.007026404	0.998729989	0.996845722	0.994996018	0.998695427	0.995806154
19	1.007532385	0.970538289	1.044526481	1.002923023	0.999608089	0.99220927	1.007006908	0.996690799	0.996826077	0.994976372	0.998675782	0.99686528
20	1.007532441	0.970538345	1.044526536	0.976330838	0.999610585	0.992211765	1.007009404	0.997711883	0.996828591	0.994978886	0.998678296	0.99625877
21	1.007532824	0.970538728	1.04452692	1.008002432	0.999627777	0.992228958	1.007026596	0.996684714	0.996845916	0.994996212	0.998695621	0.996936905
22	1.007533206	0.97053911	1.044527302	0.997187104	0.999644943	0.992246124	1.007043762	1.003437273	0.996863208	0.995013503	0.998712913	0.997136185
23	1.00753327	0.970539174	1.044527366	1.01063477	0.999647819	0.992249	1.007046638	1.001907857	0.9968661	0.995016395	0.998715805	0.99843955
24	1.007532879	0.970538784	1.044526975	1.008640941	0.999630271	0.992231452	1.007029091	1.002616005	0.996848431	0.994998726	0.998698135	0.996415439
25	1.007532153	0.970538057	1.044526248	1.02451591	0.999597649	0.99219883	1.006996469	0.997045891	0.996815563	0.994965858	0.998665268	0.996500877
26	1.007531399	0.970537304	1.044525495	0.986358897	0.999563813	0.992164994	1.006962632	1.002266081	0.996781513	0.994931808	0.998631217	0.996984913
27	1.007530955	0.970536859	1.044525051	1.005854925	0.999543842	0.992145023	1.006942661	1.000677668	0.996761453	0.994911748	0.998611158	0.995818649
28	1.007531001	0.970536905	1.044525096	1.016821335	0.999545897	0.992147078	1.006944716	0.998991704	0.996763516	0.994913811	0.998613221	0.996832787
29	1.007531466	0.97053737	1.044525562	0.983666231	0.999566805	0.992167986	1.006965624	0.997726556	0.996784522	0.994934817	0.998634226	0.997031613
30	1.007532067	0.970537971	1.044526162	1.01276697	0.99959378	0.992194961	1.0069926	1.002209928	0.996811667	0.994961962	0.998661372	0.996650843
31	1.007532457	0.970538362	1.044526553	0.990728131	0.999611336	0.992212516	1.007010155	1.00387197	0.996829348	0.994979643	0.998679052	0.996227328
32	1.007532418	0.970538323	1.044526514	1.01681583	0.999609585	0.992210766	1.007008404	0.999498631	0.996827584	0.994977879	0.998677289	0.996951959
33	1.007531971	0.970537876	1.044526067	0.99867212	0.99958951	0.99219069	1.006988329	0.998537815	0.996807368	0.994957663	0.998657073	0.995608823
34	1.007531369	0.970537273	1.044525464	0.982947061	0.999562437	0.992163617	1.006961256	1.003122613	0.996780128	0.994930423	0.998629833	0.996992936
35	1.007530959	0.970536863	1.044525054	1.023021723	0.999544001	0.992145182	1.00694282	1.003569808	0.996761613	0.994911908	0.998611318	0.996810617
36	1.007530997	0.970536902	1.044525093	1.024833604	0.99954575	0.992146931	1.006944569	0.997321922	0.996763368	0.994913664	0.998613073	0.995810131
37	1.007531513	0.970537417	1.044525608	1.004485339	0.999568896	0.992170077	1.006967715	0.999448725	0.996786625	0.99493692	0.99863633	0.997176796
38	1.007532287	0.970538191	1.044526382	1.018984427	0.99960366	0.992204841	1.007002479	1.002076805	0.996821616	0.994971911	0.998671321	0.99690554
39	1.007532975	0.970538879	1.044527071	1.002011082	0.999634555	0.992235736	1.007033374	0.995050071	0.99685275	0.995003045	0.998702454	0.996383914
40	1.00753329	0.970539195	1.044527386	1.010720789	0.999648739	0.99224992	1.007047558	0.998330813	0.996867025	0.99501732	0.99871673	0.996835836
41	1.007533157	0.970539061	1.044527253	0.999536956	0.999642731	0.992243912	1.007041551	0.994802417	0.996860984	0.995011279	0.998710689	0.997117402
42	1.007531084	0.970536988	1.04452518	1.01098426	0.999549631	0.992150812	1.006948451	1.001554351	0.996767265	0.994917561	0.99861697	0.996970729
43	1.00752375	0.970529654	1.044517846	0.99254672	0.999219454	0.991820635	1.006618273	1.005467859	0.996436955	0.99458725	0.998286659	0.99610402
44	1.007517464	0.970523369	1.04451156	1.005530694	0.998937303	0.991538484	1.006336122	0.996747593	0.996154861	0.994305156	0.998004565	0.995825345
45	1.007512367	0.970518271	1.044506462	1.018362218	0.998708717	0.991309898	1.006107537	0.997442494	0.995926283	0.994076578	0.997775988	0.996716285
46	1.007508341	0.970514246	1.044502436	1.027675247	0.998527947	0.991129128	1.005926766	0.998253278	0.995745555	0.99389585	0.99759526	0.995808404
47	1.007505086	0.970510991	1.044499181	0.998643357	0.998380904	0.990982085	1.005779723	1.002680141	0.995598609	0.993748905	0.997448314	0.995686769
48	1.007504904	0.970510808	1.044499	1.010753414	0.998252803	0.990853983	1.005651622	0.998342	0.995470561	0.993620856	0.997320266	0.996440801
49	1.007502397	0.970508301	1.044496493	0.995394967	0.998136173	0.990737354	1.005534992	0.991645818	0.995354003	0.993504298	0.997203708	0.993529671
50	1.00750022	0.970506125	1.044494316	1.004478005	0.99803494	0.990636121	1.005433759	0.993920547	0.995252837	0.993403133	0.997102542	0.994953769
51	1.007498668	0.970504572	1.044492764	1.016273827	0.997962323	0.990563504	1.005361142	0.998138996	0.995180231	0.993330526	0.997029936	0.99435112
52	1.007498059	0.970503963	1.044492155	0.997523365	0.997933783	0.990534964	1.005332602	1.000651754	0.995151687	0.993301982	0.997001391	0.995064747
53	1.007498591	0.970504495	1.044492687	1.008711014	0.997958735	0.990559916	1.005357554	0.995312675	0.995176643	0.993326938	0.997026348	0.995832718
54	1.007500232	0.970506136	1.044494328	0.99850781	0.998035487	0.990636667	1.005434306	0.998567442	0.995253384	0.993403679	0.997103088	0.994739076
55	1.007502739	0.970508643	1.044496835	1.023706753	0.998152122	0.990753302	1.005550941	1.000786858	0.995369937	0.993520233	0.997219642	0.995468656
56	1.007505765	0.970511669	1.044499861	1.012011431	0.998292848	0.990894028	1.005691667	1.002855252	0.995510593	0.993660888	0.997360298	0.995897437
57	1.007506534	0.970512439	1.04450063	1.007782509	0.998446398	0.991047578	1.005845217	0.998461535	0.995664065	0.99381436	0.99751377	0.996124128
58	1.007510213	0.970516117	1.044504308	0.999119627	0.998612047	0.991213228	1.006010866	0.997227598	0.995829605	0.9939799	0.997679309	0.996434774
59	1.007514399	0.970520304	1.044508495	0.98107789	0.998799879	0.99140106	1.006198698	1.003549817	0.996017447	0.994167742	0.997867151	0.996911033
60	1.007519424	0.970525329	1.04451352	1.019054928	0.999025273	0.991626454	1.006424092	0.999447515	0.996242817	0.994393112	0.998092522	0.996312407
61	1.007525554	0.970531459	1.04451965	1.002130098	0.999300609	0.99190179	1.006699428	1.002269121	0.996518046	0.994668341	0.998367751	0.996059081
62	1.007532831	0.970538735	1.044526927	0.998011276	0.999628097	0.992229278	1.007026916	1.001423538	0.996846239	0.994996534	0.998695943	0.996654363
63	1.007540628	0.970546532	1.044534724	0.994260233	0.999980026	0.992581207	1.007378845	1.004049048	0.997200729	0.995351024	0.999050434	0.996368876
64	1.007541633	0.970547538	1.044535729	0.998660626	1.000025639	0.99262682	1.007424459	0.996974281	0.997247601	0.995397896	0.999097306	0.997225852
65	1.007542274	0.970548178	1.04453637	1.007920733	1.000054736	0.992655917	1.007453555	0.998596959	0.997276286	0.995426581	0.99912599	0.998131586
66	1.007542441	0.970548345	1.044536537	1.018312683	1.000062323	0.992663504	1.007461143	1.000154718	0.997283622	0.995433918	0.999133327	0.996828654
67	1.007542278	0.970548182	1.044536373	1.007824701	1.000054899	0.99265608	1.007453718	1.002645462	0.997276442	0.995426738	0.999126147	0.996206043
68	1.007542102	0.970548006	1.044536198	0.992489178	1.000046937	0.992648118	1.007445756	1.00213706	0.997268841	0.995419136	0.999118546	0.996890557
69	1.007542238	0.970548142	1.044536333	1.007535348	1.000053087	0.992654268	1.007451906	1.002313572	0.997274701	0.995424996	0.999124405	0.997201145
70	1.007542836	0.97054874	1.044536932	0.997638406	1.000080293	0.992681474	1.007479112	1.000917751	0.997301175	0.995451471	0.99915088	0.997999351
71	1.007543784	0.970549688	1.044537879	0.996929578	1.000124058	0.992725238	1.007522877	1.001645959	0.997344328	0.995494623	0.999194033	0.997193484
72	1.007544742	0.970550646	1.044538837	0.994552816	1.000170785	0.992771966	1.007569605	0.999756225	0.997390659	0.995540954	0.999240363	0.997376965
73	1.007545446	0.97055135	1.044539542	1.008987086	1.000205128	0.992806309	1.007603948	1.000384319	0.997424746	0.995575041	0.999274451	0.996936694
74	1.007545711	0.970551616	1.044539807	1.016313648	1.000218098	0.992819278	1.007616917	1.004372167	0.997437587	0.995587882	0.999287292	0.997105635
75	1.007545584	0.970551488	1.04453968	1.006420921	1.000211862	0.992813043	1.007610681	0.996654969	0.997431419	0.995581714	0.999281124	0.99747724
76	1.007545315	0.970551219	1.044539411	0.985754085	1.000198733	0.992799914	1.007597553	1.001569803	0.997418402	0.995568697	0.999268107	0.998351545
77	1.007545226	0.97055113	1.044539321	0.993821995	1.000194381	0.992795562	1.0075932	1.000636415	0.997414082	0.995564378	0.999263787	0.997162385
78	1.007545534	0.970551438	1.04453963	0.99207497	1.000209427	0.992810608	1.007608246	1.001885234	0.997429007	0.995579302	0.999278712	0.997611244
79	1.007546238	0.970552142	1.044540334	0.987474368	1.000244695	0.992845876	1.007643514	1.000806673	0.99746305	0.995613345	0.999312755	0.997568115
80	1.007547117	0.970553021	1.044541212	1.016343997	1.000287287	0.992888467	1.007686106	1.001563525	0.997505506	0.995655801	0.99935521	0.997478542
81	1.007547846	0.97055375	1.044541942	1.003149285	1.000323291	0.992924472	1.00772211	0.99949394	0.997540732	0.995691027	0.999390437	0.99836652
82	1.00754818	0.970554084	1.044542276	1.014020372	1.000339166	0.992940347	1.007737985	0.999055329	0.997556574	0.99570687	0.999406279	0.99739061
83	1.007548057	0.970553961	1.044542153	1.028386829	1.000333396	0.992934577	1.007732215	0.996842297	0.997550783	0.995701078	0.999400488	0.99806027
84	1.007547674	0.970553578	1.044541769	0.996003484	1.000314818	0.992915999	1.007713637	0.995686342	0.997532401	0.995682696	0.999382106	0.996777503
85	1.00754735	0.970553254	1.044541445	1.000149441	1.000298791	0.992899972	1.00769761	0.999083905	0.997516754	0.995667049	0.999366459	0.997256282
86	1.007547359	0.970553263	1.044541454	0.992628289	1.000299237	0.992900417	1.007698056	0.998075998	0.997517191	0.995667486	0.999366896	0.997387971
87	1.007547789	0.970553693	1.044541885	1.019589426	1.000320506	0.992921687	1.007719325	1.00435363	0.997537986	0.995688281	0.99938769	0.998132206
88	1.00754851	0.970554414	1.044542606	1.012711842	1.000354078	0.992955259	1.007752897	1.00015762	0.997572086	0.995722382	0.999421791	0.997016415
89	1.007549203	0.970555108	1.044543299	1.008908656	1.000386246	0.992987427	1.007785065	0.999064622	0.997604692	0.995754988	0.999454397	0.998127447
90	1.007549557	0.970555461	1.044543653	1.005305998	1.000403002	0.993004182	1.007801821	1.000580371	0.99762131	0.995771605	0.999471014	0.996513265
91	1.007549434	0.970555338	1.04454353	1.004543021	1.000397115	0.992998296	1.007795934	0.998872828	0.997615524	0.995765819	0.999465228	0.997043061
92	1.007548943	0.970554847	1.044543038	1.01006025	1.000373983	0.992975164	1.007772802	1.000089454	0.99759243	0.995742725	0.999442135	0.997452956
93	1.007548378	0.970554282	1.044542474	1.01949231	1.000348408	0.992949589	1.007747227	1.001597651	0.997565886	0.995716181	0.999415591	0.997016343
94	1.007548063	0.970553967	1.044542159	0.997824175	1.000333677	0.992934858	1.007732496	1.00011178	0.997551064	0.995701359	0.999400769	0.997179105
95	1.007548175	0.970554079	1.04454227	1.005701044	1.000338909	0.99294009	1.007737728	0.997612915	0.997556316	0.995706611	0.999406021	0.997668806
96	1.00754865	0.970554555	1.044542746	1.005984097	1.000360232	0.992961413	1.007759052	0.998805893	0.99757869	0.995728985	0.999428394	0.998840044
97	1.007549221	0.970555125	1.044543317	1.019582145	1.000387066	0.992988247	1.007785885	1.001636212	0.997605512	0.995755807	0.999455217	0.997702363
98	1.007549554	0.970555459	1.04454365	1.007552645	1.000402883	0.993004063	1.007801702	0.99660213	0.997621193	0.995771488	0.999470897	0.996700912
99	1.007549435	0.970555339	1.044543531	1.004452438	1.000397177	0.992998357	1.007795996	0.999345566	0.997615584	0.995765879	0.999465289	0.997933263
100	1.007548879	0.970554783	1.044542975	1.013280818	1.000371003	0.992972184	1.007769822	0.999192975	0.997589446	0.995739742	0.999439151	0.996767044
101	1.007548126	0.970554031	1.044542222	0.997285568	1.000336644	0.992937825	1.007735463	1.00247523	0.99755404	0.995704335	0.999403744	0.997263513
102	1.007547523	0.970553427	1.044541619	1.000208894	1.000307384	0.992908565	1.007706203	1.000036049	0.997525143	0.995675439	0.999374848	0.997041086
103	1.007547301	0.970553205	1.044541397	1.003589703	1.000296359	0.99289754	1.007695178	0.998473555	0.997514424	0.995664719	0.999364129	0.997503122
104	1.007547486	0.97055339	1.044541581	1.000307018	1.000305522	0.992906703	1.007704342	0.997962887	0.997523329	0.995673624	0.999373034	0.995887668
105	1.00754788	0.970553784	1.044541975	1.016878746	1.000324923	0.992926104	1.007723743	1.002018828	0.997542346	0.995692641	0.999392051	0.99778516
106	1.00754817	0.970554074	1.044542265	0.997186963	1.000338674	0.992939855	1.007737493	0.99918462	0.997556079	0.995706375	0.999405784	0.997407566
107	1.007548071	0.970553975	1.044542167	0.990773967	1.000334038	0.992935219	1.007732857	0.999504772	0.997551426	0.995701721	0.999401131	0.997520524
108	1.007547516	0.97055342	1.044541612	1.009299028	1.000307032	0.992908213	1.007705852	1.002351953	0.997524801	0.995675096	0.999374506	0.998344465
109	1.007546671	0.970552576	1.044540767	1.024639341	1.000265644	0.992866825	1.007664463	1.001364701	0.997483993	0.995634288	0.999333698	0.996997752
110	1.007545843	0.970551747	1.044539939	1.004156772	1.000224543	0.992825724	1.007623362	0.996280435	0.997443949	0.995594244	0.999293654	0.997090679
111	1.007545323	0.970551227	1.044539419	1.003584616	1.000199133	0.992800314	1.007597953	1.003300089	0.997418799	0.995569094	0.999268504	0.997506307
112	1.00754523	0.970551134	1.044539326	1.019149257	1.000194611	0.992795792	1.00759343	1.003629694	0.997414311	0.995564606	0.999264016	0.997487103
113	1.007545448	0.970551352	1.044539543	1.006929914	1.000205217	0.992806398	1.007604036	1.005024935	0.997424834	0.995575129	0.999274538	0.997944787
114	1.007545685	0.970551589	1.044539781	0.986996045	1.00021682	0.992818001	1.007615639	0.997333587	0.997436323	0.995586619	0.999286028	0.997797148
115	1.007545635	0.970551539	1.044539731	1.024972146	1.000214376	0.992815557	1.007613195	0.996970333	0.997433906	0.995584201	0.999283611	0.997521
116	1.007545139	0.970551043	1.044539234	0.989574399	1.000190142	0.992791322	1.007588961	0.998501638	0.997409875	0.99556017	0.99925958	0.998304182
117	1.007544271	0.970550176	1.044538367	1.000584296	1.000147863	0.992749044	1.007546683	1.003035516	0.997367912	0.995518207	0.999217616	0.998081101
118	1.007543283	0.970549187	1.044537379	1.012138515	1.000100614	0.992701795	1.007499434	0.995474114	0.997321167	0.995471463	0.999170872	0.998235864
119	1.007542477	0.970548381	1.044536572	1.012478578	1.000063948	0.992665128	1.007462767	0.999587902	0.997285201	0.995435496	0.999134905	0.997547861
120	1.007542115	0.97054802	1.044536211	1.000201661	1.000047535	0.992648716	1.007446354	1.000666693	0.997269407	0.995419702	0.999119112	0.997215689
121	1.00754217	0.970548074	1.044536266	1.023039194	1.000050009	0.992651189	1.007448828	0.997377305	0.997271756	0.995422051	0.999121461	0.997188577
122	1.007542384	0.970548288	1.04453648	1.013426612	1.000059726	0.992660907	1.007458546	1.000501909	0.997281104	0.995431399	0.999130809	0.997208381
123	1.007542413	0.970548317	1.044536508	1.026405947	1.000061037	0.992662218	1.007459856	0.998850778	0.997282374	0.995432669	0.999132079	0.997150068
124	1.007542009	0.970547913	1.044536105	1.013172023	1.000042702	0.992643883	1.007441522	0.998465029	0.997264884	0.995415179	0.999114589	0.99679684
125	1.007541156	0.97054706	1.044535252	1.017962835	1.000003963	0.992605144	1.007402783	0.999174975	0.997225107	0.995375402	0.999074812	0.996530331
126	1.007540076	0.97054598	1.044534172	1.023342641	0.999954963	0.992556143	1.007353782	1.001724578	0.997175377	0.995325672	0.999025081	0.997108739
127	1.007539113	0.970545017	1.044533209	1.01199212	0.99991132	0.992512501	1.00731014	1.0023871	0.997131411	0.995281706	0.998981116	0.997783748
128	1.00753855	0.970544454	1.044532646	1.015222297	0.999885829	0.99248701	1.007284648	1.003906856	0.997105739	0.995256034	0.998955444	0.997640639
129	1.007538455	0.970544359	1.044532551	1.015548176	0.999881516	0.992482697	1.007280335	1.002520332	0.997101399	0.995251694	0.998951104	0.996817396
130	1.007538646	0.97054455	1.044532741	1.019869706	0.999890151	0.992491332	1.00728897	0.998512368	0.99711009	0.995260385	0.998959795	0.9973152
131	1.007538789	0.970544693	1.044532885	1.015546199	0.999896634	0.992497815	1.007295453	1.001126035	0.997116619	0.995266914	0.998966324	0.997349788
132	1.007538579	0.970544483	1.044532675	0.98700606	0.999887141	0.992488322	1.00728596	1.000068249	0.99710706	0.995257355	0.998956765	0.99753758
133	1.007537904	0.970543808	1.044531999	1.006213751	0.999856587	0.992457768	1.007255406	0.999553111	0.997076289	0.995226585	0.998925994	0.997154825
134	1.007536902	0.970542806	1.044530998	1.006644473	0.999811449	0.99241263	1.007210268	0.996007985	0.997030758	0.995181054	0.998880463	0.996565917
135	1.007535894	0.970541798	1.04452999	0.998487841	0.999765995	0.992367175	1.007164814	1.003535036	0.996985004	0.9951353	0.998834709	0.997366674
136	1.007535208	0.970541112	1.044529304	0.997518495	0.999735047	0.992336228	1.007133866	1.003313588	0.996953882	0.995104177	0.998803587	0.995699682
137	1.007535004	0.970540908	1.0445291	0.994983616	0.999725858	0.992327038	1.007124677	1.000284681	0.996944643	0.995094938	0.998794347	0.996274403
138	1.00753519	0.970541094	1.044529286	1.00693093	0.999734245	0.992335426	1.007133064	1.001159105	0.996953075	0.99510337	0.99880278	0.995922893
139	1.00753547	0.970541375	1.044529566	0.986358013	0.999746879	0.992348059	1.007145698	1.002098872	0.996965778	0.995116074	0.998815483	0.996573232
140	1.007535505	0.97054141	1.044529601	0.991179871	0.999748458	0.992349639	1.007147277	0.999107036	0.996967367	0.995117662	0.998817071	0.996697177
141	1.007535095	0.970540999	1.044529191	0.998486228	0.999729943	0.992331124	1.007128763	1.00566971	0.99694875	0.995099045	0.998798455	0.997630953
142	1.007534285	0.970540189	1.04452838	1.007747369	0.999693472	0.992294652	1.007092291	0.998560241	0.996912041	0.995062336	0.998761745	0.996942161
143	1.007533343	0.970539248	1.044527439	0.999236768	0.999651129	0.99225231	1.007049949	1.001850207	0.996869429	0.995019725	0.998719134	0.996705741
144	1.007532619	0.970538523	1.044526715	1.01434033	0.99961859	0.992219771	1.00701741	1.000927441	0.996836657	0.994986953	0.998686362	0.996651765
145	1.007532352	0.970538257	1.044526448	1.001545948	0.999606614	0.992207795	1.007005433	0.999529279	0.996824591	0.994974887	0.998674296	0.997189789
146	1.007532547	0.970538452	1.044526643	0.983610937	0.999615372	0.992216553	1.007014192	1.001980456	0.996833415	0.99498371	0.99868312	0.997769157
147	1.007529281	0.970535185	1.044523377	1.009671187	0.99946851	0.992069691	1.006867329	0.999806209	0.996685928	0.994836223	0.998535633	0.99776286
148	1.007522791	0.970528695	1.044516886	0.99429551	0.999176369	0.99177755	1.006575188	0.997809412	0.99639388	0.994544175	0.998243584	0.995731253
149	1.00751659	0.970522495	1.044510686	1.013655519	0.998898098	0.991499278	1.006296917	1.002143545	0.99611566	0.994265955	0.997965365	0.995894041
150	1.007510641	0.970516545	1.044504736	1.009891461	0.998631259	0.99123244	1.006030078	0.996487626	0.995848819	0.993999114	0.997698524	0.996108011
151	1.007505175	0.97051108	1.04449927	1.037969599	0.998384933	0.990986113	1.005783752	0.997678951	0.995602635	0.993752931	0.99745234	0.995958952
152	1.007503223	0.970509127	1.044497319	1.014500163	0.998174593	0.990775774	1.005573413	0.994247924	0.995392387	0.993542682	0.997242092	0.996007286
153	1.007499771	0.970505675	1.044493866	1.00388544	0.998013991	0.990615172	1.005412811	0.997309783	0.995231895	0.993382191	0.9970816	0.995192751
154	1.007497506	0.97050341	1.044491601	1.013654069	0.997907816	0.990508997	1.005306635	0.999839993	0.995125711	0.993276006	0.996975415	0.995871889
155	1.007496246	0.97050215	1.044490342	0.998600006	0.997849251	0.990450432	1.005248071	0.993832562	0.995067106	0.993217401	0.996916811	0.995991496
156	1.007495683	0.970501587	1.044489779	0.996172629	0.997823711	0.990424892	1.005222531	1.00222114	0.995041539	0.993191835	0.996891244	0.995446056
157	1.007495527	0.970501431	1.044489623	0.997061718	0.997816709	0.990417889	1.005215528	0.997395573	0.995034528	0.993184823	0.996884233	0.995574062
158	1.007495637	0.970501541	1.044489733	1.015034141	0.997821652	0.990422833	1.005220471	0.996103281	0.995039478	0.993189773	0.996889182	0.995075055
159	1.007496117	0.970502021	1.044490213	1.000905103	0.997843394	0.990444575	1.005242213	0.9966977	0.995061243	0.993211538	0.996910948	0.995113408
160	1.007497245	0.970503149	1.044491341	1.006997153	0.997895621	0.990496801	1.00529444	0.998412742	0.995113509	0.993263804	0.996963214	0.995278331
161	1.007499334	0.970505238	1.04449343	1.018762843	0.997993482	0.990594663	1.005392301	0.994527133	0.995211389	0.993361684	0.997061094	0.994982312
162	1.007502596	0.9705085	1.044496692	1.008423885	0.998145428	0.990746608	1.005544247	0.995676744	0.99536325	0.993513545	0.997212954	0.99562942
163	1.007504372	0.970510277	1.044498468	1.012073959	0.998348603	0.990949783	1.005747422	0.999471041	0.995566325	0.99371662	0.997416029	0.995462644
164	1.007509728	0.970515633	1.044503824	0.999077646	0.998590292	0.991191473	1.005989111	1.002486136	0.995807861	0.993958157	0.997657566	0.995873062
165	1.007515623	0.970521527	1.044509718	1.005378772	0.998854721	0.991455902	1.00625354	1.000467242	0.996072287	0.994222582	0.997921991	0.995423833
166	1.007521788	0.970527692	1.044515883	1.012419487	0.999131339	0.991732519	1.006530158	1.002683899	0.99634886	0.994499155	0.998198564	0.996518282
167	1.007528219	0.970534124	1.044522315	0.990571294	0.999420703	0.992021884	1.006819523	1.000441853	0.996638067	0.994788362	0.998487771	0.996117375
168	1.007532608	0.970538512	1.044526704	1.02341873	0.999618095	0.992219275	1.007016914	1.000222911	0.996836158	0.994986453	0.998685862	0.998142046
169	1.007532356	0.97053826	1.044526452	0.997644954	0.999606782	0.992207963	1.007005601	0.99815069	0.996824761	0.994975056	0.998674466	0.997836408
170	1.007532543	0.970538447	1.044526638	0.995909998	0.99961516	0.992216341	1.00701398	1.002971674	0.996833201	0.994983496	0.998682906	0.997229594
171	1.007533205	0.970539109	1.044527301	1.010392657	0.999644906	0.992246087	1.007043725	0.998859013	0.996863171	0.995013466	0.998712876	0.996732422
172	1.007534134	0.970540039	1.04452823	1.002960144	0.999686718	0.992287899	1.007085537	0.999399384	0.99690524	0.995055536	0.998754945	0.996982977
173	1.007534988	0.970540892	1.044529083	0.989319086	0.999725115	0.992326296	1.007123935	1.002963761	0.996943896	0.995094192	0.998793601	0.997000754
174	1.007535472	0.970541376	1.044529568	1.013570606	0.999746943	0.992348124	1.007145762	1.001965697	0.996965843	0.995116138	0.998815548	0.997389471
175	1.0075355	0.970541404	1.044529596	0.999689198	0.999748216	0.992349397	1.007147035	1.008500219	0.996967123	0.995117419	0.998816828	0.997161465
176	1.007535238	0.970541142	1.044529333	0.974922158	0.99973639	0.992337571	1.007135209	0.9978751	0.996955232	0.995105527	0.998804937	0.996892548
177	1.007535014	0.970540918	1.044529109	1.009672928	0.999726281	0.992327462	1.0071251	1.000214318	0.996945068	0.995095363	0.998794773	0.996862506
178	1.007535143	0.970541047	1.044529238	1.00757151	0.999732095	0.992333276	1.007130915	0.99829025	0.996950914	0.995101209	0.998800619	0.996395127
179	1.007535756	0.970541661	1.044529852	1.030971218	0.999759783	0.992360964	1.007158602	1.000397455	0.996978756	0.995129051	0.998828461	0.996861074
180	1.007536733	0.970542637	1.044530828	1.016021835	0.999803806	0.992404987	1.007202626	1.003808931	0.99702306	0.995173355	0.998872765	0.99608417
181	1.007537759	0.970543663	1.044531855	1.009515736	0.999850078	0.992451259	1.007248897	0.999363294	0.997069713	0.995220008	0.998919418	0.995335568
182	1.007538502	0.970544406	1.044532598	1.001443868	0.999883651	0.992484832	1.00728247	0.999653752	0.997103547	0.995253842	0.998953252	0.996036234
183	1.007538785	0.970544689	1.044532881	0.997429453	0.999896457	0.992497638	1.007295276	0.999781452	0.99711644	0.995266735	0.998966145	0.996717904
184	1.007538681	0.970544585	1.044532777	1.032732762	0.999891745	0.992492926	1.007290565	1.000605182	0.997111695	0.995261991	0.9989614	0.997587813
185	1.007538474	0.970544378	1.04453257	1.003762765	0.999882371	0.992483552	1.00728119	1.002047681	0.997102259	0.995252554	0.998951963	0.997500285
186	1.007538506	0.97054441	1.044532601	1.012325614	0.999883811	0.992484992	1.00728263	1.00148475	0.997103708	0.995254004	0.998953413	0.996626234
187	1.007538992	0.970544896	1.044533088	1.027455026	0.99990583	0.992507011	1.007304649	0.996077829	0.997125883	0.995276179	0.998975588	0.996597419
188	1.007539906	0.97054581	1.044534001	1.013694293	0.99994724	0.992548421	1.007346059	0.998482279	0.997167589	0.995317884	0.999017294	0.997216092
189	1.007540991	0.970546895	1.044535086	1.003577321	0.999996467	0.992597648	1.007395286	0.999381041	0.997217446	0.995367741	0.999067151	0.997850771
190	1.0075419	0.970547804	1.044535996	0.986995786	1.000037751	0.992638931	1.00743657	0.999367135	0.997260473	0.995410768	0.999110178	0.997082349
191	1.007542381	0.970548285	1.044536477	1.007843127	1.000059594	0.992660775	1.007458414	0.997837381	0.997280976	0.995431271	0.999130681	0.996880086
192	1.007542409	0.970548313	1.044536505	1.001775771	1.000060883	0.992662064	1.007459702	0.999984842	0.997282225	0.99543252	0.99913193	0.997283353
193	1.007542202	0.970548106	1.044536298	1.011119724	1.000051471	0.992652652	1.007450291	0.999965229	0.997273153	0.995423448	0.999122858	0.997098557
194	1.007542101	0.970548005	1.044536196	1.000999991	1.000046865	0.992648045	1.007445684	1.001365124	0.997268773	0.995419068	0.999118478	0.996794002
195	1.007542387	0.970548291	1.044536483	1.001173738	1.00005987	0.992661051	1.007458689	1.000878183	0.997281243	0.995431538	0.999130948	0.997431014
196	1.007543131	0.970549035	1.044537227	0.99952526	1.000093704	0.992694885	1.007492523	1.001925668	0.99731436	0.995464655	0.999164065	0.997732576
197	1.007544115	0.97055002	1.044538211	1.005888958	1.000140253	0.992741434	1.007539073	1.003224338	0.997360368	0.995510663	0.999210073	0.997278988
198	1.00754502	0.970550924	1.044539116	1.010575089	1.000184362	0.992785543	1.007583182	1.001928958	0.997404138	0.995554433	0.999253842	0.995702236
199	1.007545587	0.970551491	1.044539683	1.005291345	1.000212019	0.992813199	1.007610838	0.998341911	0.997431574	0.995581869	0.999281278	0.997153216
200	1.007545703	0.970551607	1.044539799	1.010036892	1.000217695	0.992818875	1.007616514	0.996888754	0.997437189	0.995587484	0.999286893	0.996942278
201	1.007545493	0.970551397	1.044539589	1.004167213	1.000207421	0.992808602	1.00760624	1.002557594	0.99742702	0.995577315	0.999276724	0.996570991
202	1.00754525	0.970551154	1.044539346	1.016145368	1.000195584	0.992796765	1.007594403	0.998811737	0.997415276	0.995565572	0.999264981	0.997604463
203	1.00754528	0.970551184	1.044539376	1.005093233	1.00019703	0.992798211	1.007595849	0.997801933	0.997416711	0.995567007	0.999266416	0.998410922
204	1.007545734	0.970551638	1.04453983	1.036265591	1.000219192	0.992820372	1.007618011	0.998118866	0.997438669	0.995588964	0.999288374	0.997058692
205	1.00754653	0.970552434	1.044540625	1.028790554	1.000258798	0.992859979	1.007657618	1.000806825	0.997477143	0.995627438	0.999326848	0.997779451
206	1.007547394	0.970553299	1.04454149	0.993747775	1.000300999	0.99290218	1.007699818	1.003104007	0.997518915	0.99566921	0.99936862	0.997093784
207	1.00754801	0.970553914	1.044542106	1.011497827	1.000331192	0.992932373	1.007730012	1.001596347	0.997548578	0.995698873	0.999398283	0.997533514
208	1.007548185	0.970554089	1.044542281	1.004862936	1.000339392	0.992940573	1.007738211	1.001285253	0.997556802	0.995707097	0.999406507	0.997911073
209	1.007547941	0.970553845	1.044542036	1.027777935	1.000327898	0.992929079	1.007726717	1.003046116	0.997545295	0.99569559	0.999395	0.996638075
210	1.007547542	0.970553446	1.044541638	1.020645895	1.000308312	0.992909493	1.007707131	1.002390036	0.997526048	0.995676343	0.999375753	0.99803894
211	1.007547306	0.97055321	1.044541402	1.000933923	1.000296605	0.992897786	1.007695424	1.00075255	0.997514657	0.995664952	0.999364362	0.996854417
212	1.007547459	0.970553363	1.044541555	1.010416756	1.000304202	0.992905383	1.007703021	0.998019497	0.997522042	0.995672337	0.999371747	0.997379197
213	1.007548011	0.970553915	1.044542106	1.022355563	1.000331216	0.992932397	1.007730036	1.000939135	0.997548602	0.995698897	0.999398307	0.99800406
214	1.007548764	0.970554668	1.04454286	1.020277977	1.0003656	0.992966781	1.007764419	1.002033172	0.997584032	0.995734327	0.999433737	0.997762704
215	1.007549372	0.970555276	1.044543468	1.000687787	1.000394173	0.992995354	1.007792992	1.007101665	0.997612609	0.995762905	0.999462314	0.997807573
216	1.007549568	0.970555472	1.044543664	1.00214843	1.00040355	0.993004731	1.00780237	1.003803174	0.997621849	0.995772144	0.999471554	0.997485293
217	1.007549298	0.970555202	1.044543393	1.005908544	1.000390681	0.992991862	1.0077895	1.001371551	0.997609123	0.995759418	0.999458827	0.996790252
218	1.007548744	0.970554648	1.04454284	0.985162753	1.000364647	0.992965828	1.007763466	1.00293862	0.997583076	0.995733372	0.999432781	0.997948913
219	1.007548231	0.970554135	1.044542327	0.998042071	1.000341546	0.992942727	1.007740366	0.998565305	0.99755897	0.995709266	0.999408675	0.998219049
220	1.007548051	0.970553955	1.044542147	0.988807169	1.000333105	0.992934285	1.007731924	1.000702207	0.997550491	0.995700786	0.999400196	0.996869122
221	1.007548304	0.970554208	1.0445424	1.00582432	1.000344957	0.992946138	1.007743776	1.002538346	0.997562407	0.995712702	0.999412112	0.997965527
222	1.007548849	0.970554753	1.044542944	1.008381814	1.00036957	0.992970751	1.007768389	1.00034569	0.997588012	0.995738307	0.999437716	0.997093841
223	1.007549374	0.970555278	1.04454347	1.027156761	1.000394283	0.992995464	1.007793102	0.995953209	0.99761272	0.995763015	0.999462425	0.997151574
224	1.007549569	0.970555473	1.044543665	1.012764499	1.000403597	0.993004777	1.007802416	1.000326431	0.997621894	0.995772189	0.999471599	0.998430812
225	1.007549289	0.970555193	1.044543385	1.004343783	1.000390261	0.992991442	1.00778908	1.001383475	0.997608704	0.995758999	0.999458408	0.997425464
226	1.007548632	0.970554536	1.044542727	1.014397854	1.000359366	0.992960547	1.007758185	1.002840408	0.997577805	0.9957281	0.999427509	0.997104402
227	1.00754789	0.970553794	1.044541986	1.019902968	1.000325428	0.992926609	1.007724247	0.997313368	0.997542846	0.995693141	0.999392551	0.997477999
228	1.0075474	0.970553304	1.044541496	1.008890077	1.000301284	0.992902464	1.007700103	1.003961568	0.997519194	0.995669489	0.999368898	0.998266699
229	1.007547324	0.970553228	1.044541419	1.013942069	1.000297515	0.992898695	1.007696334	0.999056314	0.997515501	0.995665797	0.999365206	0.997218739
230	1.00754761	0.970553514	1.044541705	1.003604962	1.00031166	0.99291284	1.007710479	0.999952323	0.997529314	0.995679609	0.999379018	0.99878876
231	1.007548005	0.970553909	1.044542101	1.001166647	1.000330948	0.992932129	1.007729767	0.998147238	0.997548334	0.995698629	0.999398039	0.997279458
232	1.007548189	0.970554093	1.044542285	1.014697347	1.000339578	0.992940759	1.007738398	0.99764776	0.99755699	0.995707285	0.999406694	0.99843229
233	1.007547929	0.970553833	1.044542025	0.99098389	1.000327348	0.992928528	1.007726167	1.002234288	0.997544749	0.995695044	0.999394453	0.997570964
234	1.007547251	0.970553155	1.044541347	1.002456516	1.00029383	0.99289501	1.007692649	0.998285377	0.997511999	0.995662294	0.999361704	0.997622692
235	1.007546374	0.970552278	1.04454047	1.005590218	1.000251313	0.992852494	1.007650132	1.002826038	0.997469636	0.995619931	0.999319341	0.997906834
236	1.007545623	0.970551527	1.044539719	1.021531887	1.000213781	0.992814962	1.007612601	0.997696726	0.997433318	0.995583613	0.999283023	0.996822233
237	1.007545245	0.970551149	1.044539341	1.006924943	1.000195337	0.992796518	1.007594156	0.99982218	0.997415031	0.995565327	0.999264736	0.997462978
238	1.007545281	0.970551185	1.044539377	1.018746925	1.000197078	0.992798259	1.007595897	0.999393275	0.997416759	0.995567054	0.999266464	0.99757412
239	1.007545542	0.970551446	1.044539638	0.990479665	1.000209822	0.992811003	1.007608641	1.00487336	0.997429398	0.995579694	0.999279103	0.997476054
240	1.007545713	0.970551617	1.044539809	0.998354164	1.000218168	0.992819349	1.007616988	1.00147031	0.997437657	0.995587952	0.999287362	0.996851774
241	1.007545519	0.970551423	1.044539615	1.010701737	1.000208713	0.992809894	1.007607532	1.003700669	0.9974283	0.995578595	0.999278004	0.996863706
242	1.007544878	0.970550782	1.044538974	1.010023858	1.000177429	0.992778609	1.007576248	0.999817495	0.997397254	0.995547549	0.999246959	0.998092919
243	1.007543941	0.970549845	1.044538036	1.001082958	1.000131723	0.992732904	1.007530542	1.000326436	0.997351916	0.995502212	0.999201621	0.997344595
244	1.007542971	0.970548875	1.044537067	0.995631905	1.000086426	0.992687606	1.007485245	0.9997599	0.997307198	0.995457494	0.999156903	0.998419488
245	1.007542302	0.970548206	1.044536397	0.998667933	1.000055987	0.992657168	1.007454807	0.997823093	0.997277491	0.995427786	0.999127195	0.997371607
246	1.007542096	0.970548001	1.044536192	1.007086851	1.000046667	0.992647848	1.007445486	1.000064631	0.997268587	0.995418882	0.999118292	0.997759163
247	1.007542241	0.970548145	1.044536337	1.019523874	1.000053245	0.992654425	1.007452064	0.995652294	0.997274852	0.995425147	0.999124557	0.997671883
248	1.00754243	0.970548334	1.044536526	1.028328042	1.000061833	0.992663014	1.007460652	0.998474082	0.997283146	0.995433442	0.999132851	0.996759744
249	1.007542331	0.970548236	1.044536427	1.012685537	1.00005735	0.992658531	1.007456169	0.995678367	0.997278805	0.995429101	0.99912851	0.997764524
250	1.007541766	0.97054767	1.044535861	1.019273194	1.000031642	0.992632823	1.007430461	1.000631176	0.997254102	0.995404397	0.999103807	0.996407456


==> plot_data/section_A_beta_0.004.dat <==
t	f_p_mean	f_p_minus_3_std	f_p_plus_3_std	f_p_sample	u_p_mean	u_p_minus_3_std	u_p_plus_3_std	u_p_sample
1.00000000000	0.44555509877	0.434032348	0.45707785	0.44665922282	0.99692095056	0.995515175	0.998326726	0.99632239748
2.00000000000	0.44616017269	0.434637421	0.457682924	0.45121393317	0.99688843133	0.995482656	0.998294207	0.99646534183
3.00000000000	0.44636569707	0.434842946	0.457888448	0.44345176187	0.99687738558	0.99547161	0.998283161	0.99654507575
4.00000000000	0.44625823303	0.434735482	0.457780984	0.44319597766	0.99688316115	0.995477385	0.998288937	0.99708641857
5.00000000000	0.44609081596	0.434568065	0.457613567	0.44301298245	0.99689215884	0.995486383	0.998297934	0.99743425199
6.00000000000	0.44614668243	0.434623931	0.457669434	0.43845132572	0.99688915635	0.995483381	0.998294932	0.99768006835
7.00000000000	0.44658679678	0.435064046	0.458109548	0.44426187576	0.99686550275	0.995459727	0.998271278	0.99635422779
8.00000000000	0.44736299488	0.435840244	0.458885746	0.44404353793	0.99682378664	0.995418011	0.998229562	0.99738281355
9.00000000000	0.44824336146	0.43672061	0.459766113	0.44812520031	0.99677647216	0.995370697	0.998182248	0.99647407196
10.00000000000	0.44893622052	0.437413469	0.460458972	0.44845922328	0.99673923513	0.995333459	0.998145011	0.99617737160
11.00000000000	0.44924620219	0.437723451	0.460768953	0.44522946315	0.99672257549	0.9953168	0.998128351	0.99607320002
12.00000000000	0.44917864158	0.43765589	0.460701393	0.44864761125	0.99672620647	0.995320431	0.998131982	0.99693235683
13.00000000000	0.44893628685	0.437413536	0.460459038	0.44626432909	0.99673923158	0.995333456	0.998145007	0.99661627822
14.00000000000	0.44881008366	0.437287332	0.460332835	0.44892916599	0.99674601424	0.995340239	0.99815179	0.99622218319
15.00000000000	0.44902264557	0.437499894	0.460545397	0.44337613750	0.99673459031	0.995328815	0.998140366	0.99549848352
16.00000000000	0.44960840701	0.438085656	0.461131158	0.45101910940	0.99670310918	0.995297334	0.998108885	0.99660509481
17.00000000000	0.45039477376	0.438872023	0.461917525	0.45197176893	0.99666084679	0.995255071	0.998066622	0.99637726651
18.00000000000	0.45109438766	0.439571636	0.462617139	0.45326096816	0.99662324686	0.995217471	0.998029023	0.99727123364
19.00000000000	0.45145899221	0.439936241	0.462981743	0.44866623273	0.99660365165	0.995197876	0.998009427	0.99610009781
20.00000000000	0.45141233525	0.439889584	0.462935086	0.44930099428	0.99660615916	0.995200384	0.998011935	0.99607390927
21.00000000000	0.45109078746	0.439568036	0.462613539	0.45350185041	0.99662344036	0.995217665	0.998029216	0.99620038945
22.00000000000	0.45076988608	0.439247135	0.462292637	0.44782721076	0.99664068682	0.995234911	0.998046462	0.99575543180
23.00000000000	0.45071621787	0.439193467	0.462238969	0.45193385415	0.99664357114	0.995237795	0.998049347	0.99665226881
24.00000000000	0.45104412614	0.439521375	0.462566877	0.45386843931	0.99662594811	0.995220172	0.998031724	0.99641872039
25.00000000000	0.45165413833	0.440131387	0.46317689	0.45543546626	0.99659316376	0.995187388	0.997998939	0.99620713416
26.00000000000	0.45228615371	0.440763402	0.463808905	0.46197837500	0.99655919691	0.995153421	0.997964973	0.99615708460
27.00000000000	0.45265885195	0.441136101	0.464181603	0.44843266283	0.99653916674	0.995133391	0.997944942	0.99575900554
28.00000000000	0.45262051070	0.441097759	0.464143262	0.45094949601	0.99654122734	0.995135452	0.997947003	0.99705733811
29.00000000000	0.45223030247	0.440707551	0.463753054	0.45760026229	0.99656219856	0.995156423	0.997967974	0.99688125691
30.00000000000	0.45172644431	0.440203693	0.463249196	0.45072479629	0.99658927776	0.995183502	0.997995053	0.99666358626
31.00000000000	0.45139829430	0.439875543	0.462921046	0.44930049276	0.99660691378	0.995201138	0.998012689	0.99575348414
32.00000000000	0.45143102822	0.439908277	0.462953779	0.44683735721	0.99660515453	0.995199379	0.99801093	0.99677859030
33.00000000000	0.45180624611	0.440283495	0.463328997	0.45031776831	0.99658498892	0.995179213	0.997990765	0.99650967738
34.00000000000	0.45231184894	0.440789098	0.4638346	0.45377439356	0.99655781595	0.99515204	0.997963592	0.99693348168
35.00000000000	0.45265588276	0.441133132	0.464178634	0.44756849608	0.99653932631	0.995133551	0.997945102	0.99671417687
36.00000000000	0.45262325920	0.441100508	0.46414601	0.44986790146	0.99654107962	0.995135304	0.997946855	0.99678931273
37.00000000000	0.45219125264	0.440668501	0.463714004	0.45087138170	0.99656429724	0.995158522	0.997970073	0.99617178914
38.00000000000	0.45154179508	0.440019044	0.463064546	0.44880601940	0.99659920151	0.995193426	0.998004977	0.99701946418
39.00000000000	0.45096397358	0.439441222	0.462486725	0.45077621716	0.99663025581	0.99522448	0.998036031	0.99657084108
40.00000000000	0.45069904759	0.439176296	0.462221799	0.44916201445	0.99664449395	0.995238718	0.99805027	0.99631503462
41.00000000000	0.45081115614	0.439288405	0.462333907	0.45134099820	0.99663846879	0.995232693	0.998044244	0.99695847727
42.00000000000	0.45255083758	0.441028086	0.464073589	0.45389713336	0.99654497182	0.995139196	0.997950747	0.99638950210
43.00000000000	0.45869055792	0.447167807	0.470213309	0.45845922471	0.99621500202	0.994809226	0.997620778	0.99625223535
44.00000000000	0.46394071696	0.452417966	0.475463468	0.46659810686	0.99593287679	0.994527101	0.997338652	0.99626361157
45.00000000000	0.46819201088	0.45666926	0.479714762	0.46435225574	0.99570458884	0.994298813	0.997110364	0.99553678145
46.00000000000	0.47155022676	0.460027476	0.483072978	0.47397128567	0.99552453010	0.994118754	0.996930306	0.99443961420
47.00000000000	0.47426181218	0.462739061	0.485784563	0.47759093474	0.99538052222	0.993974747	0.996786298	0.99572993987
48.00000000000	0.47667020575	0.465147455	0.488192957	0.47352072611	0.99524943269	0.993843657	0.996655208	0.99552085152
49.00000000000	0.47884620167	0.46732345	0.490368953	0.47423880011	0.99513210603	0.99372633	0.996537882	0.99479047810
50.00000000000	0.48073370857	0.469210957	0.49225646	0.48096551624	0.99503042304	0.993624647	0.996436199	0.99527423862
51.00000000000	0.48208775531	0.470565004	0.493610507	0.48442630868	0.99495747557	0.9935517	0.996363251	0.99542158821
52.00000000000	0.48261979299	0.471097042	0.494142544	0.48302093973	0.99492882226	0.993523047	0.996334598	0.99472977984
53.00000000000	0.48215465258	0.470631901	0.493677404	0.48248897244	0.99495387207	0.993548096	0.996359648	0.99469040075
54.00000000000	0.48072351938	0.469200768	0.492246271	0.47907649787	0.99503097179	0.993625196	0.996436747	0.99445204135
55.00000000000	0.47854872919	0.467025978	0.49007148	0.47695066508	0.99514813869	0.993742363	0.996553914	0.99420737052
56.00000000000	0.47592203717	0.464399286	0.487444788	0.47302137168	0.99528983880	0.993884063	0.996695614	0.99561445793
57.00000000000	0.47306121590	0.461538465	0.484583967	0.47600772606	0.99544379059	0.994038015	0.996849566	0.99541528886
58.00000000000	0.46998850840	0.458465757	0.48151126	0.46750625149	0.99560822082	0.994202445	0.997013996	0.99641893008
59.00000000000	0.46649750963	0.454974758	0.478020261	0.46650712654	0.99579551414	0.994389738	0.99720129	0.99621374090
60.00000000000	0.46230387510	0.450781124	0.473826626	0.46625087103	0.99602082788	0.994615052	0.997426604	0.99623501616
61.00000000000	0.45718164624	0.445658895	0.468704397	0.46219824466	0.99629609599	0.99489032	0.997701872	0.99658437227
62.00000000000	0.45108480662	0.439562055	0.462607558	0.45172833044	0.99662376179	0.995217986	0.998029537	0.99598470972
63.00000000000	0.44452141859	0.432998667	0.45604417	0.43730910539	0.99697650499	0.995570729	0.998382281	0.99730742830
64.00000000000	0.44367283504	0.432150084	0.455195586	0.44009737114	0.99702211161	0.995616336	0.998427887	0.99674190591
65.00000000000	0.44313163472	0.431608883	0.454654386	0.44062635612	0.99705119812	0.995645422	0.998456974	0.99720552979
66.00000000000	0.44299052938	0.431467778	0.454513281	0.44226237988	0.99705878175	0.995653006	0.998464557	0.99668505558
67.00000000000	0.44312860373	0.431605853	0.454651355	0.44341035514	0.99705136101	0.995645585	0.998457137	0.99721054532
68.00000000000	0.44327669269	0.431753941	0.454799444	0.44667521866	0.99704340206	0.995637626	0.998449178	0.99761586949
69.00000000000	0.44316230989	0.431639559	0.454685061	0.44877749485	0.99704954950	0.995643774	0.998455325	0.99642002496
70.00000000000	0.44265635104	0.4311336	0.454179102	0.44008417690	0.99707674200	0.995670966	0.998482518	0.99728375797
71.00000000000	0.44184285099	0.4303201	0.453365602	0.44220345065	0.99712046319	0.995714688	0.998526239	0.99784246554
72.00000000000	0.44097435717	0.429451606	0.452497108	0.44264509809	0.99716714006	0.995761364	0.998572916	0.99694300755
73.00000000000	0.44033686793	0.428814117	0.451859619	0.44293095081	0.99720140171	0.995795626	0.998607177	0.99693091271
74.00000000000	0.44009680908	0.428574058	0.45161956	0.43811259802	0.99721430359	0.995808528	0.998620079	0.99720229900
75.00000000000	0.44021216371	0.428689412	0.451734915	0.44057671042	0.99720810390	0.995802328	0.99861388	0.99717714131
76.00000000000	0.44045544826	0.428932697	0.451978199	0.43283299114	0.99719502864	0.995789253	0.998600804	0.99641324179
77.00000000000	0.44053619752	0.429013446	0.452058949	0.44244839033	0.99719068880	0.995784913	0.998596464	0.99775244022
78.00000000000	0.44025723601	0.428734485	0.451779987	0.44053168260	0.99720568150	0.995799906	0.998611457	0.99705159942
79.00000000000	0.43962086974	0.428098119	0.451143621	0.43303820966	0.99723988284	0.995834107	0.998645658	0.99671272726
80.00000000000	0.43882801783	0.427305267	0.450350769	0.43811650968	0.99728249450	0.995876719	0.99868827	0.99738077149
81.00000000000	0.43817074688	0.426647996	0.449693498	0.43454379908	0.99731781944	0.995912044	0.998723595	0.99664821882
82.00000000000	0.43787587493	0.426353124	0.449398626	0.43881819127	0.99733366728	0.995927892	0.998739443	0.99781783726
83.00000000000	0.43798356923	0.426460818	0.44950632	0.43325718745	0.99732787927	0.995922104	0.998733655	0.99680464221
84.00000000000	0.43832608764	0.426803336	0.449848839	0.43005194328	0.99730947066	0.995903695	0.998715246	0.99779808473
85.00000000000	0.43861806716	0.427095316	0.450140818	0.44153947882	0.99729377827	0.995888003	0.998699554	0.99716616790
86.00000000000	0.43860991054	0.427087159	0.450132662	0.44056187604	0.99729421665	0.995888441	0.998699992	0.99683779536
87.00000000000	0.43822195763	0.426699206	0.449744709	0.44400551258	0.99731506711	0.995909291	0.998720843	0.99770972238
88.00000000000	0.43758744199	0.426064691	0.449110193	0.43667057364	0.99734916909	0.995943393	0.998754945	0.99739062551
89.00000000000	0.43698118369	0.425458432	0.448503935	0.43637178959	0.99738175240	0.995975977	0.998787528	0.99695505546
90.00000000000	0.43667227814	0.425149527	0.448195029	0.43912037222	0.99739835454	0.995992579	0.99880413	0.99720523461
91.00000000000	0.43677983478	0.425257084	0.448302586	0.43582643723	0.99739257389	0.995986798	0.99879835	0.99664207264
92.00000000000	0.43720917491	0.425686424	0.448731926	0.44568534270	0.99736949903	0.995963723	0.998775275	0.99784223321
93.00000000000	0.43770273290	0.426179982	0.449225484	0.43741886580	0.99734297279	0.995937197	0.998748748	0.99767531357
94.00000000000	0.43797833848	0.426455587	0.44950109	0.43532179434	0.99732816040	0.995922385	0.998733936	0.99691022356
95.00000000000	0.43788067973	0.426357928	0.449403431	0.43539995283	0.99733340906	0.995927633	0.998739185	0.99784892340
96.00000000000	0.43746466440	0.425941913	0.448987416	0.43446646361	0.99735576776	0.995949992	0.998761543	0.99838057002
97.00000000000	0.43696594905	0.425443198	0.4484887	0.44002675378	0.99738257119	0.995976796	0.998788347	0.99711916741
98.00000000000	0.43667445053	0.425151699	0.448197202	0.43652329337	0.99739823777	0.995992462	0.998804013	0.99747037795
99.00000000000	0.43677871344	0.425255962	0.448301465	0.43789323833	0.99739263418	0.995986859	0.99879841	0.99777768818
100.00000000000	0.43726465333	0.425741902	0.448787405	0.43738708156	0.99736651735	0.995960742	0.998772293	0.99744667939
101.00000000000	0.43792300856	0.426400257	0.44944576	0.44489714790	0.99733113410	0.995925358	0.99873691	0.99731009366
102.00000000000	0.43846150762	0.426938756	0.449984259	0.44173234794	0.99730219254	0.995896417	0.998707968	0.99698369006
103.00000000000	0.43866155636	0.427138805	0.450184308	0.43312369081	0.99729144095	0.995885665	0.998697217	0.99781859923
104.00000000000	0.43849536305	0.426972612	0.450018114	0.44261387836	0.99730037297	0.995894597	0.998706149	0.99664272905
105.00000000000	0.43814065359	0.426617902	0.449663405	0.43282492247	0.99731943679	0.995913661	0.998725212	0.99712222147
106.00000000000	0.43788507921	0.426362328	0.44940783	0.44040949052	0.99733317260	0.995927397	0.998738948	0.99813869624
107.00000000000	0.43797161264	0.426448861	0.449494364	0.43954710714	0.99732852187	0.995922746	0.998734298	0.99708343231
108.00000000000	0.43846789901	0.426945148	0.44999065	0.43321073888	0.99730184903	0.995896073	0.998707625	0.99799107046
109.00000000000	0.43922967067	0.427706919	0.450752422	0.44178765295	0.99726090775	0.995855132	0.998666683	0.99799232899
110.00000000000	0.43997785970	0.428455108	0.451500611	0.44239143978	0.99722069651	0.995814921	0.998626472	0.99707340535
111.00000000000	0.44044802822	0.428925277	0.451970779	0.44548334265	0.99719542743	0.995789652	0.998601203	0.99768182731
112.00000000000	0.44053192860	0.429009177	0.45205468	0.44503815646	0.99719091823	0.995785143	0.998596694	0.99769643575
113.00000000000	0.44033523108	0.42881248	0.451857982	0.44143620040	0.99720148969	0.995795714	0.998607265	0.99735425160
114.00000000000	0.44012044235	0.428597691	0.451643194	0.44101027392	0.99721303345	0.995807258	0.998618809	0.99698835704
115.00000000000	0.44016564651	0.428642895	0.451688398	0.44088433555	0.99721060396	0.995804828	0.99861638	0.99698746419
116.00000000000	0.44061487186	0.429092121	0.452137623	0.44502880187	0.99718646046	0.995780685	0.998592236	0.99725243109
117.00000000000	0.44140038041	0.429877629	0.452923132	0.44300482306	0.99714424360	0.995738468	0.998550019	0.99728861897
118.00000000000	0.44227858656	0.430755835	0.453801338	0.44138757083	0.99709704477	0.995691269	0.99850282	0.99705677029
119.00000000000	0.44296032423	0.431437573	0.454483075	0.43908014383	0.99706040511	0.995654629	0.998466181	0.99743180869
120.00000000000	0.44326556557	0.431742814	0.454788317	0.44682464430	0.99704400008	0.995638224	0.998449776	0.99691090471
121.00000000000	0.44321956329	0.431696812	0.454742315	0.44270400788	0.99704647245	0.995640697	0.998452248	0.99702736302
122.00000000000	0.44303882585	0.431516075	0.454561577	0.44461682746	0.99705618609	0.99565041	0.998461962	0.99669021974
123.00000000000	0.44301445587	0.431491705	0.454537207	0.44196189205	0.99705749583	0.99565172	0.998463271	0.99657614748
124.00000000000	0.44335545217	0.431832701	0.454878203	0.43748663538	0.99703916916	0.995633394	0.998444945	0.99712783271
125.00000000000	0.44407606701	0.432553316	0.455598818	0.44509420352	0.99700044014	0.995594664	0.998406216	0.99685628128
126.00000000000	0.44498766468	0.433464913	0.456510416	0.44652169793	0.99695144690	0.995545671	0.998357223	0.99587520950
127.00000000000	0.44579945293	0.434276702	0.457322204	0.44242803498	0.99690781792	0.995502042	0.998313594	0.99631394111
128.00000000000	0.44627403336	0.434751282	0.457796785	0.44643037642	0.99688231197	0.995476536	0.998288088	0.99668685618
129.00000000000	0.44635429868	0.434831547	0.45787705	0.45057617305	0.99687799818	0.995472223	0.998283774	0.99764143937
130.00000000000	0.44619358308	0.434670832	0.457716334	0.44877161540	0.99688663570	0.99548086	0.998292411	0.99693337252
131.00000000000	0.44607288908	0.434550138	0.45759564	0.44205476530	0.99689312232	0.995487347	0.998298898	0.99667101072
132.00000000000	0.44624960981	0.434726859	0.457772361	0.44909298930	0.99688362459	0.995477849	0.9982894	0.99778334190
133.00000000000	0.44681892252	0.435296171	0.458341674	0.44742583629	0.99685302735	0.995447252	0.998258803	0.99644223694
134.00000000000	0.44766224136	0.43613949	0.459184993	0.44433389656	0.99680770391	0.995401928	0.99821348	0.99704818627
135.00000000000	0.44851038430	0.436987633	0.460033136	0.45084418339	0.99676212128	0.995356346	0.998167897	0.99648130309
136.00000000000	0.44908756657	0.437564815	0.460610318	0.45440264738	0.99673110120	0.995325326	0.998136877	0.99678568341
137.00000000000	0.44925894236	0.437736191	0.460781694	0.44723069594	0.99672189079	0.995316115	0.998127666	0.99673054200
138.00000000000	0.44910252994	0.437579779	0.460625281	0.44588326052	0.99673029700	0.995324521	0.998136073	0.99603582526
139.00000000000	0.44886691880	0.437344168	0.46038967	0.45447588516	0.99674295968	0.995337184	0.998148735	0.99615038693
140.00000000000	0.44883746172	0.43731471	0.460360213	0.45057176706	0.99674454283	0.995338767	0.998150318	0.99584095247
141.00000000000	0.44918274979	0.437659999	0.460705501	0.45022089708	0.99672598568	0.99532021	0.998131761	0.99720596044
142.00000000000	0.44986376009	0.438341009	0.461386511	0.44644201735	0.99668938552	0.99528361	0.998095161	0.99682426715
143.00000000000	0.45065443195	0.439131681	0.462177183	0.44574901727	0.99664689176	0.995241116	0.998052667	0.99617089737
144.00000000000	0.45126262759	0.439739876	0.462785379	0.44852867093	0.99661420500	0.995208429	0.998019981	0.99625397917
145.00000000000	0.45148656910	0.439963818	0.46300932	0.45115500631	0.99660216956	0.995196394	0.998007945	0.99746827318
146.00000000000	0.45132280661	0.439800055	0.462845558	0.45291031735	0.99661097076	0.995205195	0.998016746	0.99625978696
147.00000000000	0.45406221584	0.442539465	0.465584967	0.45180987294	0.99646374492	0.995057969	0.997869521	0.99729620897
148.00000000000	0.45949232363	0.447969572	0.471015075	0.46081233661	0.99617191231	0.994766137	0.997577688	0.99591580111
149.00000000000	0.46467016941	0.453147418	0.476192921	0.46689142518	0.99589368442	0.994487909	0.99729946	0.99560922171
150.00000000000	0.46963153239	0.458108781	0.481154284	0.46639783993	0.99562736551	0.99422159	0.997033141	0.99495823499
151.00000000000	0.47418282849	0.462660077	0.48570558	0.47614132947	0.99538504074	0.993979265	0.996790816	0.99643386859
152.00000000000	0.47812952563	0.466606774	0.489652277	0.48384444802	0.99517073732	0.993764962	0.996576513	0.99547567585
153.00000000000	0.48112423506	0.469601484	0.492646986	0.47778736789	0.99500938991	0.993603614	0.996415166	0.99530770956
154.00000000000	0.48310332970	0.471580578	0.494626081	0.47831507396	0.99490281775	0.993497042	0.996308593	0.99374246768
155.00000000000	0.48419383708	0.472671086	0.495716588	0.48740071837	0.99484417423	0.993438399	0.99624995	0.99507209975
156.00000000000	0.48466933473	0.473146584	0.496192086	0.47826886747	0.99481860878	0.993412833	0.996224384	0.99469249951
157.00000000000	0.48479971178	0.473276961	0.496322463	0.48397728443	0.99481159915	0.993405824	0.996217375	0.99447348667
158.00000000000	0.48470767803	0.473184927	0.496230429	0.48581637746	0.99481654727	0.993410772	0.996222323	0.99464243074
159.00000000000	0.48430288559	0.472780134	0.495825637	0.47766615513	0.99483831107	0.993432535	0.996244087	0.99449935939
160.00000000000	0.48333043479	0.471807684	0.494853186	0.48671644774	0.99489060382	0.993484828	0.996296379	0.99502686856
161.00000000000	0.48150674870	0.469983997	0.4930295	0.48112458520	0.99498877683	0.993583001	0.996394552	0.99487994704
162.00000000000	0.47867358808	0.467150837	0.490196339	0.48345704199	0.99514140892	0.993735633	0.996547185	0.99437118523
163.00000000000	0.47487701313	0.463354262	0.486399764	0.46402446265	0.99534650255	0.993940727	0.996752278	0.99500746409
164.00000000000	0.47039266204	0.458869911	0.481915413	0.46372809141	0.99558655111	0.994180775	0.996992327	0.99541903984
165.00000000000	0.46547720378	0.453954453	0.476999955	0.46656956766	0.99585032612	0.99444455	0.997256102	0.99522617787
166.00000000000	0.46033024980	0.448807499	0.471853001	0.45831009361	0.99612688338	0.994721108	0.997532659	0.99596964049
167.00000000000	0.45495153112	0.44342878	0.466474282	0.45525196901	0.99641594999	0.995010174	0.997821726	0.99602256863
168.00000000000	0.45127190169	0.43974915	0.462794653	0.45632161704	0.99661370659	0.995207931	0.998019482	0.99603069597
169.00000000000	0.45148342335	0.439960672	0.463006175	0.45531520867	0.99660233863	0.995196563	0.998008114	0.99675257097
170.00000000000	0.45132677210	0.439804021	0.462849523	0.45170383938	0.99661075765	0.995204982	0.998016533	0.99578101629
171.00000000000	0.45077057013	0.439247819	0.462293321	0.44548304172	0.99664065005	0.995234874	0.998046426	0.99577788946
172.00000000000	0.44998992742	0.438467176	0.461512679	0.44967180595	0.99668260479	0.995276829	0.99808838	0.99734753914
173.00000000000	0.44927278241	0.437750031	0.460795534	0.44839920756	0.99672114697	0.995315371	0.998126923	0.99657835254
174.00000000000	0.44886571530	0.437342964	0.460388467	0.44832836306	0.99674302437	0.995337249	0.9981488	0.99645077287
175.00000000000	0.44884197299	0.437319222	0.460364724	0.44662854166	0.99674430037	0.995338525	0.998150076	0.99683843560
176.00000000000	0.44906252511	0.437539774	0.460585276	0.44821949196	0.99673244702	0.995326671	0.998138223	0.99688469374
177.00000000000	0.44925105086	0.4377283	0.460773802	0.45227551643	0.99672231491	0.995316539	0.998128091	0.99690784691
178.00000000000	0.44914261434	0.437619863	0.460665366	0.44818442626	0.99672814272	0.995322367	0.998133918	0.99735414474
179.00000000000	0.44862624327	0.437103492	0.460148994	0.44780012917	0.99675589455	0.995350119	0.99816167	0.99572553086
180.00000000000	0.44780490175	0.436282151	0.459327653	0.44264328185	0.99680003677	0.995394261	0.998205812	0.99696804920
181.00000000000	0.44694067440	0.435417923	0.458463426	0.44301567849	0.99684648390	0.995440708	0.99825226	0.99724008127
182.00000000000	0.44631457156	0.43479182	0.457837323	0.45092685080	0.99688013327	0.995474358	0.998285909	0.99758125306
183.00000000000	0.44607618964	0.434553438	0.457598941	0.45098506306	0.99689294493	0.995487169	0.998298721	0.99668847471
184.00000000000	0.44616390064	0.434641149	0.457686652	0.44926622691	0.99688823098	0.995482455	0.998294007	0.99680216986
185.00000000000	0.44633839581	0.434815645	0.457861147	0.44480129810	0.99687885286	0.995473077	0.998284629	0.99661027965
186.00000000000	0.44631158500	0.434788834	0.457834336	0.44765374776	0.99688029378	0.995474518	0.998286069	0.99627140075
187.00000000000	0.44590167867	0.434378927	0.45742443	0.44275234680	0.99690232389	0.995496548	0.9983081	0.99616943552
188.00000000000	0.44513123038	0.433608479	0.456653982	0.44361567724	0.99694373106	0.995537955	0.998349507	0.99704011913
189.00000000000	0.44421552623	0.432692775	0.455738277	0.44488735014	0.99699294499	0.995587169	0.998398721	0.99767488034
190.00000000000	0.44344755568	0.431924804	0.454970307	0.44433553341	0.99703421912	0.995628443	0.998439995	0.99712807401
191.00000000000	0.44304128089	0.43151853	0.454564032	0.44108887560	0.99705605413	0.995650278	0.99846183	0.99696210916
192.00000000000	0.44301731540	0.431494564	0.454540067	0.43752829193	0.99705734215	0.995651566	0.998463118	0.99671788940
193.00000000000	0.44319235545	0.431669604	0.454715107	0.44352582680	0.99704793472	0.995642159	0.99845371	0.99638466408
194.00000000000	0.44327803551	0.431755284	0.454800787	0.44396956516	0.99704332989	0.995637554	0.998449106	0.99682021771
195.00000000000	0.44303615769	0.431513406	0.454558909	0.44911853696	0.99705632948	0.995650554	0.998462105	0.99756367729
196.00000000000	0.44240699422	0.430884243	0.453929745	0.44585497557	0.99709014356	0.995684368	0.998495919	0.99739181180
197.00000000000	0.44154181246	0.430019061	0.453064564	0.44591711563	0.99713664237	0.995730867	0.998542418	0.99757170749
198.00000000000	0.44072216702	0.429199416	0.452244918	0.43922682653	0.99718069393	0.995774918	0.99858647	0.99691307419
199.00000000000	0.44020927022	0.428686519	0.451732021	0.44110341778	0.99720825941	0.995802484	0.998614035	0.99725647867
200.00000000000	0.44010426355	0.428581512	0.451627015	0.43613500857	0.99721390296	0.995808127	0.998619679	0.99717016637
201.00000000000	0.44029437873	0.428771628	0.45181713	0.43206383447	0.99720368528	0.99579791	0.998609461	0.99696308985
202.00000000000	0.44051387473	0.428991124	0.452036626	0.44356070877	0.99719188852	0.995786113	0.998597664	0.99791586173
203.00000000000	0.44048704899	0.428964298	0.4520098	0.44152501079	0.99719333027	0.995787555	0.998599106	0.99691922990
204.00000000000	0.44007658121	0.42855383	0.451599332	0.44034669157	0.99721539074	0.995809615	0.998621166	0.99738701927
205.00000000000	0.43935760026	0.427834849	0.450880351	0.44180365774	0.99725403220	0.995848257	0.998659808	0.99687081924
206.00000000000	0.43857773262	0.427054981	0.450100484	0.43554908142	0.99729594603	0.99589017	0.998701722	0.99610052663
207.00000000000	0.43802456508	0.426501814	0.449547316	0.43452196249	0.99732567595	0.9959199	0.998731452	0.99790910974
208.00000000000	0.43787164764	0.426348896	0.449394399	0.43569715403	0.99733389449	0.995928119	0.99873967	0.99682915137
209.00000000000	0.43808566933	0.426562918	0.449608421	0.44234653190	0.99732239191	0.995916616	0.998728168	0.99853963454
210.00000000000	0.43844462237	0.426921871	0.449967374	0.43332851902	0.99730310003	0.995897324	0.998708876	0.99738993305
211.00000000000	0.43865720485	0.427134454	0.450179956	0.44160132330	0.99729167481	0.995885899	0.99869745	0.99731019524
212.00000000000	0.43851938597	0.426996635	0.450042137	0.43881093095	0.99729908188	0.995893306	0.998704858	0.99795724121
213.00000000000	0.43802411915	0.426501368	0.44954687	0.43961547516	0.99732569992	0.995919924	0.998731476	0.99782001177
214.00000000000	0.43736532426	0.425842573	0.448888075	0.44063554128	0.99736110679	0.995955331	0.998766882	0.99688148549
215.00000000000	0.43683400712	0.425311256	0.448356758	0.44113742842	0.99738966241	0.995983887	0.998795438	0.99777517808
216.00000000000	0.43666225533	0.425139504	0.448185007	0.44004599925	0.99739889321	0.995993118	0.998804669	0.99825142917
217.00000000000	0.43689882725	0.425376076	0.448421578	0.43907405220	0.99738617865	0.995980403	0.998791954	0.99761010484
218.00000000000	0.43738309462	0.425860343	0.448905846	0.43982056607	0.99736015172	0.995954376	0.998765927	0.99734457500
219.00000000000	0.43783132454	0.426308573	0.449354076	0.43510210047	0.99733606164	0.995930286	0.998741837	0.99696805312
220.00000000000	0.43798899696	0.426466246	0.449511748	0.43892075051	0.99732758755	0.995921812	0.998733363	0.99699515933
221.00000000000	0.43776741963	0.426244668	0.449290171	0.43282095950	0.99733949621	0.995933721	0.998745272	0.99638503230
222.00000000000	0.43729133297	0.425768582	0.448814084	0.43237576139	0.99736508346	0.995959308	0.998770859	0.99768905040
223.00000000000	0.43683195707	0.425309206	0.448354708	0.43430975265	0.99738977260	0.995983997	0.998795548	0.99676149458
224.00000000000	0.43666141008	0.425138659	0.448184161	0.43246471562	0.99739893863	0.995993163	0.998804714	0.99728198816
225.00000000000	0.43690661840	0.425383867	0.44842937	0.43497748080	0.99738575991	0.995979984	0.998791536	0.99762783801
226.00000000000	0.43748111757	0.425958366	0.449003869	0.43299273834	0.99735488349	0.995949108	0.998760659	0.99678306140
227.00000000000	0.43813133785	0.426608587	0.449654089	0.44155066470	0.99731993746	0.995914162	0.998725713	0.99795412469
228.00000000000	0.43857253876	0.427049788	0.45009529	0.43641089970	0.99729622518	0.99589045	0.998702001	0.99768380332
229.00000000000	0.43864144725	0.427118696	0.450164198	0.43603360534	0.99729252171	0.995886746	0.998698297	0.99745187808
230.00000000000	0.43838368933	0.426860938	0.449906441	0.43769254013	0.99730637486	0.995900599	0.998712151	0.99665620346
231.00000000000	0.43802909875	0.426506348	0.44955185	0.43614710965	0.99732543229	0.995919657	0.998731208	0.99755209021
232.00000000000	0.43786815672	0.426345405	0.449390908	0.44222839457	0.99733408210	0.995928306	0.998739858	0.99695056823
233.00000000000	0.43809586054	0.426573109	0.449618612	0.43530397674	0.99732184420	0.995916069	0.99872762	0.99741738985
234.00000000000	0.43870681362	0.427184062	0.450229565	0.43768285803	0.99728900860	0.995883233	0.998694784	0.99743650412
235.00000000000	0.43949782771	0.427975076	0.451020579	0.44027807920	0.99724649571	0.99584072	0.998652271	0.99705596693
236.00000000000	0.44017664903	0.428653898	0.4516994	0.43923013308	0.99721001263	0.995804237	0.998615788	0.99692413001
237.00000000000	0.44051845658	0.428995705	0.452041208	0.43486583022	0.99719164228	0.995785867	0.998597418	0.99801881748
238.00000000000	0.44048615742	0.428963406	0.452008909	0.44197735966	0.99719337818	0.995787603	0.998599154	0.99728889937
239.00000000000	0.44024992525	0.428727174	0.451772676	0.43819306058	0.99720607443	0.995800299	0.99861185	0.99697868934
240.00000000000	0.44009550059	0.428572749	0.451618252	0.44967746139	0.99721437393	0.995808598	0.99862015	0.99651175782
241.00000000000	0.44027045769	0.428747706	0.451793209	0.44497784089	0.99720497091	0.995799195	0.998610747	0.99759115724
242.00000000000	0.44085093906	0.429328188	0.45237369	0.44299586041	0.99717377313	0.995767997	0.998579549	0.99617770965
243.00000000000	0.44170037117	0.43017762	0.453223122	0.44695068875	0.99712812072	0.995722345	0.998533896	0.99674144614
244.00000000000	0.44254231549	0.431019564	0.454065067	0.44493399266	0.99708287079	0.995677095	0.998488646	0.99755016400
245.00000000000	0.44310836351	0.431585612	0.454631115	0.44277112745	0.99705244882	0.995646673	0.998458224	0.99735070151
246.00000000000	0.44328171255	0.431758961	0.454804464	0.43937276459	0.99704313226	0.995637357	0.998448908	0.99725491092
247.00000000000	0.44315937626	0.431636625	0.454682127	0.44282751024	0.99704970716	0.995643932	0.998455483	0.99776689567
248.00000000000	0.44299965015	0.431476899	0.454522401	0.44267274697	0.99705829157	0.995652516	0.998464067	0.99775272847
249.00000000000	0.44308302405	0.431560273	0.454605775	0.44345235026	0.99705381067	0.995648035	0.998459586	0.99769727125
250.00000000000	0.44356117671	0.432038425	0.455083928	0.44048094890	0.99702811261	0.995622337	0.998433888	0.99682718551


==> plot_data/section_A_beta_0.04.dat <==
t	f_p_mean	f_p_minus_3_std	f_p_plus_3_std	f_p_sample	u_p_mean	u_p_minus_3_std	u_p_plus_3_std	u_p_sample
1.000000000000	0.393580655368	0.278353144007	0.508808166729	0.486343044972	1.003261832544	1.017319588930	0.989204076158	1.007102840511
2.000000000000	0.394185634701	0.278958123349	0.509413146053	0.451484697062	1.003229324850	1.017287081235	0.989171568465	1.001690503943
3.000000000000	0.394391127797	0.279163616448	0.509618639146	0.337732172669	1.003218282917	1.017276039302	0.989160526533	1.001005803289
4.000000000000	0.394283680057	0.279056168706	0.509511191407	0.408062160065	1.003224056497	1.017281812882	0.989166300112	1.000510927307
5.000000000000	0.394116288525	0.278888777172	0.509343799878	0.424561897864	1.003233051074	1.017290807459	0.989175294689	0.999222270375
6.000000000000	0.394172146580	0.278944635228	0.509399657932	0.354625402098	1.003230049613	1.017287805998	0.989172293228	0.998679941207
7.000000000000	0.394612194520	0.279384683174	0.509839705866	0.306185984370	1.003206404113	1.017264160497	0.989148647729	1.001328216154
8.000000000000	0.395388281004	0.280160769667	0.510615792342	0.409536778297	1.003164701621	1.017222458004	0.989106945238	1.004534604880
9.000000000000	0.396268529970	0.281041018640	0.511496041299	0.442371103738	1.003117401491	1.017175157874	0.989059645109	1.004073238389
10.000000000000	0.396961303082	0.281733791757	0.512188814407	0.407758123442	1.003080174948	1.017137931330	0.989022418566	0.999686457060
11.000000000000	0.397271248273	0.282043736949	0.512498759597	0.393815251363	1.003063519753	1.017121276134	0.989005763371	1.004781979852
12.000000000000	0.397203695715	0.281976184391	0.512431207039	0.388801142204	1.003067149756	1.017124906138	0.989009393375	1.008301186594
13.000000000000	0.396961369570	0.281733858245	0.512188880895	0.459830928267	1.003080171375	1.017137927757	0.989022414994	0.993552710628
14.000000000000	0.396835181588	0.281607670263	0.512062692914	0.361699321324	1.003086952179	1.017144708560	0.989029195797	1.006765268163
15.000000000000	0.397047717923	0.281820206598	0.512275229248	0.382221569461	1.003075531372	1.017133287754	0.989017774991	1.003407453423
16.000000000000	0.397633412236	0.282405900914	0.512860923559	0.483838360609	1.003044058432	1.017101814813	0.988986302050	1.010374130733
17.000000000000	0.398419696080	0.283192184758	0.513647207401	0.336664361734	1.003001806154	1.017059562535	0.988944049773	0.991836856641
18.000000000000	0.399119243163	0.283891731841	0.514346754485	0.428740168206	1.002964214382	1.017021970763	0.988906458001	1.002091909559
19.000000000000	0.399483815632	0.284256304309	0.514711326955	0.401890761154	1.002944623081	1.017002379462	0.988886866699	1.001950048374
20.000000000000	0.399437162567	0.284209651244	0.514664673890	0.463198291428	1.002947130119	1.017004886501	0.988889373738	1.002499985546
21.000000000000	0.399115643352	0.283888132030	0.514343154674	0.410489501500	1.002964407828	1.017022164209	0.988906651446	0.998693598652
22.000000000000	0.398794771785	0.283567260464	0.514022283107	0.374889239842	1.002981650650	1.017039407031	0.988923894269	0.996132872110
23.000000000000	0.398741108530	0.283513597209	0.513968619852	0.330929440631	1.002984534369	1.017042290750	0.988926777988	0.999964058969
24.000000000000	0.399068986154	0.283841474832	0.514296497475	0.346762605704	1.002966915075	1.017024671456	0.988909158693	1.010953407275
25.000000000000	0.399678945047	0.284451433723	0.514906456371	0.448101610728	1.002934137230	1.016991893612	0.988876380849	1.001917731324
26.000000000000	0.400310910735	0.285083399408	0.515538422062	0.461134147394	1.002900176446	1.016957932828	0.988842420064	1.003768841402
27.000000000000	0.400683582051	0.285456070721	0.515911093380	0.440000663694	1.002880149560	1.016937905942	0.988822393177	1.001679422778
28.000000000000	0.400645243618	0.285417732289	0.515872754948	0.370135143200	1.002882209817	1.016939966200	0.988824453435	1.005062636230
29.000000000000	0.400255063501	0.285027552174	0.515482574827	0.418504846838	1.002903177600	1.016960933982	0.988845421218	0.999480192185
30.000000000000	0.399751245046	0.284523733722	0.514978756370	0.415829245951	1.002930251958	1.016988008340	0.988872495576	0.999694663864
31.000000000000	0.399423122842	0.284195611519	0.514650634165	0.383984126977	1.002947884585	1.017005640966	0.988890128203	0.999398332494
32.000000000000	0.399455853952	0.284228342629	0.514683365275	0.482280560256	1.002946125683	1.017003882065	0.988888369302	0.998541936459
33.000000000000	0.399831040436	0.284603529111	0.515058551760	0.441213106732	1.002925963905	1.016983720287	0.988868207524	1.001984786362
34.000000000000	0.400336604032	0.285109092705	0.515564115360	0.354762897079	1.002898795725	1.016956552106	0.988841039343	0.997784635639
35.000000000000	0.400680613132	0.285453101803	0.515908124462	0.359525367943	1.002880309099	1.016938065481	0.988822552717	1.003253788687
36.000000000000	0.400647991834	0.285420480505	0.515875503164	0.438869935753	1.002882062134	1.016939818516	0.988824305752	0.999868752125
37.000000000000	0.400216016625	0.284988505299	0.515443527952	0.407250331715	1.002905275921	1.016963032302	0.988847519539	1.012436557757
38.000000000000	0.399566611229	0.284339099906	0.514794122553	0.467529009258	1.002940173824	1.016997930206	0.988882417443	1.004439380694
39.000000000000	0.398988840879	0.283761329557	0.514216352200	0.395749000779	1.002971221888	1.017028978269	0.988913465506	1.008796559520
40.000000000000	0.398723940096	0.283496428775	0.513951451418	0.419034620841	1.002985456949	1.017043213330	0.988927700568	0.998817719325
41.000000000000	0.398836037721	0.283608526400	0.514063549043	0.430371274814	1.002979433128	1.017037189509	0.988921676747	1.004137329190
42.000000000000	0.400575575248	0.285348063919	0.515803086577	0.454910624625	1.002885953720	1.016943710102	0.988828197338	1.008504768038
43.000000000000	0.406715101059	0.291487589631	0.521942612488	0.447382414735	1.002556007671	1.016613764065	0.988498251277	1.000997334960
44.000000000000	0.411965720868	0.296738209297	0.527193232438	0.463112350549	1.002273826260	1.016331582671	0.988216069848	1.005387578995
45.000000000000	0.416219894940	0.300992383216	0.531447406664	0.409987885047	1.002045186988	1.016102943418	0.987987430557	1.000094724084
46.000000000000	0.419584482738	0.304356970835	0.534811994640	0.421849700393	1.001864350947	1.015922107399	0.987806594495	0.999594876328
47.000000000000	0.422321470081	0.307093958057	0.537548982104	0.408967628034	1.001717244228	1.015775000695	0.987659487761	0.998140131588
48.000000000000	0.424705742693	0.309478230643	0.539933254743	0.403332144424	1.001589097296	1.015646853767	0.987531340826	0.998949738393
49.000000000000	0.426876243903	0.311648731859	0.542103755946	0.455014944249	1.001472440958	1.015530197427	0.987414684488	1.003379010987
50.000000000000	0.428760288380	0.313532776342	0.543987800417	0.374774529052	1.001371180348	1.015428936817	0.987313423880	0.999617209052
51.000000000000	0.430111812025	0.314884299991	0.545339324058	0.498305320159	1.001298540683	1.015356297151	0.987240784215	0.996159505047
52.000000000000	0.430642997982	0.315415485950	0.545870510014	0.442193350872	1.001269991282	1.015327747750	0.987212234814	1.004259390227
53.000000000000	0.430178591939	0.314951079906	0.545406103973	0.441588038376	1.001294951499	1.015352707967	0.987237195031	1.008917657028
54.000000000000	0.428750115638	0.313522603600	0.543977627676	0.429782198169	1.001371727100	1.015429483569	0.987313970632	1.012303010532
55.000000000000	0.426579425037	0.311351912993	0.541806937082	0.398768040810	1.001488393879	1.015546150349	0.987430637410	1.003084762622
56.000000000000	0.423960430213	0.308732918161	0.539187942265	0.474002671397	1.001629154975	1.015686911446	0.987571398505	1.001223831455
57.000000000000	0.421102395058	0.305874883086	0.536329907031	0.502089275351	1.001782766867	1.015840523327	0.987725010406	1.004485626873
58.000000000000	0.418019141924	0.302791630101	0.533246653747	0.353788721517	1.001948483575	1.016006240018	0.987890727133	1.007793629131
59.000000000000	0.414523245084	0.299295733440	0.529750756728	0.395348192213	1.002136374378	1.016194130798	0.988078617957	1.007307460770
60.000000000000	0.410328613940	0.295101102416	0.525556125464	0.443816454632	1.002361809678	1.016419566084	0.988304053272	1.005178598443
61.000000000000	0.405206195822	0.289978684427	0.520433707217	0.377248228343	1.002637100847	1.016694857237	0.988579344457	0.996076732280
62.000000000000	0.399109663091	0.283882151769	0.514337174413	0.419682663950	1.002964729192	1.017022485573	0.988906972811	1.002679686085
63.000000000000	0.392547145720	0.277319634341	0.507774657098	0.417265493611	1.003317366178	1.017375122566	0.989259609790	1.008580494980
64.000000000000	0.391698709898	0.276471198503	0.506926221294	0.392778681545	1.003362954771	1.017420711161	0.989305198380	1.001219708383
65.000000000000	0.391157607049	0.275930095642	0.506385118456	0.300225606615	1.003392029390	1.017449785782	0.989334272998	1.002940919377
66.000000000000	0.391016527570	0.275789016160	0.506244038980	0.416753118367	1.003399609866	1.017457366258	0.989341853474	1.004461220798
67.000000000000	0.391154576651	0.275927065244	0.506382088058	0.399609954175	1.003392192212	1.017449948604	0.989334435821	1.009990935416
68.000000000000	0.391302638768	0.276075127364	0.506530150172	0.436184623427	1.003384236535	1.017441992926	0.989326480143	1.011384413480
69.000000000000	0.391188276661	0.275960765254	0.506415788067	0.356281924456	1.003390381448	1.017448137840	0.989332625057	1.008325567339
70.000000000000	0.390682411235	0.275454899818	0.505909922653	0.387741049735	1.003417562555	1.017475318948	0.989359806162	1.006458645885
71.000000000000	0.389869065503	0.274641554066	0.505096576939	0.508509117699	1.003461264921	1.017519021316	0.989403508526	0.997450789284
72.000000000000	0.389000741696	0.273773230237	0.504228253154	0.363947831142	1.003507921053	1.017565677451	0.989450164655	1.005863536851
73.000000000000	0.388363380224	0.273135868749	0.503590891700	0.394039413309	1.003542167121	1.017599923521	0.989484410721	1.001300990789
74.000000000000	0.388123369978	0.272895858496	0.503350881460	0.309600827008	1.003555063069	1.017612819470	0.989497306668	1.004318782987
75.000000000000	0.388238701321	0.273011189842	0.503466212800	0.330647224514	1.003548866219	1.017606622620	0.989491109819	1.005624136859
76.000000000000	0.388481936442	0.273254424969	0.503709447914	0.322359060243	1.003535796987	1.017593553387	0.989478040588	1.004907328011
77.000000000000	0.388562669474	0.273335158004	0.503790180945	0.449632657793	1.003531459129	1.017589215529	0.989473702730	1.013113715041
78.000000000000	0.388283764411	0.273056252933	0.503511275888	0.448430445173	1.003546444942	1.017604201342	0.989488688542	1.000873712320
79.000000000000	0.387647528448	0.272420016953	0.502875039943	0.415451946882	1.003580630382	1.017638386784	0.989522873980	0.994461057739
80.000000000000	0.386854839698	0.271627328181	0.502082351215	0.445876458469	1.003623222148	1.017680978553	0.989565465743	1.003427459158
81.000000000000	0.386197685135	0.270970173599	0.501425196671	0.359595451282	1.003658532885	1.017716289293	0.989600776478	1.008395160063
82.000000000000	0.385902865603	0.270675354058	0.501130377148	0.388632693469	1.003674374340	1.017732130748	0.989616617931	1.002099350465
83.000000000000	0.386010540692	0.270783029151	0.501238052234	0.315347513014	1.003668588667	1.017726345076	0.989610832259	1.003214397383
84.000000000000	0.386352998056	0.271125486525	0.501580509588	0.364864277495	1.003650187505	1.017707943912	0.989592431098	1.004982350814
85.000000000000	0.386644925926	0.271417414402	0.501872437449	0.317972795246	1.003634501413	1.017692257819	0.989576745007	1.006229020167
86.000000000000	0.386636770815	0.271409259292	0.501864282338	0.388064028623	1.003634939608	1.017692696014	0.989577183202	1.001852941815
87.000000000000	0.386248886469	0.271021374935	0.501476398004	0.423077809627	1.003655781707	1.017713538114	0.989598025299	1.000081540130
88.000000000000	0.385614484463	0.270386972910	0.500841996016	0.374423108081	1.003689869825	1.017747626235	0.989632113416	1.002352505451
89.000000000000	0.385008336080	0.269780824509	0.500235847651	0.389344009928	1.003722439733	1.017780196145	0.989664683321	1.005217829822
90.000000000000	0.384699487279	0.269471975699	0.499926998859	0.363799604684	1.003739034942	1.017796791355	0.989681278529	1.003152979845
91.000000000000	0.384807023992	0.269579512415	0.500034535568	0.332485337463	1.003733256730	1.017791013143	0.989675500318	0.994620557966
92.000000000000	0.385236285958	0.270008774394	0.500463797522	0.401860642136	1.003710191402	1.017767947812	0.989652434991	1.001315167689
93.000000000000	0.385729754691	0.270502243141	0.500957266240	0.420990372696	1.003683676047	1.017741432456	0.989625919638	1.004298320940
94.000000000000	0.386005310880	0.270777799338	0.501232822421	0.371864031198	1.003668869683	1.017726626091	0.989611113275	0.999787539804
95.000000000000	0.385907669567	0.270680158023	0.501135181112	0.412857346052	1.003674116214	1.017731872622	0.989616359805	1.004096408517
96.000000000000	0.385491728894	0.270264217337	0.500719240450	0.327598061315	1.003696465805	1.017754222215	0.989638709395	1.004009405827
97.000000000000	0.384993104309	0.269765592738	0.500220615881	0.388131416564	1.003723258166	1.017781014577	0.989665501754	1.000976758264
98.000000000000	0.384701659086	0.269474147506	0.499929170666	0.375713679402	1.003738918247	1.017796674660	0.989681161834	0.992838587829
99.000000000000	0.384805903072	0.269578391495	0.500033414649	0.362471466335	1.003733316966	1.017791073378	0.989675560553	1.009743766966
100.000000000000	0.385291754375	0.270064242813	0.500519265938	0.382714621812	1.003707210943	1.017764967354	0.989649454533	1.000927169318
101.000000000000	0.385949990873	0.270722479329	0.501177502416	0.435498059615	1.003671842172	1.017729598580	0.989614085763	1.002217129084
102.000000000000	0.386488394161	0.271260882633	0.501715905688	0.393510027393	1.003642912298	1.017700668704	0.989585155892	1.009786485830
103.000000000000	0.386688407473	0.271460895951	0.501915918995	0.421897801768	1.003632165025	1.017689921430	0.989574408619	1.000084399344
104.000000000000	0.386522243411	0.271294731884	0.501749754938	0.376614676169	1.003641093485	1.017698849891	0.989583337079	1.007812868861
105.000000000000	0.386167597014	0.270940085477	0.501395108551	0.367025692257	1.003660149609	1.017717906017	0.989602393202	0.996260247927
106.000000000000	0.385912068319	0.270684556775	0.501139579864	0.354286962171	1.003673879850	1.017731636258	0.989616123442	1.001668646886
107.000000000000	0.385998586171	0.270771074629	0.501226097713	0.410933942279	1.003669231019	1.017726987428	0.989611474611	0.996398061133
108.000000000000	0.386494784286	0.271267272758	0.501722295813	0.354759752843	1.003642568941	1.017700325347	0.989584812535	1.003128735456
109.000000000000	0.387256410550	0.272028899044	0.502483922056	0.358532391056	1.003601645394	1.017659401798	0.989543888990	0.999638970112
110.000000000000	0.388004444976	0.272776933491	0.503231956462	0.367328236916	1.003561453009	1.017619209410	0.989503696608	1.016418612355
111.000000000000	0.388474517990	0.273247006517	0.503702029462	0.374028270941	1.003536195585	1.017593951985	0.989478439186	1.012741331946
112.000000000000	0.388558401449	0.273330889979	0.503785912920	0.395593638240	1.003531688453	1.017589444852	0.989473932053	1.009680824499
113.000000000000	0.388361743861	0.273134232385	0.503589255337	0.324687108131	1.003542255036	1.017600011436	0.989484498636	1.008905393003
114.000000000000	0.388146998780	0.272919487299	0.503374510262	0.350493061735	1.003553793471	1.017611549872	0.989496037071	1.002690569668
115.000000000000	0.388192193637	0.272964682157	0.503419705117	0.390684678501	1.003551365117	1.017609121517	0.989493608716	1.006242262249
116.000000000000	0.388641327889	0.273413816421	0.503868839357	0.416707922851	1.003527232733	1.017584989132	0.989469476334	0.996183315538
117.000000000000	0.389426680850	0.274199169402	0.504654192298	0.411893051758	1.003485034849	1.017542791245	0.989427278452	0.999094721316
118.000000000000	0.390304717636	0.275077206209	0.505532229062	0.399333282331	1.003437856680	1.017495613074	0.989380100286	0.999995736251
119.000000000000	0.390986327897	0.275758816487	0.506213839308	0.369730887573	1.003401232555	1.017458988947	0.989343476163	1.010435975485
120.000000000000	0.391291513610	0.276064002206	0.506519025014	0.312751051782	1.003384834317	1.017442590708	0.989327077926	0.996383233994
121.000000000000	0.391245519739	0.276018008334	0.506473031144	0.404603216050	1.003387305660	1.017445062051	0.989329549268	0.998315394874
122.000000000000	0.391064815255	0.275837303846	0.506292326664	0.340914672622	1.003397015275	1.017454771667	0.989339258884	0.995099225226
123.000000000000	0.391040449631	0.275812938221	0.506267961040	0.430213372456	1.003398324484	1.017456080876	0.989340568092	1.008060090161
124.000000000000	0.391381383765	0.276153872363	0.506608895167	0.365555210798	1.003380005404	1.017437761796	0.989322249013	1.010352658845
125.000000000000	0.392101870772	0.276874359384	0.507329382159	0.406706618179	1.003341291972	1.017399048362	0.989283535583	1.012045473337
126.000000000000	0.393013313390	0.277785802019	0.508240824760	0.410617430670	1.003292317650	1.017350074037	0.989234561262	1.007482029436
127.000000000000	0.393824970738	0.278597459381	0.509052482095	0.358834807475	1.003248704639	1.017306461024	0.989190948253	1.005734417686
128.000000000000	0.394299478009	0.279071966659	0.509526989360	0.394842164169	1.003223207613	1.017280963997	0.989165451228	1.003489251953
129.000000000000	0.394379731214	0.279152219864	0.509607242563	0.439096585898	1.003218895295	1.017276651680	0.989161138910	0.998174958273
130.000000000000	0.394219039953	0.278991528601	0.509446551304	0.464790539556	1.003227529852	1.017285286237	0.989169773467	1.009082820363
131.000000000000	0.394098364541	0.278870853188	0.509325875894	0.439395391672	1.003234014199	1.017291770584	0.989176257814	1.006167476096
132.000000000000	0.394275058163	0.279047546812	0.509502569514	0.346273631633	1.003224519779	1.017282276163	0.989166763394	0.991423626646
133.000000000000	0.394844286195	0.279616774852	0.510071797538	0.496334796705	1.003193932873	1.017251689257	0.989136176489	1.012295287157
134.000000000000	0.395687486421	0.280459975087	0.510914997755	0.363093602948	1.003148623899	1.017206380281	0.989090867516	0.996365567224
135.000000000000	0.396535519001	0.281308007673	0.511763030329	0.388564164818	1.003103054735	1.017160811117	0.989045298353	0.996794893482
136.000000000000	0.397112631345	0.281885120020	0.512340142669	0.355446164478	1.003072043185	1.017129799566	0.989014286803	1.010009037860
137.000000000000	0.397283987188	0.282056475864	0.512511498512	0.397162158610	1.003062835213	1.017120591594	0.989005078831	1.005069589941
138.000000000000	0.397127592811	0.281900081487	0.512355104136	0.407957549523	1.003071239217	1.017128995599	0.989013482836	1.010024185918
139.000000000000	0.396892009690	0.281664498365	0.512119521015	0.496999003628	1.003083898483	1.017141654865	0.989026142101	1.001037392888
140.000000000000	0.396862556242	0.281635044916	0.512090067568	0.409787097977	1.003085481187	1.017143237569	0.989027724806	1.003245012171
141.000000000000	0.397207803244	0.281980291920	0.512435314568	0.369150107883	1.003066929042	1.017124685423	0.989009172660	1.000496924349
142.000000000000	0.397888737583	0.282661226261	0.513116248905	0.383083343603	1.003030338150	1.017088094532	0.988972581769	1.003777609530
143.000000000000	0.398679328597	0.283451817276	0.513906839919	0.343406020675	1.002987854254	1.017045610635	0.988930097873	1.001371104728
144.000000000000	0.399287467790	0.284059956467	0.514514979112	0.430640687948	1.002955174386	1.017012930768	0.988897418005	1.008373673441
145.000000000000	0.399511390090	0.284283878767	0.514738901413	0.390623299369	1.002943141291	1.017000897672	0.988885384909	1.004147134395
146.000000000000	0.399347641603	0.284120130281	0.514575152926	0.348039500335	1.002951940780	1.017009697161	0.988894184398	1.006027411213
147.000000000000	0.402086861761	0.286859350418	0.517314373105	0.423574350948	1.002804738014	1.016862494398	0.988746981630	0.995615641373
148.000000000000	0.407516851589	0.292289340141	0.522744363037	0.401534376429	1.002512919813	1.016570676210	0.988455163417	1.003855028207
149.000000000000	0.412695336576	0.297467824984	0.527922848168	0.394505841230	1.002234613974	1.016292370388	0.988176857560	1.003511138648
150.000000000000	0.417661555508	0.302434043704	0.532889067312	0.470680879434	1.001967702724	1.016025459164	0.987909946284	1.000477687681
151.000000000000	0.422246491194	0.307018979174	0.537474003214	0.452373589694	1.001721274187	1.015779030654	0.987663517721	0.996641776596
152.000000000000	0.426161217759	0.310933705714	0.541388729805	0.435662181512	1.001510870977	1.015568627447	0.987453114508	1.004414770824
153.000000000000	0.429150174384	0.313922662348	0.544377686421	0.427824762335	1.001350225354	1.015407981823	0.987292468886	1.002883905653
154.000000000000	0.431126299399	0.315898787368	0.546353811429	0.448853854314	1.001244015488	1.015301771956	0.987186259021	1.002944888179
155.000000000000	0.432216331640	0.316988819613	0.547443843667	0.433743752258	1.001185429961	1.015243186429	0.987127673494	0.997128656343
156.000000000000	0.432691696986	0.317464184961	0.547919209012	0.489286895499	1.001159880672	1.015217637139	0.987102124205	0.999365206007
157.000000000000	0.432822040397	0.317594528372	0.548049552423	0.482782975422	1.001152875151	1.015210631618	0.987095118684	0.998929399371
158.000000000000	0.432730030224	0.317502518199	0.547957542250	0.519027307511	1.001157820388	1.015215576855	0.987100063921	1.000389618016
159.000000000000	0.432325348437	0.317097836411	0.547552860464	0.427170335632	1.001179570674	1.015237327141	0.987121814207	0.999838897301
160.000000000000	0.431353290180	0.316125778150	0.546580802210	0.451896427116	1.001231815509	1.015289571976	0.987174059041	0.998496972438
161.000000000000	0.429531892207	0.314304380172	0.544759404243	0.463265763951	1.001329709355	1.015387465823	0.987271952886	0.996226949372
162.000000000000	0.426704004556	0.311476492512	0.541931516600	0.412688216695	1.001481698194	1.015539454663	0.987423941724	1.008373740941
163.000000000000	0.422922693930	0.307695181883	0.538150205976	0.426937223615	1.001684929665	1.015742686135	0.987627173195	1.001033649693
164.000000000000	0.418424062521	0.303196550677	0.533651574366	0.396630572714	1.001926720307	1.015984476752	0.987868963862	0.999713743434
165.000000000000	0.413502591012	0.298275079397	0.528730102627	0.372900246226	1.002191228837	1.016248985255	0.988133472420	1.000266395847
166.000000000000	0.408354815907	0.293127304438	0.523582327377	0.471662764308	1.002467886237	1.016525642636	0.988410129837	1.002687057887
167.000000000000	0.402976137175	0.287748625819	0.518203648530	0.311705711174	1.002756947950	1.016814704335	0.988699191564	0.999681499007
168.000000000000	0.399296741202	0.284069229879	0.514524252524	0.398765675563	1.002954676056	1.017012432437	0.988896919675	1.006324314043
169.000000000000	0.399508244644	0.284280733320	0.514735755967	0.405781108727	1.002943310320	1.017001066701	0.988885553938	1.008272710777
170.000000000000	0.399351606840	0.284124095517	0.514579118162	0.356642079687	1.002951727696	1.017009484078	0.988893971315	0.998732872930
171.000000000000	0.398795455631	0.283567944310	0.514022966953	0.343912477844	1.002981613903	1.017039370284	0.988923857521	1.008061425482
172.000000000000	0.398014891403	0.282787380081	0.513242402725	0.399738644381	1.003023559072	1.017081315453	0.988965802691	0.999844706136
173.000000000000	0.397297825521	0.282070314197	0.512525336844	0.342987881152	1.003062091596	1.017119847978	0.989004335215	1.007550663200
174.000000000000	0.396890806416	0.281663295091	0.512118317742	0.370831437128	1.003083963141	1.017141719523	0.989026206760	1.003995316300
175.000000000000	0.396867066855	0.281639555529	0.512094578180	0.388922789898	1.003085238806	1.017142995188	0.989027482424	1.012419686458
176.000000000000	0.397087592754	0.281860081429	0.512315104078	0.381996386969	1.003073388656	1.017131145037	0.989015632274	0.992513914748
177.000000000000	0.397276096528	0.282048585204	0.512503607851	0.450523150244	1.003063259228	1.017121015609	0.989005502846	0.998319819724
178.000000000000	0.397167672586	0.281940161262	0.512395183910	0.352595775599	1.003069085499	1.017126841880	0.989011329117	1.008097746523
179.000000000000	0.396651363481	0.281423852154	0.511878874808	0.394296118928	1.003096829767	1.017154586148	0.989039073385	0.996582632436
180.000000000000	0.395830127806	0.280602616473	0.511057639139	0.417124979480	1.003140959078	1.017198715461	0.989083202696	1.004227683328
181.000000000000	0.394966020425	0.279738509083	0.510193531767	0.319443988912	1.003187391570	1.017245147954	0.989129635187	0.999238377208
182.000000000000	0.394340009899	0.279112498550	0.509567521249	0.358427234186	1.003221029678	1.017278786063	0.989163273294	1.007573731999
183.000000000000	0.394101664689	0.278874153336	0.509329176042	0.382000632966	1.003233836863	1.017291593248	0.989176080478	1.002169883034
184.000000000000	0.394189362267	0.278961850915	0.509416873619	0.332530965829	1.003229124546	1.017286880931	0.989171368161	1.000533823487
185.000000000000	0.394363830636	0.279136319287	0.509591341986	0.410040908307	1.003219749701	1.017277506085	0.989161993316	1.001977261853
186.000000000000	0.394337023952	0.279109512602	0.509564535302	0.415626354690	1.003221190121	1.017278946506	0.989163433737	1.005867933213
187.000000000000	0.393927180741	0.278699669385	0.509154692097	0.412555822131	1.003243212529	1.017300968914	0.989185456143	1.008045772101
188.000000000000	0.393156855561	0.277929344193	0.508384366929	0.404520685624	1.003284604680	1.017342361067	0.989226848293	1.005485192265
189.000000000000	0.392241305793	0.277013794408	0.507468817177	0.416049992491	1.003333799778	1.017391556167	0.989276043389	1.008574290912
190.000000000000	0.391473470703	0.276245959303	0.506700982103	0.381788029525	1.003375057377	1.017432813768	0.989317300986	0.999183517771
191.000000000000	0.391067269784	0.275839758375	0.506294781193	0.402855458177	1.003396883384	1.017454639776	0.989339126992	0.992109547899
192.000000000000	0.391043308635	0.275815797225	0.506270820044	0.428568202355	1.003398170869	1.017455927261	0.989340414477	1.004683001305
193.000000000000	0.391218316748	0.275990805342	0.506445828154	0.348559037514	1.003388767333	1.017446523724	0.989331010941	1.007598943056
194.000000000000	0.391303981217	0.276076469813	0.506531492620	0.330932923928	1.003384164405	1.017441920797	0.989326408014	1.012121683630
195.000000000000	0.391062147478	0.275834636069	0.506289658887	0.360118202215	1.003397158624	1.017454915016	0.989339402232	1.011000294400
196.000000000000	0.390433101072	0.275205589649	0.505660612495	0.496657315079	1.003430958424	1.017488714817	0.989373202030	1.008740659071
197.000000000000	0.389568085044	0.274340573600	0.504795596489	0.456246723899	1.003477437015	1.017535193411	0.989419680618	1.007033529186
198.000000000000	0.388748601868	0.273521090403	0.503976113334	0.364474254265	1.003521468787	1.017579225186	0.989463712389	0.997764873311
199.000000000000	0.388235808442	0.273008296963	0.503463319921	0.417578448849	1.003549021655	1.017606778055	0.989491265254	0.995819201299
200.000000000000	0.388130823073	0.272903311591	0.503358334555	0.370066290933	1.003554662608	1.017612419008	0.989496906207	1.004090282957
201.000000000000	0.388320899656	0.273093388180	0.503548411133	0.436483968675	1.003544449634	1.017602206034	0.989486693234	1.005443427084
202.000000000000	0.388540351146	0.273312839676	0.503767862617	0.413552346618	1.003532658308	1.017590414707	0.989474901908	1.008065561707
203.000000000000	0.388513530878	0.273286019406	0.503741042349	0.360600644189	1.003534099387	1.017591855787	0.989476342988	0.997046254979
204.000000000000	0.388103146310	0.272875634827	0.503330657793	0.406960444172	1.003556149707	1.017613906108	0.989498393306	0.998258656696
205.000000000000	0.387384313582	0.272156802080	0.502611825085	0.457928693989	1.003594773089	1.017652529492	0.989537016686	1.012688105116
206.000000000000	0.386604598474	0.271377086950	0.501832109998	0.376845242742	1.003636668314	1.017694424720	0.989578911908	1.000016730430
207.000000000000	0.386051529194	0.270824017653	0.501279040734	0.384951987184	1.003666386247	1.017724142655	0.989608629839	1.010883141929
208.000000000000	0.385898639121	0.270671127577	0.501126150666	0.453476880589	1.003674601441	1.017732357849	0.989616845032	1.000226787739
209.000000000000	0.386112622530	0.270885110991	0.501340134068	0.399003220639	1.003663103538	1.017720859946	0.989605347130	1.003858176832
210.000000000000	0.386471511799	0.271244000271	0.501699023327	0.430467338264	1.003643819433	1.017701575839	0.989586063026	1.002656283392
211.000000000000	0.386684056583	0.271456545061	0.501911568105	0.410524564358	1.003632398814	1.017690155219	0.989574642408	1.001523203163
212.000000000000	0.386546262316	0.271318750790	0.501773773842	0.391593346223	1.003639802881	1.017697559287	0.989582046475	1.007387370502
213.000000000000	0.386051083430	0.270823571890	0.501278594971	0.346315515962	1.003666410197	1.017724166605	0.989608653789	1.000323962085
214.000000000000	0.385392406873	0.270164895313	0.500619918432	0.369185912028	1.003701802631	1.017759559041	0.989644046221	1.002244134058
215.000000000000	0.384861186462	0.269633674887	0.500088698037	0.442286417103	1.003730346449	1.017788102862	0.989672590037	1.006379643155
216.000000000000	0.384689466314	0.269461954734	0.499916977894	0.361987052587	1.003739573395	1.017797329808	0.989681816983	1.005260069894
217.000000000000	0.384925994772	0.269698483199	0.500153506345	0.420829501758	1.003726864134	1.017784620546	0.989669107722	0.997576534143
218.000000000000	0.385410173899	0.270182662340	0.500637685458	0.377861023765	1.003700847963	1.017758604373	0.989643091553	0.998078959861
219.000000000000	0.385858323188	0.270630811642	0.501085834734	0.355374332570	1.003676767722	1.017734524130	0.989619011313	0.999886751360
220.000000000000	0.386015967393	0.270788455851	0.501243478934	0.391574118315	1.003668297074	1.017726053482	0.989610540666	1.004097615052
221.000000000000	0.385794429806	0.270566918258	0.501021941353	0.439429184933	1.003680200884	1.017737957293	0.989622444476	1.000468606276
222.000000000000	0.385318429230	0.270090917668	0.500545940791	0.329296182803	1.003705777634	1.017763534045	0.989648021224	1.009606218073
223.000000000000	0.384859136982	0.269631625407	0.500086648558	0.402186836065	1.003730456572	1.017788212984	0.989672700160	1.000991408635
224.000000000000	0.384688620922	0.269461109342	0.499916132502	0.359475467841	1.003739618827	1.017797375239	0.989681862414	1.006343889532
225.000000000000	0.384933784419	0.269706272846	0.500161295992	0.381056478319	1.003726445580	1.017784201992	0.989668689168	1.001813345556
226.000000000000	0.385508179303	0.270280667746	0.500735690859	0.472418030058	1.003695581878	1.017753338288	0.989637825468	1.001120471862
227.000000000000	0.386158282883	0.270930771346	0.501385794420	0.441492296264	1.003660650082	1.017718406489	0.989602893674	1.002488363178
228.000000000000	0.386599405486	0.271371893962	0.501826917010	0.333803074584	1.003636947355	1.017694703761	0.989579190949	1.002686288666
229.000000000000	0.386668301935	0.271440790412	0.501895813457	0.353547068778	1.003633245352	1.017691001758	0.989575488946	1.006612478290
230.000000000000	0.386410589378	0.271183077849	0.501638100908	0.428176047190	1.003647092964	1.017704849371	0.989589336557	1.004880838932
231.000000000000	0.386056062085	0.270828550545	0.501283573625	0.444115783670	1.003666142683	1.017723899091	0.989608386275	1.001656382048
232.000000000000	0.385895148812	0.270667637267	0.501122660357	0.411834629210	1.003674788982	1.017732545391	0.989617032574	1.002153110807
233.000000000000	0.386122812146	0.270895300608	0.501350323685	0.371571615323	1.003662556014	1.017720312422	0.989604799607	1.002979089833
234.000000000000	0.386733656692	0.271506145171	0.501961168212	0.445603078703	1.003629733655	1.017687490060	0.989571977249	1.001847109013
235.000000000000	0.387524511908	0.272297000410	0.502752023407	0.379913537819	1.003587240143	1.017644996545	0.989529483740	1.009639255586
236.000000000000	0.388203193882	0.272975682402	0.503430705362	0.411371402586	1.003550774060	1.017608530461	0.989493017659	1.008198069476
237.000000000000	0.388544932068	0.273317420597	0.503772443539	0.450126100044	1.003532412173	1.017590168573	0.989474655774	0.998746852523
238.000000000000	0.388512639387	0.273285127915	0.503740150858	0.380401743158	1.003534147289	1.017591903689	0.989476390890	1.000943497044
239.000000000000	0.388276455287	0.273048943809	0.503503966765	0.367511750636	1.003546837668	1.017604594068	0.989489081267	1.005906133506
240.000000000000	0.388122061994	0.272894550512	0.503349573476	0.413236052105	1.003555133348	1.017612889749	0.989497376947	1.005069193680
241.000000000000	0.388296983414	0.273069471937	0.503524494892	0.402404744457	1.003545734674	1.017603491074	0.989487978274	1.003285011223
242.000000000000	0.388877348138	0.273649836676	0.504104859600	0.344844204433	1.003514551126	1.017572307524	0.989456794727	0.997217725592
243.000000000000	0.389726613357	0.274499101917	0.504954124797	0.410668194053	1.003468919077	1.017526675472	0.989411162681	1.005216795250
244.000000000000	0.390568397023	0.275340885602	0.505795908443	0.362683742794	1.003423688740	1.017481445133	0.989365932347	1.008993691787
245.000000000000	0.391134340211	0.275906828804	0.506361851619	0.371005542550	1.003393279558	1.017451035950	0.989335523166	1.003121693065
246.000000000000	0.391307657580	0.276080146177	0.506535168984	0.389839953341	1.003383966864	1.017441723255	0.989326210473	1.002708447538
247.000000000000	0.391185343499	0.275957832092	0.506412854905	0.382848467456	1.003390539050	1.017448295441	0.989332782658	1.009382139633
248.000000000000	0.391025646817	0.275798135407	0.506253158226	0.366079195518	1.003399119868	1.017456876260	0.989341363476	1.009862060261
249.000000000000	0.391109005370	0.275881493961	0.506336516778	0.421050804011	1.003394640847	1.017452397239	0.989336884455	1.000640243924
250.000000000000	0.391587071340	0.276359559943	0.506814582738	0.401928909761	1.003368953361	1.017426709752	0.989311196971	1.001916480809


==> plot_data/section_A_beta_0.1.dat <==
t	f_p_mean	f_p_minus_3_std	f_p_plus_3_std	f_p_sample	u_p_mean	u_p_minus_3_std	u_p_plus_3_std	u_p_sample
1.00000000	0.34813382	0.06006504	0.63620260	0.58328845	1.00880635	0.97366196	1.04395074	1.00135378
2.00000000	0.34847819	0.06040941	0.63654697	0.33968176	1.00880563	0.97366124	1.04395002	1.00999285
3.00000000	0.34859516	0.06052638	0.63666394	0.41504782	1.00880539	0.97366100	1.04394978	1.01648030
4.00000000	0.34853402	0.06046524	0.63660280	0.35499645	1.00880552	0.97366112	1.04394991	1.00054431
5.00000000	0.34843872	0.06036994	0.63650750	0.45169562	1.00880571	0.97366132	1.04395011	1.00865636
6.00000000	0.34847051	0.06040173	0.63653929	0.33478633	1.00880565	0.97366126	1.04395004	1.02009423
7.00000000	0.34872099	0.06065221	0.63678977	0.17231654	1.00880513	0.97366074	1.04394952	1.03153727
8.00000000	0.34916273	0.06109395	0.63723151	0.45367636	1.00880422	0.97365983	1.04394861	1.01409626
9.00000000	0.34966371	0.06159493	0.63773249	0.38694097	1.00880319	0.97365880	1.04394758	1.01134917
10.00000000	0.35005797	0.06198919	0.63812675	0.24496257	1.00880238	0.97365799	1.04394677	1.00391922
11.00000000	0.35023436	0.06216558	0.63830314	0.47078903	1.00880202	0.97365763	1.04394641	1.01853279
12.00000000	0.35019593	0.06212715	0.63826471	0.42049844	1.00880210	0.97365771	1.04394649	1.02988593
13.00000000	0.35005801	0.06198923	0.63812679	0.31439625	1.00880238	0.97365799	1.04394677	1.00940664
14.00000000	0.34998620	0.06191742	0.63805498	0.30256923	1.00880253	0.97365814	1.04394692	1.01261996
15.00000000	0.35010715	0.06203837	0.63817593	0.25223655	1.00880228	0.97365789	1.04394667	1.00998639
16.00000000	0.35044046	0.06237168	0.63850924	0.21212303	1.00880160	0.97365721	1.04394599	1.00009404
17.00000000	0.35088789	0.06281911	0.63895667	0.35035950	1.00880069	0.97365629	1.04394508	0.99015181
18.00000000	0.35128595	0.06321717	0.63935473	0.43772073	1.00879988	0.97365549	1.04394427	1.00211650
19.00000000	0.35149338	0.06342460	0.63956216	0.55726792	1.00879946	0.97365506	1.04394385	1.01534953
20.00000000	0.35146684	0.06339806	0.63953562	0.28212746	1.00879951	0.97365512	1.04394390	0.99857996
21.00000000	0.35128390	0.06321512	0.63935268	0.37807117	1.00879988	0.97365549	1.04394427	1.03510488
22.00000000	0.35110133	0.06303255	0.63917011	0.42708302	1.00880025	0.97365586	1.04394464	0.99624399
23.00000000	0.35107078	0.06300200	0.63913956	0.49024958	1.00880031	0.97365592	1.04394471	1.01535101
24.00000000	0.35125736	0.06318858	0.63932614	0.38487961	1.00879993	0.97365554	1.04394433	0.99737657
25.00000000	0.35160441	0.06353563	0.63967319	0.45234913	1.00879923	0.97365484	1.04394362	0.99081541
26.00000000	0.35196394	0.06389516	0.64003272	0.22857461	1.00879851	0.97365412	1.04394290	0.99892163
27.00000000	0.35217595	0.06410717	0.64024473	0.28501216	1.00879808	0.97365369	1.04394247	1.01546741
28.00000000	0.35215414	0.06408536	0.64022292	0.24699027	1.00879812	0.97365373	1.04394252	1.00825406
29.00000000	0.35193217	0.06386339	0.64000095	0.38658055	1.00879857	0.97365418	1.04394296	1.02362729
30.00000000	0.35164555	0.06357677	0.63971433	0.34115258	1.00879915	0.97365476	1.04394354	0.99849001
31.00000000	0.35145886	0.06339008	0.63952764	0.38093128	1.00879952	0.97365513	1.04394392	1.00406192
32.00000000	0.35147748	0.06340870	0.63954626	0.35657043	1.00879949	0.97365510	1.04394388	1.02960117
33.00000000	0.35169094	0.06362217	0.63975972	0.51587431	1.00879906	0.97365466	1.04394345	1.00213977
34.00000000	0.35197856	0.06390978	0.64004734	0.34193465	1.00879848	0.97365409	1.04394287	0.99206957
35.00000000	0.35217426	0.06410548	0.64024304	0.33938793	1.00879808	0.97365369	1.04394247	1.01433256
36.00000000	0.35215571	0.06408693	0.64022449	0.20643414	1.00879812	0.97365373	1.04394251	1.00679087
37.00000000	0.35190996	0.06384118	0.63997874	0.39637314	1.00879861	0.97365422	1.04394301	0.99591618
38.00000000	0.35154049	0.06347171	0.63960927	0.43104445	1.00879936	0.97365497	1.04394375	1.01542718
39.00000000	0.35121175	0.06314297	0.63928053	0.07023984	1.00880003	0.97365564	1.04394442	1.00973349
40.00000000	0.35106104	0.06299226	0.63912982	0.48615001	1.00880033	0.97365594	1.04394472	1.00744726
41.00000000	0.35112481	0.06305603	0.63919359	0.43968646	1.00880020	0.97365581	1.04394459	0.99573582
42.00000000	0.35211451	0.06404573	0.64018329	0.44176832	1.00879820	0.97365381	1.04394259	1.01324605
43.00000000	0.35560647	0.06753769	0.64367525	0.38416730	1.00879126	0.97364687	1.04393565	1.01691579
44.00000000	0.35861213	0.07054336	0.64668091	0.40013485	1.00878296	0.97363857	1.04392735	1.03006266
45.00000000	0.36102932	0.07296055	0.64909810	0.26582348	1.00877844	0.97363405	1.04392283	1.01277424
46.00000000	0.36294018	0.07487141	0.65100896	0.50669496	1.00877495	0.97363056	1.04391935	0.99488951
47.00000000	0.36449418	0.07642540	0.65256296	0.30785757	1.00877217	0.97362778	1.04391656	1.01837961
48.00000000	0.36584968	0.07778090	0.65391845	0.49263458	1.00876954	0.97362515	1.04391393	1.01034950
49.00000000	0.36708357	0.07901479	0.65515235	0.37708482	1.00876715	0.97362276	1.04391154	1.02537975
50.00000000	0.36815455	0.08008577	0.65622332	0.42255097	1.00876508	0.97362069	1.04390947	1.02174765
51.00000000	0.36892278	0.08085400	0.65699156	0.52670346	1.00876360	0.97361921	1.04390799	0.98922097
52.00000000	0.36922471	0.08115593	0.65729348	0.21214411	1.00876302	0.97361863	1.04390741	1.01605241
53.00000000	0.36896074	0.08089196	0.65702951	0.36141900	1.00876353	0.97361914	1.04390792	0.99740242
54.00000000	0.36814876	0.08007999	0.65621754	0.47200598	1.00876509	0.97362070	1.04390948	1.02573311
55.00000000	0.36691484	0.07884606	0.65498361	0.45383727	1.00876747	0.97362308	1.04391186	1.01173908
56.00000000	0.36542596	0.07735718	0.65349474	0.42297832	1.00877036	0.97362597	1.04391475	1.01355109
57.00000000	0.36380207	0.07573329	0.65187084	0.43383146	1.00877341	0.97362902	1.04391780	0.99996579
58.00000000	0.36205125	0.07398247	0.65012003	0.41665188	1.00877657	0.97363218	1.04392096	1.01669749
59.00000000	0.36006550	0.07199672	0.64813428	0.51048771	1.00878022	0.97363583	1.04392461	1.01520093
60.00000000	0.35766079	0.06959201	0.64572957	0.24502196	1.00878728	0.97364289	1.04393168	1.01377582
61.00000000	0.35474844	0.06667966	0.64281722	0.49751962	1.00879295	0.97364856	1.04393734	0.98261929
62.00000000	0.35128050	0.06321172	0.63934928	0.29967912	1.00879989	0.97365550	1.04394428	1.02713463
63.00000000	0.34754550	0.05947672	0.63561428	0.38247458	1.00880757	0.97366318	1.04395196	0.99094030
64.00000000	0.34706251	0.05899373	0.63513129	0.25739804	1.00880857	0.97366418	1.04395296	0.98774422
65.00000000	0.34675447	0.05868569	0.63482325	0.49606292	1.00880921	0.97366482	1.04395360	0.99545771
66.00000000	0.34667415	0.05860537	0.63474294	0.19371630	1.00880938	0.97366499	1.04395377	0.99548980
67.00000000	0.34675275	0.05868397	0.63482153	0.19272137	1.00880921	0.97366482	1.04395361	0.99460109
68.00000000	0.34683703	0.05876825	0.63490581	0.28912352	1.00880904	0.97366465	1.04395343	1.01197469
69.00000000	0.34677194	0.05870316	0.63484072	0.37733160	1.00880918	0.97366478	1.04395357	1.00268022
70.00000000	0.34648394	0.05841516	0.63455272	0.21529973	1.00880978	0.97366538	1.04395417	0.99840957
71.00000000	0.34602109	0.05795231	0.63408987	0.36503581	1.00881072	0.97366633	1.04395511	1.00810172
72.00000000	0.34552704	0.05745826	0.63359582	0.32266809	1.00881171	0.97366732	1.04395610	0.99632621
73.00000000	0.34516440	0.05709562	0.63323318	0.47918777	1.00881244	0.97366805	1.04395683	1.00843469
74.00000000	0.34502784	0.05695906	0.63309662	0.31610441	1.00881272	0.97366833	1.04395711	1.01509665
75.00000000	0.34509346	0.05702468	0.63316224	0.49497726	1.00881259	0.97366819	1.04395698	1.00160329
76.00000000	0.34523185	0.05716307	0.63330063	0.35659313	1.00881231	0.97366792	1.04395670	0.99778974
77.00000000	0.34527779	0.05720901	0.63334657	0.28922799	1.00881221	0.97366782	1.04395661	1.00497379
78.00000000	0.34511910	0.05705032	0.63318788	0.31400534	1.00881253	0.97366814	1.04395693	1.01165560
79.00000000	0.34475709	0.05668831	0.63282587	0.21408572	1.00881326	0.97366887	1.04395766	1.02063376
80.00000000	0.34430602	0.05623724	0.63237480	0.21917003	1.00881418	0.97366979	1.04395857	1.01794160
81.00000000	0.34393207	0.05586329	0.63200085	0.44806184	1.00881494	0.97367055	1.04395933	1.01842509
82.00000000	0.34376431	0.05569553	0.63183309	0.29678883	1.00881528	0.97367089	1.04395967	1.01055552
83.00000000	0.34382558	0.05575680	0.63189436	0.20064137	1.00881515	0.97367076	1.04395954	1.00344509
84.00000000	0.34402045	0.05595167	0.63208923	0.34859013	1.00881476	0.97367037	1.04395915	1.02058373
85.00000000	0.34418657	0.05611779	0.63225535	0.42024020	1.00881442	0.97367003	1.04395881	1.01992893
86.00000000	0.34418193	0.05611315	0.63225071	0.36225958	1.00881443	0.97367004	1.04395882	1.00159427
87.00000000	0.34396120	0.05589242	0.63202998	0.37163358	1.00881488	0.97367049	1.04395927	1.00446227
88.00000000	0.34360021	0.05553143	0.63166899	0.36101898	1.00881561	0.97367122	1.04396000	0.99460492
89.00000000	0.34325529	0.05518651	0.63132407	0.40952470	1.00881631	0.97367192	1.04396070	1.02858442
90.00000000	0.34307955	0.05501077	0.63114833	0.25927316	1.00881667	0.97367228	1.04396106	1.00836727
91.00000000	0.34314074	0.05507196	0.63120952	0.29537752	1.00881654	0.97367215	1.04396094	0.99275462
92.00000000	0.34338501	0.05531622	0.63145379	0.35167845	1.00881605	0.97367166	1.04396044	1.01986118
93.00000000	0.34366581	0.05559703	0.63173459	0.41616938	1.00881548	0.97367109	1.04395987	1.00297933
94.00000000	0.34382261	0.05575383	0.63189139	0.37197512	1.00881516	0.97367077	1.04395955	1.02640428
95.00000000	0.34376705	0.05569827	0.63183583	0.26492965	1.00881527	0.97367088	1.04395966	1.00981134
96.00000000	0.34353036	0.05546158	0.63159914	0.39980708	1.00881575	0.97367136	1.04396014	1.00581994
97.00000000	0.34324663	0.05517785	0.63131541	0.26116958	1.00881633	0.97367194	1.04396072	1.00949074
98.00000000	0.34308078	0.05501200	0.63114956	0.49531995	1.00881667	0.97367227	1.04396106	0.99144329
99.00000000	0.34314010	0.05507132	0.63120888	0.46896296	1.00881655	0.97367215	1.04396094	1.01444819
100.00000000	0.34341657	0.05534779	0.63148535	0.50962302	1.00881598	0.97367159	1.04396037	1.02182250
101.00000000	0.34379113	0.05572235	0.63185991	0.27170751	1.00881522	0.97367083	1.04395961	1.02263348
102.00000000	0.34409750	0.05602872	0.63216628	0.18398122	1.00881460	0.97367021	1.04395899	0.99692870
103.00000000	0.34421131	0.05614253	0.63228009	0.16490517	1.00881437	0.97366998	1.04395876	0.97771164
104.00000000	0.34411683	0.05604805	0.63218561	0.32542207	1.00881455	0.97367016	1.04395895	0.99984433
105.00000000	0.34391495	0.05584617	0.63198373	0.34680359	1.00881497	0.97367058	1.04395936	1.01619445
106.00000000	0.34376955	0.05570077	0.63183833	0.40911789	1.00881527	0.97367088	1.04395966	0.98165285
107.00000000	0.34381878	0.05575000	0.63188756	0.20922305	1.00881517	0.97367078	1.04395956	1.00102270
108.00000000	0.34410113	0.05603235	0.63216991	0.24938699	1.00881459	0.97367020	1.04395899	1.01195310
109.00000000	0.34453453	0.05646575	0.63260331	0.22836518	1.00881371	0.97366932	1.04395811	1.00625071
110.00000000	0.34496017	0.05689139	0.63302895	0.35036546	1.00881285	0.97366846	1.04395725	1.00114355
111.00000000	0.34522763	0.05715885	0.63329641	0.31819808	1.00881232	0.97366792	1.04395671	1.00336674
112.00000000	0.34527536	0.05720657	0.63334414	0.46093646	1.00881222	0.97366783	1.04395661	1.00403510
113.00000000	0.34516346	0.05709468	0.63323224	0.41315339	1.00881245	0.97366805	1.04395684	1.03053026
114.00000000	0.34504128	0.05697250	0.63311006	0.29595486	1.00881269	0.97366830	1.04395708	1.00706044
115.00000000	0.34506699	0.05699821	0.63313577	0.33040117	1.00881264	0.97366825	1.04395703	1.01410897
116.00000000	0.34532254	0.05725376	0.63339132	0.21739287	1.00881213	0.97366773	1.04395652	1.00707434
117.00000000	0.34576938	0.05770060	0.63383816	0.26755646	1.00881123	0.97366683	1.04395562	1.01085009
118.00000000	0.34626896	0.05820018	0.63433774	0.37874048	1.00881022	0.97366583	1.04395461	1.00411702
119.00000000	0.34665698	0.05858820	0.63472576	0.46082034	1.00880941	0.97366502	1.04395380	1.00264790
120.00000000	0.34683070	0.05876192	0.63489948	0.33778425	1.00880905	0.97366466	1.04395345	1.02062069
121.00000000	0.34680452	0.05873573	0.63487330	0.38599702	1.00880911	0.97366472	1.04395350	0.99991056
122.00000000	0.34670164	0.05863286	0.63477042	0.22472155	1.00880932	0.97366493	1.04395371	1.00992160
123.00000000	0.34668777	0.05861899	0.63475655	0.44799930	1.00880935	0.97366496	1.04395374	0.98576383
124.00000000	0.34688186	0.05881308	0.63495064	0.32246909	1.00880895	0.97366456	1.04395334	1.01580333
125.00000000	0.34729202	0.05922324	0.63536080	0.30384493	1.00880809	0.97366370	1.04395249	1.00734307
126.00000000	0.34781087	0.05974209	0.63587965	0.34113915	1.00880702	0.97366262	1.04395141	0.98914523
127.00000000	0.34827289	0.06020411	0.63634167	0.31032248	1.00880606	0.97366167	1.04395045	1.01641676
128.00000000	0.34854299	0.06047421	0.63661177	0.17743325	1.00880550	0.97366111	1.04394989	0.98628111
129.00000000	0.34858867	0.06051989	0.63665745	0.21593425	1.00880540	0.97366101	1.04394980	1.00115826
130.00000000	0.34849720	0.06042842	0.63656598	0.21018323	1.00880559	0.97366120	1.04394999	0.98935271
131.00000000	0.34842851	0.06035973	0.63649729	0.31805923	1.00880574	0.97366134	1.04395013	0.99858104
132.00000000	0.34852909	0.06046031	0.63659787	0.36424143	1.00880553	0.97366114	1.04394992	1.01254759
133.00000000	0.34885309	0.06078432	0.63692187	0.34070955	1.00880486	0.97366047	1.04394925	1.00819314
134.00000000	0.34933302	0.06126424	0.63740180	0.40328137	1.00880387	0.97365948	1.04394826	1.00194948
135.00000000	0.34981566	0.06174688	0.63788444	0.47294587	1.00880288	0.97365849	1.04394727	1.02223477
136.00000000	0.35014410	0.06207532	0.63821288	0.40600204	1.00880220	0.97365781	1.04394660	1.00473852
137.00000000	0.35024161	0.06217283	0.63831039	0.51540632	1.00880201	0.97365761	1.04394640	1.01785362
138.00000000	0.35015262	0.06208384	0.63822140	0.31995255	1.00880219	0.97365780	1.04394658	0.99572133
139.00000000	0.35001854	0.06194976	0.63808732	0.43513845	1.00880246	0.97365807	1.04394685	1.01550455
140.00000000	0.35000178	0.06193300	0.63807056	0.23067636	1.00880250	0.97365811	1.04394689	1.01099133
141.00000000	0.35019826	0.06212948	0.63826704	0.27165934	1.00880209	0.97365770	1.04394648	1.01578172
142.00000000	0.35058576	0.06251698	0.63865454	0.23688070	1.00880130	0.97365691	1.04394569	1.01515093
143.00000000	0.35103563	0.06296685	0.63910441	0.27041022	1.00880039	0.97365599	1.04394478	1.01106390
144.00000000	0.35138167	0.06331289	0.63945045	0.30656662	1.00879968	0.97365529	1.04394407	0.99733239
145.00000000	0.35150908	0.06344030	0.63957786	0.47293535	1.00879942	0.97365503	1.04394381	1.01383798
146.00000000	0.35141593	0.06334715	0.63948471	0.25870173	1.00879961	0.97365522	1.04394400	1.00278045
147.00000000	0.35297422	0.06490544	0.64104300	0.34188450	1.00879648	0.97365209	1.04394087	1.01895671
148.00000000	0.35606232	0.06799354	0.64413110	0.37937816	1.00879037	0.97364598	1.04393476	0.99469733
149.00000000	0.35902682	0.07095805	0.64709560	0.32928597	1.00878217	0.97363778	1.04392656	1.00757470
150.00000000	0.36184816	0.07377939	0.64991694	0.40493041	1.00877694	0.97363255	1.04392133	1.01732179
151.00000000	0.36445162	0.07638284	0.65252039	0.45415172	1.00877225	0.97362786	1.04391664	1.00986832
152.00000000	0.36667710	0.07860832	0.65474588	0.40676333	1.00876793	0.97362354	1.04391232	1.00829898
153.00000000	0.36837617	0.08030739	0.65644495	0.35562236	1.00876465	0.97362026	1.04390904	1.00123899
154.00000000	0.36949941	0.08143064	0.65756819	0.39894074	1.00876250	0.97361810	1.04390689	1.01445953
155.00000000	0.37011897	0.08205019	0.65818775	0.39534919	1.00876131	0.97361692	1.04390570	1.05258567
156.00000000	0.37038916	0.08232038	0.65845793	0.28614525	1.00876079	0.97361640	1.04390518	1.01196805
157.00000000	0.37046324	0.08239446	0.65853202	0.32305533	1.00876065	0.97361626	1.04390504	0.99760898
158.00000000	0.37041094	0.08234217	0.65847972	0.23635024	1.00876075	0.97361636	1.04390514	0.99359322
159.00000000	0.37018093	0.08211216	0.65824971	0.56960105	1.00876119	0.97361680	1.04390558	1.01128530
160.00000000	0.36962843	0.08155966	0.65769721	0.47885977	1.00876225	0.97361786	1.04390664	1.00373792
161.00000000	0.36859314	0.08052437	0.65666192	0.55140948	1.00876424	0.97361985	1.04390863	0.99791056
162.00000000	0.36698566	0.07891688	0.65505443	0.38047270	1.00876734	0.97362295	1.04391173	0.99327611
163.00000000	0.36483599	0.07676721	0.65290476	0.24008603	1.00877151	0.97362712	1.04391590	1.01466941
164.00000000	0.36228121	0.07421243	0.65034999	0.27652618	1.00877615	0.97363176	1.04392054	1.01576373
165.00000000	0.35948560	0.07141683	0.64755438	0.41610266	1.00878130	0.97363691	1.04392569	1.01431592
166.00000000	0.35653873	0.06846995	0.64460751	0.34390889	1.00878945	0.97364506	1.04393384	0.99547691
167.00000000	0.35348006	0.06541128	0.64154884	0.47796445	1.00879547	0.97365108	1.04393986	1.01122885
168.00000000	0.35138694	0.06331816	0.63945572	0.38913789	1.00879967	0.97365528	1.04394406	1.00519539
169.00000000	0.35150728	0.06343850	0.63957606	0.40890538	1.00879943	0.97365504	1.04394382	1.01612097
170.00000000	0.35141816	0.06334938	0.63948694	0.32526882	1.00879961	0.97365522	1.04394400	1.01393887
171.00000000	0.35110171	0.06303293	0.63917049	0.39296747	1.00880025	0.97365586	1.04394464	1.00833298
172.00000000	0.35065755	0.06258877	0.63872633	0.49934595	1.00880115	0.97365676	1.04394555	1.02605283
173.00000000	0.35024949	0.06218071	0.63831827	0.13234853	1.00880199	0.97365760	1.04394638	1.01214506
174.00000000	0.35001785	0.06194907	0.63808663	0.40884202	1.00880246	0.97365807	1.04394685	1.00393860
175.00000000	0.35000435	0.06193557	0.63807312	0.40486929	1.00880249	0.97365810	1.04394688	1.01238765
176.00000000	0.35012985	0.06206107	0.63819863	0.33035856	1.00880223	0.97365784	1.04394662	0.99530435
177.00000000	0.35023713	0.06216835	0.63830591	0.26746328	1.00880201	0.97365762	1.04394640	1.00100420
178.00000000	0.35017542	0.06210664	0.63824419	0.43627267	1.00880214	0.97365775	1.04394653	1.01866466
179.00000000	0.34988159	0.06181281	0.63795037	0.41711943	1.00880274	0.97365835	1.04394713	0.97761949
180.00000000	0.34941420	0.06134542	0.63748298	0.35832500	1.00880370	0.97365931	1.04394809	0.99962248
181.00000000	0.34892238	0.06085360	0.63699116	0.17542699	1.00880472	0.97366032	1.04394911	0.99829340
182.00000000	0.34856606	0.06049728	0.63663484	0.24990613	1.00880545	0.97366106	1.04394984	1.01767096
183.00000000	0.34843039	0.06036161	0.63649917	0.54676210	1.00880573	0.97366134	1.04395012	1.02166491
184.00000000	0.34848031	0.06041153	0.63654909	0.34828465	1.00880563	0.97366124	1.04395002	1.00418996
185.00000000	0.34857962	0.06051084	0.63664840	0.52214495	1.00880542	0.97366103	1.04394981	1.01627158
186.00000000	0.34856436	0.06049558	0.63663314	0.42512258	1.00880546	0.97366106	1.04394985	0.99987888
187.00000000	0.34833108	0.06026230	0.63639986	0.38528286	1.00880594	0.97366155	1.04395033	0.98536846
188.00000000	0.34789257	0.05982379	0.63596135	0.38589831	1.00880685	0.97366246	1.04395124	1.02446245
189.00000000	0.34737139	0.05930261	0.63544017	0.36402688	1.00880793	0.97366354	1.04395232	0.99318680
190.00000000	0.34693429	0.05886551	0.63500307	0.28156652	1.00880884	0.97366445	1.04395323	0.98887696
191.00000000	0.34670304	0.05863426	0.63477182	0.31341529	1.00880932	0.97366493	1.04395371	1.01111230
192.00000000	0.34668940	0.05862062	0.63475818	0.45211607	1.00880935	0.97366496	1.04395374	1.02902140
193.00000000	0.34678905	0.05872027	0.63485783	0.35474892	1.00880914	0.97366475	1.04395353	1.00138413
194.00000000	0.34683780	0.05876902	0.63490658	0.40324230	1.00880904	0.97366465	1.04395343	1.00795253
195.00000000	0.34670012	0.05863134	0.63476890	0.46189514	1.00880933	0.97366493	1.04395372	1.01310348
196.00000000	0.34634201	0.05827323	0.63441079	0.35366429	1.00881007	0.97366568	1.04395446	0.99831092
197.00000000	0.34584984	0.05778106	0.63391862	0.35875255	1.00881106	0.97366667	1.04395545	0.99609146
198.00000000	0.34538358	0.05731480	0.63345236	0.26016576	1.00881200	0.97366761	1.04395639	1.00426344
199.00000000	0.34509181	0.05702303	0.63316059	0.42498161	1.00881259	0.97366820	1.04395698	1.01267426
200.00000000	0.34503207	0.05696329	0.63310085	0.28880906	1.00881271	0.97366832	1.04395710	1.00101550
201.00000000	0.34514023	0.05707145	0.63320901	0.31942256	1.00881249	0.97366810	1.04395688	1.01386686
202.00000000	0.34526509	0.05719631	0.63333387	0.31791750	1.00881224	0.97366785	1.04395663	1.02260658
203.00000000	0.34524983	0.05718105	0.63331861	0.37414689	1.00881227	0.97366788	1.04395666	1.01301123
204.00000000	0.34501633	0.05694755	0.63308511	0.41292009	1.00881274	0.97366835	1.04395713	1.01360000
205.00000000	0.34460731	0.05653853	0.63267609	0.26690402	1.00881357	0.97366918	1.04395796	0.99996360
206.00000000	0.34416362	0.05609484	0.63223240	0.35388249	1.00881447	0.97367008	1.04395886	1.00658840
207.00000000	0.34384891	0.05578013	0.63191769	0.45947246	1.00881511	0.97367072	1.04395950	1.00781472
208.00000000	0.34376191	0.05569313	0.63183069	0.61964802	1.00881528	0.97367089	1.04395967	0.99333220
209.00000000	0.34388367	0.05581489	0.63195245	0.37493963	1.00881504	0.97367064	1.04395943	0.99988492
210.00000000	0.34408789	0.05601911	0.63215667	0.39434695	1.00881462	0.97367023	1.04395901	1.00570199
211.00000000	0.34420884	0.05614006	0.63227762	0.44150562	1.00881438	0.97366998	1.04395877	0.98582500
212.00000000	0.34413043	0.05606165	0.63219921	0.26095367	1.00881453	0.97367014	1.04395893	1.02093163
213.00000000	0.34384865	0.05577987	0.63191743	0.39120307	1.00881511	0.97367072	1.04395950	1.03447078
214.00000000	0.34347384	0.05540506	0.63154262	0.37686395	1.00881587	0.97367148	1.04396026	0.99988344
215.00000000	0.34317156	0.05510278	0.63124034	0.22590950	1.00881648	0.97367209	1.04396087	1.01543373
216.00000000	0.34307384	0.05500506	0.63114262	0.20419635	1.00881668	0.97367229	1.04396107	0.99703371
217.00000000	0.34320844	0.05513966	0.63127722	0.35355526	1.00881641	0.97367201	1.04396080	1.01923020
218.00000000	0.34348395	0.05541517	0.63155273	0.22401088	1.00881585	0.97367146	1.04396024	1.01325220
219.00000000	0.34373897	0.05567019	0.63180775	0.43635093	1.00881533	0.97367094	1.04395972	1.02182418
220.00000000	0.34382867	0.05575989	0.63189745	0.28995994	1.00881515	0.97367076	1.04395954	1.02235599
221.00000000	0.34370261	0.05563383	0.63177139	0.38318062	1.00881540	0.97367101	1.04395979	0.99790135
222.00000000	0.34343175	0.05536297	0.63150053	0.23916511	1.00881595	0.97367156	1.04396034	1.01389756
223.00000000	0.34317039	0.05510161	0.63123917	0.25971261	1.00881648	0.97367209	1.04396087	0.99293194
224.00000000	0.34307336	0.05500458	0.63114214	0.31595188	1.00881668	0.97367229	1.04396107	1.00022863
225.00000000	0.34321287	0.05514409	0.63128165	0.39028949	1.00881640	0.97367201	1.04396079	1.01688118
226.00000000	0.34353972	0.05547094	0.63160850	0.41970921	1.00881573	0.97367134	1.04396013	1.01832112
227.00000000	0.34390965	0.05584087	0.63197843	0.02387228	1.00881498	0.97367059	1.04395937	0.99676250
228.00000000	0.34416066	0.05609188	0.63222944	0.37059185	1.00881447	0.97367008	1.04395887	1.01410391
229.00000000	0.34419975	0.05613097	0.63226853	0.21509325	1.00881441	0.97367002	1.04395880	1.03329513
230.00000000	0.34405322	0.05598444	0.63212200	0.17349714	1.00881469	0.97367030	1.04395908	1.01342761
231.00000000	0.34385148	0.05578270	0.63192026	0.31493034	1.00881510	0.97367071	1.04395949	1.01701548
232.00000000	0.34375992	0.05569114	0.63182870	0.29923407	1.00881529	0.97367090	1.04395968	1.00278113
233.00000000	0.34388947	0.05582069	0.63195825	0.45921709	1.00881502	0.97367063	1.04395942	1.00672506
234.00000000	0.34423706	0.05616828	0.63230584	0.41634422	1.00881432	0.97366993	1.04395871	0.98201305
235.00000000	0.34468709	0.05661831	0.63275587	0.39099106	1.00881341	0.97366901	1.04395780	1.00189091
236.00000000	0.34507325	0.05700447	0.63314203	0.22742316	1.00881263	0.97366824	1.04395702	1.00690781
237.00000000	0.34526769	0.05719891	0.63333647	0.29120752	1.00881224	0.97366784	1.04395663	1.00504357
238.00000000	0.34524932	0.05718054	0.63331810	0.14411110	1.00881227	0.97366788	1.04395666	0.98056890
239.00000000	0.34511494	0.05704616	0.63318372	0.23611663	1.00881254	0.97366815	1.04395693	1.00333093
240.00000000	0.34502709	0.05695831	0.63309587	0.39607871	1.00881272	0.97366833	1.04395711	0.99632888
241.00000000	0.34512662	0.05705784	0.63319540	0.36972453	1.00881252	0.97366813	1.04395691	0.99854347
242.00000000	0.34545683	0.05738805	0.63352561	0.43330630	1.00881185	0.97366746	1.04395625	1.02382055
243.00000000	0.34594004	0.05787126	0.63400882	0.23910256	1.00881088	0.97366649	1.04395527	1.01827813
244.00000000	0.34641903	0.05835025	0.63448781	0.21888004	1.00880991	0.97366552	1.04395430	1.02933414
245.00000000	0.34674123	0.05867245	0.63481001	0.29800366	1.00880924	0.97366485	1.04395363	1.02208459
246.00000000	0.34683990	0.05877112	0.63490868	0.55315402	1.00880903	0.97366464	1.04395342	0.99316337
247.00000000	0.34677026	0.05870148	0.63483904	0.23547142	1.00880918	0.97366479	1.04395357	1.00741539
248.00000000	0.34667935	0.05861057	0.63474813	0.39229828	1.00880937	0.97366498	1.04395376	1.01470892
249.00000000	0.34672681	0.05865803	0.63479559	0.41474757	1.00880927	0.97366488	1.04395366	1.00722347
250.00000000	0.34699896	0.05893018	0.63506774	0.41262095	1.00880870	0.97366431	1.04395309	1.01921317


==> plot_data/voltage_pdfs.dat <==
s	u_ofs_base	u_ofs_plus	u_ofs_minus
1	1.097736164	1.09794308	1.094281226
2	1.096112326	1.098269309	1.096604887
3	1.097081498	1.095436476	1.096751971
4	1.093737014	1.096271512	1.096117343
5	1.09324375	1.101680069	1.095036233
6	1.097350489	1.096122903	1.097064251
7	1.096861302	1.092274262	1.092966278
8	1.096328097	1.098172919	1.094457261
9	1.096493478	1.096131122	1.098828264
10	1.096099582	1.095044653	1.094402053
11	1.095430217	1.093771197	1.094149639
12	1.099341118	1.099120124	1.095916092
13	1.097969956	1.098580601	1.092462928
14	1.095688398	1.096043787	1.097801761
15	1.095156989	1.096776486	1.096083047
16	1.095876295	1.09901981	1.0981358
17	1.098281003	1.098763225	1.097843098
18	1.098024895	1.095793516	1.093197365
19	1.092842239	1.096331909	1.096638099
20	1.092724974	1.094670214	1.097398516
21	1.096830634	1.096112436	1.098094325
22	1.096896842	1.096366098	1.095596589
23	1.09573017	1.095252678	1.093995393
24	1.098160281	1.0981215	1.094910597
25	1.09810247	1.094953601	1.096797601
26	1.096333907	1.10022758	1.096600957
27	1.097088696	1.093957879	1.098364994
28	1.094904555	1.09832981	1.094873329
29	1.095719953	1.094157872	1.098197953
30	1.095764652	1.097804456	1.09534014
31	1.094728004	1.098158549	1.093013344
32	1.098058416	1.097535399	1.096155636
33	1.098788356	1.096728992	1.097684304
34	1.094617623	1.09465701	1.099415385
35	1.096545551	1.094748648	1.092608517
36	1.093747114	1.093333499	1.09689922
37	1.098386467	1.095279184	1.097503715
38	1.096414506	1.095924111	1.093811531
39	1.093862961	1.09050561	1.096544865
40	1.098157161	1.09248263	1.095027919
41	1.093594227	1.096583664	1.093615513
42	1.09828042	1.096566041	1.097591741
43	1.093311328	1.09644113	1.096182961
44	1.094678967	1.09532208	1.095680545
45	1.094843698	1.092051054	1.093496724
46	1.097217893	1.095209963	1.097705659
47	1.093856219	1.097628982	1.097572945
48	1.094986818	1.09398297	1.095040929
49	1.09856154	1.095177322	1.095085247
50	1.097417558	1.095260806	1.098095599
51	1.09552293	1.095841609	1.099331576
52	1.09201239	1.097408191	1.090425767
53	1.093096339	1.097410837	1.096329223
54	1.095705633	1.092733348	1.096667886
55	1.095714077	1.094311968	1.095083006
56	1.099122678	1.09502717	1.097559793
57	1.095022696	1.096057122	1.095501503
58	1.095469271	1.096518542	1.094582733
59	1.0948679	1.09638968	1.09479165
60	1.093882285	1.099119563	1.093716855
61	1.098659885	1.097743077	1.092654315
62	1.095882725	1.097495717	1.095660167
63	1.098658879	1.097015861	1.095598329
64	1.095967686	1.095995964	1.096422623
65	1.096082933	1.096111281	1.09712199
66	1.092523648	1.094394947	1.094475029
67	1.094083258	1.094540788	1.096399524
68	1.100742719	1.093953632	1.093922904
69	1.097454538	1.098606034	1.095816098
70	1.098545205	1.098775682	1.092684284
71	1.094916712	1.0943435	1.096891836
72	1.09438163	1.096838685	1.0968597
73	1.095657817	1.097619724	1.096300823
74	1.098868644	1.099026583	1.097298744
75	1.094288888	1.096630193	1.0972965
76	1.096568276	1.094535206	1.099351731
77	1.098994743	1.09496501	1.095526105
78	1.094657164	1.094287268	1.09856576
79	1.097629801	1.097893777	1.091463242
80	1.09337035	1.09419826	1.094783237
81	1.094276564	1.096202072	1.096168961
82	1.095470325	1.09903596	1.099783516
83	1.09375437	1.097118929	1.098879139
84	1.09599113	1.098888422	1.097812217
85	1.094208799	1.093280099	1.100490572
86	1.097644705	1.095187645	1.101807649
87	1.095326803	1.096712539	1.095507611
88	1.093539677	1.096492376	1.094320262
89	1.097202875	1.097650083	1.097950986
90	1.093786068	1.097860103	1.09605454
91	1.096834372	1.097666427	1.097836607
92	1.093807403	1.096053574	1.09792601
93	1.095438029	1.097887002	1.098301868
94	1.097469823	1.094657939	1.095611791
95	1.090813353	1.097550704	1.094625374
96	1.095907136	1.0955282	1.095397211
97	1.097785749	1.095494226	1.095941365
98	1.097021046	1.096794455	1.095610416
99	1.095145641	1.09892971	1.097287507
100	1.09813114	1.096749106	1.098122581
101	1.099005064	1.097207358	1.094267336
102	1.097469854	1.096521561	1.094873595
103	1.094242691	1.097411683	1.0952242
104	1.096577767	1.096814375	1.097382296
105	1.095075903	1.093932118	1.094596151
106	1.099007959	1.095222533	1.094026797
107	1.096832116	1.096199657	1.096914107
108	1.095133897	1.09495613	1.094411499
109	1.095531346	1.095173723	1.095444109
110	1.097385972	1.09670897	1.093707491
111	1.096472953	1.094517779	1.093506022
112	1.09706102	1.09794988	1.098351943
113	1.094935525	1.096478229	1.101062652
114	1.096769249	1.096797771	1.096777016
115	1.097622969	1.097054995	1.094898082
116	1.095098944	1.094772178	1.097879654
117	1.093422175	1.095215616	1.095900608
118	1.096926698	1.096294491	1.097463218
119	1.097077203	1.094614331	1.093666603
120	1.094874572	1.096675999	1.095809936
121	1.096195779	1.096690674	1.099514893
122	1.095681873	1.096002672	1.097204548
123	1.097512039	1.09832965	1.1003271
124	1.094236396	1.097684067	1.097334064
125	1.097597122	1.096199399	1.091694245
126	1.096787203	1.094858563	1.0968419
127	1.09519865	1.093887757	1.09604839
128	1.097699835	1.093610882	1.095681868
129	1.096894514	1.096714357	1.095612103
130	1.097596254	1.092755332	1.092669369
131	1.094454959	1.09521285	1.099920812
132	1.099349821	1.091657041	1.094339888
133	1.093675542	1.094888665	1.095417446
134	1.094305198	1.094680934	1.097798905
135	1.09870732	1.096729933	1.094655827
136	1.09563682	1.096531133	1.097891138
137	1.098251148	1.09403267	1.093073375
138	1.093118324	1.095685439	1.09420609
139	1.097000195	1.098280186	1.097406469
140	1.099280951	1.096657496	1.094031427
141	1.097267305	1.093793648	1.096534759
142	1.097307246	1.096512805	1.097089256
143	1.095967134	1.092191033	1.093926449
144	1.097769055	1.098636594	1.0991017
145	1.096397446	1.097209636	1.09614847
146	1.092544766	1.098427692	1.093829122
147	1.095739627	1.094360896	1.100370765
148	1.092775442	1.096652383	1.099445472
149	1.0963959	1.096251808	1.094541945
150	1.095561709	1.094554576	1.098539297
151	1.097585602	1.097104524	1.092224656
152	1.097852662	1.097118607	1.093029526
153	1.091239752	1.096050931	1.094682632
154	1.097435526	1.098738327	1.094585972
155	1.095856229	1.097076735	1.095465378
156	1.095110599	1.096145889	1.098216664
157	1.095666704	1.096454726	1.094430882
158	1.09580447	1.095956515	1.099301435
159	1.094932747	1.094855279	1.097626529
160	1.099048884	1.090888102	1.095487645
161	1.098752207	1.093304233	1.097720972
162	1.094484307	1.093337849	1.095563327
163	1.097759123	1.095736646	1.094388109
164	1.09782101	1.099102748	1.09584013
165	1.09836731	1.093381673	1.097609819
166	1.094908298	1.094353842	1.097367871
167	1.095035494	1.098486811	1.094044588
168	1.095462512	1.093952632	1.095673162
169	1.096839585	1.093617348	1.093806842
170	1.094180509	1.097045282	1.096787517
171	1.096232028	1.098665734	1.097450659
172	1.094428524	1.09522902	1.097683716
173	1.09706155	1.098622232	1.095878482
174	1.094218506	1.094600841	1.094950441
175	1.094423102	1.097490629	1.095518754
176	1.095951985	1.100472475	1.095502034
177	1.095263583	1.098051074	1.098482606
178	1.095308565	1.095080549	1.097527359
179	1.097674388	1.095268121	1.094898216
180	1.09751762	1.096015759	1.094931757
181	1.094749618	1.096955506	1.097696345
182	1.096746104	1.099459102	1.093354292
183	1.095672795	1.096573206	1.093919214
184	1.093943994	1.097449473	1.095699592
185	1.09457755	1.097287232	1.096731349
186	1.098221794	1.09244756	1.098385048
187	1.096945462	1.09483146	1.095514283
188	1.096459737	1.094453534	1.09513487
189	1.096725876	1.100212775	1.097541549
190	1.09709011	1.095144841	1.098558362
191	1.09355165	1.096882532	1.09294856
192	1.095155329	1.098136129	1.097783785
193	1.093463683	1.096350125	1.099346991
194	1.096041772	1.095337293	1.099141295
195	1.092881466	1.092772261	1.096837613
196	1.098319476	1.097295928	1.0933885
197	1.097848826	1.097955538	1.094629925
198	1.097145975	1.09701815	1.096456577
199	1.099494498	1.096825595	1.095762837
200	1.09689015	1.097157461	1.096828805
201	1.094065195	1.091610958	1.095996243
202	1.094268444	1.094329223	1.094022466
203	1.098539751	1.09507657	1.093010576
204	1.094933869	1.100993098	1.095750625
205	1.095245948	1.094880136	1.096688041
206	1.091191075	1.101381947	1.09812521
207	1.097931387	1.096226147	1.099749095
208	1.096635097	1.097410851	1.096803042
209	1.09836937	1.097237986	1.098589706
210	1.097543883	1.095685956	1.096832698
211	1.095463541	1.098246895	1.096482381
212	1.097113496	1.097839213	1.097897217
213	1.095356008	1.094836357	1.095061391
214	1.094112998	1.097277093	1.093066079
215	1.097041316	1.097288995	1.095752131
216	1.096717515	1.096626912	1.096304462
217	1.096318565	1.097578713	1.096226665
218	1.095471433	1.094506079	1.094636571
219	1.094989855	1.095214696	1.097823133
220	1.095429231	1.09555934	1.094414204
221	1.097016953	1.092800683	1.098709924
222	1.098709086	1.095364235	1.096184878
223	1.0976393	1.097067504	1.095986761
224	1.091707159	1.099594398	1.097437772
225	1.092930266	1.095660817	1.095969378
226	1.099376288	1.095957051	1.100668082
227	1.096786932	1.100875275	1.094952948
228	1.100331018	1.098544138	1.096978112
229	1.099313893	1.095690746	1.097802793
230	1.096170231	1.09764418	1.097170385
231	1.095034907	1.09581994	1.095925098
232	1.093853876	1.095886783	1.097264663
233	1.095691452	1.097368674	1.091546859
234	1.094820888	1.097107371	1.097375019
235	1.097401624	1.099224278	1.09680211
236	1.097044037	1.097774557	1.09337426
237	1.095590631	1.100275202	1.098836507
238	1.097023901	1.092918074	1.096771625
239	1.098066754	1.09947687	1.097371171
240	1.100053851	1.09461175	1.094153602
241	1.097807904	1.095608684	1.095351265
242	1.096105404	1.093642345	1.09948859
243	1.09820476	1.102075654	1.096556272
244	1.094080828	1.095480773	1.098452078
245	1.093347025	1.098180188	1.090570485
246	1.096819838	1.097134774	1.097427929
247	1.095215226	1.096266298	1.095114626
248	1.095701546	1.095842757	1.096312176
249	1.093595033	1.098346222	1.098119213
250	1.096024116	1.096018551	1.093694966
251	1.094680249	1.094301646	1.0955853
252	1.098487772	1.0954433	1.098222834
253	1.097360392	1.099456063	1.095022654
254	1.097614594	1.096095204	1.094130659
255	1.09363685	1.097445113	1.095609662
256	1.095539181	1.096088127	1.097824858
257	1.094807673	1.093321147	1.097410501
258	1.097389081	1.098612196	1.098056968
259	1.09592706	1.095641683	1.097520669
260	1.096454918	1.098216395	1.096380525
261	1.096548672	1.096979136	1.095213243
262	1.096356046	1.094128556	1.094538497
263	1.09496096	1.09625689	1.097700979
264	1.098702042	1.097912567	1.095860226
265	1.099332527	1.098219549	1.096900317
266	1.100106617	1.096450903	1.097432759
267	1.093302103	1.093685069	1.095948656
268	1.098343346	1.094187276	1.098536922
269	1.095243387	1.095648127	1.095085204
270	1.096721905	1.096255395	1.097877849
271	1.096019149	1.094591224	1.096810835
272	1.098574005	1.099862478	1.093864308
273	1.098922474	1.094980736	1.097787022
274	1.093491188	1.098737017	1.096097636
275	1.096045569	1.094913374	1.096842751
276	1.096335048	1.096345391	1.096594554
277	1.095752044	1.099037047	1.098840109
278	1.099766938	1.100473436	1.096850991
279	1.09682139	1.096254719	1.092658021
280	1.098971999	1.099068234	1.094630292
281	1.09550308	1.097552034	1.095229874
282	1.097447831	1.095073571	1.097157459
283	1.096546941	1.095860957	1.096311479
284	1.094094035	1.095808832	1.097603429
285	1.09555339	1.096681028	1.095118342
286	1.095890291	1.100379587	1.094913563
287	1.095503832	1.095335186	1.096644817
288	1.098309844	1.095321052	1.09393201
289	1.099085188	1.09654966	1.095977057
290	1.096652604	1.096517755	1.097801067
291	1.098054318	1.099083955	1.100162193
292	1.097738492	1.09823842	1.096031258
293	1.095243407	1.097099852	1.095573684
294	1.095804321	1.0932759	1.09577878
295	1.098467729	1.096763154	1.094265075
296	1.098293616	1.094963658	1.098043727
297	1.094332738	1.093662916	1.098255334
298	1.093404435	1.09813491	1.096223055
299	1.099156361	1.095116887	1.094491056
300	1.094037073	1.091680203	1.094530611
301	1.094616976	1.09851746	1.096265022
302	1.098977311	1.094129612	1.098430902
303	1.097709645	1.095492346	1.098094715
304	1.097066717	1.096482099	1.100007949
305	1.098662506	1.096648304	1.095870281
306	1.098211391	1.095066354	1.09804806
307	1.097039259	1.096826697	1.094281098
308	1.096893741	1.095889008	1.09786821
309	1.097655547	1.094794658	1.096921735
310	1.094176883	1.095994488	1.095297587
311	1.094487541	1.095807726	1.096821331
312	1.096570004	1.094365622	1.099791073
313	1.095691354	1.096457131	1.095535016
314	1.096869389	1.097626597	1.097351114
315	1.097240275	1.097433637	1.09520261
316	1.098346102	1.094956229	1.097730386
317	1.097651488	1.097041331	1.098294386
318	1.097307748	1.094350642	1.096130531
319	1.094423906	1.093778897	1.095542182
320	1.095447588	1.096671156	1.096531233
321	1.093449894	1.094224806	1.095000489
322	1.098177078	1.097412916	1.094751684
323	1.093579209	1.096978264	1.095244175
324	1.096081811	1.09539811	1.09581106
325	1.096779248	1.09912522	1.094920493
326	1.093105903	1.095781168	1.096825044
327	1.095992503	1.098687965	1.098181821
328	1.092526999	1.097832613	1.096540762
329	1.096493058	1.094704626	1.097663468
330	1.096606301	1.092585467	1.096727371
331	1.091651383	1.094622646	1.095094351
332	1.0952582	1.090999522	1.097842642
333	1.09616039	1.094045147	1.096070483
334	1.096834596	1.09517516	1.096990707
335	1.09155853	1.093162236	1.097471127
336	1.097211257	1.095559518	1.095501539
337	1.097186226	1.093246487	1.091413345
338	1.095771078	1.098473895	1.094992908
339	1.099262862	1.097047298	1.096684612
340	1.095670025	1.09839003	1.095526929
341	1.096546542	1.097075227	1.099677068
342	1.095823815	1.096864797	1.095847687
343	1.093313199	1.097730726	1.092870988
344	1.097865212	1.094721073	1.098731315
345	1.096628458	1.100493692	1.097465273
346	1.095700987	1.098440772	1.095359071
347	1.092054693	1.09597003	1.093004299
348	1.098482187	1.096742554	1.093122225
349	1.094102387	1.095452085	1.095360374
350	1.093221146	1.097916517	1.096604173
351	1.095699198	1.096542048	1.096843113
352	1.092124183	1.097130678	1.091867192
353	1.096645125	1.098955921	1.095181633
354	1.095495132	1.095757602	1.095552702
355	1.095989693	1.097708348	1.093618026
356	1.096286592	1.096264363	1.096490982
357	1.09543725	1.096336626	1.096205153
358	1.094540318	1.094440127	1.096972257
359	1.09796376	1.097429213	1.095663871
360	1.092966833	1.096177419	1.09506019
361	1.098106971	1.092989723	1.094114246
362	1.09437167	1.099616847	1.095198685
363	1.094125598	1.096446013	1.096524238
364	1.098001044	1.095945107	1.093063065
365	1.097427888	1.096488087	1.092739014
366	1.094915938	1.100787226	1.094785272
367	1.095487504	1.097941232	1.09468773
368	1.097593915	1.096682341	1.095282984
369	1.098851855	1.092768236	1.096658695
370	1.093737333	1.096709332	1.094388144
371	1.098895495	1.093312388	1.095903859
372	1.098045362	1.096497758	1.097987995
373	1.096787231	1.094911647	1.095273361
374	1.097396578	1.094807688	1.098566837
375	1.096690327	1.094285602	1.097356221
376	1.09620122	1.092845839	1.097710763
377	1.097767057	1.097494442	1.098918874
378	1.097605442	1.098484187	1.096654864
379	1.094590743	1.095324145	1.099748837
380	1.096722459	1.096939391	1.097977678
381	1.097285349	1.094587205	1.096686584
382	1.096766769	1.097123443	1.100390195
383	1.094025145	1.0972469	1.098790315
384	1.098688691	1.096686513	1.09793169
385	1.096841851	1.093434401	1.093893197
386	1.100067539	1.096934238	1.092485134
387	1.098871917	1.096892166	1.097364062
388	1.095107526	1.09649871	1.092793217
389	1.093777064	1.094460471	1.096122713
390	1.096135835	1.093441441	1.093290244
391	1.095089767	1.094957552	1.09747521
392	1.099857575	1.097768203	1.094437907
393	1.095344426	1.095923566	1.098839403
394	1.095795813	1.094264058	1.097239146
395	1.098774239	1.097516365	1.098075179
396	1.093731901	1.096956441	1.097482385
397	1.099644421	1.098357467	1.094435712
398	1.095217265	1.095521818	1.096028244
399	1.09759051	1.093277348	1.094047719
400	1.096899731	1.095938431	1.095863341
401	1.095465998	1.095777719	1.096486315
402	1.096040229	1.093309023	1.098194166
403	1.095534088	1.094209309	1.093876579
404	1.097516546	1.096563071	1.097645355
405	1.095301881	1.094566755	1.09741392
406	1.093512106	1.096275367	1.094771183
407	1.091941969	1.097899959	1.094427514
408	1.096816357	1.095786954	1.095805184
409	1.096080028	1.094626277	1.094554052
410	1.097699654	1.097049416	1.099166694
411	1.09259209	1.095184499	1.094659462
412	1.099928927	1.096800571	1.095583912
413	1.096056389	1.094862303	1.092886336
414	1.095015489	1.097125382	1.094766246
415	1.096308608	1.0954062	1.095707667
416	1.095445759	1.095210384	1.096068479
417	1.097991438	1.093398331	1.095575651
418	1.093439413	1.097525195	1.096431367
419	1.096387506	1.097342586	1.09495606
420	1.093315013	1.094658992	1.097422647
421	1.098890169	1.098764571	1.095866149
422	1.095801525	1.09665546	1.096829108
423	1.094602493	1.097496357	1.098099594
424	1.101295793	1.097938118	1.092136088
425	1.097104105	1.092665311	1.097893606
426	1.095702606	1.095481328	1.098207577
427	1.097411555	1.098290397	1.099173392
428	1.094359694	1.096908479	1.092470945
429	1.097125108	1.095151925	1.097807183
430	1.093362001	1.096937806	1.098032597
431	1.097372117	1.095973909	1.096013114
432	1.097778874	1.097440291	1.094287695
433	1.100426587	1.099258953	1.095052508
434	1.097948669	1.100885684	1.097872501
435	1.096185381	1.097778995	1.095402775
436	1.097645068	1.097568095	1.099686601
437	1.092569441	1.09924183	1.095581044
438	1.095538209	1.094090243	1.097324979
439	1.096436727	1.093938976	1.092521223
440	1.094737317	1.095722086	1.098051886
441	1.098568178	1.097295566	1.092740039
442	1.099673887	1.096801328	1.097594762
443	1.095919841	1.094455526	1.099721355
444	1.098006183	1.095110597	1.096197489
445	1.098621841	1.096593856	1.095087656
446	1.09709553	1.094093062	1.097472274
447	1.097701459	1.097340332	1.094262459
448	1.097033281	1.092438743	1.0989049
449	1.09737207	1.096501261	1.09695277
450	1.096303107	1.096377241	1.092646629
451	1.098271175	1.095914295	1.098334999
452	1.096284868	1.093465925	1.097120426
453	1.095986449	1.093938854	1.097741061
454	1.095589256	1.098314221	1.099139853
455	1.100955191	1.0971585	1.098069249
456	1.100270112	1.097553886	1.095934801
457	1.099099849	1.092721904	1.096838312
458	1.093917917	1.09219816	1.095657887
459	1.096798745	1.097022944	1.092773217
460	1.094180392	1.095101583	1.098412166
461	1.095739256	1.096786359	1.095277869
462	1.101776115	1.095463893	1.097621294
463	1.094200077	1.095643636	1.095280449
464	1.094645439	1.098653765	1.096246745
465	1.095190191	1.092234497	1.096957019
466	1.095653108	1.09694305	1.094958264
467	1.09628364	1.093978345	1.096232536
468	1.097567685	1.095552979	1.09328117
469	1.093569564	1.098536699	1.09797064
470	1.098318639	1.096775	1.09652861
471	1.100642362	1.095508036	1.097564492
472	1.097902246	1.099971947	1.098297304
473	1.095182893	1.097252387	1.09467104
474	1.095946251	1.094712944	1.093278353
475	1.094118779	1.09535393	1.09415157
476	1.09791146	1.098872246	1.096034492
477	1.097512968	1.096633303	1.096906292
478	1.09420103	1.093918107	1.095614715
479	1.096306434	1.09590896	1.095376366
480	1.096258293	1.09543802	1.097151852
481	1.093991943	1.096480373	1.09578645
482	1.095041907	1.09557787	1.093020167
483	1.097221089	1.094900716	1.095904772
484	1.093366758	1.094715645	1.095397514
485	1.094169017	1.097042857	1.097906406
486	1.096938933	1.097763757	1.095895415
487	1.094683633	1.094806877	1.090455523
488	1.098642024	1.096428161	1.0990325
489	1.09897623	1.096812722	1.094279741
490	1.096403691	1.097373525	1.095795573
491	1.095630959	1.098854345	1.100157799
492	1.09742168	1.095004553	1.09541486
493	1.094686591	1.100096929	1.095198808
494	1.096697781	1.096828946	1.097497329
495	1.097038437	1.095821154	1.096089528
496	1.096211186	1.099923449	1.097102012
497	1.097462338	1.097135537	1.096921753
498	1.095958399	1.100528151	1.093319168
499	1.098565707	1.096360557	1.095445422
500	1.096616905	1.097487592	1.093364009
501	1.095823266	1.09659902	1.097279403
502	1.094666987	1.097533137	1.097054791
503	1.094598963	1.095101015	1.097220789
504	1.097691394	1.098950929	1.093960225
505	1.099465718	1.099022411	1.095216729
506	1.094501434	1.09683219	1.097815155
507	1.094284931	1.094806097	1.096296909
508	1.096496112	1.096602342	1.098138211
509	1.095438775	1.094877321	1.1000341
510	1.097360011	1.093943554	1.093718365
511	1.098172012	1.097738869	1.098282287
512	1.095303933	1.094556299	1.09811489
513	1.096176314	1.096518778	1.098359728
514	1.095832149	1.09718552	1.092786662
515	1.094299973	1.098801002	1.098186092
516	1.098346412	1.099710868	1.096895756
517	1.093678876	1.095303557	1.094457801
518	1.098448623	1.098853198	1.094084527
519	1.097265016	1.095861873	1.09647894
520	1.094620952	1.099204295	1.096138973
521	1.098167378	1.095278547	1.094729422
522	1.097898534	1.096078134	1.098864424
523	1.098604187	1.094585798	1.094586723
524	1.096697281	1.09636106	1.093494477
525	1.097839704	1.09890555	1.098566128
526	1.097598894	1.094684366	1.09569046
527	1.097618301	1.099175155	1.097490963
528	1.094346538	1.097872946	1.09392892
529	1.094718628	1.095919162	1.09694279
530	1.096175727	1.095485024	1.098971995
531	1.097704235	1.098770745	1.095876034
532	1.096147698	1.099740768	1.100058644
533	1.093208746	1.093143434	1.096761952
534	1.097129365	1.092769701	1.097233447
535	1.098352917	1.095235854	1.098529615
536	1.095106397	1.096712558	1.097756976
537	1.093983154	1.093049462	1.09610074
538	1.095947124	1.09577927	1.094499462
539	1.094660166	1.093015865	1.093625734
540	1.094142613	1.097153151	1.09513706
541	1.098199155	1.094951627	1.098353034
542	1.098234428	1.09403417	1.096107887
543	1.095240761	1.093259953	1.095592169
544	1.095966771	1.094896469	1.094538465
545	1.097370727	1.096111832	1.093417214
546	1.092839003	1.097753872	1.095953176
547	1.097470291	1.096961277	1.095809661
548	1.093997595	1.101321338	1.095294937
549	1.098129998	1.096500862	1.095678177
550	1.095548041	1.095068001	1.096330082
551	1.097426575	1.095318909	1.095141581
552	1.099586573	1.091445704	1.094460805
553	1.095558607	1.097781427	1.097347515
554	1.097198871	1.093746547	1.097081725
555	1.095368566	1.09521291	1.096960934
556	1.096625419	1.094788239	1.096769272
557	1.094015687	1.095767535	1.094730129
558	1.097224831	1.096710682	1.097093863
559	1.096092027	1.098442006	1.098194626
560	1.096649571	1.097735721	1.09935865
561	1.096065065	1.098333299	1.094705304
562	1.098288156	1.098311204	1.095807876
563	1.09436475	1.094745078	1.098352899
564	1.098072864	1.099007754	1.097383904
565	1.092053825	1.092844118	1.09480577
566	1.098668584	1.097461815	1.095730279
567	1.095120222	1.095266082	1.096319714
568	1.096412777	1.09498283	1.092769844
569	1.09977487	1.096617697	1.098047877
570	1.096387056	1.093201468	1.095744796
571	1.095682773	1.096562908	1.098080503
572	1.094831466	1.094693128	1.096569223
573	1.095059791	1.096144204	1.097309889
574	1.093462663	1.096208399	1.097560483
575	1.096775137	1.096869188	1.096980691
576	1.096223031	1.09617937	1.096332978
577	1.0988679	1.092309274	1.094890218
578	1.098057687	1.097493829	1.095501434
579	1.095448262	1.096576451	1.096914913
580	1.099857932	1.095981762	1.092278715
581	1.095820493	1.100645674	1.095057538
582	1.096307697	1.096193043	1.097429421
583	1.095737449	1.096944841	1.09483919
584	1.096273238	1.095084111	1.097238131
585	1.096161556	1.097363302	1.095847177
586	1.094504337	1.097496275	1.098267854
587	1.097834985	1.094907227	1.096321376
588	1.099743438	1.092308431	1.096499611
589	1.096821852	1.09672334	1.095463214
590	1.097406914	1.098065641	1.096487069
591	1.093425083	1.096249026	1.098346603
592	1.09539063	1.096504707	1.094036618
593	1.095213019	1.096847466	1.096882756
594	1.096637755	1.095392267	1.096986155
595	1.095936505	1.098588752	1.098239002
596	1.09584763	1.097314171	1.094619811
597	1.095352899	1.09394698	1.095332235
598	1.094687815	1.095617972	1.095872171
599	1.098484955	1.098282451	1.097934163
600	1.097643055	1.09892325	1.098106543
601	1.094730629	1.094554601	1.096459248
602	1.094348843	1.095302234	1.094030657
603	1.094922687	1.097613381	1.092992889
604	1.094058195	1.095470581	1.095023182
605	1.096969373	1.098713564	1.095391851
606	1.099133978	1.097597942	1.097165782
607	1.09295261	1.096854855	1.093647602
608	1.096862537	1.097016856	1.096248624
609	1.096406265	1.096476003	1.095928912
610	1.100106177	1.098289785	1.09586266
611	1.098168912	1.094716891	1.095738429
612	1.094257578	1.094655703	1.097840103
613	1.092479212	1.098912175	1.095112311
614	1.098883591	1.096729193	1.097763677
615	1.099684376	1.094640074	1.097532509
616	1.098618921	1.095213943	1.097923886
617	1.097174755	1.097540177	1.097290955
618	1.098892219	1.093899136	1.096557244
619	1.097180267	1.091555809	1.098292868
620	1.09627028	1.093987479	1.097006834
621	1.096007414	1.092674251	1.095012297
622	1.098557221	1.095921378	1.099545877
623	1.096859929	1.094842767	1.097425845
624	1.09908224	1.096858449	1.098749194
625	1.092730193	1.096811974	1.094883733
626	1.09700275	1.095496998	1.096787931
627	1.095065935	1.094417095	1.093393245
628	1.09677605	1.09699192	1.093397381
629	1.096762354	1.094109716	1.098020421
630	1.097916076	1.096483319	1.096347176
631	1.096271061	1.095715477	1.094336239
632	1.094554804	1.096075426	1.095656653
633	1.09843181	1.094591176	1.093979542
634	1.096626356	1.096831112	1.093792636
635	1.092572018	1.096173082	1.097099632
636	1.099757279	1.097009278	1.096827144
637	1.095064176	1.098793952	1.096206743
638	1.095671353	1.100466747	1.092721147
639	1.094375333	1.095419604	1.098300456
640	1.094110826	1.0973195	1.097886143
641	1.09962516	1.09551255	1.096839144
642	1.096332043	1.096675771	1.095817557
643	1.098309043	1.09841743	1.095353763
644	1.096860329	1.095954446	1.093439826
645	1.097912649	1.096623552	1.094216038
646	1.093333027	1.095686531	1.097604332
647	1.095456007	1.09724061	1.096938157
648	1.096420667	1.092653477	1.101912425
649	1.098374056	1.097035037	1.096226115
650	1.095874628	1.09518686	1.096156285
651	1.091489273	1.097314661	1.096360719
652	1.095515896	1.09583199	1.095675735
653	1.095509682	1.098269931	1.09645573
654	1.099475042	1.092517449	1.096064267
655	1.094552118	1.099329867	1.096581159
656	1.097853993	1.098455663	1.095586757
657	1.099234487	1.097625137	1.095996528
658	1.096877891	1.096924982	1.096802648
659	1.097233587	1.09490822	1.098084788
660	1.095966396	1.09846605	1.095123239
661	1.09310998	1.09748689	1.098700095
662	1.094090428	1.099126682	1.095126295
663	1.095303973	1.095443076	1.094184382
664	1.09778184	1.100677898	1.093902834
665	1.0923487	1.096997661	1.093060642
666	1.096138297	1.099225546	1.098565515
667	1.097331451	1.096245843	1.096875951
668	1.098491551	1.094091608	1.096074086
669	1.096118664	1.092167759	1.097742902
670	1.097082893	1.095551334	1.095964721
671	1.093772615	1.095120565	1.097799071
672	1.098600097	1.096422449	1.09723462
673	1.09871012	1.091918493	1.098409544
674	1.096755471	1.098291979	1.096182158
675	1.094057009	1.093943783	1.096112173
676	1.095887932	1.093780782	1.095926987
677	1.097414027	1.095768972	1.097793823
678	1.095783279	1.09595299	1.092483507
679	1.098019939	1.096468182	1.097338677
680	1.096704489	1.094406589	1.098593443
681	1.093488494	1.096418504	1.093744164
682	1.091597341	1.096337004	1.095676127
683	1.095409448	1.094798759	1.097758036
684	1.093916638	1.096900921	1.094579769
685	1.095177163	1.097218554	1.093604215
686	1.097157993	1.100140185	1.094575979
687	1.099147559	1.096519953	1.100072082
688	1.097488516	1.091785479	1.092029902
689	1.097290348	1.094724631	1.097715733
690	1.095539878	1.097788774	1.098287954
691	1.096568504	1.093905365	1.097640594
692	1.098446234	1.096857625	1.098177143
693	1.095542463	1.096181435	1.097929514
694	1.096536321	1.095629859	1.09747182
695	1.096673429	1.09435976	1.098177068
696	1.09647946	1.099130259	1.092165535
697	1.096836765	1.096422455	1.098264931
698	1.09641727	1.094345481	1.095709296
699	1.092932344	1.096237462	1.097788772
700	1.093343888	1.094433576	1.093565353
701	1.093120504	1.094925413	1.094163962
702	1.098053409	1.097788673	1.098000607
703	1.092827144	1.09682562	1.096930673
704	1.099773461	1.096724594	1.096227633
705	1.095788579	1.097958492	1.094250234
706	1.097785195	1.094753135	1.099748108
707	1.096005076	1.094766915	1.094793531
708	1.094822431	1.095580258	1.097426026
709	1.094831605	1.093473749	1.098382041
710	1.094111028	1.099287296	1.098443059
711	1.097115594	1.098238926	1.096287034
712	1.097565405	1.095275384	1.09615697
713	1.095479048	1.09292457	1.096046551
714	1.096621864	1.096731248	1.0963608
715	1.094864412	1.096433316	1.092951431
716	1.095323109	1.096164628	1.097545179
717	1.094859919	1.093191719	1.100649246
718	1.095962706	1.099027378	1.094841769
719	1.09674788	1.099958873	1.097194379
720	1.098257958	1.097982329	1.097015309
721	1.096156457	1.096476657	1.099691835
722	1.095337337	1.095241901	1.096013035
723	1.09791977	1.095154608	1.097247089
724	1.096277808	1.094934226	1.098764042
725	1.098183044	1.094920863	1.098621521
726	1.093125741	1.095302935	1.095173541
727	1.097871931	1.094383632	1.095301474
728	1.096478115	1.094244618	1.093509161
729	1.098294276	1.098706397	1.096546473
730	1.098942919	1.096734514	1.094247319
731	1.097399786	1.097047268	1.093696117
732	1.096032792	1.092602867	1.09469041
733	1.096938564	1.097748785	1.096672836
734	1.092769449	1.097421192	1.09661689
735	1.095475417	1.094883477	1.096368778
736	1.095017766	1.098307389	1.098363061
737	1.097996285	1.094858126	1.093758678
738	1.097471768	1.092542249	1.095951619
739	1.09672314	1.098183619	1.092207523
740	1.096147896	1.096023955	1.0955374
741	1.099030319	1.093406965	1.093790423
742	1.099685122	1.095499184	1.0936754
743	1.093775772	1.094734231	1.095315414
744	1.094038501	1.100588954	1.096741681
745	1.099992673	1.096411929	1.096646032
746	1.094601811	1.094259275	1.09772448
747	1.095512143	1.097729749	1.09554797
748	1.099261801	1.097193181	1.09639125
749	1.095951233	1.09743433	1.095229249
750	1.093664547	1.097787076	1.097470117
751	1.096444882	1.094107409	1.094590345
752	1.1006379	1.09570354	1.094333449
753	1.094562999	1.098725253	1.096543434
754	1.095147228	1.094079897	1.097189588
755	1.097619093	1.096413009	1.097100448
756	1.098257651	1.094490665	1.098155162
757	1.099983344	1.095446706	1.0964877
758	1.09581218	1.095273916	1.096225258
759	1.097939568	1.097667865	1.0968981
760	1.096997543	1.099272313	1.096433762
761	1.093589825	1.09227288	1.09683798
762	1.096437374	1.096241721	1.095039453
763	1.094794017	1.099256611	1.096891743
764	1.09732005	1.095865761	1.098405071
765	1.099094819	1.095211524	1.094377693
766	1.096531793	1.096893798	1.09625306
767	1.097776371	1.099223013	1.097142509
768	1.098395807	1.099138527	1.098311241
769	1.095541562	1.095644732	1.100410055
770	1.095103192	1.094157796	1.095133228
771	1.092543111	1.093423742	1.095824034
772	1.095623241	1.095729159	1.099010736
773	1.096217603	1.097616628	1.095681323
774	1.097844529	1.095847639	1.096318765
775	1.096183792	1.09696043	1.096254858
776	1.094040481	1.092200826	1.09629502
777	1.095846079	1.099044782	1.097200986
778	1.091876426	1.096068908	1.097949471
779	1.098156054	1.098343543	1.095778404
780	1.097796165	1.096943589	1.094574576
781	1.092941606	1.098274762	1.094681159
782	1.094470321	1.101729777	1.09821055
783	1.097922826	1.096596436	1.097337939
784	1.098739844	1.099499432	1.098186263
785	1.09611545	1.097730009	1.097523765
786	1.097699955	1.094233671	1.09732246
787	1.098690394	1.096577239	1.094329321
788	1.094019305	1.092563632	1.099273472
789	1.094329464	1.096994104	1.095684432
790	1.094098213	1.09372759	1.094968282
791	1.094414342	1.096628255	1.09656422
792	1.097410024	1.095598337	1.09665519
793	1.093862411	1.095101788	1.095500662
794	1.097205887	1.094593189	1.094660523
795	1.096896871	1.095791283	1.09638703
796	1.094678658	1.096357843	1.094418108
797	1.09604182	1.095262549	1.097603668
798	1.098806028	1.09616801	1.093984036
799	1.094709898	1.0976532	1.093915624
800	1.098285914	1.096364291	1.098169093
801	1.096267465	1.096718106	1.096170734
802	1.096376069	1.094070995	1.094445334
803	1.096217505	1.095454942	1.098360646
804	1.098823059	1.092631446	1.098931613
805	1.094961554	1.095562611	1.094719627
806	1.09439961	1.093227251	1.098706601
807	1.096387904	1.097237945	1.097498719
808	1.098589962	1.096025946	1.094806086
809	1.094607952	1.094938623	1.095778517
810	1.09544331	1.095583451	1.094175613
811	1.096490299	1.095962069	1.098074371
812	1.092863385	1.094133785	1.096323738
813	1.097394975	1.095486479	1.09599603
814	1.095945822	1.098769393	1.094997488
815	1.09487529	1.096528178	1.091883523
816	1.094890478	1.097443404	1.093671505
817	1.100569686	1.096896396	1.093893291
818	1.09929787	1.096991908	1.097305589
819	1.099371967	1.100369221	1.09870155
820	1.098200134	1.098110046	1.096440787
821	1.094602402	1.097359295	1.097819307
822	1.095974058	1.093259249	1.096519819
823	1.098849773	1.095118864	1.095609679
824	1.098845429	1.097215155	1.09388562
825	1.094083791	1.094481385	1.09630903
826	1.096679572	1.094808332	1.094341655
827	1.097828188	1.094366487	1.094193863
828	1.095147326	1.098164886	1.09617069
829	1.097554794	1.095147782	1.095076943
830	1.098431501	1.0957924	1.094937926
831	1.096456282	1.094825831	1.093580245
832	1.09527224	1.095934011	1.096090758
833	1.093531668	1.094393335	1.100200831
834	1.095659453	1.096101726	1.095705028
835	1.093750449	1.099308587	1.096953683
836	1.093685732	1.093140979	1.095214266
837	1.100236051	1.098239955	1.093808331
838	1.095115106	1.097535418	1.09443633
839	1.096134307	1.095231771	1.097847505
840	1.096417803	1.09729711	1.09592224
841	1.095622195	1.094660751	1.100231925
842	1.094904978	1.098798524	1.096757178
843	1.096300712	1.097655501	1.092943673
844	1.09576326	1.099880192	1.097001373
845	1.095557181	1.094466629	1.094208701
846	1.096649743	1.095854585	1.09568717
847	1.093359072	1.094860891	1.097216747
848	1.096280099	1.097437216	1.094656006
849	1.095619308	1.09798791	1.095308706
850	1.097632886	1.092299298	1.095704729
851	1.093556397	1.097831498	1.09739927
852	1.097707582	1.095995825	1.095378943
853	1.097745641	1.094881941	1.094592432
854	1.098735504	1.094570548	1.099561924
855	1.095912996	1.095947765	1.096537987
856	1.096658925	1.097881004	1.097923067
857	1.094369158	1.099367567	1.0980449
858	1.09755047	1.095933104	1.095756672
859	1.096150383	1.097492953	1.093958736
860	1.095527878	1.098271556	1.099793893
861	1.095527496	1.097579229	1.097213066
862	1.094855529	1.099070109	1.094803436
863	1.097325129	1.092829949	1.096755658
864	1.092909036	1.095691543	1.095808571
865	1.096992863	1.096551586	1.096675596
866	1.099325421	1.096942269	1.096100657
867	1.097792645	1.098847143	1.090496217
868	1.09669258	1.095016849	1.096047921
869	1.095531799	1.09543211	1.095370338
870	1.094189706	1.098108409	1.098224369
871	1.094874532	1.098720543	1.098166001
872	1.097409083	1.096898869	1.092938646
873	1.099100545	1.096089272	1.09640822
874	1.096198321	1.093214986	1.092975997
875	1.095949565	1.095695509	1.099816947
876	1.096209138	1.094613536	1.095794278
877	1.09662584	1.095661236	1.096383567
878	1.09476935	1.096062249	1.098725876
879	1.095920928	1.096293748	1.098685145
880	1.097992874	1.098003521	1.097962359
881	1.095175375	1.095585876	1.094222775
882	1.095702544	1.094902189	1.096039495
883	1.095012175	1.095883874	1.096667156
884	1.098766446	1.094932235	1.097682175
885	1.096639885	1.096320864	1.097048608
886	1.096843036	1.094057716	1.09984426
887	1.093801288	1.09585191	1.095525493
888	1.095839556	1.096814724	1.099261575
889	1.097930674	1.095291899	1.098467275
890	1.094735855	1.100413084	1.096582676
891	1.094863803	1.098750615	1.09521105
892	1.098760307	1.096939668	1.094341599
893	1.098997803	1.098784196	1.096433884
894	1.096446545	1.095591405	1.097278498
895	1.096612471	1.100336669	1.096550697
896	1.096381731	1.094948016	1.097102529
897	1.096704332	1.097691736	1.094558156
898	1.094979714	1.097077772	1.098527698
899	1.093800176	1.093796797	1.098235995
900	1.097382874	1.098453431	1.097279991
901	1.096736285	1.095989721	1.096474396
902	1.095354447	1.096651737	1.093422728
903	1.092658324	1.097447066	1.09397287
904	1.095974511	1.098229294	1.093090634
905	1.093860092	1.096286157	1.095143815
906	1.096145408	1.093295044	1.098616756
907	1.096754467	1.095568048	1.09953411
908	1.097326897	1.094490088	1.09264034
909	1.100676617	1.09535475	1.096009929
910	1.093205228	1.097084677	1.097487519
911	1.099181101	1.094863346	1.095967889
912	1.097152466	1.094753347	1.097159104
913	1.097955568	1.097908906	1.099809465
914	1.093862093	1.095757376	1.097981154
915	1.094669146	1.098366533	1.098119715
916	1.096843556	1.09493253	1.095480875
917	1.099081897	1.096367718	1.094876759
918	1.095081749	1.093656151	1.094461182
919	1.09725576	1.096461126	1.097594564
920	1.09691584	1.100932219	1.100219131
921	1.095115308	1.097156493	1.098405031
922	1.094647918	1.094896716	1.093869529
923	1.097460822	1.092718738	1.096194841
924	1.097216497	1.095004516	1.09650837
925	1.098742668	1.095956577	1.09659283
926	1.095709513	1.095945789	1.095484193
927	1.096800671	1.094194288	1.096791509
928	1.096027422	1.095739115	1.095056002
929	1.096618606	1.095098628	1.095784666
930	1.097842409	1.094126087	1.095582615
931	1.096829753	1.098140567	1.096783448
932	1.095379184	1.09325806	1.096351999
933	1.096752404	1.102285353	1.096665213
934	1.097532189	1.094724703	1.098184738
935	1.095587353	1.099246996	1.100398851
936	1.095846127	1.096812479	1.095810043
937	1.094455798	1.097131779	1.09658582
938	1.096077413	1.095974221	1.096556303
939	1.094975478	1.097842708	1.095466879
940	1.095098987	1.096922342	1.093979783
941	1.095656337	1.099100847	1.098205512
942	1.095611841	1.094930596	1.095827528
943	1.095001999	1.094584934	1.095296907
944	1.095213079	1.095803708	1.098040987
945	1.098217717	1.095285808	1.09672157
946	1.09734628	1.09916186	1.09549376
947	1.096312375	1.096898671	1.096667802
948	1.097294324	1.096539121	1.09889275
949	1.09846392	1.095324282	1.096045252
950	1.095115274	1.096379867	1.093238972
951	1.095738996	1.099254901	1.09614517
952	1.097399782	1.0951962	1.093232944
953	1.095235453	1.093382153	1.098924304
954	1.098679585	1.092339617	1.095653995
955	1.095414142	1.094197575	1.094052568
956	1.093478428	1.09680096	1.096042655
957	1.09808182	1.09608423	1.097279437
958	1.096234015	1.096607825	1.098924804
959	1.095781614	1.096475548	1.095107085
960	1.093200814	1.095930835	1.095291049
961	1.097385093	1.097008022	1.095447655
962	1.096002261	1.097586359	1.098711765
963	1.096171388	1.095959927	1.099396391
964	1.092212877	1.098539453	1.098974968
965	1.09862506	1.096585312	1.097870882
966	1.096671112	1.096953651	1.096926707
967	1.09961848	1.09794551	1.097021293
968	1.093275322	1.09792878	1.098114793
969	1.095175976	1.095902375	1.095628837
970	1.096537702	1.095808396	1.095211201
971	1.095986685	1.094971155	1.096701069
972	1.09847803	1.092423671	1.099614044
973	1.098168303	1.096883268	1.096856392
974	1.095923096	1.101495348	1.097196045
975	1.097605493	1.094564008	1.094836798
976	1.091897763	1.097392685	1.096362952
977	1.093303047	1.096119774	1.099648998
978	1.093938374	1.095488453	1.094972152
979	1.097451563	1.096989653	1.093598013
980	1.099183753	1.096049181	1.094936517
981	1.097011069	1.094388945	1.093529269
982	1.097158209	1.094825857	1.096316089
983	1.096382455	1.092603747	1.09420793
984	1.096948678	1.097123799	1.098157136
985	1.094810154	1.093702297	1.097218005
986	1.094742542	1.097345238	1.095637509
987	1.095413157	1.096270728	1.097586429
988	1.096275242	1.091753702	1.09993598
989	1.094807292	1.095621062	1.096241843
990	1.095966718	1.093984597	1.093547523
991	1.09565902	1.095776259	1.097143307
992	1.093182935	1.098852516	1.095387857
993	1.096151193	1.096151657	1.097876768
994	1.097642082	1.100920994	1.097236433
995	1.095067916	1.097077673	1.097591565
996	1.093386259	1.092471741	1.094699792
997	1.097230621	1.098502985	1.094480697
998	1.096740888	1.095060804	1.094352815
999	1.091297203	1.098239794	1.098640915
1000	1.093855302	1.095389239	1.095464272
1001	1.094916052	1.093293531	1.097368234
1002	1.098284298	1.096043744	1.097390637
1003	1.098842161	1.09751375	1.098489957
1004	1.097464959	1.09786449	1.09840457
1005	1.096358584	1.097586267	1.09665274
1006	1.097343668	1.094722611	1.093448656
1007	1.094716002	1.094195351	1.095210943
1008	1.093336694	1.098737549	1.096554041
1009	1.098918924	1.100054998	1.094137513
1010	1.096228588	1.093149564	1.095470912
1011	1.095869708	1.096725066	1.094427562
1012	1.096546409	1.099391425	1.096117893
1013	1.099396647	1.098365275	1.097157208
1014	1.095366977	1.098018719	1.094982855
1015	1.093854466	1.096660479	1.09311854
1016	1.100661815	1.091762411	1.099473887
1017	1.096611979	1.093409146	1.092458414
1018	1.096222761	1.092751696	1.096297239
1019	1.094529294	1.09748191	1.095710829
1020	1.097931845	1.095544477	1.09495593
1021	1.09401904	1.092763494	1.096794748
1022	1.093995273	1.097010921	1.099079002
1023	1.094141998	1.09615999	1.094303887
1024	1.095802555	1.094113879	1.098041002
1025	1.094464226	1.094055897	1.09537343
1026	1.096597773	1.099666036	1.095982307
1027	1.095592032	1.09463389	1.097075909
1028	1.096547677	1.094926445	1.098230798
1029	1.096575886	1.099490735	1.096393709
1030	1.099102251	1.094951515	1.095876698
1031	1.092592554	1.096028308	1.094276973
1032	1.096191893	1.094896575	1.097211677
1033	1.097406445	1.09261826	1.093616289
1034	1.09707046	1.097840342	1.098227939
1035	1.094175334	1.094860886	1.095829629
1036	1.095491461	1.094341338	1.093162754
1037	1.094558362	1.097223187	1.092683663
1038	1.095114139	1.094869358	1.097410172
1039	1.09528813	1.097227284	1.096840173
1040	1.094542496	1.096143775	1.099703381
1041	1.096289649	1.096618034	1.100263597
1042	1.098543831	1.098812443	1.096121698
1043	1.098738604	1.094142346	1.090269421
1044	1.096604443	1.09419557	1.094649278
1045	1.097197659	1.095909899	1.096483703
1046	1.094108231	1.094760533	1.099511699
1047	1.099876775	1.094814814	1.096184912
1048	1.097520815	1.096514666	1.099507251
1049	1.096258513	1.094788656	1.09873106
1050	1.095705237	1.092459731	1.097602327
1051	1.093662974	1.09429061	1.096934045
1052	1.095924177	1.095013266	1.09430262
1053	1.097848021	1.096502839	1.095317799
1054	1.096029811	1.096690631	1.09853359
1055	1.094962726	1.096882555	1.092417534
1056	1.097002389	1.094744788	1.093927617
1057	1.099978125	1.09285294	1.094503958
1058	1.097186974	1.093982332	1.096950495
1059	1.097020085	1.095403291	1.096634625
1060	1.096946939	1.097713681	1.09825153
1061	1.097784148	1.091139491	1.094897913
1062	1.094176586	1.097620734	1.10021851
1063	1.094493943	1.096631454	1.095816221
1064	1.097733549	1.097760463	1.09466939
1065	1.094325348	1.098573888	1.094551067
1066	1.097993334	1.097634064	1.097872498
1067	1.097682224	1.094985543	1.09524087
1068	1.095038682	1.096107555	1.096082546
1069	1.095934578	1.096179371	1.096692211
1070	1.093923092	1.096551012	1.095826359
1071	1.097168967	1.095278932	1.093393525
1072	1.095098727	1.095985512	1.093524449
1073	1.096420961	1.092535045	1.093510983
1074	1.09544591	1.096847877	1.095060435
1075	1.095274938	1.098306815	1.098101878
1076	1.092581373	1.093010981	1.096452439
1077	1.096161493	1.099285007	1.09728205
1078	1.095466987	1.095656218	1.095893262
1079	1.096952728	1.0938821	1.095893543
1080	1.096456503	1.098116941	1.095114957
1081	1.095822144	1.098657438	1.096234292
1082	1.095914441	1.092772498	1.095234058
1083	1.095729672	1.095067335	1.094871689
1084	1.096843869	1.097317274	1.09647816
1085	1.097758747	1.097404258	1.095420899
1086	1.096488896	1.097360562	1.096183831
1087	1.094995895	1.095518415	1.09739501
1088	1.093580601	1.096943322	1.097865376
1089	1.098492496	1.096623987	1.094557566
1090	1.096246725	1.096071866	1.094084302
1091	1.093731488	1.09688373	1.097338385
1092	1.098287288	1.09355081	1.095375287
1093	1.097108202	1.098394684	1.094181897
1094	1.098699564	1.09350714	1.096854387
1095	1.09723855	1.093544465	1.098402752
1096	1.098198914	1.096962736	1.093744368
1097	1.098079593	1.096955578	1.097836572
1098	1.098531179	1.099458736	1.09454892
1099	1.096169373	1.098434539	1.098591822
1100	1.093160275	1.094569306	1.097491037
1101	1.100069237	1.094985528	1.096576192
1102	1.097299393	1.095855505	1.100892884
1103	1.102130519	1.094996261	1.097518795
1104	1.098911974	1.095911815	1.095776137
1105	1.095325397	1.099446847	1.095016069
1106	1.093603169	1.091096815	1.097251364
1107	1.097433282	1.094874665	1.094756313
1108	1.097505073	1.09603799	1.09698458
1109	1.096641586	1.096351238	1.096568288
1110	1.098339328	1.09743068	1.093928977
1111	1.097842435	1.095499435	1.09643221
1112	1.09654203	1.096979738	1.09265208
1113	1.09465312	1.096937256	1.0961832
1114	1.097326403	1.095934459	1.095265459
1115	1.095304999	1.094897906	1.09524438
1116	1.098555526	1.093362169	1.092125583
1117	1.093461872	1.093297411	1.093801597
1118	1.100643223	1.095310873	1.097085613
1119	1.0964793	1.094766843	1.095509946
1120	1.096572149	1.092134579	1.096332283
1121	1.098505395	1.098462985	1.092310205
1122	1.095464806	1.093454599	1.095576215
1123	1.099079802	1.09474643	1.091597748
1124	1.097673438	1.095882828	1.097849229
1125	1.096429431	1.094572316	1.095358098
1126	1.095752072	1.095592117	1.098198819
1127	1.096932586	1.097245796	1.097481845
1128	1.097492808	1.098213766	1.096142802
1129	1.098141836	1.092388829	1.097586588
1130	1.090774357	1.097694261	1.095266686
1131	1.094998773	1.094867472	1.097454519
1132	1.094702736	1.09464783	1.097657357
1133	1.094886992	1.096545946	1.097199913
1134	1.098264264	1.099226473	1.098582528
1135	1.094555874	1.097375865	1.09676185
1136	1.094867519	1.095335792	1.093183027
1137	1.094758281	1.093108528	1.094219587
1138	1.09380172	1.094433532	1.093784609
1139	1.096856855	1.092381481	1.095775413
1140	1.097460914	1.09570937	1.096098153
1141	1.094237706	1.095073617	1.099288505
1142	1.096536793	1.097904715	1.096571456
1143	1.09819529	1.091175286	1.096255362
1144	1.096965924	1.096428547	1.093490629
1145	1.092257729	1.096540985	1.094347643
1146	1.09698862	1.097522434	1.097564586
1147	1.094931591	1.098892968	1.092131661
1148	1.097771829	1.094337522	1.097725807
1149	1.096544593	1.096654638	1.096730289
1150	1.097575237	1.09471113	1.094851841
1151	1.09469101	1.094050476	1.093058152
1152	1.096778733	1.094885157	1.09561528
1153	1.094670936	1.097309104	1.096066302
1154	1.0951722	1.095317122	1.094531549
1155	1.097221624	1.098446218	1.097736817
1156	1.097620469	1.096003951	1.099039157
1157	1.09457804	1.094076795	1.09568236
1158	1.097729343	1.094801922	1.096869552
1159	1.096800582	1.098323222	1.097059071
1160	1.095340971	1.095636	1.09464718
1161	1.09216082	1.094438893	1.096285095
1162	1.097541052	1.094192649	1.095168423
1163	1.094012973	1.098621375	1.098042855
1164	1.097455875	1.094911604	1.097622054
1165	1.096496847	1.095712599	1.09661988
1166	1.095503412	1.095003371	1.096369823
1167	1.095993341	1.094701033	1.094785312
1168	1.094667252	1.095148244	1.097245531
1169	1.096595107	1.09763217	1.097366967
1170	1.097297199	1.097670532	1.096980919
1171	1.094993506	1.095575065	1.096250775
1172	1.09586886	1.098141093	1.094554601
1173	1.092928683	1.097972508	1.0972294
1174	1.095384724	1.097213321	1.097746864
1175	1.099854165	1.094814115	1.098241216
1176	1.097856899	1.093536902	1.09650621
1177	1.098210551	1.096093506	1.096524793
1178	1.095859522	1.096072016	1.094360431
1179	1.09680526	1.09434675	1.095208871
1180	1.096429335	1.097520557	1.09433231
1181	1.096446067	1.096762942	1.095485852
1182	1.097113474	1.099079335	1.096401167
1183	1.093105735	1.097310141	1.093246498
1184	1.098806022	1.095085957	1.096283559
1185	1.096957718	1.095373262	1.097722748
1186	1.094964491	1.094409875	1.095048262
1187	1.095730617	1.095684652	1.097020247
1188	1.093491286	1.098215641	1.094371174
1189	1.098658407	1.095197123	1.094046158
1190	1.097071683	1.092780983	1.094940363
1191	1.096855922	1.095350155	1.096566031
1192	1.095289477	1.094050796	1.098892284
1193	1.093479997	1.093077533	1.093779992
1194	1.09491207	1.096206077	1.093466686
1195	1.100447616	1.094245959	1.096647791
1196	1.097578884	1.097240222	1.096509886
1197	1.095257706	1.096514753	1.093984191
1198	1.09532982	1.095887971	1.096808222
1199	1.092539531	1.093535389	1.098085322
1200	1.091795118	1.096912798	1.099133354
1201	1.096330738	1.095319029	1.099150652
1202	1.092003632	1.094810469	1.097575003
1203	1.096436475	1.100025988	1.097624657
1204	1.095709876	1.095477584	1.095569479
1205	1.097195659	1.095638341	1.098728132
1206	1.097010612	1.096121754	1.095752765
1207	1.093998755	1.095880688	1.094830937
1208	1.096724137	1.095334325	1.094488585
1209	1.093193898	1.096721885	1.095418761
1210	1.095929511	1.096542196	1.097709594
1211	1.092923504	1.099212159	1.092569656
1212	1.09645393	1.096620862	1.094562622
1213	1.097531539	1.094710551	1.09802126
1214	1.094911495	1.097359422	1.098288901
1215	1.095237616	1.094845765	1.096269277
1216	1.094735312	1.094988534	1.095737303
1217	1.095522971	1.098016804	1.097761152
1218	1.098748218	1.097395289	1.097272488
1219	1.095164571	1.099087702	1.097298993
1220	1.096760182	1.093907192	1.100110428
1221	1.099122659	1.096629426	1.094492838
1222	1.097383707	1.094496106	1.094283577
1223	1.092602699	1.095011569	1.096175592
1224	1.097377895	1.099322072	1.100043838
1225	1.094069359	1.095821355	1.09526061
1226	1.098677705	1.094409592	1.097561439
1227	1.09373481	1.095873731	1.096602409
1228	1.097718471	1.095754712	1.095619579
1229	1.098673425	1.096629007	1.098100119
1230	1.094286505	1.093634429	1.095961589
1231	1.093008864	1.099419965	1.094713131
1232	1.094894142	1.10050095	1.09605993
1233	1.098334739	1.09621881	1.099453198
1234	1.097116309	1.098352443	1.096410251
1235	1.095328268	1.098620526	1.095968479
1236	1.096468277	1.095191881	1.093174097
1237	1.09532018	1.097708577	1.093405552
1238	1.093286675	1.096834978	1.094838218
1239	1.096086536	1.094543956	1.099845237
1240	1.099713238	1.097225948	1.095332829
1241	1.099735841	1.094160297	1.095134017
1242	1.097137423	1.095189569	1.093850653
1243	1.096179605	1.093470236	1.0955428
1244	1.095887863	1.09417814	1.095872156
1245	1.097492428	1.097869698	1.095577613
1246	1.096697095	1.096243319	1.093504278
1247	1.097274473	1.095772688	1.095130567
1248	1.095940679	1.096102033	1.097176375
1249	1.099273636	1.091930931	1.095133318
1250	1.096903201	1.094843997	1.098846116
1251	1.096155145	1.091763414	1.099408352
1252	1.09783923	1.09766127	1.097357521
1253	1.098218095	1.096463584	1.095301545
1254	1.096991789	1.097286379	1.097271452
1255	1.095177984	1.096132649	1.094743105
1256	1.097648848	1.096353268	1.097375826
1257	1.098336196	1.100530924	1.098215034
1258	1.09403363	1.094504576	1.098184903
1259	1.096265816	1.098871604	1.100333027
1260	1.09657098	1.093987339	1.099276541
1261	1.094701869	1.095776513	1.095496641
1262	1.098802543	1.09882824	1.098991977
1263	1.099638996	1.100455254	1.093825471
1264	1.097068472	1.096521616	1.097659772
1265	1.096541636	1.095337008	1.095968228
1266	1.095241554	1.095123083	1.092959868
1267	1.094346697	1.094459367	1.096109131
1268	1.095477992	1.097830027	1.098556471
1269	1.096978315	1.096372294	1.09811535
1270	1.094038342	1.096777125	1.094378287
1271	1.097214719	1.096066298	1.098332814
1272	1.098113799	1.094862683	1.098244263
1273	1.090307446	1.097153485	1.099142132
1274	1.096746184	1.099208254	1.095157064
1275	1.097234727	1.097203574	1.093196223
1276	1.094131755	1.096419628	1.095644631
1277	1.095561535	1.097795785	1.096511573
1278	1.096958733	1.098269238	1.096125981
1279	1.094679967	1.098352028	1.096642943
1280	1.093683614	1.09967437	1.099502604
1281	1.096379729	1.09546095	1.093589068
1282	1.095789611	1.097089772	1.094973482
1283	1.094794616	1.099328204	1.095890993
1284	1.099264695	1.095604629	1.094466375
1285	1.099583377	1.093927441	1.096915468
1286	1.092582455	1.095741386	1.094368957
1287	1.09242737	1.097846989	1.097289584
1288	1.096900782	1.094329599	1.09473989
1289	1.094151767	1.09667317	1.095953873
1290	1.095120638	1.099788249	1.098147563
1291	1.094287036	1.094812963	1.099658664
1292	1.094204337	1.096942404	1.100016833
1293	1.095861318	1.0969306	1.095463965
1294	1.097524189	1.095942361	1.095475115
1295	1.096539284	1.097216558	1.098747759
1296	1.096551708	1.099207684	1.097268251
1297	1.095649223	1.09784338	1.097949003
1298	1.097511239	1.096843825	1.093180386
1299	1.097893424	1.094511025	1.093650316
1300	1.099732204	1.099302549	1.09567728
1301	1.096634054	1.098405611	1.097164104
1302	1.100621613	1.092540914	1.096165358
1303	1.097722555	1.094517504	1.09472056
1304	1.097731211	1.09596166	1.09498762
1305	1.096743923	1.096309089	1.098088699
1306	1.096570234	1.097135002	1.092945304
1307	1.092142131	1.097624105	1.093456763
1308	1.094216781	1.09506245	1.093908776
1309	1.094037114	1.096530899	1.095489958
1310	1.096011002	1.099506938	1.095252662
1311	1.098286303	1.094451319	1.095240256
1312	1.09640958	1.096697823	1.095632901
1313	1.096940519	1.095852392	1.095395136
1314	1.09539915	1.098911049	1.096542453
1315	1.097334391	1.097533208	1.09669722
1316	1.095354575	1.094697921	1.096154056
1317	1.095687809	1.096845589	1.096920616
1318	1.096596432	1.095094975	1.095910146
1319	1.09488652	1.094721279	1.097681272
1320	1.095966591	1.095128354	1.094846345
1321	1.095980738	1.095223148	1.097140747
1322	1.096709482	1.095478908	1.094115042
1323	1.095575641	1.095926695	1.097584236
1324	1.095119678	1.093966624	1.093097849
1325	1.095194268	1.096749726	1.097597297
1326	1.092982102	1.097296877	1.095887215
1327	1.09158167	1.100782735	1.098745599
1328	1.093868178	1.099011188	1.09587938
1329	1.098754686	1.096851323	1.098399728
1330	1.095067108	1.096999122	1.093407877
1331	1.097525057	1.096547909	1.096428574
1332	1.097774237	1.094699786	1.096195184
1333	1.098507267	1.094937148	1.096770032
1334	1.09413961	1.095106218	1.096421483
1335	1.095540227	1.095030927	1.09487227
1336	1.097252595	1.097422808	1.099051843
1337	1.098705979	1.09518571	1.095686639
1338	1.093959674	1.096231658	1.095451694
1339	1.099434103	1.094257383	1.096809279
1340	1.09594227	1.095051183	1.097951564
1341	1.095470323	1.09643622	1.096798037
1342	1.093548826	1.097231629	1.095899954
1343	1.09180879	1.093613113	1.096143057
1344	1.091541259	1.091906434	1.095965602
1345	1.094988804	1.094801693	1.095002206
1346	1.094532929	1.095052774	1.096765794
1347	1.096000859	1.094079526	1.095745634
1348	1.096381852	1.097137331	1.095587289
1349	1.0964194	1.097786653	1.091709622
1350	1.092918285	1.095801687	1.095950965
1351	1.097079259	1.096709911	1.096718562
1352	1.095289823	1.096080696	1.097653039
1353	1.098693347	1.095527652	1.096050265
1354	1.095791676	1.093675561	1.096596868
1355	1.100539338	1.096152771	1.097004739
1356	1.097332628	1.092014661	1.095082947
1357	1.096507219	1.10061609	1.098577389
1358	1.098232932	1.09539865	1.092966126
1359	1.095672215	1.096775622	1.095086538
1360	1.095711834	1.094673155	1.096914752
1361	1.09414046	1.092103099	1.095536264
1362	1.097735313	1.096434125	1.093541776
1363	1.101353637	1.094824325	1.09708677
1364	1.095937403	1.096975609	1.095824418
1365	1.095455613	1.096980502	1.0984277
1366	1.093090313	1.095235221	1.095351871
1367	1.09880179	1.09644754	1.097939659
1368	1.094507347	1.097651613	1.095710756
1369	1.096546005	1.09669553	1.094288114
1370	1.096120108	1.094920901	1.09567734
1371	1.094058898	1.097963584	1.095045821
1372	1.097062176	1.098050736	1.096042791
1373	1.098782266	1.097572942	1.098889334
1374	1.099403148	1.093234171	1.095225141
1375	1.097901013	1.096289762	1.097286184
1376	1.094404856	1.09536045	1.09488819
1377	1.092558459	1.096246776	1.097545518
1378	1.096903514	1.093268497	1.095768405
1379	1.098179846	1.097683329	1.097742076
1380	1.093752046	1.095330706	1.095028973
1381	1.097383928	1.095357584	1.096277857
1382	1.093299436	1.09569093	1.098184946
1383	1.092998935	1.096773152	1.092043446
1384	1.097752961	1.096914098	1.097639702
1385	1.092226696	1.094808824	1.095668918
1386	1.095426552	1.096305042	1.097621117
1387	1.09734332	1.094242215	1.096336415
1388	1.09632302	1.096775957	1.097932942
1389	1.096327271	1.096977513	1.096803709
1390	1.096086373	1.095473529	1.096758873
1391	1.09654631	1.092329177	1.092825972
1392	1.096600271	1.095364686	1.097034949
1393	1.100042608	1.097088509	1.097739595
1394	1.098446589	1.094007112	1.095666561
1395	1.094486586	1.098020695	1.097708995
1396	1.095901013	1.097280892	1.093109393
1397	1.096316909	1.095801555	1.096157893
1398	1.094712141	1.092107435	1.097953231
1399	1.09644754	1.098973046	1.100504122
1400	1.098256168	1.097871179	1.098550122
1401	1.09779181	1.097519695	1.100373493
1402	1.096325493	1.092302694	1.096811826
1403	1.09416857	1.099066139	1.096609222
1404	1.095859192	1.096512661	1.095571022
1405	1.097851234	1.097467594	1.097978508
1406	1.095294962	1.100357284	1.09479906
1407	1.094671266	1.096810523	1.095370958
1408	1.097815623	1.095327783	1.095217783
1409	1.099040444	1.097543693	1.097884157
1410	1.093992138	1.096874422	1.096958804
1411	1.094154206	1.093287101	1.099820275
1412	1.098174531	1.097657648	1.098581832
1413	1.092928231	1.097622105	1.098057506
1414	1.096320872	1.097661414	1.093651955
1415	1.094772599	1.097720809	1.094931593
1416	1.093555529	1.093439942	1.097016219
1417	1.097008402	1.094986863	1.09707314
1418	1.09660428	1.093094457	1.096122742
1419	1.09835462	1.093602328	1.100316111
1420	1.097561174	1.093829866	1.095207255
1421	1.094665903	1.098796369	1.095806164
1422	1.096438521	1.093565932	1.095046748
1423	1.100112734	1.096205647	1.096323416
1424	1.095307606	1.09550913	1.097060949
1425	1.094983078	1.097241888	1.097035238
1426	1.09382808	1.095365474	1.096212608
1427	1.096049055	1.096470168	1.096980975
1428	1.09514014	1.09640451	1.100433367
1429	1.097966064	1.097626558	1.096838062
1430	1.098327096	1.097838888	1.100754035
1431	1.095785457	1.093405055	1.098516478
1432	1.093070002	1.096779326	1.095917778
1433	1.096038475	1.09473495	1.097669784
1434	1.0972418	1.091070055	1.095322282
1435	1.096367873	1.096353078	1.095435697
1436	1.097288984	1.098234284	1.095732214
1437	1.09526644	1.099507324	1.095004101
1438	1.096319553	1.094005345	1.097113697
1439	1.094222972	1.093697138	1.092104693
1440	1.096877351	1.097787361	1.095371286
1441	1.09599331	1.094784492	1.095589163
1442	1.099376001	1.09660805	1.093408986
1443	1.094454343	1.096064961	1.095977287
1444	1.094124694	1.0975712	1.097485428
1445	1.09563583	1.097253424	1.093273514
1446	1.094372162	1.09941851	1.099800036
1447	1.098391931	1.099536236	1.096084606
1448	1.099598691	1.092874204	1.097568353
1449	1.095891028	1.095422986	1.097651687
1450	1.097283903	1.094743872	1.093882323
1451	1.096681016	1.093796911	1.099503388
1452	1.096101115	1.096973982	1.1007974
1453	1.097081941	1.097116821	1.094246257
1454	1.09713151	1.097165845	1.097137401
1455	1.092544477	1.097215498	1.095361188
1456	1.093109819	1.097760367	1.096473312
1457	1.094071732	1.09626374	1.094277208
1458	1.094813206	1.096331005	1.100923265
1459	1.097046868	1.091960295	1.097520648
1460	1.098652893	1.096194994	1.09929482
1461	1.097284401	1.095436302	1.095011143
1462	1.098666826	1.097134939	1.095253397
1463	1.095975323	1.095091245	1.097515072
1464	1.09594912	1.093950933	1.098670134
1465	1.097706079	1.097939826	1.096136802
1466	1.097733233	1.097288304	1.097961338
1467	1.097179074	1.096281439	1.099503294
1468	1.094924623	1.096570095	1.097313561
1469	1.095216999	1.097367085	1.096558509
1470	1.095359482	1.091868786	1.094261139
1471	1.093920946	1.094666198	1.096477805
1472	1.096049178	1.098474044	1.096507314
1473	1.095322547	1.097922929	1.098065007
1474	1.097169054	1.09599506	1.096898781
1475	1.098216562	1.095376142	1.093338109
1476	1.097477784	1.095260769	1.094983941
1477	1.094478742	1.098518978	1.09623688
1478	1.097059904	1.095774254	1.096413158
1479	1.096450707	1.095239363	1.096694721
1480	1.094380573	1.098150912	1.096170598
1481	1.092289989	1.096707441	1.09569598
1482	1.095483584	1.095018756	1.097364815
1483	1.097672165	1.097327655	1.097776644
1484	1.097164726	1.096962992	1.096244058
1485	1.09394754	1.095682921	1.094927203
1486	1.096055908	1.094049476	1.095991048
1487	1.09490473	1.098019296	1.096985437
1488	1.09795437	1.096597257	1.097168845
1489	1.097346643	1.093955748	1.096506199
1490	1.095722102	1.095424747	1.098692866
1491	1.094104142	1.096895108	1.097990748
1492	1.095310261	1.099023291	1.096260425
1493	1.09865746	1.097221399	1.0935557
1494	1.096088711	1.094892107	1.096495221
1495	1.098029301	1.095513794	1.094323619
1496	1.093533358	1.094088092	1.099896095
1497	1.096412401	1.09619979	1.099111812
1498	1.097420982	1.095973748	1.095986938
1499	1.097588922	1.095757269	1.094153475
1500	1.099561179	1.095474827	1.096691326
1501	1.095722544	1.098934885	1.097115841
1502	1.095035583	1.098967721	1.093002562
1503	1.094282632	1.099828232	1.097733765
1504	1.095487344	1.099257367	1.096739208
1505	1.094935794	1.08960628	1.096614296
1506	1.098865645	1.096224448	1.098274921
1507	1.09410291	1.097033896	1.099091643
1508	1.094853027	1.096376512	1.098155423
1509	1.096875162	1.095601217	1.100360879
1510	1.094347198	1.097159336	1.100468063
1511	1.099968665	1.095773557	1.094000157
1512	1.098064153	1.096680424	1.095575334
1513	1.094382917	1.096952741	1.094951818
1514	1.100429792	1.099111157	1.096155187
1515	1.097927593	1.096166999	1.095266581
1516	1.094557268	1.097381382	1.096519552
1517	1.099560571	1.095810544	1.093764159
1518	1.096128849	1.092848569	1.097305791
1519	1.095365174	1.097336054	1.095158945
1520	1.094816219	1.095433905	1.094115591
1521	1.100775823	1.094715885	1.100601313
1522	1.099727613	1.097839403	1.096254177
1523	1.095099621	1.097577822	1.096409946
1524	1.098372879	1.095164588	1.093815725
1525	1.095784382	1.094115815	1.096029192
1526	1.097403936	1.094453954	1.098168048
1527	1.095309203	1.095956215	1.092848889
1528	1.095419724	1.092127214	1.095705653
1529	1.098447281	1.096613258	1.097825754
1530	1.096247091	1.097759823	1.097286366
1531	1.097052342	1.098032347	1.095545409
1532	1.09809796	1.094274626	1.095057939
1533	1.096342129	1.096392906	1.096331743
1534	1.092842391	1.096712014	1.094464088
1535	1.09393606	1.097650164	1.098774331
1536	1.096325418	1.097394097	1.094299664
1537	1.090847607	1.098861862	1.097688131
1538	1.09556731	1.094756927	1.094068256
1539	1.097332109	1.097063596	1.095801596
1540	1.092264096	1.099549451	1.096182612
1541	1.0912685	1.09641874	1.098315835
1542	1.094009024	1.096942514	1.097048607
1543	1.096393418	1.0926278	1.097824268
1544	1.097121018	1.093550297	1.094458329
1545	1.095757078	1.09941059	1.093924317
1546	1.099699664	1.096165622	1.096378811
1547	1.096378026	1.093538903	1.098915017
1548	1.095593164	1.096076897	1.096846073
1549	1.097120936	1.093150338	1.09672067
1550	1.097631231	1.096998503	1.098265725
1551	1.099755262	1.094950642	1.095763929
1552	1.095031651	1.097548747	1.093564718
1553	1.096774405	1.096462881	1.094831316
1554	1.094570408	1.096342934	1.096411605
1555	1.097237452	1.098135816	1.097711257
1556	1.095024108	1.09818771	1.095901984
1557	1.095160943	1.091619135	1.094149279
1558	1.093034086	1.096944583	1.094255439
1559	1.095631129	1.09740756	1.097445495
1560	1.095421139	1.096151389	1.094094827
1561	1.09841672	1.095700883	1.096374039
1562	1.096598596	1.095057051	1.100466803
1563	1.097008851	1.096096276	1.095698915
1564	1.096126592	1.095801313	1.096083384
1565	1.094235528	1.098457639	1.099188301
1566	1.096655304	1.094895597	1.095844619
1567	1.095497298	1.09684381	1.097407672
1568	1.098403544	1.097068115	1.096293819
1569	1.096362873	1.094509878	1.094289758
1570	1.094348952	1.093595799	1.095209583
1571	1.096258307	1.09441096	1.096785441
1572	1.093308362	1.098505593	1.097999684
1573	1.096321994	1.092954644	1.094095073
1574	1.093975595	1.097811058	1.09918382
1575	1.098158973	1.093842319	1.096873541
1576	1.097461821	1.099049756	1.094499199
1577	1.100731137	1.095294208	1.093926496
1578	1.09699378	1.094605146	1.098099838
1579	1.095733258	1.098255654	1.095728106
1580	1.094719705	1.09782712	1.094158501
1581	1.095036092	1.095692763	1.094898919
1582	1.095552554	1.098029882	1.096744224
1583	1.096031179	1.095802136	1.096624621
1584	1.101637095	1.096660653	1.094175535
1585	1.096044097	1.098907321	1.097505727
1586	1.097121616	1.095311155	1.096926785
1587	1.096013517	1.098575969	1.09416973
1588	1.102168155	1.092770017	1.097127684
1589	1.093352187	1.091750634	1.094635265
1590	1.097341788	1.094481042	1.09656763
1591	1.097417519	1.095232942	1.095008735
1592	1.095452817	1.094352253	1.095387065
1593	1.097034397	1.095978227	1.093073574
1594	1.095043661	1.095245296	1.093942587
1595	1.095387376	1.093944033	1.096403717
1596	1.09888849	1.095024518	1.094930977
1597	1.094036964	1.096298475	1.096880027
1598	1.094616693	1.095768522	1.098596713
1599	1.095203198	1.097029286	1.099413278
1600	1.096515657	1.098220655	1.096321514
1601	1.099880704	1.097048479	1.100452207
1602	1.094946361	1.094001857	1.095773862
1603	1.094633541	1.097822819	1.095559616
1604	1.095966351	1.095144638	1.097235853
1605	1.095031894	1.097476389	1.095853846
1606	1.09856575	1.097951011	1.096797027
1607	1.094563525	1.098278943	1.094850818
1608	1.096959791	1.096778219	1.096892955
1609	1.097076848	1.094236438	1.092725363
1610	1.093701198	1.096131698	1.097582546
1611	1.095048727	1.096209162	1.095813953
1612	1.097675427	1.095501877	1.097324101
1613	1.095096026	1.100402446	1.095668049
1614	1.093937305	1.094970488	1.093916179
1615	1.094861478	1.096252801	1.094804411
1616	1.093932741	1.096640681	1.097763934
1617	1.093917537	1.096030546	1.097309754
1618	1.095235572	1.094561909	1.095739239
1619	1.096620763	1.098123689	1.095901514
1620	1.091959618	1.095166899	1.094649724
1621	1.094924876	1.093459639	1.098192941
1622	1.094092012	1.099178398	1.093911026
1623	1.095193547	1.09447307	1.100187287
1624	1.095223082	1.095623445	1.097822386
1625	1.09346599	1.097106979	1.094091881
1626	1.095483867	1.09375134	1.098337583
1627	1.096344356	1.093930459	1.095203558
1628	1.098927161	1.097377619	1.095171031
1629	1.093027572	1.09478037	1.095343673
1630	1.096749578	1.093209182	1.094317841
1631	1.097418207	1.095101349	1.097085433
1632	1.099192631	1.091087226	1.097866085
1633	1.094496545	1.093818814	1.095255446
1634	1.096095334	1.094076642	1.094620735
1635	1.098227142	1.094514937	1.095192669
1636	1.095586731	1.094636	1.094029457
1637	1.096488111	1.097941753	1.093964808
1638	1.096088606	1.09619682	1.097409815
1639	1.094966332	1.098203652	1.09689166
1640	1.097174915	1.097137519	1.09540545
1641	1.095238397	1.094716103	1.096903586
1642	1.095486783	1.093332824	1.099856016
1643	1.097738431	1.096980213	1.097209992
1644	1.094898252	1.098994766	1.096441417
1645	1.096850653	1.097672362	1.097867229
1646	1.098151967	1.096821171	1.094218682
1647	1.098290233	1.095795905	1.095762021
1648	1.097361268	1.098454802	1.095869711
1649	1.095345088	1.096309589	1.09687874
1650	1.098111726	1.0981074	1.097843323
1651	1.095918799	1.093195608	1.096045198
1652	1.0975863	1.093568509	1.094671521
1653	1.097543217	1.097928413	1.096516268
1654	1.095723912	1.099284654	1.095225132
1655	1.096311004	1.095731475	1.09382403
1656	1.096410958	1.098027483	1.096847196
1657	1.095301871	1.09539551	1.097599265
1658	1.097628384	1.095331847	1.096165563
1659	1.098983437	1.095587554	1.094940837
1660	1.094410501	1.096464902	1.096576715
1661	1.095372106	1.097695124	1.094373318
1662	1.096576941	1.095291359	1.097032565
1663	1.09736383	1.09840886	1.097562385
1664	1.093732204	1.095573519	1.096437909
1665	1.099498963	1.09305033	1.09581222
1666	1.096613963	1.098302287	1.096052643
1667	1.098419002	1.096393417	1.099867857
1668	1.097117864	1.091744481	1.096133886
1669	1.09576494	1.095081704	1.096797546
1670	1.099186648	1.097231987	1.097202183
1671	1.097166038	1.095465757	1.097361447
1672	1.093965916	1.096716115	1.094069953
1673	1.093952237	1.094518724	1.095646374
1674	1.097558682	1.09564343	1.097972392
1675	1.100325274	1.094226673	1.096026103
1676	1.097848165	1.096867123	1.094915359
1677	1.094539411	1.09637921	1.097719891
1678	1.097972804	1.094328391	1.094518124
1679	1.093068306	1.094490937	1.09730026
1680	1.094941459	1.095679178	1.097532429
1681	1.094505285	1.092676277	1.094932931
1682	1.098468964	1.095115325	1.097697452
1683	1.09560788	1.097039837	1.098592969
1684	1.093641366	1.094423562	1.093453635
1685	1.095563856	1.094207011	1.09436164
1686	1.098203526	1.096203544	1.093978021
1687	1.09793024	1.096591668	1.093686876
1688	1.095281401	1.096132277	1.096735983
1689	1.097670562	1.09320706	1.096414465
1690	1.098622058	1.095950886	1.09549482
1691	1.09416947	1.094280247	1.095503802
1692	1.098155865	1.093178298	1.097224165
1693	1.092507769	1.094634317	1.097249995
1694	1.099381604	1.097179275	1.101157368
1695	1.095918222	1.09872258	1.099021105
1696	1.095137559	1.097553852	1.095898191
1697	1.097009738	1.094845348	1.094620754
1698	1.094373538	1.093530411	1.098473718
1699	1.096033723	1.094122998	1.09694297
1700	1.097776176	1.094685934	1.094667292
1701	1.096514531	1.098448894	1.097153478
1702	1.094341406	1.098235539	1.09829768
1703	1.096339638	1.095925575	1.094823712
1704	1.098440892	1.092933403	1.096146062
1705	1.094770418	1.096124096	1.09594316
1706	1.094846689	1.097359306	1.09731488
1707	1.099889269	1.097223633	1.092306821
1708	1.094022739	1.095859114	1.096736895
1709	1.097645295	1.096943316	1.097872982
1710	1.096739661	1.095821937	1.097426925
1711	1.095204531	1.093905749	1.094112839
1712	1.095092009	1.094463025	1.099252712
1713	1.095499872	1.098284118	1.09664938
1714	1.096608867	1.099544602	1.094904105
1715	1.0931807	1.095331807	1.099495192
1716	1.094143409	1.094742728	1.097256275
1717	1.094200675	1.094583228	1.098938247
1718	1.094924667	1.096213592	1.097296212
1719	1.097083241	1.096343751	1.099333102
1720	1.097095797	1.099480376	1.097340418
1721	1.095004173	1.096956259	1.098019204
1722	1.098670934	1.097095211	1.096746734
1723	1.092493994	1.0953996	1.097525565
1724	1.097921772	1.098085175	1.097553432
1725	1.096181288	1.095129487	1.097729715
1726	1.094387408	1.095729669	1.094287457
1727	1.090891805	1.093937712	1.097019665
1728	1.095301904	1.095322705	1.096097275
1729	1.096296297	1.095286454	1.095624757
1730	1.09658085	1.094916044	1.097261411
1731	1.097377099	1.096454806	1.095968469
1732	1.097581211	1.095960381	1.096531894
1733	1.095264434	1.098338264	1.096672022
1734	1.095368604	1.097691706	1.095746132
1735	1.095987423	1.096069863	1.09407627
1736	1.097376689	1.094601874	1.096220257
1737	1.096867326	1.094673105	1.099086678
1738	1.095227133	1.096522138	1.097636867
1739	1.094977689	1.097786094	1.094258539
1740	1.098391693	1.097062099	1.09451835
1741	1.102790741	1.09393045	1.095421459
1742	1.094671289	1.094601523	1.095338893
1743	1.097439997	1.097237057	1.097313558
1744	1.094764805	1.094083332	1.097555193
1745	1.09514481	1.096823831	1.095382882
1746	1.097434172	1.098090993	1.092482536
1747	1.094826919	1.097455769	1.092887985
1748	1.098338391	1.095833943	1.099058346
1749	1.096874285	1.094948159	1.097667789
1750	1.096170526	1.094004409	1.094684569
1751	1.093933363	1.09742719	1.096709168
1752	1.094463571	1.093842558	1.095624862
1753	1.096328152	1.098623856	1.095456709
1754	1.093291398	1.095751073	1.098496907
1755	1.095370116	1.095491686	1.096524502
1756	1.09410683	1.098059124	1.095919352
1757	1.097641178	1.099144948	1.096828279
1758	1.097423092	1.094726743	1.096752386
1759	1.097036371	1.098298249	1.098841043
1760	1.097981038	1.09744894	1.097440767
1761	1.09606632	1.097774778	1.096746117
1762	1.091771088	1.095448058	1.098883651
1763	1.09666104	1.096886221	1.09222172
1764	1.096424613	1.095971133	1.091312789
1765	1.096224409	1.09789613	1.095605538
1766	1.097980909	1.097361865	1.097123999
1767	1.094789268	1.095522467	1.09800844
1768	1.09820938	1.097466288	1.096368118
1769	1.094335283	1.095592618	1.096295282
1770	1.095262867	1.092546273	1.095877063
1771	1.096844534	1.098180185	1.097116584
1772	1.097715643	1.095401196	1.097357488
1773	1.098070538	1.09668681	1.094098454
1774	1.096310499	1.096444642	1.093642361
1775	1.094577742	1.097853995	1.095190859
1776	1.095317497	1.094233185	1.096463383
1777	1.096599949	1.096294193	1.097709672
1778	1.097472438	1.093078157	1.097975971
1779	1.097855599	1.095828698	1.100462031
1780	1.097335958	1.092892253	1.093403027
1781	1.097957568	1.09780473	1.093576942
1782	1.097769057	1.095613044	1.095933349
1783	1.095655072	1.098497133	1.098724403
1784	1.090731609	1.094528101	1.094595328
1785	1.095232546	1.095751991	1.094002665
1786	1.09541654	1.096268426	1.098000963
1787	1.095707701	1.091621802	1.097144492
1788	1.094306105	1.095533336	1.093440869
1789	1.096508959	1.09554892	1.094875763
1790	1.095750478	1.093013069	1.095858199
1791	1.099522823	1.090728947	1.093943995
1792	1.098112062	1.094616797	1.09736259
1793	1.095109049	1.096205596	1.096297671
1794	1.09745217	1.098573139	1.094500449
1795	1.097973241	1.098019826	1.09784472
1796	1.097695598	1.094689836	1.094012098
1797	1.099421429	1.093601035	1.094139901
1798	1.099575753	1.096459839	1.09389135
1799	1.096600287	1.096571209	1.092724228
1800	1.096366704	1.095458859	1.097208078
1801	1.097725921	1.097466063	1.096818777
1802	1.09381509	1.099171163	1.096233789
1803	1.096450545	1.09262608	1.096846179
1804	1.096171544	1.097066552	1.095408096
1805	1.096352198	1.100331003	1.095679778
1806	1.096387601	1.094604901	1.096575851
1807	1.0976264	1.095020083	1.097962502
1808	1.09752481	1.09641815	1.098485897
1809	1.095588084	1.097594915	1.094221635
1810	1.096242998	1.095898346	1.096535491
1811	1.098120324	1.094477625	1.09513321
1812	1.095954683	1.09738457	1.095446281
1813	1.094189261	1.09557749	1.094766749
1814	1.093603208	1.095924329	1.095209985
1815	1.099518867	1.09583724	1.097049548
1816	1.095252758	1.096535717	1.09421973
1817	1.096071693	1.095506843	1.09849448
1818	1.097433742	1.096430733	1.097111796
1819	1.095671358	1.093563731	1.096041359
1820	1.095306862	1.097164739	1.098127695
1821	1.093557132	1.095797561	1.096239464
1822	1.098761879	1.096020184	1.097071509
1823	1.095049509	1.09646561	1.094977892
1824	1.095601986	1.094417266	1.096246164
1825	1.096169978	1.094490376	1.09593473
1826	1.096357885	1.099489418	1.098368934
1827	1.092605339	1.094773206	1.097812338
1828	1.095726802	1.095164105	1.096542812
1829	1.096322915	1.096970544	1.098036902
1830	1.095387341	1.095793142	1.096213827
1831	1.09561935	1.097692064	1.097058852
1832	1.092678896	1.096554319	1.097744936
1833	1.095364006	1.097380832	1.093381848
1834	1.095864833	1.095309683	1.098008059
1835	1.092485602	1.099271891	1.099417384
1836	1.093209975	1.093905494	1.094077009
1837	1.098578869	1.097906591	1.094063998
1838	1.097758602	1.091734932	1.09593831
1839	1.099477675	1.092856184	1.097516258
1840	1.096523204	1.093072237	1.095972708
1841	1.096947583	1.095232006	1.099965914
1842	1.097080379	1.092297762	1.096092851
1843	1.097025382	1.093528397	1.096392044
1844	1.094717241	1.097479992	1.092077075
1845	1.094648129	1.095892815	1.097647375
1846	1.096424816	1.097320758	1.099036137
1847	1.095804239	1.096430702	1.091393818
1848	1.09612684	1.098966108	1.0994854
1849	1.093082621	1.095216014	1.094656805
1850	1.096776504	1.095203852	1.095476951
1851	1.095659063	1.095893582	1.094044252
1852	1.094833015	1.094636581	1.096715973
1853	1.099909078	1.092618748	1.095533861
1854	1.096368518	1.09713542	1.097077256
1855	1.093025965	1.097867543	1.099033654
1856	1.094865691	1.09608648	1.093264243
1857	1.098894312	1.096275507	1.098290899
1858	1.098510337	1.093851407	1.096440017
1859	1.097689955	1.09502673	1.095321683
1860	1.09599145	1.093326957	1.100058052
1861	1.097191106	1.096251319	1.096755147
1862	1.096836034	1.094645695	1.098274063
1863	1.095231161	1.094079018	1.095642043
1864	1.099350595	1.09607616	1.095932486
1865	1.095471397	1.098781433	1.094491438
1866	1.099330336	1.097824624	1.097091343
1867	1.096418908	1.097803287	1.097662735
1868	1.099793132	1.096027338	1.097439168
1869	1.098853703	1.095850864	1.096893253
1870	1.096665272	1.096499247	1.098408001
1871	1.093069026	1.098359749	1.097074757
1872	1.099633452	1.09353225	1.097373164
1873	1.096281587	1.09824686	1.09226673
1874	1.092799905	1.097204922	1.098411944
1875	1.096821677	1.095739304	1.094561209
1876	1.091220706	1.094629585	1.095586957
1877	1.095455152	1.096635186	1.09389676
1878	1.093448779	1.096605297	1.099539715
1879	1.09604417	1.09689627	1.093072748
1880	1.094676282	1.093107209	1.097908901
1881	1.096115977	1.098177971	1.093418407
1882	1.094124348	1.100635416	1.097348283
1883	1.096609785	1.100232041	1.096043082
1884	1.09479089	1.097375493	1.092628764
1885	1.093923566	1.096924884	1.098382977
1886	1.095557161	1.097549847	1.098628734
1887	1.09746421	1.096924566	1.096509098
1888	1.098650669	1.095520519	1.099621017
1889	1.095686195	1.095151639	1.09316051
1890	1.095659237	1.095125858	1.095380639
1891	1.095393953	1.093967783	1.098340337
1892	1.096978824	1.097307382	1.095896389
1893	1.094184989	1.097245066	1.097475323
1894	1.093409529	1.095796233	1.095478701
1895	1.096476033	1.094393493	1.098301358
1896	1.092689052	1.099421007	1.09786757
1897	1.097771416	1.098954973	1.095430579
1898	1.094963775	1.094748447	1.097600315
1899	1.09694136	1.096921371	1.095652935
1900	1.097161896	1.095923064	1.097162809
1901	1.096577307	1.097922406	1.097112376
1902	1.096014312	1.095732079	1.096381309
1903	1.097437606	1.098947518	1.095159026
1904	1.097056218	1.097376899	1.098101313
1905	1.098585397	1.093566596	1.098822936
1906	1.099498555	1.096116577	1.095752431
1907	1.096451238	1.098196097	1.092167735
1908	1.093526782	1.094212009	1.09488605
1909	1.09474469	1.09685214	1.096949606
1910	1.096380598	1.09507531	1.097793649
1911	1.096386856	1.096636304	1.095842408
1912	1.100160736	1.099996956	1.093153687
1913	1.095931508	1.099068754	1.096652032
1914	1.099126235	1.095296878	1.095593171
1915	1.097035822	1.098465757	1.099182664
1916	1.095104051	1.092731971	1.097174001
1917	1.095058664	1.094676426	1.095539545
1918	1.096520871	1.095022671	1.094034678
1919	1.093608333	1.098371521	1.09833116
1920	1.098381413	1.094693321	1.097707043
1921	1.094569846	1.096757715	1.094542077
1922	1.096989896	1.09716697	1.097350131
1923	1.095681614	1.098127604	1.094474057
1924	1.097194505	1.094694664	1.097226944
1925	1.099177944	1.096170004	1.095584011
1926	1.093857803	1.093070837	1.097219804
1927	1.096149009	1.094462941	1.098308678
1928	1.09559268	1.094835466	1.094627821
1929	1.095099995	1.094770805	1.094450265
1930	1.094094987	1.098315361	1.098641081
1931	1.097214669	1.095518427	1.09531468
1932	1.097612232	1.093751351	1.095485808
1933	1.096350536	1.097002928	1.10042772
1934	1.096539965	1.094013578	1.097961532
1935	1.095450373	1.099021082	1.095725646
1936	1.095392788	1.096218319	1.097573841
1937	1.095624418	1.097633372	1.098904571
1938	1.095803447	1.096713176	1.097901818
1939	1.09880367	1.099225196	1.099526798
1940	1.096845394	1.100530803	1.095678292
1941	1.094905446	1.094940855	1.093259915
1942	1.095843867	1.097527807	1.096599659
1943	1.097236892	1.094328046	1.095813679
1944	1.096807309	1.096497103	1.096113887
1945	1.094959721	1.104441076	1.09565681
1946	1.095336472	1.096747317	1.09698458
1947	1.098747745	1.095692186	1.096093136
1948	1.099097957	1.096690361	1.094506904
1949	1.09535715	1.093994803	1.094977298
1950	1.098094052	1.096701077	1.094660828
1951	1.095965984	1.095362141	1.095117836
1952	1.095876353	1.102593585	1.096551367
1953	1.094998153	1.098831119	1.094977088
1954	1.098399247	1.095684866	1.096207249
1955	1.094214868	1.096715433	1.096572295
1956	1.096182619	1.098751991	1.097929176
1957	1.097458221	1.096601131	1.092952429
1958	1.097038175	1.09507585	1.097933321
1959	1.093385474	1.096609394	1.095348429
1960	1.098116943	1.096351267	1.099750191
1961	1.09498308	1.098301297	1.094498811
1962	1.096125121	1.098734131	1.099311189
1963	1.0964454	1.096367429	1.093278945
1964	1.097029444	1.100807703	1.099641513
1965	1.096306394	1.095841962	1.094247485
1966	1.095955567	1.09643968	1.097417724
1967	1.095528889	1.094934052	1.093880391
1968	1.093689575	1.09476354	1.093935065
1969	1.097746856	1.095600171	1.099832667
1970	1.094796225	1.098678424	1.097380399
1971	1.098129195	1.093131582	1.094236698
1972	1.096267503	1.098745058	1.09705231
1973	1.095404788	1.09807174	1.093726406
1974	1.095067556	1.099896225	1.095597606
1975	1.097313328	1.098502935	1.097745555
1976	1.095913945	1.09718011	1.096748346
1977	1.095546188	1.098831762	1.094541467
1978	1.099089721	1.095680862	1.100536736
1979	1.094556365	1.096697145	1.094009737
1980	1.091933947	1.095644579	1.095933853
1981	1.097363302	1.094208679	1.096318757
1982	1.095982424	1.095348322	1.095196326
1983	1.096010929	1.095065615	1.095017427
1984	1.097189807	1.097635358	1.097398532
1985	1.093421838	1.093668357	1.096473549
1986	1.097258525	1.09541441	1.09474988
1987	1.098135096	1.093997887	1.097668355
1988	1.093720557	1.095861868	1.095699891
1989	1.097951124	1.093259206	1.095903724
1990	1.09639392	1.100864098	1.099306446
1991	1.094715072	1.096062757	1.092164935
1992	1.099818496	1.097653377	1.096147552
1993	1.095013107	1.099638558	1.098421089
1994	1.093777294	1.095671219	1.100311205
1995	1.096096273	1.095073722	1.09621621
1996	1.095449127	1.094490171	1.094197541
1997	1.09816918	1.098445799	1.094383598
1998	1.096875487	1.094112018	1.093521981
1999	1.093187333	1.095184626	1.094689431
2000	1.096550423	1.097527876	1.096940614
2001	1.097664822	1.09462609	1.095743319
2002	1.093420831	1.097489897	1.095600527
2003	1.099492701	1.095470719	1.098135206
2004	1.094278997	1.093482715	1.095970624
2005	1.098855818	1.094749164	1.094874947
2006	1.098751728	1.096170146	1.098333598
2007	1.097651116	1.091680195	1.094196704
2008	1.095484281	1.096597954	1.096511192
2009	1.097767139	1.097857047	1.095721834
2010	1.097155394	1.096549798	1.096520374
2011	1.097633369	1.095830201	1.095363245
2012	1.095412398	1.096333288	1.098071282
2013	1.098689981	1.097588846	1.095856147
2014	1.098636297	1.097398303	1.096647121
2015	1.096676835	1.095328839	1.098149276
2016	1.094328629	1.099321371	1.095661399
2017	1.098215885	1.094694937	1.09811227
2018	1.095720459	1.09486678	1.09277759
2019	1.096744333	1.094790969	1.09497629
2020	1.096741326	1.098218463	1.096799987
2021	1.09474723	1.095468534	1.093673978
2022	1.097486093	1.096104067	1.098402368
2023	1.096498377	1.095745828	1.093733528
2024	1.096162454	1.094823733	1.096448059
2025	1.094501339	1.094626623	1.093110113
2026	1.094587072	1.094468272	1.09311366
2027	1.096254035	1.096947964	1.097152987
2028	1.095568398	1.097252747	1.095375854
2029	1.098605802	1.097964982	1.094814995
2030	1.093729411	1.094498421	1.096915164
2031	1.095132148	1.097433671	1.098189523
2032	1.094755833	1.09626024	1.098713278
2033	1.093611494	1.098971179	1.098184296
2034	1.096826315	1.097146299	1.096641875
2035	1.091807618	1.096539592	1.094134236
2036	1.096453049	1.096393304	1.096291176
2037	1.094203632	1.094658843	1.098049173
2038	1.095859096	1.096236864	1.095319206
2039	1.097679196	1.096331207	1.092768988
2040	1.095769505	1.095188441	1.092816708
2041	1.093491344	1.09588737	1.093065524
2042	1.09916519	1.094743647	1.102623411
2043	1.096451622	1.094483936	1.096682272
2044	1.09623148	1.094618708	1.094578962
2045	1.093182205	1.095877198	1.096026855
2046	1.099486622	1.101908513	1.095530525
2047	1.097135288	1.094929676	1.0973576
2048	1.096845813	1.097222333	1.096606495
2049	1.098495912	1.099381883	1.096052512
2050	1.098699172	1.095399038	1.091891837
2051	1.094789673	1.094967978	1.097578991
2052	1.097328106	1.094550791	1.092158115
2053	1.094082972	1.096695276	1.09370303
2054	1.09420534	1.099041593	1.097473705
2055	1.09645214	1.09969375	1.09625467
2056	1.097294792	1.095256221	1.097506658
2057	1.098496123	1.092385448	1.098843832
2058	1.09732673	1.094441946	1.099975238
2059	1.093191897	1.095201945	1.094952938
2060	1.095355443	1.099461179	1.095177144
2061	1.097714903	1.093275944	1.096836196
2062	1.095591953	1.0974145	1.096701894
2063	1.09273149	1.096277271	1.097967728
2064	1.096622391	1.096302144	1.095620999
2065	1.096385492	1.093413119	1.098441412
2066	1.094202959	1.098844236	1.090673566
2067	1.095349448	1.096194103	1.096766661
2068	1.096065837	1.097454777	1.095253713
2069	1.093733782	1.095274052	1.100240335
2070	1.092110476	1.097365324	1.097461942
2071	1.096461045	1.096006009	1.094857786
2072	1.094572346	1.095243128	1.099119309
2073	1.097097028	1.094591668	1.093381715
2074	1.095212232	1.094971611	1.097859283
2075	1.096207421	1.092422406	1.096333786
2076	1.097875362	1.096575879	1.097065642
2077	1.09497114	1.096543782	1.09627653
2078	1.098314263	1.098030665	1.096988493
2079	1.094903935	1.095901255	1.095024617
2080	1.096356631	1.096138039	1.09831115
2081	1.093455962	1.095761359	1.096890836
2082	1.094434373	1.099104814	1.096216693
2083	1.096934429	1.093723112	1.095509647
2084	1.094696911	1.094449394	1.093972785
2085	1.09589489	1.095007524	1.095198375
2086	1.092990682	1.096104993	1.093888979
2087	1.097770583	1.098035775	1.09847403
2088	1.095789686	1.093281485	1.093031029
2089	1.095913086	1.094972937	1.094657681
2090	1.096905571	1.096801026	1.09714312
2091	1.096099319	1.098611753	1.099042783
2092	1.095265307	1.097483007	1.09655645
2093	1.098791451	1.094993882	1.096642708
2094	1.095044219	1.095654146	1.097553604
2095	1.094518245	1.098752114	1.096015795
2096	1.093728373	1.099873122	1.093811182
2097	1.09710056	1.096307799	1.096278797
2098	1.096840665	1.097130201	1.095139741
2099	1.096523135	1.093633197	1.097806871
2100	1.09575775	1.095459641	1.093318875
2101	1.100250544	1.096044875	1.099830916
2102	1.099239755	1.096686819	1.098154239
2103	1.09533917	1.094934079	1.096557256
2104	1.097406283	1.093712105	1.093894763
2105	1.095863489	1.092805838	1.09564879
2106	1.098786209	1.098038131	1.094813803
2107	1.095868576	1.096149769	1.097126098
2108	1.095895456	1.098114813	1.096327343
2109	1.099417957	1.09358701	1.092130324
2110	1.094572332	1.096287134	1.098852532
2111	1.093518569	1.096474832	1.09543638
2112	1.098294397	1.098705163	1.094081044
2113	1.09970253	1.095916427	1.094426975
2114	1.097577533	1.096005089	1.097071319
2115	1.093152522	1.092164859	1.096850042
2116	1.095829964	1.095260616	1.096814114
2117	1.097544203	1.096439776	1.095686188
2118	1.096150923	1.095245251	1.093941261
2119	1.096924016	1.095424732	1.099176842
2120	1.094976575	1.097832498	1.096638357
2121	1.099090495	1.098384168	1.095798133
2122	1.097087302	1.09537671	1.094823793
2123	1.096449483	1.096481706	1.097148314
2124	1.097099746	1.095822694	1.096699684
2125	1.096527421	1.095118583	1.095487036
2126	1.094759961	1.098541811	1.098223487
2127	1.094686877	1.096375166	1.0943459
2128	1.09693342	1.098154483	1.098160553
2129	1.095772331	1.097556669	1.100891369
2130	1.09558435	1.094294156	1.095747336
2131	1.095874588	1.093146554	1.095741383
2132	1.096265002	1.098171437	1.099073696
2133	1.096610134	1.097446903	1.096723071
2134	1.097405405	1.095812214	1.094633931
2135	1.09678115	1.099046294	1.096183057
2136	1.094573379	1.097644292	1.0969866
2137	1.096248776	1.098373886	1.094020563
2138	1.09377592	1.09375542	1.094885213
2139	1.094134141	1.097980434	1.099494041
2140	1.097821686	1.098771366	1.098510736
2141	1.094406877	1.094748755	1.097388628
2142	1.097175643	1.097912965	1.095219608
2143	1.097692287	1.097705778	1.096153289
2144	1.095552243	1.096400637	1.097326418
2145	1.097073997	1.094579848	1.095383205
2146	1.097135681	1.098432402	1.094686354
2147	1.097197933	1.095589172	1.098239385
2148	1.092498962	1.095216712	1.091867895
2149	1.096219949	1.096968248	1.096165038
2150	1.096775403	1.094183991	1.095190021
2151	1.096611105	1.097411228	1.094034122
2152	1.09574041	1.097589357	1.09830146
2153	1.097160303	1.101639758	1.095500786
2154	1.098039434	1.093627138	1.093894376
2155	1.093358419	1.093683013	1.095308183
2156	1.096863853	1.097189217	1.097901401
2157	1.095760781	1.096592595	1.094351004
2158	1.096419203	1.091892204	1.094339405
2159	1.096533457	1.093833164	1.097119039
2160	1.098178227	1.094485023	1.096061861
2161	1.096982098	1.095690488	1.09639956
2162	1.094633113	1.095750575	1.094657577
2163	1.096615946	1.093231284	1.093891552
2164	1.097527205	1.096428461	1.099148668
2165	1.093856212	1.096443795	1.094642
2166	1.095581838	1.096898881	1.094593045
2167	1.095815841	1.097570072	1.096032198
2168	1.097414761	1.098222853	1.095568635
2169	1.098435962	1.097218595	1.097500284
2170	1.094575701	1.093104318	1.095181547
2171	1.096460283	1.096143339	1.095095951
2172	1.09535169	1.096231538	1.095482976
2173	1.097849844	1.094446288	1.092648781
2174	1.093928188	1.095668273	1.09881698
2175	1.098450285	1.095751357	1.093180896
2176	1.097542332	1.095778728	1.096890359
2177	1.096529172	1.096712158	1.096855096
2178	1.096242127	1.097965095	1.09115075
2179	1.091839476	1.095000348	1.097330988
2180	1.095976767	1.096261115	1.094306712
2181	1.095790571	1.095030205	1.093262388
2182	1.093887151	1.0971765	1.093143818
2183	1.09691592	1.098588683	1.095744711
2184	1.095748855	1.096432589	1.097078255
2185	1.097363738	1.095509346	1.098168975
2186	1.093366316	1.09520563	1.096397026
2187	1.089779387	1.096993249	1.099926264
2188	1.09617278	1.094144169	1.096016167
2189	1.095208613	1.095544678	1.096068491
2190	1.09767503	1.097736771	1.096748613
2191	1.097717641	1.095173711	1.099726853
2192	1.093970611	1.090749809	1.100824591
2193	1.096087101	1.096200271	1.097054564
2194	1.093382814	1.097151431	1.098711714
2195	1.096000877	1.100376356	1.094661395
2196	1.095171296	1.097302814	1.098007959
2197	1.09588959	1.097358805	1.098522162
2198	1.099349393	1.098175303	1.097978103
2199	1.097327912	1.097399666	1.093233143
2200	1.095691597	1.097096542	1.096582731
2201	1.092882473	1.094502003	1.09889326
2202	1.095196037	1.093789618	1.095429564
2203	1.096140529	1.094707596	1.093480541
2204	1.093423999	1.098428952	1.093661018
2205	1.096222052	1.098023028	1.097351642
2206	1.093929918	1.096675527	1.093404446
2207	1.097493596	1.095821966	1.097770759
2208	1.095944431	1.095127429	1.094944088
2209	1.094896995	1.094748825	1.094954687
2210	1.09695491	1.096807271	1.099187286
2211	1.097794492	1.09913212	1.097279433
2212	1.098340819	1.097599507	1.096059439
2213	1.095672696	1.095862196	1.098687692
2214	1.094492319	1.09394249	1.095831054
2215	1.099054059	1.093294651	1.092997148
2216	1.094753635	1.094852131	1.098084606
2217	1.093238547	1.094572148	1.096005703
2218	1.096742758	1.097786111	1.09794051
2219	1.100127413	1.096552861	1.09540619
2220	1.09624312	1.097518129	1.095957624
2221	1.094987953	1.095078865	1.098568264
2222	1.093980641	1.094679593	1.09612842
2223	1.096871812	1.099264802	1.093768027
2224	1.098831943	1.093226921	1.094047597
2225	1.09786062	1.096130442	1.095363473
2226	1.096196985	1.095260457	1.096001591
2227	1.095130048	1.096746974	1.09415068
2228	1.09609578	1.097911385	1.095113179
2229	1.095217396	1.097703845	1.098270801
2230	1.095673672	1.095583197	1.091538448
2231	1.094891205	1.097839735	1.096044373
2232	1.096617502	1.095294711	1.098352017
2233	1.09602145	1.09611294	1.096579641
2234	1.098215795	1.095148647	1.097329241
2235	1.09890843	1.094889768	1.099069434
2236	1.097982679	1.097003729	1.096780489
2237	1.09784753	1.093324334	1.09509338
2238	1.095197698	1.096862146	1.095689688
2239	1.098109757	1.099132369	1.096216071
2240	1.098174763	1.099024627	1.09669984
2241	1.098171737	1.09687143	1.099385128
2242	1.095804698	1.096803817	1.097974486
2243	1.097240779	1.093667934	1.09597372
2244	1.09823509	1.095937169	1.097371332
2245	1.094465235	1.096369964	1.098058711
2246	1.099792253	1.093594304	1.095927198
2247	1.096040221	1.097041685	1.094801416
2248	1.09614561	1.09566298	1.099556423
2249	1.09457512	1.096399982	1.095803547
2250	1.09752818	1.096480195	1.096827093
2251	1.09485049	1.093744176	1.092076319
2252	1.096820387	1.095345406	1.096203356
2253	1.094890203	1.097390227	1.093949443
2254	1.093663211	1.098161888	1.09793202
2255	1.093951628	1.095680626	1.095637057
2256	1.094548645	1.096470602	1.09707699
2257	1.094135685	1.096636903	1.097847963
2258	1.09775343	1.094316859	1.097521408
2259	1.094132833	1.094877512	1.094995218
2260	1.094525329	1.09956902	1.097320844
2261	1.095588658	1.094017833	1.098992309
2262	1.097330025	1.096555455	1.096075895
2263	1.096510758	1.100396563	1.094427064
2264	1.096656259	1.098729754	1.096593418
2265	1.093579268	1.092123332	1.096903676
2266	1.096422266	1.096167838	1.096779513
2267	1.095155468	1.097519702	1.091390357
2268	1.100429561	1.097508756	1.09623597
2269	1.093895961	1.095027854	1.09641597
2270	1.09975075	1.094492825	1.092557771
2271	1.097785574	1.095081662	1.095084632
2272	1.094866324	1.095095928	1.09843811
2273	1.097154394	1.097456274	1.092021049
2274	1.097588606	1.098680881	1.094502734
2275	1.098631543	1.099797256	1.098083271
2276	1.09501743	1.095231826	1.095754628
2277	1.092720659	1.097057942	1.097558836
2278	1.097470523	1.093705833	1.093926541
2279	1.093357498	1.097150584	1.09799594
2280	1.096495068	1.094714022	1.093091694
2281	1.094427128	1.098084838	1.098114864
2282	1.096771048	1.094706985	1.09723011
2283	1.094152118	1.097090262	1.095626423
2284	1.096981865	1.095379098	1.098916627
2285	1.096234519	1.095816797	1.095194631
2286	1.09276489	1.092556763	1.094154958
2287	1.09963485	1.097099313	1.096572522
2288	1.096981661	1.096570707	1.096554637
2289	1.094830798	1.098031978	1.098391757
2290	1.095782281	1.095743693	1.095822825
2291	1.099209335	1.094121368	1.096247979
2292	1.09419512	1.096928627	1.095664837
2293	1.096329169	1.096045531	1.097902696
2294	1.096803582	1.097005578	1.093843983
2295	1.093061544	1.100448222	1.098213993
2296	1.098451318	1.096056872	1.094004265
2297	1.095724655	1.096819681	1.095939923
2298	1.098720742	1.095819558	1.097993667
2299	1.097415427	1.096571425	1.095689527
2300	1.098844377	1.09729777	1.09452751
2301	1.093471491	1.096392735	1.099304073
2302	1.097967502	1.095164471	1.098455299
2303	1.09769052	1.09421828	1.099235531
2304	1.0940655	1.095990493	1.098951074
2305	1.094555767	1.095799627	1.092989298
2306	1.096669255	1.093217485	1.099253971
2307	1.098153577	1.097774457	1.100935277
2308	1.094555075	1.100552971	1.098229411
2309	1.094575546	1.096419308	1.09526474
2310	1.095633036	1.096115158	1.095927573
2311	1.092515244	1.093961993	1.094726206
2312	1.093694559	1.098369286	1.096599477
2313	1.092974518	1.099231301	1.096372199
2314	1.09450769	1.094184694	1.098630731
2315	1.098455285	1.093934041	1.095233052
2316	1.097267481	1.097605452	1.09767166
2317	1.097423087	1.095645177	1.099313381
2318	1.095005072	1.099046069	1.095950302
2319	1.097234124	1.096919548	1.095408311
2320	1.097394882	1.098598545	1.097538639
2321	1.095966911	1.095495313	1.095121686
2322	1.100918185	1.095236332	1.098478004
2323	1.09426734	1.098117529	1.098091758
2324	1.097300484	1.095596111	1.096704935
2325	1.095590724	1.094817228	1.097051843
2326	1.094989557	1.093965018	1.097476494
2327	1.094893169	1.101718685	1.09359814
2328	1.093411137	1.096469575	1.096540296
2329	1.097533749	1.099135643	1.095130311
2330	1.097085564	1.096612034	1.093999586
2331	1.093019331	1.094922912	1.098929894
2332	1.095264716	1.097069995	1.096602358
2333	1.095994347	1.096224596	1.095051884
2334	1.096948736	1.096308627	1.097167603
2335	1.096301116	1.092710226	1.096500871
2336	1.100818015	1.097551675	1.094946882
2337	1.094190388	1.098298818	1.095074342
2338	1.097597627	1.097139809	1.094697885
2339	1.094421287	1.095793686	1.096187967
2340	1.09633579	1.095382281	1.096563209
2341	1.095022607	1.094904051	1.095926749
2342	1.097111775	1.095756652	1.09476579
2343	1.093208035	1.096292324	1.097419887
2344	1.097748963	1.096182589	1.098298668
2345	1.095921561	1.098768728	1.090572351
2346	1.095456133	1.094324932	1.096307702
2347	1.09406571	1.09593236	1.098655943
2348	1.09479588	1.094876169	1.096386552
2349	1.09823336	1.097809904	1.098072889
2350	1.09676537	1.096157802	1.098871575
2351	1.096817475	1.094908143	1.093077566
2352	1.099844861	1.097952655	1.097232289
2353	1.095635974	1.096367473	1.096148101
2354	1.094563063	1.095532697	1.095147576
2355	1.096743236	1.092007043	1.100617049
2356	1.096098055	1.097150389	1.09439534
2357	1.09595193	1.095194054	1.098452836
2358	1.094139362	1.096483127	1.093424364
2359	1.09614098	1.095855491	1.099041874
2360	1.096688082	1.099755724	1.096794889
2361	1.098528404	1.098001587	1.096361911
2362	1.09821458	1.090551685	1.093943817
2363	1.096047297	1.09782254	1.094654688
2364	1.094761364	1.096249525	1.097444389
2365	1.099238419	1.095870743	1.095741951
2366	1.096983523	1.09857884	1.098258311
2367	1.093594922	1.095995936	1.098553864
2368	1.097085737	1.099176497	1.09653703
2369	1.095336429	1.095458815	1.099983985
2370	1.097551945	1.099215841	1.094844371
2371	1.095990682	1.094963857	1.100280071
2372	1.096766995	1.095924757	1.092757019
2373	1.096224446	1.097363087	1.096303427
2374	1.095428331	1.095130553	1.096695661
2375	1.097568301	1.097860839	1.093753075
2376	1.097567562	1.094518998	1.097654056
2377	1.097528889	1.09874081	1.096436442
2378	1.094760594	1.09693904	1.092269211
2379	1.093997121	1.097127962	1.095750535
2380	1.096123719	1.097124576	1.097078362
2381	1.096658738	1.099177274	1.096077183
2382	1.095595925	1.095237379	1.0954073
2383	1.099382459	1.095299191	1.099001927
2384	1.096218508	1.096542798	1.097928023
2385	1.096689283	1.097397254	1.09416479
2386	1.100012577	1.097999555	1.09715293
2387	1.099216547	1.094376878	1.099632688
2388	1.095764234	1.098466415	1.097181369
2389	1.097325384	1.095890523	1.095997179
2390	1.097387142	1.097756699	1.093895998
2391	1.099562868	1.096334815	1.093631553
2392	1.095228144	1.098557492	1.098085005
2393	1.096604838	1.095468136	1.095328528
2394	1.094557911	1.093182945	1.093496771
2395	1.094036969	1.097198989	1.094944243
2396	1.094066673	1.099217368	1.092883706
2397	1.092118243	1.09759227	1.096494423
2398	1.094872127	1.09895613	1.094701308
2399	1.096239184	1.097956581	1.096311307
2400	1.097647369	1.09374587	1.098299857
2401	1.094922267	1.096140106	1.095485794
2402	1.096591693	1.098892254	1.094706069
2403	1.09355867	1.097619315	1.097856265
2404	1.09941173	1.097285611	1.095167083
2405	1.094050906	1.095134486	1.098784811
2406	1.099703035	1.096046101	1.09903833
2407	1.098253076	1.098657703	1.095844916
2408	1.094439545	1.095598868	1.095177958
2409	1.096535631	1.096840637	1.09500446
2410	1.096734907	1.09835571	1.096867085
2411	1.094971629	1.094521934	1.095433607
2412	1.101690031	1.095805702	1.096162649
2413	1.094365468	1.094240599	1.098076518
2414	1.096520268	1.097531284	1.094670195
2415	1.0953388	1.096112476	1.092922381
2416	1.095842023	1.096269051	1.09818265
2417	1.096056116	1.092387212	1.094861337
2418	1.093257733	1.095976176	1.097792242
2419	1.097773755	1.096270919	1.094891517
2420	1.095590553	1.097596963	1.097322066
2421	1.094398582	1.097115777	1.096247391
2422	1.093098352	1.098730564	1.097877557
2423	1.099726568	1.095740804	1.096629381
2424	1.095597668	1.0985831	1.095388674
2425	1.096722021	1.097840959	1.095033614
2426	1.097350157	1.098268575	1.09578305
2427	1.094731309	1.095094426	1.095811856
2428	1.100160226	1.100455463	1.094214145
2429	1.097495714	1.09450926	1.094477209
2430	1.095309506	1.097273584	1.096613183
2431	1.093934184	1.099250177	1.093395255
2432	1.095605723	1.095675562	1.096642767
2433	1.096823423	1.09535241	1.094737292
2434	1.09682776	1.093682943	1.094344349
2435	1.09662134	1.096940148	1.093788168
2436	1.093383618	1.096820479	1.095801961
2437	1.096711349	1.094111115	1.096046314
2438	1.092249385	1.09804257	1.097995739
2439	1.097128309	1.095269473	1.095518474
2440	1.093842076	1.09558531	1.095704649
2441	1.094922961	1.093490937	1.093649388
2442	1.094095401	1.091892486	1.100312985
2443	1.09829478	1.094963909	1.098234031
2444	1.092554065	1.094989402	1.097228791
2445	1.098789554	1.097096582	1.095400216
2446	1.09218363	1.095020373	1.093898281
2447	1.097180372	1.097987717	1.095775766
2448	1.093679849	1.097251429	1.095616992
2449	1.095866718	1.092792172	1.09748152
2450	1.097283639	1.094460438	1.09502207
2451	1.095160894	1.094515314	1.098208608
2452	1.096266575	1.098140359	1.094399744
2453	1.100677105	1.091839179	1.092354794
2454	1.097413881	1.094862201	1.095072742
2455	1.098780789	1.095394126	1.095153529
2456	1.098254133	1.095164482	1.096721386
2457	1.093136009	1.094405516	1.099368695
2458	1.096146878	1.095243762	1.095569785
2459	1.097290637	1.094404607	1.096353037
2460	1.093006598	1.096015806	1.095093073
2461	1.094748364	1.096201518	1.094818325
2462	1.098677461	1.09657765	1.099934236
2463	1.095975292	1.094293102	1.093724893
2464	1.096416017	1.097670785	1.095511954
2465	1.096044496	1.09501964	1.099690458
2466	1.097697527	1.09623129	1.09470243
2467	1.096252702	1.098359645	1.096004133
2468	1.097508367	1.094402789	1.094607319
2469	1.09793013	1.099818262	1.095127344
2470	1.098923201	1.09351332	1.095468775
2471	1.095143332	1.090002393	1.093083238
2472	1.096586215	1.093876692	1.094748357
2473	1.096765884	1.095864245	1.094935032
2474	1.099605665	1.093943618	1.096598133
2475	1.096481163	1.097525468	1.097992518
2476	1.096167052	1.098199883	1.096410613
2477	1.094194943	1.094970757	1.096363594
2478	1.095683973	1.096595923	1.096457347
2479	1.094487658	1.098102734	1.094983341
2480	1.092707828	1.095906995	1.096289289
2481	1.100588466	1.095117869	1.093741942
2482	1.09352968	1.094001248	1.096459952
2483	1.098122067	1.099037637	1.094611473
2484	1.096470708	1.095920638	1.094039263
2485	1.092237969	1.094975053	1.098145101
2486	1.094613502	1.094905027	1.094706607
2487	1.095960416	1.096860613	1.099302834
2488	1.097631599	1.097173618	1.097459162
2489	1.095557122	1.097256523	1.097645533
2490	1.096964672	1.096465839	1.097019515
2491	1.095576346	1.097814819	1.096139218
2492	1.101140192	1.098595865	1.097365325
2493	1.094818062	1.094278826	1.096212
2494	1.097533202	1.095907962	1.097747068
2495	1.099353983	1.09482458	1.096748163
2496	1.095321909	1.097099463	1.094767972
2497	1.094573826	1.097856825	1.095027794
2498	1.0949325	1.099152419	1.096596403
2499	1.097754385	1.09738818	1.098257421
2500	1.092592284	1.098541133	1.098819507
2501	1.098203091	1.097094391	1.094554097
2502	1.094916545	1.094068094	1.095404973
2503	1.091751394	1.095363017	1.096676731
2504	1.098733831	1.097188747	1.094967783
2505	1.094792088	1.095387337	1.097391126
2506	1.095486404	1.096963896	1.09622373
2507	1.09529635	1.096382751	1.098815959
2508	1.095390655	1.096620384	1.094093996
2509	1.096097892	1.096538676	1.096562235
2510	1.100586841	1.096381747	1.098312664
2511	1.09740326	1.095836424	1.095353992
2512	1.094622262	1.094006116	1.097436754
2513	1.093509951	1.094926925	1.097418688
2514	1.097684663	1.096059568	1.095175035
2515	1.097380517	1.097550926	1.096414277
2516	1.097875093	1.096847551	1.097383121
2517	1.097382678	1.096706275	1.089907165
2518	1.093838265	1.096528601	1.097828008
2519	1.097164014	1.096290072	1.099716258
2520	1.095246431	1.092412344	1.092064801
2521	1.098240227	1.093045338	1.096870184
2522	1.095305681	1.096627908	1.097545278
2523	1.094502609	1.097612641	1.097235748
2524	1.097371897	1.096063782	1.094550902
2525	1.094560783	1.095082272	1.095924485
2526	1.096493787	1.092381505	1.096551951
2527	1.098243678	1.096231434	1.095049237
2528	1.096651471	1.095493837	1.097104295
2529	1.096862568	1.097613162	1.096710106
2530	1.093226106	1.093821984	1.094097731
2531	1.095636898	1.095247172	1.094933509
2532	1.099673264	1.096891126	1.096930746
2533	1.097569409	1.098862538	1.096423843
2534	1.09795242	1.097561983	1.095782201
2535	1.095986346	1.094745366	1.096735745
2536	1.095540957	1.096962506	1.094897101
2537	1.098833595	1.094764374	1.096582599
2538	1.09475101	1.097719451	1.099385558
2539	1.09793	1.095916575	1.095296267
2540	1.097282594	1.097331396	1.098537318
2541	1.096065155	1.093872454	1.09274037
2542	1.098392993	1.098008159	1.096620957
2543	1.095787863	1.096460001	1.097884633
2544	1.098456253	1.096036675	1.092406319
2545	1.095945412	1.092760922	1.096881183
2546	1.099161257	1.098048171	1.096670753
2547	1.099168941	1.094458843	1.098325252
2548	1.098315662	1.093184489	1.095627217
2549	1.09414982	1.0974779	1.096853793
2550	1.098976622	1.097806224	1.096057551
2551	1.096700602	1.097368144	1.0994783
2552	1.096071113	1.095186239	1.095243351
2553	1.097408396	1.095798933	1.098872632
2554	1.099229806	1.096651539	1.09554233
2555	1.098580482	1.097276012	1.097127601
2556	1.096875203	1.093997834	1.09536285
2557	1.095188605	1.097435214	1.093899009
2558	1.096791074	1.10054834	1.094102663
2559	1.097108258	1.098232996	1.093096439
2560	1.097550829	1.096891581	1.098741259
2561	1.094112442	1.095133094	1.094060102
2562	1.096681093	1.098078898	1.094533118
2563	1.093820747	1.097751352	1.09371265
2564	1.095195511	1.096302575	1.095216482
2565	1.094696482	1.094934605	1.095365734
2566	1.096069087	1.095914627	1.095550426
2567	1.097447785	1.095515133	1.094660937
2568	1.097385631	1.095857411	1.094409352
2569	1.092793535	1.096590009	1.095977486
2570	1.094647842	1.096037329	1.097285975
2571	1.096819204	1.096730143	1.098694016
2572	1.096339418	1.098147123	1.101512006
2573	1.100251027	1.097585775	1.09393334
2574	1.098370778	1.097025927	1.09353855
2575	1.095840049	1.100035851	1.094814774
2576	1.101523198	1.096149678	1.093878587
2577	1.097328558	1.096982941	1.094211927
2578	1.093104645	1.099116287	1.097462198
2579	1.099054092	1.092839921	1.096109123
2580	1.095695146	1.093585591	1.093434908
2581	1.095125217	1.098223999	1.098760623
2582	1.097117325	1.096017072	1.095822252
2583	1.095003106	1.097490437	1.098166408
2584	1.095590035	1.095737491	1.094576162
2585	1.093813139	1.096136125	1.096164521
2586	1.095296854	1.09907958	1.098380461
2587	1.096069726	1.097461571	1.092530277
2588	1.094789964	1.093704671	1.094692222
2589	1.094015541	1.095526834	1.097225319
2590	1.095280044	1.094783312	1.09387834
2591	1.094514468	1.095871517	1.095241552
2592	1.093241225	1.09233289	1.097253642
2593	1.098749396	1.094617137	1.094675064
2594	1.094677807	1.097787069	1.095025631
2595	1.093812966	1.097358758	1.0978431
2596	1.096329391	1.09782151	1.097062801
2597	1.093039294	1.095622741	1.100780818
2598	1.09495469	1.09555854	1.092711938
2599	1.092930202	1.096387552	1.095690472
2600	1.096834481	1.096498264	1.097620503
2601	1.093796556	1.099064307	1.097759159
2602	1.096842111	1.096971529	1.095737404
2603	1.095000318	1.095555348	1.097146451
2604	1.09715666	1.095876393	1.095096515
2605	1.09656596	1.094590559	1.098373394
2606	1.096643155	1.094704311	1.097669012
2607	1.095985911	1.095868811	1.091895127
2608	1.098759361	1.096529692	1.097206458
2609	1.098448146	1.096412994	1.09784514
2610	1.095952525	1.093687371	1.09558825
2611	1.094678642	1.098031826	1.094780076
2612	1.097357993	1.097005154	1.098434402
2613	1.097733821	1.097453527	1.098643636
2614	1.09277479	1.097632418	1.09789852
2615	1.09574303	1.100430153	1.094106089
2616	1.09473276	1.097076674	1.095833547
2617	1.094096858	1.095364889	1.095477296
2618	1.097878148	1.095871175	1.094233974
2619	1.096275089	1.098862832	1.099210481
2620	1.095900138	1.096102116	1.097076434
2621	1.097967328	1.093052497	1.096408098
2622	1.094389097	1.094269163	1.094252914
2623	1.093865955	1.097921846	1.098182076
2624	1.099536532	1.099350226	1.096827083
2625	1.09546958	1.09686731	1.094442253
2626	1.098076665	1.09524393	1.09373003
2627	1.093442711	1.09472989	1.096894098
2628	1.097291763	1.097051851	1.09728021
2629	1.096961502	1.096219584	1.097751204
2630	1.096071571	1.095686746	1.096415034
2631	1.096857579	1.098593462	1.093615021
2632	1.095582425	1.098926892	1.096491137
2633	1.095661352	1.099947301	1.095756673
2634	1.097316106	1.092929712	1.094051783
2635	1.096355532	1.098646863	1.094791498
2636	1.097442009	1.097181701	1.096322186
2637	1.094452759	1.093762989	1.095328444
2638	1.097439217	1.099003027	1.095811264
2639	1.096449945	1.098396292	1.096478792
2640	1.095389212	1.096691642	1.090687618
2641	1.099136636	1.098950313	1.094630529
2642	1.094863765	1.097800121	1.095592583
2643	1.095049695	1.098508893	1.094300631
2644	1.097120637	1.095649118	1.095933055
2645	1.097517692	1.094804509	1.096572128
2646	1.097275055	1.095331437	1.094733053
2647	1.096086227	1.096704368	1.097320038
2648	1.09624625	1.098497736	1.096926381
2649	1.095619296	1.095968744	1.096246869
2650	1.094283336	1.094930416	1.095727086
2651	1.0965244	1.096039485	1.09730718
2652	1.094632842	1.097244574	1.098896022
2653	1.096903886	1.097301995	1.099044871
2654	1.096711906	1.098076843	1.099453323
2655	1.096915557	1.095522612	1.094470878
2656	1.096135645	1.096971752	1.095220696
2657	1.097214346	1.093535604	1.096920332
2658	1.095998096	1.096146682	1.095143338
2659	1.097375582	1.095160734	1.095182866
2660	1.092229247	1.092586712	1.097163902
2661	1.098193945	1.092660404	1.097097052
2662	1.095768665	1.097011758	1.096722665
2663	1.094659802	1.09871151	1.094571502
2664	1.094656674	1.096842233	1.096551757
2665	1.093904394	1.099321605	1.092556102
2666	1.094723608	1.095967325	1.095883404
2667	1.098461662	1.095057484	1.096423956
2668	1.09565673	1.095722992	1.095481678
2669	1.098303994	1.095518888	1.094453224
2670	1.093313688	1.095715408	1.096880398
2671	1.098285541	1.097516159	1.095882765
2672	1.094240373	1.095605818	1.092554182
2673	1.096094144	1.097507955	1.099986208
2674	1.098730472	1.09844866	1.098699147
2675	1.097823334	1.097674762	1.098319363
2676	1.093402155	1.097110104	1.097408053
2677	1.092973615	1.096588854	1.092518302
2678	1.097060818	1.095117804	1.09678156
2679	1.097373648	1.094904625	1.092930293
2680	1.093235394	1.094810196	1.095954446
2681	1.097754525	1.100837678	1.097871213
2682	1.097647149	1.095145305	1.097948733
2683	1.095422036	1.096331737	1.099248624
2684	1.096844009	1.093993828	1.096763131
2685	1.100512569	1.097271869	1.092465619
2686	1.096525306	1.096392052	1.097607377
2687	1.095616076	1.097756602	1.093081267
2688	1.099708387	1.09451914	1.09866018
2689	1.097581704	1.095246908	1.095257964
2690	1.097555029	1.096726321	1.095472434
2691	1.100189378	1.095882497	1.097131903
2692	1.098405558	1.09610414	1.096438325
2693	1.100636928	1.096076862	1.096301555
2694	1.095177443	1.098085861	1.096592362
2695	1.10040074	1.097905929	1.097444276
2696	1.095775643	1.097917882	1.094895261
2697	1.097007885	1.092325126	1.099000762
2698	1.091967366	1.092269915	1.096316387
2699	1.093267903	1.098747498	1.094520018
2700	1.092215518	1.094797715	1.093241531
2701	1.095656683	1.096843254	1.099103747
2702	1.099529191	1.096613459	1.095641288
2703	1.097957314	1.096904089	1.096929744
2704	1.098231115	1.092543836	1.097880725
2705	1.097901291	1.096777447	1.096566033
2706	1.094400654	1.09586369	1.098337337
2707	1.095881702	1.094884549	1.097285915
2708	1.095412929	1.095167264	1.096147529
2709	1.097174585	1.09677393	1.097335636
2710	1.092865188	1.096617084	1.097323825
2711	1.094622298	1.098443647	1.099005557
2712	1.100083024	1.095183909	1.099024323
2713	1.094206839	1.095635987	1.097871092
2714	1.096130595	1.096772384	1.09523773
2715	1.09426764	1.094056386	1.096667713
2716	1.096839813	1.097041195	1.097185909
2717	1.095509721	1.095198134	1.094679387
2718	1.094647555	1.095167282	1.095348812
2719	1.09787434	1.096113686	1.093228793
2720	1.095738682	1.094547288	1.094151041
2721	1.094616771	1.094984395	1.095728104
2722	1.096365558	1.095151314	1.09249598
2723	1.098891725	1.096996074	1.095108925
2724	1.096058872	1.098408772	1.095253364
2725	1.097573875	1.095739316	1.097316026
2726	1.094996099	1.094857734	1.098342281
2727	1.097134909	1.095128576	1.097893708
2728	1.094421417	1.098732938	1.099067784
2729	1.095830013	1.09781045	1.097065945
2730	1.096239735	1.098689219	1.09501141
2731	1.094780495	1.096805475	1.093731707
2732	1.09249581	1.092812842	1.096899669
2733	1.097231678	1.09789717	1.093217108
2734	1.095857586	1.096953998	1.096685238
2735	1.095483198	1.095373555	1.099024065
2736	1.094993722	1.096061619	1.098020662
2737	1.097453887	1.098042358	1.101769516
2738	1.095804528	1.097945955	1.094265008
2739	1.097931029	1.094262785	1.095947659
2740	1.098341359	1.098193469	1.095314495
2741	1.099349415	1.096039083	1.097926917
2742	1.099102403	1.094871477	1.094764833
2743	1.096083887	1.095518911	1.096318039
2744	1.093983381	1.093281607	1.096646312
2745	1.095176322	1.095603627	1.097562367
2746	1.096362551	1.09596051	1.098352735
2747	1.097798516	1.100397549	1.095339024
2748	1.096479296	1.096280477	1.094392618
2749	1.100003274	1.093505836	1.096914006
2750	1.096526387	1.098648253	1.092935217
2751	1.097987947	1.094120943	1.096576615
2752	1.097995631	1.096826779	1.097796244
2753	1.095786124	1.096459015	1.095827276
2754	1.094800273	1.09547325	1.097268639
2755	1.097820631	1.099415498	1.097860359
2756	1.095099209	1.096001962	1.094665886
2757	1.093230894	1.094149034	1.096139849
2758	1.096437956	1.093972535	1.097986971
2759	1.098859698	1.096190821	1.094920037
2760	1.095553309	1.097885349	1.096787173
2761	1.095768477	1.096238586	1.097593248
2762	1.099022381	1.097004571	1.097107264
2763	1.095765736	1.096884691	1.094951672
2764	1.093433457	1.094337613	1.096243181
2765	1.097303693	1.093446636	1.09720764
2766	1.098100319	1.09838376	1.096823359
2767	1.095114521	1.095683488	1.098153773
2768	1.097863325	1.092443079	1.094652164
2769	1.096591253	1.093474636	1.095023315
2770	1.09848143	1.095310727	1.097039302
2771	1.095616129	1.094483994	1.09977826
2772	1.094912093	1.096572451	1.098118025
2773	1.097693439	1.093197252	1.091725192
2774	1.097031811	1.096139473	1.094936326
2775	1.090000482	1.095114098	1.095632181
2776	1.096349668	1.094656059	1.094316727
2777	1.096136841	1.095308014	1.095576862
2778	1.099384564	1.098848364	1.096708552
2779	1.097560786	1.098121952	1.09541274
2780	1.095957654	1.095710624	1.095291589
2781	1.095810341	1.093959991	1.093607488
2782	1.093823865	1.094522826	1.099579171
2783	1.095577702	1.095514004	1.097073788
2784	1.096548774	1.100165616	1.09902711
2785	1.097065143	1.095043736	1.09623676
2786	1.096793352	1.094165644	1.095080382
2787	1.097787306	1.096252919	1.097120705
2788	1.097936042	1.096193448	1.094610513
2789	1.09423513	1.097563986	1.096159828
2790	1.099125576	1.0941812	1.093383943
2791	1.098683803	1.097754129	1.095018346
2792	1.096392384	1.09529996	1.096915798
2793	1.099442635	1.094447084	1.098689891
2794	1.093536433	1.094230297	1.093242468
2795	1.095037101	1.099074821	1.096761979
2796	1.099048795	1.097338401	1.094657046
2797	1.09338718	1.09281364	1.099051149
2798	1.099488448	1.098763417	1.09637264
2799	1.098954216	1.097878801	1.097831562
2800	1.097305476	1.098062201	1.099265491
2801	1.09712526	1.096262473	1.095948795
2802	1.099311809	1.093700585	1.096068932
2803	1.093806923	1.096289958	1.096775121
2804	1.095824846	1.097904025	1.094262431
2805	1.093082611	1.097019822	1.096540389
2806	1.094604949	1.095474958	1.096473649
2807	1.098099191	1.098329023	1.099367638
2808	1.09544799	1.09616298	1.09533752
2809	1.094999817	1.098395418	1.093867841
2810	1.098516128	1.096080015	1.097989762
2811	1.095830971	1.09663535	1.095444339
2812	1.097137456	1.097865271	1.095167571
2813	1.095825664	1.096727482	1.095120214
2814	1.097854575	1.098063452	1.092714621
2815	1.096815847	1.095827949	1.096331903
2816	1.099363146	1.097836391	1.096342393
2817	1.096832424	1.095389254	1.09569098
2818	1.095416758	1.096225877	1.095033876
2819	1.095936163	1.096246552	1.094844486
2820	1.100338391	1.097895453	1.096477717
2821	1.098950796	1.093991726	1.097886002
2822	1.096736562	1.093326555	1.09919023
2823	1.098451958	1.097176491	1.09655917
2824	1.098230257	1.09847261	1.09616224
2825	1.096569473	1.096999551	1.096133282
2826	1.093543114	1.096321862	1.095855529
2827	1.094706229	1.09517931	1.099281595
2828	1.097649743	1.093833806	1.097261712
2829	1.097332023	1.096033466	1.093559715
2830	1.09838837	1.09860656	1.095595584
2831	1.097925579	1.094975084	1.093415649
2832	1.094977235	1.097495291	1.096767075
2833	1.095449854	1.099466952	1.093390025
2834	1.096678108	1.094363655	1.097355352
2835	1.096270618	1.095120809	1.096657385
2836	1.093694229	1.095075434	1.095100031
2837	1.096234735	1.097331198	1.096417083
2838	1.094730072	1.095235912	1.095800013
2839	1.094592206	1.097702045	1.096497204
2840	1.09320949	1.098712054	1.093685595
2841	1.096921241	1.095847418	1.094136328
2842	1.093730385	1.095356375	1.094169645
2843	1.096014285	1.093486107	1.09646428
2844	1.096053202	1.096977962	1.094344923
2845	1.096990573	1.095910395	1.097596777
2846	1.094231672	1.097744614	1.092955724
2847	1.096026715	1.094904219	1.093765972
2848	1.09651319	1.096619952	1.097821235
2849	1.096613101	1.094921389	1.094534271
2850	1.093759172	1.097926652	1.093101148
2851	1.094034161	1.09581445	1.094654622
2852	1.097241663	1.096944682	1.094956244
2853	1.094684837	1.09815616	1.095840281
2854	1.098162434	1.099309976	1.094649043
2855	1.092719098	1.092594688	1.098061283
2856	1.093168361	1.095549758	1.09512247
2857	1.094997406	1.099441862	1.096337558
2858	1.095638188	1.099582076	1.098419391
2859	1.096433247	1.092433827	1.098553903
2860	1.099080376	1.095588771	1.099963076
2861	1.095453534	1.097533716	1.096205663
2862	1.100053128	1.097021902	1.096430242
2863	1.09614077	1.095451022	1.093919459
2864	1.097718322	1.096454885	1.096012077
2865	1.097349963	1.096730342	1.094173987
2866	1.092264559	1.095216891	1.09646711
2867	1.095270493	1.096013385	1.097306511
2868	1.095988952	1.099895589	1.09087963
2869	1.095288326	1.098836644	1.095487374
2870	1.097277066	1.095793439	1.097186955
2871	1.094629929	1.096684894	1.096298663
2872	1.096293184	1.096048492	1.09779499
2873	1.096459471	1.092653343	1.09483605
2874	1.094402427	1.095435952	1.100921569
2875	1.096183905	1.097560801	1.094942496
2876	1.095200493	1.0992904	1.096408588
2877	1.096096716	1.094221349	1.097530753
2878	1.094408035	1.09648148	1.096155371
2879	1.09611989	1.096665254	1.097387729
2880	1.094450365	1.093745665	1.095444822
2881	1.095540278	1.096463735	1.098790801
2882	1.096852576	1.095131788	1.096257179
2883	1.097256207	1.094087502	1.097474324
2884	1.095628016	1.098526919	1.094447554
2885	1.094454081	1.095535817	1.096863264
2886	1.096977015	1.098144567	1.097474125
2887	1.097724073	1.095534803	1.09447307
2888	1.09390245	1.09339032	1.096029002
2889	1.094783701	1.097703719	1.0959143
2890	1.094807073	1.090321514	1.095704706
2891	1.096883275	1.09940555	1.096407897
2892	1.094355379	1.092525997	1.09581269
2893	1.098489574	1.095613154	1.094219704
2894	1.097961745	1.094802211	1.096015113
2895	1.096034497	1.098039215	1.096536542
2896	1.095176896	1.096675257	1.095580694
2897	1.098146731	1.09735574	1.093736647
2898	1.098155363	1.097964023	1.097931869
2899	1.098657253	1.093967137	1.099005459
2900	1.095448806	1.099277116	1.096217769
2901	1.09659746	1.093647966	1.095810801
2902	1.095948684	1.098772887	1.097666736
2903	1.096824338	1.095594595	1.09775836
2904	1.096202048	1.094953125	1.096618181
2905	1.097004433	1.094445283	1.097149164
2906	1.093530687	1.094315782	1.094690079
2907	1.09084305	1.095154893	1.09694799
2908	1.098880096	1.094312243	1.097193169
2909	1.098202207	1.09764366	1.09482292
2910	1.094841353	1.096034656	1.095453315
2911	1.094755491	1.09503728	1.09761081
2912	1.093868638	1.096176219	1.10094987
2913	1.098733497	1.097350984	1.099653037
2914	1.095176844	1.094918986	1.095954646
2915	1.094810045	1.095653771	1.097207208
2916	1.093810833	1.098456302	1.097526134
2917	1.100362129	1.094524525	1.096664638
2918	1.096192563	1.093664106	1.095552899
2919	1.095794415	1.094935548	1.093018519
2920	1.095284818	1.096334225	1.095835479
2921	1.098818402	1.096125112	1.096357724
2922	1.096785318	1.096879192	1.096370217
2923	1.094133328	1.097816827	1.096068547
2924	1.096268314	1.095689937	1.092432158
2925	1.0950166	1.096014189	1.096192019
2926	1.096833648	1.097330762	1.09396417
2927	1.094244979	1.095447733	1.094997515
2928	1.093637457	1.096977076	1.097256638
2929	1.09754769	1.093925098	1.096816865
2930	1.097515372	1.097839291	1.098829475
2931	1.094436647	1.094236542	1.096497143
2932	1.097229518	1.095675092	1.095721318
2933	1.096929726	1.09492695	1.095328491
2934	1.098915982	1.097918853	1.097917154
2935	1.099572513	1.09701101	1.099467211
2936	1.09480347	1.096332616	1.097426962
2937	1.094489215	1.093884676	1.098871568
2938	1.094659743	1.093181079	1.099045218
2939	1.097894894	1.09349702	1.096641707
2940	1.095669142	1.094096179	1.094441619
2941	1.09865592	1.09688962	1.095881895
2942	1.095353262	1.096446131	1.095861479
2943	1.096234193	1.093793148	1.095720078
2944	1.098152254	1.097527192	1.094571335
2945	1.094800595	1.093670407	1.094887725
2946	1.092935835	1.095821823	1.094239901
2947	1.097054198	1.091111597	1.095065432
2948	1.094602245	1.09704934	1.094556764
2949	1.096945973	1.09664744	1.097504745
2950	1.097940617	1.097537919	1.095045262
2951	1.096286516	1.096895088	1.093583388
2952	1.094856353	1.098822518	1.095008199
2953	1.094557176	1.097697445	1.095848739
2954	1.094116757	1.096370353	1.094659672
2955	1.094122093	1.095734956	1.09573895
2956	1.093583557	1.09287258	1.095593574
2957	1.095562775	1.095462524	1.095582639
2958	1.098122327	1.096367647	1.09687279
2959	1.096238831	1.097215046	1.094471968
2960	1.097637006	1.0931797	1.093837027
2961	1.099425088	1.097154246	1.094158899
2962	1.093804683	1.09384756	1.095336003
2963	1.09336804	1.09599279	1.097035646
2964	1.097651197	1.098171713	1.097175866
2965	1.09692126	1.09777207	1.093941645
2966	1.095966405	1.097001303	1.096021564
2967	1.09492086	1.09559074	1.096924367
2968	1.091863925	1.095712593	1.096113379
2969	1.096840521	1.096631564	1.094692856
2970	1.094215831	1.095230506	1.096969461
2971	1.096004476	1.094219492	1.100763961
2972	1.097270509	1.096392858	1.096913938
2973	1.092382807	1.098498079	1.094165499
2974	1.096735104	1.0949128	1.096289646
2975	1.096686749	1.097783516	1.098122195
2976	1.09471321	1.095475947	1.097012977
2977	1.096588047	1.097255038	1.096884012
2978	1.096308726	1.097580777	1.096905304
2979	1.097442093	1.094397336	1.095232752
2980	1.095014233	1.096619833	1.094602227
2981	1.09481262	1.097547122	1.096621199
2982	1.095815536	1.096867655	1.096671106
2983	1.099014707	1.094985188	1.096468525
2984	1.095592675	1.096950454	1.091999388
2985	1.097396984	1.096228553	1.099942109
2986	1.093433498	1.095461352	1.096416153
2987	1.098355789	1.096392182	1.093889407
2988	1.097048307	1.09507767	1.101343341
2989	1.096739145	1.093086443	1.096961776
2990	1.098633328	1.099221423	1.097490328
2991	1.093156789	1.094579611	1.09431921
2992	1.095623243	1.094165352	1.096459132
2993	1.094166892	1.095645721	1.098766636
2994	1.095527622	1.096486243	1.096400377
2995	1.09715157	1.098141353	1.096057684
2996	1.099187506	1.097073883	1.09585454
2997	1.093810328	1.097135433	1.097049482
2998	1.094232374	1.095751632	1.097729844
2999	1.098216886	1.095095249	1.098474349
3000	1.094825469	1.093516698	1.095836023
3001	1.092822215	1.097927523	1.095681361
3002	1.096482771	1.094267104	1.096805699
3003	1.097086282	1.096539544	1.094607665
3004	1.095100079	1.094901547	1.093922797
3005	1.096354261	1.09360549	1.095390115
3006	1.099444736	1.094872762	1.096803511
3007	1.094558122	1.097126976	1.094708399
3008	1.099121436	1.094914549	1.097304247
3009	1.097508746	1.096877974	1.095675363
3010	1.093878285	1.097899653	1.095833304
3011	1.097520493	1.096165429	1.097226723
3012	1.093960201	1.098762574	1.096192029
3013	1.095757101	1.09702709	1.092793054
3014	1.09622642	1.095924574	1.096666428
3015	1.094571652	1.092927577	1.092828373
3016	1.095397388	1.097192674	1.094199076
3017	1.09878583	1.095432434	1.097460384
3018	1.094681601	1.093531653	1.093621172
3019	1.097693428	1.096963403	1.09822786
3020	1.092009426	1.096330739	1.093531691
3021	1.096831908	1.098269572	1.095129421
3022	1.096992996	1.098570646	1.09630877
3023	1.096280861	1.096225518	1.097310538
3024	1.096075531	1.096755297	1.097814701
3025	1.09689402	1.094501066	1.095603775
3026	1.096715982	1.095775906	1.092646039
3027	1.094791017	1.09610498	1.094335015
3028	1.099041658	1.096707572	1.094309289
3029	1.095385704	1.097706786	1.093860674
3030	1.095539417	1.095481733	1.09522755
3031	1.096495004	1.096128483	1.099049597
3032	1.097363721	1.096100352	1.098755341
3033	1.094381272	1.09345428	1.097045917
3034	1.097647199	1.093316374	1.096113834
3035	1.098384892	1.098396846	1.096284168
3036	1.093932462	1.092953104	1.096674784
3037	1.094894303	1.091721807	1.096147353
3038	1.092903489	1.094814345	1.094933447
3039	1.093239691	1.098718049	1.100507267
3040	1.094681365	1.097644979	1.096332299
3041	1.0951269	1.094379972	1.096173782
3042	1.093353123	1.093715834	1.096050594
3043	1.095866581	1.09792538	1.094816222
3044	1.098029028	1.096948887	1.099497158
3045	1.095222383	1.096836898	1.095551631
3046	1.09466007	1.093189275	1.098439836
3047	1.095761835	1.094533695	1.097522783
3048	1.096622555	1.100389245	1.099318426
3049	1.096569387	1.09902724	1.097312329
3050	1.09697849	1.094008676	1.097048938
3051	1.095013365	1.09907557	1.099048928
3052	1.095030269	1.096148188	1.095871499
3053	1.096520158	1.095387944	1.099126449
3054	1.097913122	1.097141464	1.094905858
3055	1.095704125	1.096072003	1.09715307
3056	1.094053781	1.097169203	1.098060207
3057	1.09547219	1.095294497	1.098388701
3058	1.093988713	1.098401379	1.093506952
3059	1.096891781	1.091866313	1.097671856
3060	1.092023855	1.096321458	1.095875483
3061	1.095294825	1.09361642	1.097514643
3062	1.096498171	1.094599533	1.093699673
3063	1.100101581	1.095452206	1.100798144
3064	1.09655231	1.095305204	1.097675425
3065	1.096845946	1.093686146	1.09430517
3066	1.095956066	1.093187204	1.095344985
3067	1.09543591	1.099020292	1.095999849
3068	1.09508824	1.097240494	1.098367538
3069	1.096824599	1.095863264	1.09744211
3070	1.09637869	1.094477651	1.093235645
3071	1.095891284	1.09255611	1.096275122
3072	1.091507433	1.097219423	1.099908845
3073	1.098903736	1.097576853	1.094817994
3074	1.099284499	1.097070361	1.097912771
3075	1.091136538	1.09622403	1.094170263
3076	1.094787438	1.096070418	1.093666523
3077	1.094684377	1.099012062	1.09764792
3078	1.092324949	1.094387975	1.098662436
3079	1.094462424	1.097217899	1.096670787
3080	1.096523651	1.097243481	1.097023023
3081	1.095602154	1.094825078	1.096481085
3082	1.095270562	1.095327633	1.092143631
3083	1.097711515	1.093742686	1.097778089
3084	1.099674425	1.097207378	1.096130112
3085	1.09800795	1.095771035	1.095132959
3086	1.095650465	1.097598566	1.095025306
3087	1.096790563	1.094668142	1.0967211
3088	1.091090918	1.093732823	1.094111533
3089	1.095868105	1.099037143	1.095409558
3090	1.097835959	1.093447224	1.096842399
3091	1.095631066	1.092310888	1.095883613
3092	1.097193185	1.099186562	1.096601295
3093	1.093491423	1.095419821	1.099002121
3094	1.097278087	1.096851367	1.097252052
3095	1.09699694	1.095885121	1.094607463
3096	1.095256584	1.097759924	1.095346305
3097	1.094940986	1.095418607	1.095634743
3098	1.096836404	1.096037035	1.095386329
3099	1.098903034	1.095270344	1.096636994
3100	1.094014802	1.094137256	1.094631544
3101	1.097912672	1.098051929	1.096601936
3102	1.096363699	1.096694684	1.091663764
3103	1.094666125	1.0982415	1.095482452
3104	1.096012896	1.094952041	1.098609535
3105	1.094688646	1.096520121	1.094153691
3106	1.0967697	1.094946105	1.096794689
3107	1.095907964	1.097371013	1.097052228
3108	1.095492248	1.093975512	1.095177057
3109	1.100359427	1.096663717	1.098280642
3110	1.097517521	1.100311795	1.096938441
3111	1.095582633	1.095407708	1.097519361
3112	1.093287425	1.094411456	1.097331986
3113	1.096891784	1.096498173	1.094769014
3114	1.093445172	1.09823075	1.097237485
3115	1.098812174	1.099502348	1.094752917
3116	1.096680812	1.097847379	1.096286653
3117	1.095450836	1.096757819	1.095930207
3118	1.095019576	1.099188506	1.097003477
3119	1.09893748	1.097130603	1.094391809
3120	1.095618499	1.098776581	1.097789075
3121	1.098918982	1.097260048	1.097746
3122	1.096088229	1.097472415	1.095980707
3123	1.09519479	1.09474708	1.098036502
3124	1.092811807	1.096990286	1.096099758
3125	1.097532125	1.094534905	1.097683435
3126	1.093844741	1.098051233	1.094872022
3127	1.095359292	1.095249231	1.093383459
3128	1.097059037	1.09537032	1.094683416
3129	1.098824192	1.096639541	1.094558971
3130	1.095308542	1.097410557	1.097794082
3131	1.093878819	1.095971395	1.093532628
3132	1.099712513	1.096068034	1.098970979
3133	1.095124538	1.095037113	1.097331124
3134	1.093873065	1.094990756	1.096742574
3135	1.093290653	1.094972644	1.094979134
3136	1.097666942	1.096014601	1.096824582
3137	1.094083207	1.096367207	1.097210967
3138	1.094286404	1.095169468	1.098483658
3139	1.094378058	1.09662113	1.097875986
3140	1.09573877	1.093342331	1.096256874
3141	1.091950211	1.100080618	1.093699593
3142	1.095437731	1.09795207	1.097474557
3143	1.096772163	1.096259871	1.09866301
3144	1.097272031	1.097341368	1.096217277
3145	1.095963999	1.093154724	1.096117446
3146	1.094650222	1.098682942	1.097721677
3147	1.097618722	1.097750657	1.093737605
3148	1.09499655	1.099677101	1.096981315
3149	1.095752288	1.098103162	1.099936937
3150	1.094949712	1.095306781	1.095040666
3151	1.099203382	1.093131595	1.093875548
3152	1.095600694	1.093553099	1.094940574
3153	1.096835901	1.098354558	1.094625667
3154	1.095446883	1.094174889	1.096698633
3155	1.095263097	1.095168126	1.094639665
3156	1.097584013	1.096197597	1.097289715
3157	1.094123678	1.095614713	1.094636744
3158	1.096627176	1.098271275	1.098624371
3159	1.096899532	1.093799801	1.093862382
3160	1.096627524	1.098402132	1.094053649
3161	1.095560828	1.098265076	1.098321633
3162	1.093543197	1.097599213	1.093714584
3163	1.095692897	1.095781203	1.091830935
3164	1.097429232	1.096188396	1.095402184
3165	1.093706498	1.094515949	1.097516559
3166	1.096932059	1.094221012	1.091834245
3167	1.093200293	1.096493252	1.094849178
3168	1.097096466	1.096611142	1.094531944
3169	1.09664168	1.094346332	1.097051649
3170	1.094823857	1.096817337	1.095246016
3171	1.094765576	1.098308835	1.096819089
3172	1.095359676	1.096227417	1.096483222
3173	1.095441753	1.093259089	1.094314881
3174	1.092957879	1.094038772	1.095341393
3175	1.093592306	1.097603417	1.098864006
3176	1.096323317	1.094823426	1.096200895
3177	1.096046053	1.095907142	1.096530723
3178	1.095354391	1.093214107	1.093898248
3179	1.09479397	1.098753485	1.095540901
3180	1.09844677	1.098001345	1.095870895
3181	1.09680157	1.095785385	1.094975168
3182	1.095723586	1.097125573	1.097490063
3183	1.093070521	1.098820472	1.097959856
3184	1.09360479	1.095002661	1.095608399
3185	1.095647047	1.098090751	1.094684454
3186	1.097079029	1.09962498	1.098418019
3187	1.098889293	1.100183917	1.096072719
3188	1.092813561	1.094708887	1.098990582
3189	1.098152753	1.095658459	1.095597436
3190	1.097308693	1.094270644	1.095161048
3191	1.09778981	1.094065367	1.099390454
3192	1.09768402	1.097306707	1.097136165
3193	1.097929605	1.096797782	1.099268477
3194	1.094634805	1.09659663	1.096094488
3195	1.097682795	1.097189205	1.093477273
3196	1.097396807	1.097130084	1.096158654
3197	1.093365	1.092953093	1.095633639
3198	1.097184758	1.095174262	1.09372158
3199	1.096064221	1.095253656	1.097485457
3200	1.095738092	1.097191152	1.098801406
3201	1.093018301	1.094335823	1.095727261
3202	1.096690621	1.097106759	1.099217933
3203	1.099592823	1.09963426	1.093646334
3204	1.095278154	1.094846916	1.095105927
3205	1.097305527	1.09623609	1.094460521
3206	1.095714364	1.094928012	1.09657291
3207	1.097642137	1.096113526	1.097284561
3208	1.095916526	1.095853533	1.093899932
3209	1.098058172	1.096665032	1.095672706
3210	1.096873045	1.094247132	1.09447718
3211	1.098674609	1.098065527	1.093590431
3212	1.096327013	1.096930061	1.09737434
3213	1.093366845	1.094268845	1.093975304
3214	1.094491579	1.096382237	1.099298948
3215	1.095696406	1.096680657	1.096025855
3216	1.09785303	1.098040636	1.097008076
3217	1.098615857	1.093556955	1.09531133
3218	1.097365844	1.096317707	1.099068875
3219	1.099005211	1.096567036	1.092730156
3220	1.096255278	1.095947066	1.096355488
3221	1.093104637	1.097131544	1.099043535
3222	1.095169967	1.09528899	1.097152133
3223	1.097781013	1.099386574	1.094174973
3224	1.094445082	1.095362423	1.099070187
3225	1.093971021	1.091572721	1.097436096
3226	1.098838423	1.096075417	1.094173819
3227	1.094124171	1.094738764	1.097836759
3228	1.099958579	1.096009366	1.098992652
3229	1.096062905	1.099748563	1.094650391
3230	1.092873806	1.096761426	1.099315054
3231	1.097178273	1.09614543	1.095636027
3232	1.095873022	1.098053368	1.097601099
3233	1.098092252	1.098817802	1.098637543
3234	1.095710314	1.097528356	1.09626959
3235	1.09527833	1.09523391	1.097938784
3236	1.096803549	1.094378942	1.094309079
3237	1.095545476	1.095959737	1.094936603
3238	1.096208264	1.096865417	1.092943464
3239	1.095257429	1.098708187	1.09218072
3240	1.093981653	1.097338311	1.100817675
3241	1.097050733	1.098047363	1.095275006
3242	1.096389123	1.098743122	1.098827978
3243	1.095048003	1.09767184	1.094584968
3244	1.09490343	1.099378983	1.096484244
3245	1.095059143	1.094963987	1.094443493
3246	1.098858617	1.092603553	1.094722037
3247	1.100254573	1.093771455	1.094166344
3248	1.098265046	1.100161818	1.095160805
3249	1.096565775	1.096654452	1.095627206
3250	1.098068036	1.096080437	1.095136623
3251	1.097878291	1.095918253	1.099309307
3252	1.096356948	1.094772699	1.097504308
3253	1.095626199	1.097566292	1.097631877
3254	1.098461996	1.096412215	1.093714278
3255	1.097860516	1.093488821	1.096290148
3256	1.095873928	1.094888858	1.096892237
3257	1.096699886	1.099217047	1.100199784
3258	1.093817902	1.097043012	1.096109325
3259	1.096275433	1.096772943	1.098669198
3260	1.096468072	1.09678613	1.0963191
3261	1.096783202	1.093175453	1.097729466
3262	1.097701811	1.098339223	1.096134649
3263	1.097070843	1.097225411	1.09914529
3264	1.095275291	1.094918822	1.098086201
3265	1.096245923	1.097332095	1.096413795
3266	1.097545701	1.093380949	1.096743442
3267	1.09734842	1.093508825	1.094396017
3268	1.095445823	1.094978309	1.096463483
3269	1.096298897	1.096892671	1.098964511
3270	1.092429084	1.096676738	1.094211062
3271	1.097001234	1.096479026	1.096147599
3272	1.094410663	1.097243967	1.096578064
3273	1.096521876	1.098143414	1.095825604
3274	1.095375307	1.09461652	1.095625053
3275	1.096845579	1.098078733	1.096434014
3276	1.096873951	1.097468237	1.096496939
3277	1.09704692	1.098938306	1.098210132
3278	1.096040522	1.09993637	1.094832649
3279	1.095921851	1.092686396	1.093798385
3280	1.094795091	1.097578627	1.097804631
3281	1.09621092	1.099427803	1.094086847
3282	1.096713029	1.094688765	1.093101383
3283	1.095518759	1.096219453	1.095296862
3284	1.092850553	1.096961956	1.094982085
3285	1.096093364	1.091995009	1.095765446
3286	1.098293962	1.098225495	1.093055392
3287	1.096563012	1.09648832	1.096659702
3288	1.09751282	1.097623704	1.095831106
3289	1.097911762	1.09463122	1.093670287
3290	1.094192508	1.098049056	1.096968023
3291	1.096789341	1.097931366	1.094511649
3292	1.097331824	1.096812471	1.100195254
3293	1.097458215	1.094853447	1.096621907
3294	1.095513889	1.0963729	1.096899283
3295	1.095591748	1.094718412	1.09559569
3296	1.092787467	1.095764779	1.095483991
3297	1.092786372	1.096388544	1.092749665
3298	1.095885635	1.097061537	1.09587035
3299	1.09602002	1.094827066	1.09266918
3300	1.097030322	1.096176119	1.095667448
3301	1.098269831	1.096344733	1.098396394
3302	1.096614318	1.097342234	1.098143571
3303	1.095410807	1.097879451	1.098035446
3304	1.095197198	1.099027943	1.09551198
3305	1.092589635	1.095068264	1.093705207
3306	1.096437639	1.092717474	1.095343774
3307	1.092598331	1.09412943	1.096645702
3308	1.09500499	1.096798672	1.097183801
3309	1.093711035	1.095456015	1.095654
3310	1.098876334	1.096175967	1.098746804
3311	1.098520397	1.096866583	1.101139515
3312	1.096799052	1.095297935	1.098220401
3313	1.093407441	1.093123481	1.095489173
3314	1.096131095	1.098477342	1.0988994
3315	1.09801548	1.094666858	1.095495508
3316	1.099046182	1.097802811	1.098960542
3317	1.093464188	1.097730636	1.095491104
3318	1.095994637	1.092010126	1.094073237
3319	1.096159683	1.096628593	1.100030125
3320	1.093029755	1.095773875	1.094700226
3321	1.096925021	1.096348296	1.096200559
3322	1.096475585	1.098280865	1.09688689
3323	1.097145403	1.095507687	1.093996319
3324	1.093926064	1.095991971	1.097077407
3325	1.093725602	1.09771934	1.097625508
3326	1.098926108	1.097365427	1.094635228
3327	1.096667528	1.095778392	1.097816093
3328	1.094716697	1.094819722	1.095479649
3329	1.095244652	1.094757714	1.097270657
3330	1.095418013	1.095365565	1.096868557
3331	1.09795592	1.094481615	1.095261176
3332	1.096497277	1.096526349	1.092027753
3333	1.097794979	1.097096157	1.098968188
3334	1.097441604	1.097560847	1.097461855
3335	1.100068758	1.094662787	1.097939877
3336	1.095402471	1.095877933	1.098813016
3337	1.09249207	1.096104793	1.093001992
3338	1.09678257	1.098451942	1.096467192
3339	1.096757013	1.094893594	1.09468041
3340	1.096731109	1.09860388	1.096627596
3341	1.098203515	1.095257485	1.096094041
3342	1.097054447	1.095241408	1.096235845
3343	1.095547333	1.095269206	1.096154936
3344	1.099861817	1.095314884	1.095793297
3345	1.095318552	1.095635093	1.094427288
3346	1.09620382	1.09738177	1.097553186
3347	1.098161412	1.095839779	1.095367326
3348	1.095003001	1.094092353	1.09370707
3349	1.09889575	1.092323225	1.09510971
3350	1.098868342	1.092741659	1.099906627
3351	1.09727673	1.095106631	1.097045482
3352	1.093209537	1.095672014	1.098292004
3353	1.092459579	1.097005621	1.097283702
3354	1.097621063	1.096981902	1.095316355
3355	1.096263556	1.096878886	1.095142839
3356	1.094401978	1.097812425	1.100056254
3357	1.09387297	1.098678527	1.097873662
3358	1.097269621	1.093790559	1.09318525
3359	1.096382254	1.095891067	1.09558218
3360	1.097122516	1.09622944	1.096364748
3361	1.095092767	1.095408165	1.097741457
3362	1.096192985	1.095111306	1.095752557
3363	1.098312055	1.096871498	1.095799353
3364	1.098050892	1.097312868	1.096455126
3365	1.090720506	1.094260149	1.097705974
3366	1.09745676	1.096798654	1.094896702
3367	1.093543208	1.095332721	1.097496824
3368	1.096033429	1.094435219	1.098181932
3369	1.096330159	1.09844064	1.096508132
3370	1.09494207	1.095487078	1.098958641
3371	1.096345984	1.091650454	1.095095615
3372	1.095621346	1.099858174	1.096265708
3373	1.091762275	1.095458467	1.096407294
3374	1.093629351	1.097551459	1.097291709
3375	1.097031502	1.093305239	1.095248532
3376	1.09567132	1.096541119	1.096845698
3377	1.093726715	1.100371992	1.098183335
3378	1.095965725	1.094248972	1.096069499
3379	1.096844217	1.097693639	1.094284348
3380	1.099604827	1.097448292	1.096877667
3381	1.095620145	1.098451998	1.096571132
3382	1.093530258	1.100722782	1.099398275
3383	1.097042107	1.096057583	1.092781596
3384	1.094130149	1.097904265	1.100766945
3385	1.094332164	1.098591448	1.096512528
3386	1.095278716	1.093480818	1.097884785
3387	1.096625415	1.094651195	1.099131994
3388	1.096913918	1.098218433	1.096386639
3389	1.095723568	1.096666645	1.096901073
3390	1.0987969	1.091779842	1.094874775
3391	1.094280413	1.094481484	1.091691143
3392	1.09764392	1.09906226	1.097403472
3393	1.09802363	1.093920383	1.098419254
3394	1.095540213	1.096774427	1.09811812
3395	1.097290254	1.097435898	1.099454736
3396	1.09704395	1.09288541	1.095005084
3397	1.09818697	1.094890726	1.095780507
3398	1.09498045	1.093083475	1.098840145
3399	1.096657196	1.097587605	1.098058212
3400	1.095891175	1.095088652	1.096504397
3401	1.095810471	1.09734365	1.095803258
3402	1.094485471	1.095752658	1.099097563
3403	1.096819392	1.096858547	1.092010467
3404	1.095985584	1.097376346	1.094226995
3405	1.0947999	1.096910208	1.099164727
3406	1.096458325	1.094234138	1.09711182
3407	1.096455197	1.096293859	1.097696777
3408	1.094041409	1.094649639	1.091558029
3409	1.096512245	1.096067538	1.095035662
3410	1.095601523	1.09715302	1.094814584
3411	1.095370602	1.093549791	1.091993627
3412	1.096197086	1.098371515	1.097972911
3413	1.097007079	1.094550382	1.095454475
3414	1.094100178	1.09630139	1.096728096
3415	1.093449561	1.09594331	1.09382766
3416	1.095008973	1.096177066	1.093236133
3417	1.093466373	1.093926867	1.094847447
3418	1.097307654	1.096389817	1.099832192
3419	1.094754803	1.094370232	1.09569039
3420	1.098576196	1.092540122	1.098883692
3421	1.097875904	1.094547671	1.097556436
3422	1.094014786	1.100561358	1.09191142
3423	1.097379423	1.095552906	1.097005294
3424	1.094356691	1.099202354	1.09427091
3425	1.096372521	1.098456551	1.099233443
3426	1.093368911	1.097747606	1.094219635
3427	1.095298932	1.09901496	1.096630168
3428	1.097863671	1.0972717	1.094174188
3429	1.098515429	1.096549805	1.097183892
3430	1.098458807	1.097224558	1.095223937
3431	1.096367806	1.097126168	1.090632478
3432	1.095445787	1.093368746	1.095966816
3433	1.094230945	1.093814693	1.098699634
3434	1.098554186	1.098358845	1.093918783
3435	1.097126558	1.095489399	1.096035746
3436	1.096393611	1.097863913	1.095117303
3437	1.095709737	1.098638645	1.096657942
3438	1.096463178	1.098240249	1.097379689
3439	1.095735261	1.097798465	1.094035534
3440	1.09490144	1.094703478	1.096648098
3441	1.096047623	1.098465721	1.097085664
3442	1.095582186	1.090958195	1.097513157
3443	1.094759788	1.098395073	1.097689436
3444	1.095974231	1.094912557	1.096012755
3445	1.095999674	1.097345224	1.097383524
3446	1.094793726	1.093220321	1.098535538
3447	1.093725318	1.095910512	1.096125329
3448	1.09540189	1.097177553	1.096579586
3449	1.093179943	1.093403573	1.098663751
3450	1.091519227	1.095838441	1.094727041
3451	1.097635372	1.096315442	1.098938428
3452	1.096928476	1.099080947	1.096144036
3453	1.095367483	1.094364973	1.097498651
3454	1.097660744	1.095952482	1.097549269
3455	1.099229614	1.098195904	1.095920465
3456	1.097451016	1.095520491	1.098123625
3457	1.096455806	1.094234626	1.097111114
3458	1.095318628	1.097871393	1.098480099
3459	1.096347993	1.096397772	1.098965116
3460	1.097210226	1.09716811	1.097797435
3461	1.092851629	1.094782536	1.09674859
3462	1.094093315	1.09587083	1.095642374
3463	1.096028601	1.098985067	1.096991069
3464	1.095907785	1.097283663	1.097533409
3465	1.09544059	1.098860285	1.093920319
3466	1.095634569	1.095910297	1.096727839
3467	1.096503058	1.097039521	1.095048807
3468	1.0968411	1.097182053	1.091755748
3469	1.096117264	1.0980287	1.097068802
3470	1.096946832	1.098554508	1.098338489
3471	1.097990329	1.096095956	1.096029153
3472	1.096549194	1.092278906	1.094285965
3473	1.091315434	1.097494305	1.096851802
3474	1.096540446	1.096180903	1.094671948
3475	1.094509483	1.092947004	1.09700434
3476	1.094509637	1.094526854	1.093465223
3477	1.095276509	1.094170751	1.094339387
3478	1.094622291	1.096639966	1.098131755
3479	1.098404915	1.09718021	1.093131902
3480	1.097210164	1.095230915	1.093868763
3481	1.095594646	1.09713514	1.097219924
3482	1.094704502	1.095214962	1.09771422
3483	1.097713912	1.099773644	1.096130776
3484	1.092893252	1.094242841	1.096683849
3485	1.097743242	1.096572956	1.09648259
3486	1.095920036	1.099542671	1.096470319
3487	1.094247245	1.09662273	1.095758631
3488	1.093523142	1.096448146	1.095504097
3489	1.09705998	1.09572158	1.095245299
3490	1.094127559	1.09591434	1.094877653
3491	1.099048253	1.093905542	1.090230596
3492	1.09489849	1.099035982	1.100602398
3493	1.096609279	1.094161547	1.095482423
3494	1.097106363	1.09487047	1.096418466
3495	1.093383542	1.095750705	1.093802448
3496	1.097335963	1.09707833	1.098648615
3497	1.092349983	1.090758948	1.096822721
3498	1.098372284	1.097258877	1.096678292
3499	1.097291252	1.098100839	1.098855905
3500	1.094901328	1.100264569	1.095107961
3501	1.095204471	1.095907512	1.095020525
3502	1.097773006	1.098308337	1.097425183
3503	1.096876087	1.098003332	1.094548858
3504	1.094738753	1.099609978	1.095705685
3505	1.095274807	1.092466748	1.094414102
3506	1.095905723	1.095392906	1.096970597
3507	1.091170615	1.097713707	1.098655772
3508	1.0975313	1.095489303	1.092733219
3509	1.094379292	1.092703574	1.094394554
3510	1.096079722	1.097535838	1.097061535
3511	1.096896635	1.098398137	1.095975178
3512	1.095496586	1.097432552	1.094204899
3513	1.097965364	1.095772717	1.094673098
3514	1.098073582	1.094832644	1.096351125
3515	1.09587494	1.094357705	1.096710189
3516	1.090782645	1.097191759	1.096116791
3517	1.093882226	1.098068638	1.094734751
3518	1.096372589	1.09797329	1.096622292
3519	1.090179759	1.096081531	1.09488246
3520	1.096407671	1.097122858	1.092288222
3521	1.095647311	1.095980138	1.097062767
3522	1.092693309	1.095839345	1.097813657
3523	1.098409977	1.097993201	1.096807759
3524	1.095569696	1.094892177	1.095460732
3525	1.094746776	1.100875893	1.09540356
3526	1.094188757	1.097690198	1.097565222
3527	1.095754134	1.10084281	1.097987477
3528	1.099574358	1.09804928	1.096062161
3529	1.096020237	1.096632429	1.093601987
3530	1.097541721	1.093050794	1.099554396
3531	1.09772237	1.097513406	1.094385514
3532	1.095362435	1.097127069	1.099214867
3533	1.095831564	1.096234646	1.099062187
3534	1.098150457	1.09616553	1.096140577
3535	1.096798767	1.09753599	1.095907741
3536	1.094649367	1.094301794	1.100388425
3537	1.099068923	1.096530196	1.096081193
3538	1.094136232	1.095356515	1.096792182
3539	1.096407158	1.097744344	1.094636849
3540	1.090423152	1.096822589	1.095932164
3541	1.094452479	1.096678751	1.09555672
3542	1.09531175	1.095885928	1.094485862
3543	1.095615512	1.096440792	1.096332939
3544	1.096566347	1.098159452	1.095626785
3545	1.096635717	1.095999488	1.096097625
3546	1.099784838	1.095557684	1.095299318
3547	1.09750701	1.094039183	1.097651245
3548	1.096942531	1.096114999	1.099563648
3549	1.096588057	1.09523097	1.095664806
3550	1.098665432	1.097468695	1.099847847
3551	1.096620618	1.10109264	1.098680539
3552	1.092475449	1.09794702	1.093458462
3553	1.097869224	1.095652573	1.095339858
3554	1.097725302	1.098154719	1.095114437
3555	1.096944271	1.095901342	1.09434887
3556	1.09702249	1.096762784	1.095166001
3557	1.096642823	1.098332649	1.096954521
3558	1.097208659	1.098778837	1.092986673
3559	1.094990397	1.097276858	1.09353745
3560	1.096784311	1.096115834	1.096442168
3561	1.098384932	1.096711453	1.098101627
3562	1.094212391	1.095221113	1.093591881
3563	1.097130567	1.094561243	1.098692687
3564	1.09514352	1.096922771	1.096480211
3565	1.094832616	1.096380551	1.096414481
3566	1.096136089	1.093536554	1.098282399
3567	1.096466387	1.096618599	1.09895298
3568	1.097826376	1.096763853	1.092737423
3569	1.099399257	1.095663739	1.096955301
3570	1.096197716	1.092906676	1.097060376
3571	1.095744516	1.096597694	1.095943861
3572	1.093822329	1.098088317	1.097616052
3573	1.096735635	1.098501594	1.095967331
3574	1.096503374	1.09926946	1.093426239
3575	1.100841849	1.096095657	1.093711203
3576	1.096354499	1.09494084	1.09783935
3577	1.095481997	1.097131992	1.093341125
3578	1.095071039	1.097892119	1.097888319
3579	1.096657493	1.098388479	1.096076037
3580	1.096483323	1.093890149	1.094413142
3581	1.096696131	1.096402609	1.100858303
3582	1.097002484	1.098154744	1.096679901
3583	1.097070359	1.095380396	1.095276508
3584	1.099907219	1.095608352	1.09762901
3585	1.099554021	1.094492626	1.09361329
3586	1.09432141	1.095898373	1.09510573
3587	1.095702161	1.096019904	1.092806884
3588	1.093862641	1.097968164	1.097607568
3589	1.096231453	1.097111574	1.097350261
3590	1.093682832	1.096408884	1.09594504
3591	1.094441004	1.095657745	1.095148157
3592	1.096825995	1.096762922	1.0947476
3593	1.099113609	1.094934865	1.095377909
3594	1.096934844	1.094725896	1.096476277
3595	1.095390573	1.096071462	1.09471929
3596	1.096760803	1.093411212	1.097742697
3597	1.09429644	1.094400594	1.095870163
3598	1.095361999	1.097977139	1.098930004
3599	1.095049701	1.095654151	1.100559281
3600	1.096973251	1.096623074	1.096923962
3601	1.094929901	1.095076228	1.096908817
3602	1.095742273	1.095784091	1.096724302
3603	1.096655238	1.09543792	1.095394831
3604	1.098229254	1.096618763	1.097602974
3605	1.096486473	1.09388651	1.098529964
3606	1.096241751	1.096053134	1.094351029
3607	1.096648618	1.090958111	1.098196008
3608	1.097308907	1.098482746	1.098454125
3609	1.098697103	1.094596228	1.093759538
3610	1.096498883	1.09409906	1.097579414
3611	1.096259541	1.096022404	1.097836424
3612	1.095229031	1.094581044	1.096178451
3613	1.097272505	1.096833029	1.095028167
3614	1.099381726	1.095343789	1.092856306
3615	1.093328535	1.094427047	1.097453694
3616	1.09586461	1.095878789	1.099647475
3617	1.096246554	1.094608105	1.096116065
3618	1.096427735	1.094407688	1.092338232
3619	1.093213552	1.093710154	1.09545432
3620	1.094593381	1.095189194	1.098776412
3621	1.09919693	1.095930368	1.096502691
3622	1.096727466	1.097193167	1.096201206
3623	1.096290261	1.096635377	1.096239486
3624	1.095716173	1.098007595	1.093614526
3625	1.097462872	1.095095744	1.096668822
3626	1.096570629	1.094856947	1.092959579
3627	1.097680673	1.096709453	1.095278455
3628	1.096769274	1.096531818	1.09539911
3629	1.096166362	1.097718788	1.096699492
3630	1.099138499	1.098680868	1.096333841
3631	1.095125416	1.096799714	1.09753595
3632	1.094957605	1.093742469	1.09718201
3633	1.100679108	1.094195727	1.096882844
3634	1.095141832	1.097992795	1.097088091
3635	1.096940217	1.094751109	1.096025772
3636	1.094968167	1.096752981	1.097262602
3637	1.094757888	1.095374574	1.093501284
3638	1.095559557	1.096609749	1.095253434
3639	1.097311979	1.095911019	1.095322525
3640	1.099691376	1.094648833	1.09626422
3641	1.099584731	1.096766999	1.09586523
3642	1.097408867	1.095117124	1.095056135
3643	1.095715477	1.093392154	1.09706428
3644	1.096193768	1.094070521	1.095407744
3645	1.094301367	1.096829965	1.094908157
3646	1.094831582	1.094570359	1.095506371
3647	1.095110605	1.09464382	1.097178022
3648	1.094623285	1.095633815	1.095860875
3649	1.098802683	1.096285305	1.099109771
3650	1.096196791	1.094919797	1.092877369
3651	1.099216336	1.096477798	1.095334971
3652	1.094526624	1.091592139	1.09953695
3653	1.098317263	1.095997039	1.096618876
3654	1.098815992	1.09671096	1.094554089
3655	1.098393759	1.097624381	1.093152441
3656	1.098590919	1.098187223	1.096814435
3657	1.095935902	1.093440135	1.096041111
3658	1.09565542	1.095911075	1.096239097
3659	1.095275091	1.099314717	1.096538376
3660	1.093523135	1.100214076	1.096301792
3661	1.093937859	1.095209145	1.094191188
3662	1.0981633	1.099988502	1.097108932
3663	1.096980535	1.094556697	1.094844817
3664	1.095986924	1.092900521	1.094575768
3665	1.097062631	1.095533506	1.094408057
3666	1.096074632	1.09580992	1.095408082
3667	1.096257456	1.095868046	1.099249053
3668	1.092524779	1.094286091	1.094599497
3669	1.094784215	1.098682778	1.095883281
3670	1.098002019	1.097336769	1.096070737
3671	1.100429208	1.097843018	1.096109658
3672	1.098946844	1.098314122	1.095926629
3673	1.093805674	1.095987502	1.094824044
3674	1.093782749	1.096212717	1.099708628
3675	1.095047221	1.097947087	1.094698049
3676	1.094955844	1.093543979	1.095003527
3677	1.092409955	1.094502809	1.096512373
3678	1.099396779	1.096660692	1.094976598
3679	1.095564418	1.097831847	1.091981617
3680	1.096653436	1.095546681	1.095250796
3681	1.093786058	1.094198048	1.099371202
3682	1.093590575	1.094711545	1.092317838
3683	1.096674578	1.094733151	1.098385503
3684	1.096589247	1.099987059	1.095988453
3685	1.098703717	1.096754141	1.094913047
3686	1.096679131	1.095988063	1.095738627
3687	1.09452613	1.097718592	1.096467587
3688	1.093965735	1.096047883	1.098861816
3689	1.097373391	1.095857	1.091892298
3690	1.095203976	1.096445524	1.096918206
3691	1.094972641	1.097149001	1.09676475
3692	1.092499038	1.096072947	1.09706155
3693	1.095473404	1.095234322	1.096709581
3694	1.098690993	1.096809573	1.094232467
3695	1.096869263	1.09533271	1.09946029
3696	1.096317332	1.097151475	1.095595304
3697	1.097329576	1.094585938	1.095857412
3698	1.095253324	1.096424248	1.099030553
3699	1.099681178	1.096869035	1.100059649
3700	1.095584206	1.096176111	1.09570209
3701	1.094223607	1.098008989	1.096853542
3702	1.093308285	1.094001002	1.096117938
3703	1.097460352	1.094830422	1.096706754
3704	1.097077729	1.095940604	1.095960068
3705	1.095074967	1.094301391	1.09630066
3706	1.097679949	1.09826148	1.099383587
3707	1.097164106	1.096648673	1.096581568
3708	1.097425247	1.098555325	1.09533382
3709	1.096788547	1.096695719	1.095839659
3710	1.096332171	1.094227406	1.098881554
3711	1.092868485	1.09443937	1.0958045
3712	1.096591511	1.096118823	1.09785141
3713	1.095914511	1.094110463	1.095072731
3714	1.096479901	1.094610137	1.097846658
3715	1.099425096	1.097525577	1.095532434
3716	1.094660905	1.094906725	1.094352952
3717	1.097909975	1.096017184	1.094826018
3718	1.095761764	1.094309097	1.098011655
3719	1.100025226	1.096258716	1.095470804
3720	1.094106303	1.09625766	1.094398592
3721	1.096543277	1.094427179	1.095559433
3722	1.098422882	1.099369946	1.094221565
3723	1.096348875	1.099108012	1.094547115
3724	1.095856297	1.097391057	1.095275752
3725	1.094284094	1.096794241	1.09222369
3726	1.099827537	1.093660796	1.096685999
3727	1.094650779	1.099215322	1.093460764
3728	1.098128509	1.097877761	1.095755291
3729	1.098828678	1.09362255	1.097347356
3730	1.095998933	1.093425683	1.093423975
3731	1.095447289	1.097292296	1.092907538
3732	1.094081152	1.096407095	1.094388136
3733	1.095126025	1.093870015	1.0998306
3734	1.093941203	1.094431043	1.097443789
3735	1.096585636	1.098523954	1.094889319
3736	1.09854875	1.098075892	1.095471346
3737	1.096981099	1.094606391	1.095729278
3738	1.099574322	1.096290552	1.094663285
3739	1.096368993	1.098448268	1.093814715
3740	1.094039025	1.097613047	1.095877264
3741	1.097347748	1.096119958	1.096016733
3742	1.096557617	1.094527547	1.096818029
3743	1.096736198	1.097534652	1.099043118
3744	1.095786251	1.098911735	1.096570254
3745	1.093693236	1.092892594	1.095389572
3746	1.096020076	1.096605562	1.097817319
3747	1.094165193	1.098074408	1.095628901
3748	1.100205808	1.097286384	1.094656954
3749	1.096045718	1.096406221	1.097213341
3750	1.095916031	1.098108337	1.096512312
3751	1.097466453	1.100598268	1.097905811
3752	1.099301493	1.097578726	1.097849908
3753	1.096662718	1.094712221	1.096384722
3754	1.094991951	1.095597816	1.096729476
3755	1.095461956	1.094121844	1.095490122
3756	1.096090914	1.099596343	1.095061673
3757	1.09766467	1.094858871	1.096174363
3758	1.096325418	1.094770329	1.096269959
3759	1.096729356	1.097630532	1.098706974
3760	1.097564709	1.095525641	1.097736412
3761	1.096289887	1.094547331	1.097849872
3762	1.092763062	1.095190304	1.093754824
3763	1.098358435	1.097789161	1.094681792
3764	1.098523437	1.096531397	1.09441285
3765	1.096218801	1.097798368	1.094179932
3766	1.097515967	1.094387931	1.096250345
3767	1.096171532	1.097492145	1.093968718
3768	1.096616872	1.096220681	1.097593714
3769	1.100566316	1.098846309	1.095455099
3770	1.096453654	1.093671168	1.093568336
3771	1.098029443	1.095622591	1.093882358
3772	1.099390853	1.097818455	1.098897682
3773	1.094895571	1.100094966	1.097893321
3774	1.093648308	1.094986788	1.097198354
3775	1.100166261	1.095587896	1.09527131
3776	1.094391293	1.099135714	1.098641047
3777	1.095946916	1.096577364	1.097625821
3778	1.094375174	1.097800623	1.098769936
3779	1.097286985	1.096950993	1.096184729
3780	1.094487246	1.09349267	1.095421414
3781	1.095861677	1.097977053	1.098442484
3782	1.09652657	1.095849461	1.097625682
3783	1.095979148	1.096474676	1.094727546
3784	1.093827363	1.096298685	1.097402077
3785	1.095494417	1.099185083	1.094601549
3786	1.09690535	1.098852876	1.095947396
3787	1.096961623	1.099231488	1.096986068
3788	1.093043276	1.095540233	1.095179986
3789	1.099024403	1.096892244	1.095396968
3790	1.095715232	1.090438317	1.097091763
3791	1.096117919	1.094458531	1.09756874
3792	1.099632529	1.092571852	1.099380443
3793	1.094345874	1.095132659	1.09664555
3794	1.095074233	1.095109349	1.099543745
3795	1.09787921	1.096264243	1.099543611
3796	1.094665808	1.093640624	1.09973284
3797	1.098483012	1.095287965	1.094963857
3798	1.096976438	1.094167445	1.095060675
3799	1.095162271	1.093334525	1.093862575
3800	1.09585756	1.093057613	1.094505218
3801	1.096357173	1.097524777	1.097911845
3802	1.096209231	1.092574946	1.095193401
3803	1.097372753	1.099065637	1.092274127
3804	1.096351013	1.097251773	1.095311636
3805	1.097163979	1.097153884	1.09821423
3806	1.093970469	1.097837611	1.095577064
3807	1.094047242	1.097315999	1.096228084
3808	1.096655963	1.095036992	1.096768632
3809	1.097180843	1.095952454	1.098080277
3810	1.095950096	1.096805659	1.096961216
3811	1.096706118	1.096154865	1.093783269
3812	1.097691931	1.096973088	1.09920001
3813	1.096227116	1.092883904	1.093828655
3814	1.092600433	1.097190783	1.096497619
3815	1.097281425	1.096920581	1.100015285
3816	1.098865176	1.094904657	1.094830522
3817	1.094749373	1.094327717	1.098731125
3818	1.099765725	1.094449647	1.094385124
3819	1.094476948	1.096545134	1.096840696
3820	1.09680751	1.096165044	1.096696749
3821	1.096463411	1.096494591	1.094090969
3822	1.09585246	1.094452286	1.095578131
3823	1.095334149	1.095509683	1.094333069
3824	1.096212151	1.095430226	1.097797916
3825	1.096624583	1.097195756	1.095727636
3826	1.095686503	1.096930172	1.096006847
3827	1.093530973	1.094929257	1.095615783
3828	1.100593232	1.096565754	1.098860262
3829	1.095751686	1.095943559	1.095614145
3830	1.097697818	1.091839448	1.097382062
3831	1.097109647	1.095610267	1.094945527
3832	1.095777229	1.098588187	1.10032671
3833	1.095433662	1.098853305	1.094230066
3834	1.092058054	1.097765602	1.097667399
3835	1.096725027	1.09453846	1.099128185
3836	1.096912237	1.099140508	1.097723731
3837	1.098611538	1.096074338	1.09717404
3838	1.095247906	1.096134302	1.093864203
3839	1.095085689	1.097690736	1.095987153
3840	1.094991926	1.097993003	1.096535269
3841	1.094552107	1.09640373	1.098239585
3842	1.096369724	1.097215584	1.097137126
3843	1.096598955	1.095523643	1.096302137
3844	1.095534066	1.09432007	1.097626291
3845	1.095293688	1.096560701	1.092852534
3846	1.093775446	1.097762806	1.096423451
3847	1.097846833	1.095616367	1.099528112
3848	1.094841729	1.094470669	1.098150187
3849	1.095195479	1.093850347	1.098640223
3850	1.098789501	1.096620224	1.095634453
3851	1.093271659	1.09588091	1.095754796
3852	1.095770771	1.099492141	1.096645604
3853	1.093957079	1.09796278	1.096496701
3854	1.096544976	1.093956827	1.095458322
3855	1.095140408	1.096865364	1.096642481
3856	1.09709001	1.094957205	1.094764549
3857	1.094250385	1.096206091	1.093116759
3858	1.09911728	1.096423707	1.097554479
3859	1.095084572	1.097043909	1.097176071
3860	1.095955893	1.096449294	1.09552982
3861	1.096860952	1.099054284	1.095014991
3862	1.097075088	1.097956013	1.096690101
3863	1.095800067	1.095082649	1.094012135
3864	1.098242552	1.093725804	1.093174848
3865	1.093243258	1.098327844	1.096918777
3866	1.096656398	1.096727674	1.095042064
3867	1.097312343	1.097263961	1.095756273
3868	1.097796534	1.098429728	1.094621083
3869	1.097709609	1.095131174	1.095600135
3870	1.098070253	1.093929105	1.097041279
3871	1.094056937	1.097686134	1.095984768
3872	1.094610415	1.101093562	1.098460934
3873	1.094356561	1.096420907	1.096553348
3874	1.094918489	1.096794267	1.093796243
3875	1.095614304	1.098096216	1.095235171
3876	1.095034262	1.096910199	1.098211557
3877	1.093707622	1.098980415	1.097618653
3878	1.095577785	1.09486851	1.096209668
3879	1.097107363	1.095638248	1.096492453
3880	1.093390661	1.095815508	1.096760678
3881	1.096610197	1.09616638	1.100060927
3882	1.097915252	1.096568222	1.096067205
3883	1.095244347	1.092955817	1.096799813
3884	1.09157985	1.095266889	1.09536433
3885	1.098753025	1.096394042	1.095744634
3886	1.097267362	1.094949158	1.099613848
3887	1.100247889	1.096956805	1.097378818
3888	1.096413394	1.096024781	1.09700212
3889	1.093861115	1.092979383	1.097612563
3890	1.096345195	1.094746893	1.093782932
3891	1.100251501	1.094537533	1.09601534
3892	1.098953216	1.097506221	1.092836987
3893	1.09768227	1.098744256	1.096066616
3894	1.098150682	1.097074267	1.099271983
3895	1.09564706	1.094418425	1.097036808
3896	1.095767148	1.092746711	1.095651176
3897	1.097902057	1.091517768	1.097927547
3898	1.09730343	1.09476617	1.097193139
3899	1.094713644	1.097405682	1.094984023
3900	1.09688283	1.096608578	1.094572449
3901	1.094687098	1.09716599	1.0951092
3902	1.093316799	1.097175834	1.096599455
3903	1.096838424	1.095804242	1.096158213
3904	1.096171701	1.096151978	1.09754517
3905	1.096361462	1.094564829	1.095574357
3906	1.097193364	1.096646206	1.09593645
3907	1.092223799	1.09786757	1.095000423
3908	1.095147226	1.096919122	1.094825173
3909	1.095330638	1.095778301	1.095432531
3910	1.096619716	1.095023697	1.098285609
3911	1.097468661	1.096169193	1.09396507
3912	1.098163147	1.097261495	1.097849363
3913	1.096156646	1.100805364	1.094055743
3914	1.099272721	1.094156017	1.09758651
3915	1.098442663	1.095517136	1.097931102
3916	1.098555038	1.093623699	1.097269805
3917	1.096975057	1.097989513	1.095908117
3918	1.093157461	1.100729571	1.092460427
3919	1.096109798	1.101531017	1.09532062
3920	1.095985332	1.098895982	1.09845175
3921	1.095617807	1.095671343	1.09579321
3922	1.097504955	1.096271509	1.096456501
3923	1.094836785	1.096802928	1.095749746
3924	1.097817721	1.097393783	1.094707004
3925	1.101315575	1.095010411	1.099084023
3926	1.098030926	1.09684845	1.095347046
3927	1.094938647	1.096752309	1.09571583
3928	1.096632715	1.099658366	1.098702509
3929	1.096146977	1.097760945	1.098564355
3930	1.093897468	1.094211482	1.096748362
3931	1.095893803	1.09418614	1.098567261
3932	1.095647834	1.095694309	1.098163369
3933	1.096995872	1.095691567	1.095523517
3934	1.094532099	1.095012168	1.093386082
3935	1.097117772	1.097673311	1.099256088
3936	1.095510932	1.097054679	1.091959062
3937	1.096227692	1.095189083	1.092891334
3938	1.092063563	1.099768012	1.098284361
3939	1.097191407	1.093208066	1.094097987
3940	1.097102135	1.098813269	1.096474577
3941	1.098215792	1.096180739	1.098707275
3942	1.092977143	1.098247793	1.098581947
3943	1.094857163	1.099648102	1.097490969
3944	1.095431783	1.098814407	1.095741489
3945	1.097582439	1.094291649	1.095731819
3946	1.097161807	1.098823472	1.093707328
3947	1.097195066	1.096841773	1.096034241
3948	1.092214031	1.095682614	1.098748992
3949	1.092443066	1.096184508	1.095500827
3950	1.097208177	1.095080521	1.097112044
3951	1.097923129	1.095710617	1.097957833
3952	1.09752907	1.094316333	1.095210888
3953	1.095567225	1.092457883	1.095429147
3954	1.094227772	1.094410205	1.094532088
3955	1.096574736	1.100087114	1.096307741
3956	1.09717097	1.097105958	1.093798469
3957	1.097601706	1.095249892	1.09685885
3958	1.094386027	1.096759498	1.095627998
3959	1.096300671	1.100028435	1.098233363
3960	1.09330621	1.096600423	1.095729224
3961	1.095332583	1.096615771	1.094674246
3962	1.095614439	1.095725764	1.09422322
3963	1.097589403	1.097440481	1.094583418
3964	1.095712443	1.097454902	1.096679947
3965	1.099940264	1.096086256	1.095626708
3966	1.095373698	1.098500234	1.097300027
3967	1.091624924	1.097853037	1.098343154
3968	1.096422966	1.096829891	1.092499109
3969	1.098802927	1.098680466	1.094209699
3970	1.096307614	1.096526805	1.100148369
3971	1.096634906	1.095902808	1.096528255
3972	1.097480199	1.095612027	1.098292691
3973	1.094401143	1.09434183	1.091467383
3974	1.096492727	1.096132167	1.096509781
3975	1.096709148	1.094949879	1.098817533
3976	1.095173902	1.093918001	1.098354044
3977	1.097832909	1.094782144	1.099331555
3978	1.096193467	1.094209411	1.092722807
3979	1.097436863	1.096851816	1.093726243
3980	1.09451119	1.095847184	1.097003773
3981	1.098836083	1.097608443	1.094831403
3982	1.100062169	1.0983263	1.096096374
3983	1.095893936	1.096586282	1.096451631
3984	1.098426109	1.095203644	1.0961237
3985	1.096664842	1.095640325	1.097614529
3986	1.09631904	1.098371028	1.097160508
3987	1.095656609	1.097156123	1.099424058
3988	1.098427286	1.096308898	1.098692432
3989	1.096244284	1.097722872	1.096433801
3990	1.093660119	1.097428645	1.094607265
3991	1.094922011	1.097050732	1.098112464
3992	1.094925894	1.097861739	1.095179287
3993	1.099626482	1.097117962	1.097831629
3994	1.096519937	1.09788894	1.097279796
3995	1.097511208	1.093085997	1.096899487
3996	1.096315286	1.097405808	1.095396688
3997	1.095578027	1.097075729	1.097025531
3998	1.097091616	1.095465408	1.0955879
3999	1.096418983	1.097576636	1.099975791
4000	1.093721287	1.096109174	1.094742634
4001	1.09704878	1.099911424	1.097867972
4002	1.09489097	1.092641241	1.097858037
4003	1.098309927	1.098018449	1.098168534
4004	1.097785236	1.095600767	1.093869223
4005	1.096494586	1.098127364	1.094151465
4006	1.098576814	1.09772167	1.09698559
4007	1.096324902	1.093376158	1.092110197
4008	1.09342433	1.095012251	1.097555686
4009	1.09641109	1.09715233	1.099467185
4010	1.097305611	1.098340304	1.096347658
4011	1.093638864	1.096860097	1.094409495
4012	1.092612423	1.094637502	1.094120781
4013	1.093738144	1.09501031	1.096125463
4014	1.096800289	1.097529335	1.09856082
4015	1.095969176	1.095771247	1.098632391
4016	1.098216329	1.09726892	1.093884754
4017	1.095653786	1.09678325	1.095919038
4018	1.096810742	1.096479411	1.098530844
4019	1.097975287	1.096462673	1.096665267
4020	1.096237452	1.095961372	1.095317499
4021	1.095174182	1.094104072	1.095173085
4022	1.09230497	1.094350178	1.096953969
4023	1.094046812	1.09621262	1.096635541
4024	1.094074906	1.095693745	1.095575757
4025	1.094054821	1.094994845	1.094540827
4026	1.096715844	1.098732866	1.096384669
4027	1.094901932	1.099381656	1.096541253
4028	1.095885581	1.09663856	1.097132484
4029	1.095208448	1.094815675	1.094922271
4030	1.097014804	1.098877695	1.096809575
4031	1.098699131	1.094889579	1.093870488
4032	1.095221639	1.096138582	1.09504226
4033	1.100155418	1.099212886	1.096026606
4034	1.092994687	1.095053122	1.09547463
4035	1.093311015	1.094398224	1.092231633
4036	1.09794724	1.099133838	1.0956061
4037	1.096293978	1.098681529	1.096103373
4038	1.094305115	1.093078298	1.095471794
4039	1.096182883	1.098203317	1.095603353
4040	1.094031776	1.095762008	1.091594909
4041	1.10074778	1.096695447	1.095979045
4042	1.094518597	1.096174821	1.097522009
4043	1.097750722	1.09544638	1.096253464
4044	1.097292617	1.097657412	1.098012495
4045	1.096901403	1.09717968	1.093022332
4046	1.0988428	1.097152013	1.09619885
4047	1.097252295	1.095548683	1.098983739
4048	1.098937232	1.095779762	1.097047861
4049	1.09509547	1.096385291	1.096755866
4050	1.094125141	1.097943371	1.097834006
4051	1.095111271	1.094150262	1.095489301
4052	1.096003314	1.095446573	1.101103883
4053	1.095368752	1.099814259	1.09751926
4054	1.097879938	1.097864781	1.096491709
4055	1.095499464	1.09671174	1.0976632
4056	1.098871228	1.094722909	1.09671704
4057	1.10271805	1.09690352	1.096381493
4058	1.096072025	1.098075257	1.09556387
4059	1.096933677	1.097232025	1.092545566
4060	1.094484419	1.096652285	1.09559418
4061	1.098745306	1.096326184	1.097318883
4062	1.100059018	1.094641818	1.098030051
4063	1.097763667	1.096080627	1.098496465
4064	1.096224145	1.098592443	1.094349841
4065	1.097617829	1.096263595	1.096069867
4066	1.095293773	1.098390372	1.096116255
4067	1.094920594	1.097387861	1.095636029
4068	1.09473909	1.097404842	1.095497352
4069	1.095877244	1.09722858	1.097371434
4070	1.097131394	1.095640252	1.096622067
4071	1.0992627	1.095898604	1.095256919
4072	1.095068129	1.092933232	1.097135046
4073	1.098147237	1.095738048	1.097130873
4074	1.097231667	1.096170952	1.09977685
4075	1.098597556	1.095470383	1.097578399
4076	1.097635079	1.095477467	1.096379261
4077	1.094007812	1.097449837	1.097580859
4078	1.094927775	1.096924334	1.095663145
4079	1.097752908	1.094934346	1.098652554
4080	1.099381737	1.097375706	1.095865934
4081	1.096636513	1.097277373	1.096659041
4082	1.096506455	1.096631308	1.09421801
4083	1.096770505	1.098945857	1.092995059
4084	1.098197383	1.093424921	1.097208108
4085	1.099087134	1.097999509	1.094011106
4086	1.09707855	1.098121745	1.095522276
4087	1.095894554	1.096287751	1.094198484
4088	1.09505978	1.094117968	1.098294491
4089	1.095469763	1.093417842	1.095971324
4090	1.098127048	1.094553854	1.097420052
4091	1.095857628	1.095261978	1.096386729
4092	1.095026998	1.097920809	1.09241888
4093	1.098271433	1.096215693	1.09255011
4094	1.097913885	1.094638038	1.098110502
4095	1.098558542	1.096635574	1.09797737
4096	1.095124477	1.095771956	1.090775369
4097	1.098261743	1.095488227	1.093457685
4098	1.098300573	1.097182478	1.098999481
4099	1.096909963	1.092207728	1.097400891
4100	1.094734172	1.097674302	1.098334358
4101	1.095961972	1.097512824	1.09700794
4102	1.097785222	1.0939673	1.095513752
4103	1.096912938	1.096517958	1.09672879
4104	1.094358458	1.093153187	1.097312822
4105	1.094454361	1.093670994	1.097480652
4106	1.097956018	1.093395218	1.095143996
4107	1.095070974	1.100049294	1.097290581
4108	1.094295885	1.095454289	1.097630838
4109	1.092934874	1.094830429	1.097621773
4110	1.096010311	1.098531586	1.097561559
4111	1.095769968	1.093540014	1.095038981
4112	1.095589977	1.096155644	1.094429889
4113	1.096726977	1.095150997	1.095180664
4114	1.09702316	1.095043314	1.096783709
4115	1.094080549	1.10035366	1.095966986
4116	1.097223675	1.096200825	1.096822598
4117	1.09907652	1.093718701	1.097609746
4118	1.096350094	1.098720616	1.097163679
4119	1.095013088	1.096315895	1.098572607
4120	1.097669754	1.096874604	1.095076165
4121	1.091488066	1.093789001	1.093507927
4122	1.09434264	1.096698803	1.095860152
4123	1.095236343	1.09308565	1.098133456
4124	1.095113858	1.095210368	1.09362322
4125	1.094849899	1.096986516	1.093935086
4126	1.094106442	1.095792257	1.096175732
4127	1.097894844	1.096085669	1.094586565
4128	1.097544764	1.096999692	1.095597373
4129	1.095850028	1.095888124	1.095719805
4130	1.096635331	1.093671978	1.097680751
4131	1.097609194	1.095617446	1.091498986
4132	1.096414346	1.098305196	1.092971193
4133	1.098142076	1.096251662	1.097886826
4134	1.095035411	1.098425065	1.099989593
4135	1.09759215	1.096028193	1.097294912
4136	1.094657733	1.096462086	1.097263624
4137	1.095555312	1.095001641	1.095441028
4138	1.096522831	1.097299066	1.099273225
4139	1.094924369	1.097064027	1.098279509
4140	1.093914997	1.094551815	1.093955666
4141	1.099330551	1.098538969	1.095837651
4142	1.093618385	1.094513341	1.097986506
4143	1.094196439	1.098273828	1.098094618
4144	1.098701841	1.098503888	1.0957326
4145	1.092846908	1.096378666	1.095679496
4146	1.096973915	1.098232422	1.094230784
4147	1.097131426	1.095696722	1.09769566
4148	1.095546696	1.09915099	1.097658774
4149	1.092523068	1.093116834	1.093179206
4150	1.097693955	1.096754044	1.096865513
4151	1.094387526	1.097107607	1.096735419
4152	1.097051476	1.095862751	1.098137565
4153	1.098395077	1.095597282	1.099677144
4154	1.095534532	1.096960976	1.096855699
4155	1.093493866	1.097370173	1.093611221
4156	1.096704243	1.097399763	1.094996531
4157	1.096374533	1.096686957	1.097853736
4158	1.099105319	1.09651239	1.092874244
4159	1.099339905	1.09512616	1.09652293
4160	1.095922126	1.098950908	1.100751042
4161	1.096098646	1.097950177	1.097416755
4162	1.096631515	1.094566437	1.094912905
4163	1.097130743	1.095426317	1.09637498
4164	1.095815373	1.097651184	1.095302535
4165	1.100240076	1.100894525	1.097013012
4166	1.093738192	1.095706946	1.095870033
4167	1.093949218	1.095464334	1.095277418
4168	1.096697037	1.096926209	1.098864703
4169	1.097789733	1.096804102	1.098371019
4170	1.097193635	1.096916581	1.097512556
4171	1.100180592	1.09920265	1.097466969
4172	1.09468751	1.094085158	1.09483439
4173	1.096450028	1.095771195	1.100584765
4174	1.098306923	1.094392184	1.095950975
4175	1.093355774	1.099782317	1.098821416
4176	1.097210748	1.09703024	1.096888544
4177	1.096120917	1.089758158	1.096817769
4178	1.095087785	1.095541524	1.094981288
4179	1.09424843	1.09742188	1.098040414
4180	1.095782381	1.095314931	1.095029317
4181	1.09691652	1.096569665	1.096585492
4182	1.098740859	1.09642431	1.096837362
4183	1.097466014	1.095524645	1.095188689
4184	1.095706113	1.096068266	1.099007694
4185	1.095177722	1.094847051	1.097689169
4186	1.098049001	1.09724036	1.097536862
4187	1.093280951	1.09900862	1.097094283
4188	1.099412008	1.095030522	1.094988866
4189	1.093390814	1.094579369	1.094822963
4190	1.093879286	1.095166246	1.093574388
4191	1.097528927	1.095790765	1.096180833
4192	1.096421177	1.098514805	1.095790336
4193	1.094213986	1.094620008	1.097994542
4194	1.094095227	1.096243051	1.094194394
4195	1.095278203	1.097440543	1.095883201
4196	1.095267339	1.097664791	1.096230621
4197	1.094196695	1.095981965	1.098957753
4198	1.097573241	1.098184588	1.099338943
4199	1.095192938	1.095734521	1.096992122
4200	1.094541653	1.097879882	1.093152997
4201	1.099224541	1.098325535	1.094787324
4202	1.096201742	1.094748957	1.094748452
4203	1.096892929	1.093468777	1.100668295
4204	1.096785243	1.097382917	1.093048781
4205	1.096830583	1.099874774	1.095419634
4206	1.095518842	1.095112953	1.094218909
4207	1.097767415	1.097544456	1.095226624
4208	1.096743067	1.098261177	1.098885175
4209	1.093321476	1.094580242	1.098289728
4210	1.096316936	1.096520191	1.097423559
4211	1.09710567	1.098189591	1.095379902
4212	1.094974805	1.095096728	1.09824526
4213	1.095966975	1.100104578	1.095241681
4214	1.096988968	1.09688871	1.095794513
4215	1.095840823	1.093354266	1.095513216
4216	1.095037429	1.097458305	1.095153592
4217	1.097002408	1.096326673	1.099447392
4218	1.094870487	1.097369054	1.093376429
4219	1.096859738	1.097538211	1.095618013
4220	1.099050097	1.096761688	1.094362649
4221	1.097790544	1.097059015	1.096648336
4222	1.095684966	1.095055157	1.095025604
4223	1.09734956	1.093767044	1.097939545
4224	1.093678075	1.096674239	1.095049136
4225	1.0995773	1.095538474	1.094411652
4226	1.09615455	1.095760015	1.097249118
4227	1.095332737	1.095720566	1.098440225
4228	1.093359752	1.097379888	1.095790528
4229	1.094633716	1.096109705	1.097924337
4230	1.093462876	1.093271744	1.095424399
4231	1.098612944	1.101423733	1.095956147
4232	1.095659726	1.096158576	1.096041658
4233	1.09704376	1.098278377	1.097137171
4234	1.098345552	1.095186788	1.095760061
4235	1.093564124	1.096085734	1.095598053
4236	1.095786421	1.097414818	1.098296872
4237	1.096507518	1.096120228	1.095659048
4238	1.095352439	1.098939831	1.097060519
4239	1.095604964	1.096334385	1.096597766
4240	1.094684524	1.097115618	1.097192384
4241	1.096605322	1.093927708	1.095699289
4242	1.096210665	1.09536935	1.096622039
4243	1.097188022	1.095906532	1.095638007
4244	1.097990906	1.09338372	1.094635544
4245	1.09322302	1.09446258	1.097350773
4246	1.099293591	1.095368865	1.093728292
4247	1.095606878	1.094724848	1.09706345
4248	1.095619954	1.09459664	1.099327898
4249	1.095816537	1.096983709	1.095566392
4250	1.095025261	1.095603175	1.089843894
4251	1.095114289	1.097138637	1.097122462
4252	1.094959755	1.092502306	1.093591369
4253	1.096294528	1.099176877	1.096362743
4254	1.095769358	1.097944022	1.092863442
4255	1.092439731	1.095806571	1.097427323
4256	1.095243735	1.098453882	1.096237238
4257	1.095225774	1.096149388	1.09734647
4258	1.097401543	1.093714098	1.096958004
4259	1.096014152	1.097484609	1.096851702
4260	1.096364209	1.092748571	1.094053029
4261	1.098244599	1.093842658	1.096318059
4262	1.09894486	1.09569128	1.095249772
4263	1.097577075	1.094382913	1.096505956
4264	1.094492695	1.10018471	1.096043975
4265	1.094348781	1.091310324	1.098567518
4266	1.093042323	1.096085527	1.096301849
4267	1.095991118	1.0968864	1.0942548
4268	1.096746919	1.094629575	1.09678813
4269	1.094325223	1.095009118	1.098321359
4270	1.093616826	1.100177074	1.095785063
4271	1.095553699	1.094817756	1.096918578
4272	1.096955366	1.093175557	1.094259737
4273	1.096137335	1.098707324	1.095689649
4274	1.097007525	1.096570666	1.094865962
4275	1.097273933	1.096566794	1.094996318
4276	1.092933072	1.097581075	1.096939193
4277	1.093165563	1.095976644	1.098892547
4278	1.096884332	1.095347155	1.097838203
4279	1.095942712	1.100403949	1.099543753
4280	1.096223274	1.095690661	1.094735858
4281	1.096093658	1.09601563	1.092056712
4282	1.09390523	1.094291821	1.099582332
4283	1.096974781	1.095286328	1.091967184
4284	1.097926165	1.093447837	1.096446367
4285	1.093028624	1.098367865	1.097163935
4286	1.095263044	1.095940801	1.098083288
4287	1.09347305	1.0966433	1.097069254
4288	1.097598076	1.098552408	1.100156287
4289	1.095381296	1.092917445	1.094909698
4290	1.094446745	1.096376389	1.095780728
4291	1.097414925	1.097104283	1.094216933
4292	1.09618446	1.094902606	1.092804687
4293	1.093552259	1.096227155	1.098666077
4294	1.095419248	1.096505078	1.09836151
4295	1.094741563	1.095573921	1.094794682
4296	1.098770457	1.096126178	1.09694831
4297	1.097152152	1.098201472	1.098736751
4298	1.097906547	1.096825952	1.097469375
4299	1.098117856	1.09553956	1.093430576
4300	1.095748488	1.095118484	1.097430928
4301	1.096910345	1.095163476	1.097082694
4302	1.098443998	1.096303491	1.099141667
4303	1.095203344	1.095001795	1.096351021
4304	1.096935607	1.094485643	1.095509428
4305	1.095959845	1.095827487	1.096822074
4306	1.093898129	1.091188364	1.094727413
4307	1.0982855	1.097039169	1.097990619
4308	1.096996808	1.099325753	1.097816077
4309	1.096551973	1.096275269	1.094644588
4310	1.095718256	1.097537203	1.095801683
4311	1.099546748	1.096876848	1.097341347
4312	1.096142561	1.096393144	1.098337115
4313	1.09460796	1.098014201	1.100264091
4314	1.095772317	1.096648661	1.096505629
4315	1.094819909	1.097050574	1.096480956
4316	1.096958683	1.095031106	1.096433348
4317	1.095197944	1.096687882	1.095781162
4318	1.096846912	1.097664315	1.098583395
4319	1.096530059	1.09542319	1.093394585
4320	1.095769449	1.096132953	1.096453708
4321	1.096986804	1.092347912	1.098552405
4322	1.096851623	1.097576955	1.098577615
4323	1.097804491	1.093931728	1.097107101
4324	1.094232013	1.093343633	1.094919463
4325	1.098788572	1.097748073	1.09413289
4326	1.093401067	1.097630414	1.095964892
4327	1.095940018	1.096545546	1.096192042
4328	1.097489269	1.096398591	1.095405943
4329	1.093672731	1.09898634	1.09183135
4330	1.096435833	1.099361257	1.098009421
4331	1.098572201	1.098137689	1.096730554
4332	1.096497208	1.095676617	1.095399044
4333	1.097644378	1.094516767	1.094398657
4334	1.094179724	1.094706063	1.096286911
4335	1.097567126	1.095941409	1.093039574
4336	1.098659665	1.095326315	1.099762245
4337	1.097402763	1.095410319	1.0953683
4338	1.098138638	1.098325972	1.095104316
4339	1.097922941	1.092726645	1.095579717
4340	1.097996986	1.098389843	1.097554611
4341	1.097219942	1.098594689	1.09581703
4342	1.09597323	1.092285934	1.095907113
4343	1.100100047	1.09908148	1.095865274
4344	1.097907597	1.098288591	1.093770175
4345	1.094736462	1.097714474	1.096081461
4346	1.097316635	1.096116311	1.096951053
4347	1.093947662	1.097229018	1.095655799
4348	1.098929438	1.096367844	1.094807596
4349	1.096334714	1.098689217	1.092787002
4350	1.099012111	1.099042386	1.098731031
4351	1.095601225	1.095419763	1.098634361
4352	1.097740782	1.095502515	1.094313972
4353	1.095071255	1.0931171	1.098686411
4354	1.096176729	1.097136918	1.096107524
4355	1.094269974	1.095610913	1.098664498
4356	1.09503253	1.095950313	1.093947657
4357	1.100335528	1.097902508	1.099291504
4358	1.095736989	1.096852218	1.096683491
4359	1.093848027	1.096673272	1.095836172
4360	1.097975015	1.094769937	1.093120136
4361	1.096669449	1.096768434	1.09647425
4362	1.09395578	1.093136312	1.097171403
4363	1.099812705	1.095106286	1.096569901
4364	1.098454598	1.096534191	1.095677642
4365	1.093161818	1.094335417	1.094917347
4366	1.099748258	1.096291137	1.096711814
4367	1.096566922	1.097491598	1.094937756
4368	1.096759244	1.092566678	1.096210812
4369	1.09663039	1.100151768	1.095314856
4370	1.092980951	1.095677258	1.094295012
4371	1.095659876	1.097473415	1.093343154
4372	1.095551801	1.093979339	1.09547944
4373	1.096839802	1.094427549	1.09498421
4374	1.095707934	1.094649066	1.094783129
4375	1.09645854	1.093320358	1.098157728
4376	1.093587264	1.098466562	1.098212475
4377	1.092803289	1.093979434	1.094722999
4378	1.096272058	1.092463682	1.098337805
4379	1.095685118	1.097498584	1.098076258
4380	1.096664025	1.094307426	1.09504994
4381	1.090526408	1.09785186	1.095315587
4382	1.095938338	1.098969571	1.096272406
4383	1.096715227	1.096006906	1.092431968
4384	1.097806422	1.096897038	1.097696978
4385	1.098493297	1.098768975	1.097074081
4386	1.09398873	1.097868177	1.099355138
4387	1.097454127	1.096266215	1.096487181
4388	1.095518282	1.097863125	1.094340604
4389	1.094372331	1.095931905	1.09609522
4390	1.097966401	1.094304378	1.097712205
4391	1.094140925	1.096426924	1.095923555
4392	1.09404434	1.096687548	1.094960482
4393	1.096348086	1.098078687	1.097256707
4394	1.096498743	1.098384618	1.097406555
4395	1.098089391	1.09652094	1.097161496
4396	1.096513333	1.099392809	1.095896082
4397	1.096264026	1.099777243	1.093722156
4398	1.097108782	1.097584248	1.096127238
4399	1.093708956	1.097488469	1.092965015
4400	1.094902104	1.097846155	1.099332748
4401	1.094701006	1.097120398	1.09691987
4402	1.097627461	1.093054806	1.095152733
4403	1.096148133	1.096780266	1.097311693
4404	1.096314018	1.095451633	1.093897581
4405	1.100324288	1.097395082	1.096203947
4406	1.097727091	1.092937086	1.094677377
4407	1.097099238	1.095208127	1.091869356
4408	1.09562699	1.096293714	1.094796808
4409	1.096758162	1.093900356	1.0994581
4410	1.095600346	1.093791492	1.095992245
4411	1.093996235	1.096541247	1.096787956
4412	1.095461562	1.095267975	1.096100177
4413	1.092161042	1.095499905	1.095782615
4414	1.097005995	1.097490276	1.098210639
4415	1.094996445	1.096820743	1.098211955
4416	1.096193996	1.096649955	1.095285251
4417	1.094483872	1.093013864	1.093443622
4418	1.096107483	1.09633561	1.094373357
4419	1.094650699	1.096103496	1.09573158
4420	1.09425047	1.096557186	1.098088413
4421	1.094563883	1.09602868	1.096846855
4422	1.095724408	1.098613908	1.099833483
4423	1.09621345	1.097659205	1.096165862
4424	1.092525599	1.095385829	1.096598793
4425	1.097448961	1.094088709	1.094686926
4426	1.09548242	1.094996334	1.091641741
4427	1.095169387	1.092479808	1.09542536
4428	1.095845916	1.094572869	1.096505522
4429	1.0960171	1.096629227	1.092040432
4430	1.093401485	1.098583532	1.094135097
4431	1.099416306	1.095000955	1.098953667
4432	1.093982229	1.097704476	1.094993618
4433	1.09501284	1.09777041	1.096297404
4434	1.096492294	1.095361508	1.097308585
4435	1.09474848	1.095767221	1.096286605
4436	1.097654949	1.096280143	1.094186152
4437	1.097290284	1.094674679	1.096009619
4438	1.097526147	1.092548196	1.096641208
4439	1.091392481	1.094354134	1.098952991
4440	1.095883293	1.098473593	1.096479058
4441	1.094397552	1.096013882	1.096249747
4442	1.096573731	1.097296668	1.097226483
4443	1.096822158	1.097617401	1.096007268
4444	1.095240007	1.096684412	1.095514813
4445	1.099764451	1.095174752	1.095684896
4446	1.097615809	1.095691724	1.092240604
4447	1.096791788	1.092256894	1.094840688
4448	1.09255329	1.097259996	1.096950722
4449	1.096268424	1.094301296	1.09796184
4450	1.094302124	1.091167516	1.097548818
4451	1.094412022	1.094639655	1.099626002
4452	1.096531488	1.093996748	1.097123917
4453	1.094976719	1.094543097	1.098104529
4454	1.095470453	1.095734388	1.094883768
4455	1.098339096	1.09705572	1.09629147
4456	1.098196943	1.094538487	1.094837849
4457	1.096181224	1.094697251	1.097146754
4458	1.093683801	1.095165157	1.097015893
4459	1.096912191	1.095733589	1.095301443
4460	1.091901052	1.096566927	1.096994788
4461	1.099260708	1.098291859	1.096935522
4462	1.096961348	1.095378447	1.09879054
4463	1.096222985	1.098542566	1.097158453
4464	1.097595732	1.096152144	1.095243543
4465	1.094685498	1.094842267	1.0953757
4466	1.098114219	1.092873284	1.096743522
4467	1.096705642	1.09695238	1.097474909
4468	1.095761835	1.098824431	1.097605492
4469	1.094749698	1.092494724	1.099898416
4470	1.096109146	1.094397798	1.093701356
4471	1.094484363	1.092493103	1.095813588
4472	1.097975491	1.095223378	1.096710464
4473	1.098136144	1.095202199	1.097907356
4474	1.095398678	1.094953265	1.096616584
4475	1.094895281	1.097998885	1.097816084
4476	1.096023935	1.0979005	1.095350625
4477	1.095748128	1.096753703	1.098858011
4478	1.094436432	1.094945715	1.096087288
4479	1.093187508	1.09388007	1.096144809
4480	1.097487555	1.09407298	1.095677553
4481	1.093503902	1.097171608	1.094137583
4482	1.09815472	1.098243131	1.099556193
4483	1.094037386	1.097249694	1.096676602
4484	1.094820809	1.093672195	1.097340374
4485	1.097287648	1.098264674	1.095492886
4486	1.095318689	1.09747579	1.097426677
4487	1.093919865	1.095488452	1.096892626
4488	1.098132222	1.099806895	1.098037028
4489	1.092792332	1.09774527	1.097739172
4490	1.096884026	1.095902454	1.097976363
4491	1.097127911	1.096430159	1.094836572
4492	1.09561322	1.092421122	1.094516616
4493	1.095047483	1.095262318	1.097617263
4494	1.097367922	1.093446252	1.095424982
4495	1.093877483	1.097396471	1.099194424
4496	1.096962291	1.096949184	1.098370989
4497	1.097965383	1.099033823	1.096633749
4498	1.099260651	1.09578916	1.094471349
4499	1.096264004	1.093302968	1.090633538
4500	1.091315632	1.097194614	1.09833787
4501	1.096525429	1.098023275	1.097356643
4502	1.096703758	1.094384361	1.098284467
4503	1.09562292	1.09762433	1.09882274
4504	1.094614469	1.096659684	1.096441789
4505	1.095258019	1.094970157	1.09733922
4506	1.098895706	1.096408355	1.094830613
4507	1.097019808	1.097829728	1.095553649
4508	1.092297352	1.095446598	1.096525362
4509	1.097066356	1.094999811	1.097373372
4510	1.097628067	1.095542586	1.09580531
4511	1.095181129	1.097540128	1.099184063
4512	1.094082714	1.094760789	1.098205038
4513	1.09381927	1.097249937	1.098361499
4514	1.099403744	1.094478177	1.09690959
4515	1.094419483	1.098101296	1.092059988
4516	1.097193445	1.095339599	1.094859279
4517	1.097382144	1.093233998	1.094404192
4518	1.095548716	1.098650249	1.097779918
4519	1.100852779	1.097201172	1.095373812
4520	1.09511169	1.094144698	1.097917301
4521	1.096277153	1.095323423	1.098927491
4522	1.094928855	1.095611664	1.098184043
4523	1.099660102	1.092890963	1.096309851
4524	1.093460033	1.096543384	1.093897771
4525	1.09759372	1.095319941	1.098015902
4526	1.096113501	1.097796366	1.098280372
4527	1.097844348	1.095898417	1.096839131
4528	1.096070792	1.096702356	1.096066099
4529	1.096585712	1.097183563	1.097410805
4530	1.095084016	1.096353017	1.095608793
4531	1.095915042	1.096070136	1.095923041
4532	1.098448834	1.095912954	1.095370813
4533	1.095812703	1.096476364	1.095414247
4534	1.095932486	1.096094016	1.095948931
4535	1.095290716	1.095973742	1.092718314
4536	1.09423753	1.097118267	1.096449701
4537	1.096219001	1.095179224	1.096305149
4538	1.095135465	1.097910087	1.095932744
4539	1.095228918	1.098534842	1.097289468
4540	1.097403089	1.092263617	1.098171488
4541	1.099277348	1.099339466	1.096808664
4542	1.099881354	1.092510108	1.096216927
4543	1.093812297	1.09861287	1.092873527
4544	1.100807631	1.094296617	1.096163372
4545	1.096623374	1.096526351	1.096594342
4546	1.096219991	1.097530352	1.095730489
4547	1.095668946	1.098060643	1.096476862
4548	1.097989201	1.099440562	1.094075731
4549	1.096318807	1.097159639	1.09805918
4550	1.097483193	1.095442892	1.09606594
4551	1.093755049	1.095425437	1.094480587
4552	1.094745672	1.097117556	1.094670387
4553	1.095661737	1.096270894	1.091983774
4554	1.094967365	1.094024311	1.097203722
4555	1.099621053	1.097796721	1.095680614
4556	1.091321269	1.092415898	1.095330357
4557	1.09743766	1.094630794	1.092786222
4558	1.096869316	1.097209567	1.098677814
4559	1.094992674	1.097346494	1.093806303
4560	1.095219876	1.094996528	1.097564454
4561	1.095380846	1.096578373	1.094823497
4562	1.095064594	1.097464319	1.094943788
4563	1.09787936	1.095158623	1.094781307
4564	1.093216933	1.095575201	1.094618997
4565	1.095081805	1.095889149	1.093352443
4566	1.09621025	1.094642918	1.096038574
4567	1.097465746	1.093331847	1.10036782
4568	1.093954455	1.097338222	1.094074441
4569	1.097639381	1.094541355	1.095189748
4570	1.094406358	1.094205754	1.09652253
4571	1.098964535	1.094072953	1.098006562
4572	1.09778432	1.096976513	1.096335469
4573	1.095487171	1.094615048	1.098248359
4574	1.095747214	1.094212281	1.097869007
4575	1.093987656	1.096162968	1.098034036
4576	1.096120561	1.09795359	1.096527029
4577	1.098645993	1.096579895	1.098038474
4578	1.09427431	1.095791655	1.098604634
4579	1.093155122	1.097437058	1.096632684
4580	1.096767633	1.096843972	1.100775057
4581	1.09555013	1.095385779	1.09400709
4582	1.094814381	1.095455028	1.095247551
4583	1.094242179	1.096992098	1.097729738
4584	1.097443503	1.095150579	1.097614848
4585	1.099132608	1.096327462	1.097692834
4586	1.096542265	1.093194909	1.098177074
4587	1.095060439	1.096569581	1.095858301
4588	1.097196149	1.0956308	1.096293291
4589	1.095325027	1.096543548	1.092641235
4590	1.097951988	1.09460228	1.096992886
4591	1.098930906	1.092296092	1.097220316
4592	1.09583271	1.096357997	1.097000318
4593	1.094714318	1.094735057	1.097369315
4594	1.095423691	1.096453943	1.096296527
4595	1.095717602	1.093520514	1.095146461
4596	1.09797545	1.098701832	1.094902904
4597	1.099054514	1.09456479	1.095367593
4598	1.093530679	1.095882349	1.093247927
4599	1.094042712	1.096700581	1.100074803
4600	1.093391468	1.095452259	1.098535811
4601	1.097129907	1.094015749	1.096632231
4602	1.096209687	1.09517134	1.096191024
4603	1.099805536	1.101332463	1.096922137
4604	1.095838468	1.09859909	1.09868001
4605	1.096305097	1.095282337	1.096266116
4606	1.098482121	1.093486755	1.09202911
4607	1.096798053	1.096591051	1.095843743
4608	1.097532782	1.096787636	1.094597378
4609	1.101229996	1.097044234	1.100382615
4610	1.098559631	1.094815669	1.093550892
4611	1.094824935	1.094568642	1.093750258
4612	1.098458098	1.097696429	1.094058181
4613	1.094262144	1.098310791	1.098798174
4614	1.096785969	1.097189759	1.097534889
4615	1.09972082	1.096323828	1.096803021
4616	1.096934121	1.095287181	1.095239997
4617	1.096815722	1.095966596	1.094199472
4618	1.098090957	1.096116559	1.095145615
4619	1.095173458	1.094974581	1.097564072
4620	1.097635934	1.09625586	1.09354822
4621	1.094740017	1.094833651	1.093958602
4622	1.094248354	1.097306927	1.095602668
4623	1.095917693	1.097773506	1.095286275
4624	1.093913101	1.095626647	1.095094128
4625	1.095950593	1.095002039	1.096086636
4626	1.097184319	1.093348762	1.094739672
4627	1.093913235	1.093763923	1.095540864
4628	1.100599652	1.09576735	1.095454041
4629	1.096168875	1.096574782	1.095817973
4630	1.096531356	1.098067802	1.093072434
4631	1.095150478	1.096454252	1.096993029
4632	1.097279657	1.095921611	1.094994107
4633	1.094289516	1.097023306	1.094587878
4634	1.096528617	1.094166316	1.095535496
4635	1.098686658	1.095531606	1.096001285
4636	1.095364202	1.094066157	1.094407358
4637	1.098635332	1.097264654	1.094733675
4638	1.092978659	1.101305758	1.096249711
4639	1.094798551	1.096715197	1.095486583
4640	1.094402491	1.097270941	1.099373289
4641	1.094437216	1.097372934	1.096955313
4642	1.094446377	1.097975418	1.09533528
4643	1.096689983	1.095678122	1.096893673
4644	1.094796356	1.097068899	1.094108307
4645	1.100201631	1.096426688	1.100582457
4646	1.095281753	1.097874281	1.093424833
4647	1.097905297	1.095208573	1.093783965
4648	1.096529165	1.098254661	1.097474713
4649	1.095692822	1.096860663	1.09475897
4650	1.09652904	1.09702064	1.098292908
4651	1.095359637	1.09727004	1.096967438
4652	1.095824332	1.096210311	1.091758255
4653	1.095067233	1.098100681	1.099472092
4654	1.096444696	1.09571667	1.098091631
4655	1.095032027	1.101426747	1.09619688
4656	1.097099066	1.096351584	1.096467086
4657	1.097525367	1.098563905	1.096048686
4658	1.093733061	1.097880089	1.096272655
4659	1.095382604	1.094748079	1.095688078
4660	1.097089548	1.09280275	1.097714218
4661	1.100584654	1.097466328	1.095595241
4662	1.09821815	1.097872055	1.098512844
4663	1.093554848	1.097438421	1.096562121
4664	1.094087644	1.097009116	1.096411589
4665	1.097019395	1.095186067	1.095472507
4666	1.095560664	1.1012049	1.097353339
4667	1.093317552	1.094449915	1.097429175
4668	1.095351418	1.095825282	1.095443583
4669	1.097002843	1.095835458	1.097325971
4670	1.095076522	1.095817405	1.093998297
4671	1.097386575	1.097489491	1.099579788
4672	1.097879869	1.096005683	1.101300749
4673	1.096344622	1.0980345	1.096829456
4674	1.094562408	1.098630835	1.099148207
4675	1.096320091	1.096815701	1.095430884
4676	1.098246498	1.096726292	1.096022837
4677	1.097215819	1.097003682	1.095720588
4678	1.095572175	1.094169638	1.095029434
4679	1.098107962	1.096410106	1.095381797
4680	1.098740425	1.094539074	1.096389282
4681	1.093692529	1.097131813	1.096612653
4682	1.091172612	1.096387288	1.096561238
4683	1.097580299	1.097988753	1.096651579
4684	1.093385752	1.09830803	1.097837409
4685	1.097063098	1.093124657	1.094001973
4686	1.095694214	1.095750532	1.096762875
4687	1.096096861	1.096249732	1.097695855
4688	1.093041082	1.095608711	1.095207485
4689	1.096131626	1.096877709	1.098176482
4690	1.098545538	1.09625236	1.097676211
4691	1.093597153	1.099345645	1.095811315
4692	1.097754252	1.097318688	1.097526789
4693	1.094854833	1.096923763	1.096538885
4694	1.096928289	1.094600531	1.097632824
4695	1.096419834	1.098670846	1.098736853
4696	1.092554924	1.09668799	1.0937123
4697	1.092511534	1.094477187	1.096331134
4698	1.095913621	1.096724982	1.09660178
4699	1.093743021	1.095883486	1.098264083
4700	1.095935124	1.096121916	1.095951112
4701	1.094545944	1.096742714	1.094939714
4702	1.098343655	1.094344895	1.093132106
4703	1.094553313	1.098902871	1.096976434
4704	1.096576949	1.094718052	1.098448939
4705	1.095641711	1.094697185	1.094101414
4706	1.098467096	1.094565851	1.096179076
4707	1.094090447	1.096379638	1.098800669
4708	1.093104578	1.096820316	1.095342727
4709	1.096941689	1.097914973	1.097651336
4710	1.094846163	1.096566453	1.096801354
4711	1.093785343	1.097395641	1.098256841
4712	1.097961548	1.098687371	1.097287671
4713	1.094978562	1.096062817	1.096730208
4714	1.097353363	1.095783574	1.097507904
4715	1.099842814	1.097123215	1.09334801
4716	1.095294497	1.092432781	1.095816682
4717	1.097618434	1.095555868	1.096589725
4718	1.095639263	1.097172313	1.100422601
4719	1.096851692	1.09609571	1.093822462
4720	1.096033567	1.098567922	1.093131815
4721	1.094768791	1.095922766	1.099380204
4722	1.092925369	1.094626489	1.095138349
4723	1.098074788	1.098613385	1.098662167
4724	1.095370091	1.094989464	1.090542558
4725	1.100581358	1.097903144	1.09384774
4726	1.094011846	1.101518309	1.096393711
4727	1.093758261	1.095755881	1.095395422
4728	1.095887239	1.09767299	1.093684915
4729	1.097642448	1.098491378	1.096230501
4730	1.095570248	1.094005169	1.094896252
4731	1.097850138	1.096133376	1.0962579
4732	1.093364306	1.098111131	1.092137422
4733	1.097772005	1.095825943	1.098514995
4734	1.095636645	1.098012602	1.099581029
4735	1.09839816	1.100640642	1.094024411
4736	1.097064539	1.098173424	1.095582523
4737	1.095823332	1.095264428	1.096130753
4738	1.098172153	1.096977814	1.097786074
4739	1.096325359	1.095115757	1.096684549
4740	1.099277537	1.093422483	1.097733153
4741	1.097296185	1.096763978	1.098817824
4742	1.095244675	1.09740281	1.095923108
4743	1.094788453	1.098019913	1.09645561
4744	1.096382325	1.09638625	1.094752948
4745	1.096065709	1.101505953	1.094838669
4746	1.09528639	1.09632768	1.093324637
4747	1.095850563	1.097864534	1.095506888
4748	1.096908501	1.095900397	1.096346255
4749	1.09405227	1.094571654	1.099137141
4750	1.09741774	1.098107958	1.095135463
4751	1.093999103	1.096217275	1.094337645
4752	1.09643934	1.091338289	1.097071563
4753	1.0940793	1.097871114	1.09323078
4754	1.098647354	1.094105851	1.094774984
4755	1.093674082	1.09663685	1.094346491
4756	1.093111547	1.097083614	1.093499091
4757	1.095526374	1.099654783	1.096538882
4758	1.095181137	1.095808135	1.096345358
4759	1.092361481	1.095426531	1.096176847
4760	1.094299791	1.094624153	1.096290428
4761	1.096091001	1.097255874	1.094405748
4762	1.097343974	1.097332508	1.097094755
4763	1.092771742	1.098411012	1.096782914
4764	1.094894933	1.093267583	1.098319963
4765	1.096817219	1.095764809	1.096085794
4766	1.095785547	1.097392495	1.097437522
4767	1.092654063	1.098670089	1.096442407
4768	1.098155481	1.09473048	1.095549171
4769	1.097641072	1.095758598	1.098978138
4770	1.095565795	1.093247825	1.095910431
4771	1.095787404	1.097265632	1.096890919
4772	1.09611803	1.097496849	1.092966825
4773	1.094060438	1.094134843	1.098337951
4774	1.093268963	1.099590534	1.095254078
4775	1.094955622	1.091958255	1.096498831
4776	1.094581341	1.09539074	1.097447188
4777	1.098584158	1.097790711	1.097054906
4778	1.096560869	1.094272258	1.094239015
4779	1.09635043	1.096650501	1.096250262
4780	1.095385671	1.09367757	1.097687406
4781	1.097410353	1.099821501	1.094132521
4782	1.0950176	1.097581355	1.095317497
4783	1.091741884	1.098139998	1.098798985
4784	1.100002924	1.099219037	1.099754494
4785	1.094528363	1.097493259	1.096864004
4786	1.095522691	1.094847841	1.094941244
4787	1.092950731	1.097318099	1.096215994
4788	1.096779584	1.093645113	1.096901585
4789	1.09963058	1.096578805	1.095205249
4790	1.092371695	1.095019222	1.09711728
4791	1.095471097	1.0934977	1.095018795
4792	1.095959046	1.096742872	1.097712174
4793	1.095986945	1.097146525	1.095950142
4794	1.097726086	1.098347366	1.095957733
4795	1.09629936	1.093143442	1.09612331
4796	1.096605301	1.09370569	1.096055409
4797	1.096604837	1.096915894	1.097846744
4798	1.0971539	1.096045839	1.093294628
4799	1.097781922	1.095239255	1.095073168
4800	1.095348864	1.093657595	1.09865447
4801	1.095609283	1.096682681	1.098935651
4802	1.097678082	1.09677136	1.0965003
4803	1.096039021	1.096621668	1.098680003
4804	1.096793511	1.095845857	1.096918434
4805	1.096103966	1.097009917	1.096846244
4806	1.097439879	1.098823488	1.096280624
4807	1.09888599	1.096834399	1.094054239
4808	1.09668764	1.098450751	1.091509331
4809	1.094257142	1.098647204	1.093948348
4810	1.098200354	1.099095339	1.094910901
4811	1.097338733	1.097100743	1.095532946
4812	1.093070641	1.094275927	1.097415838
4813	1.094154781	1.097597479	1.095873562
4814	1.098565282	1.097230496	1.097416438
4815	1.094551686	1.096940509	1.098501806
4816	1.090702413	1.097723155	1.095519406
4817	1.095928914	1.096551181	1.097341242
4818	1.093820765	1.09781466	1.096677417
4819	1.095856858	1.096511602	1.096408946
4820	1.099138858	1.098151965	1.100608344
4821	1.097721212	1.094989584	1.097336354
4822	1.09416574	1.09668931	1.093579083
4823	1.096846478	1.096105397	1.097661552
4824	1.094813678	1.097398586	1.095209874
4825	1.097895294	1.09445939	1.094927365
4826	1.10016931	1.093421531	1.097674167
4827	1.099690406	1.097786823	1.094325867
4828	1.09879024	1.098055244	1.095055338
4829	1.098782789	1.097827343	1.094770247
4830	1.095794465	1.095635705	1.098021768
4831	1.09714892	1.093747041	1.098525467
4832	1.097045461	1.093479541	1.097129433
4833	1.097684209	1.096725377	1.095257038
4834	1.098516537	1.093212732	1.095249561
4835	1.093957076	1.09591593	1.095336092
4836	1.095741126	1.097514292	1.097030851
4837	1.099963974	1.097483289	1.09847832
4838	1.095228585	1.09659825	1.099413687
4839	1.099262758	1.097646523	1.095757675
4840	1.096101562	1.09508888	1.094390952
4841	1.096902754	1.097448781	1.098591758
4842	1.096229708	1.096684133	1.094433935
4843	1.093233617	1.09629038	1.09529869
4844	1.095833531	1.097604794	1.094216244
4845	1.096215019	1.09760204	1.093640552
4846	1.09639868	1.090251623	1.095228888
4847	1.095203103	1.093211445	1.097487853
4848	1.09315196	1.095140383	1.09748666
4849	1.095955815	1.095660512	1.09736952
4850	1.09646909	1.098379436	1.098118764
4851	1.091451902	1.096909196	1.094577494
4852	1.094056829	1.097277868	1.097262494
4853	1.098788744	1.096648085	1.096064392
4854	1.09909006	1.097506265	1.09423287
4855	1.098216233	1.093058639	1.095867613
4856	1.095978696	1.093181174	1.095448051
4857	1.098310149	1.097258065	1.095398669
4858	1.096735031	1.095041106	1.095954743
4859	1.097715341	1.099791645	1.098439872
4860	1.095130892	1.091995285	1.097003378
4861	1.097205997	1.094187854	1.099860889
4862	1.098962658	1.09496464	1.097666756
4863	1.094530363	1.09563993	1.099286332
4864	1.098048824	1.095603762	1.095967619
4865	1.098942204	1.095043765	1.097529275
4866	1.094666202	1.095423844	1.097544864
4867	1.098020834	1.095896502	1.092658446
4868	1.094649231	1.096289591	1.092061597
4869	1.097384352	1.094599456	1.095929615
4870	1.098047375	1.094607042	1.095883754
4871	1.094929047	1.098269314	1.094540421
4872	1.098217428	1.100610496	1.101211827
4873	1.095570679	1.095701532	1.095845225
4874	1.097199808	1.097484745	1.098810613
4875	1.097015902	1.09316542	1.094785936
4876	1.09546429	1.097490325	1.095741257
4877	1.095630439	1.098905033	1.092876126
4878	1.097278735	1.097953121	1.098107867
4879	1.097304487	1.094010884	1.094241483
4880	1.098861545	1.095408546	1.095183716
4881	1.095762104	1.099296788	1.096783063
4882	1.094154845	1.094659692	1.094605135
4883	1.097372855	1.096015166	1.095117158
4884	1.094448621	1.090515874	1.093524343
4885	1.095532959	1.096143146	1.098436815
4886	1.097801513	1.0934364	1.093831529
4887	1.10229849	1.098209998	1.095484175
4888	1.095871313	1.09703311	1.09557151
4889	1.095449012	1.094327443	1.095017908
4890	1.096378272	1.09717367	1.095368901
4891	1.093669868	1.092866354	1.095480831
4892	1.095647418	1.09822325	1.097498179
4893	1.097762318	1.096715319	1.096236523
4894	1.096993874	1.096329567	1.096157018
4895	1.094352138	1.096053029	1.0966201
4896	1.095154534	1.097888371	1.095263503
4897	1.096654393	1.096544007	1.096371682
4898	1.093248492	1.096049218	1.098060134
4899	1.097901099	1.097956871	1.095749889
4900	1.095720497	1.093364961	1.09952834
4901	1.095820261	1.092290959	1.094547414
4902	1.094122861	1.092222072	1.095878893
4903	1.09687616	1.095208838	1.099174955
4904	1.095465626	1.096644382	1.096350009
4905	1.097852797	1.094735202	1.097216593
4906	1.097752304	1.094663155	1.096048572
4907	1.09540987	1.097565001	1.095208779
4908	1.096052543	1.097101538	1.097103078
4909	1.096621532	1.094391235	1.094197179
4910	1.092761937	1.096552117	1.096927006
4911	1.09561908	1.100391903	1.096613589
4912	1.093804124	1.098892354	1.095561826
4913	1.097219843	1.098243326	1.094016279
4914	1.092840021	1.094319807	1.095138574
4915	1.095606067	1.099669629	1.09727158
4916	1.094870858	1.094257939	1.09576376
4917	1.093053382	1.095183272	1.09324781
4918	1.095061752	1.096485538	1.096239793
4919	1.098280312	1.096158968	1.095481922
4920	1.096816986	1.095276155	1.099563845
4921	1.099065539	1.095596994	1.092658288
4922	1.096409403	1.09589764	1.095337114
4923	1.096510937	1.097454398	1.094218192
4924	1.097477628	1.093015972	1.095945233
4925	1.097043594	1.097558466	1.094448536
4926	1.095551726	1.096159535	1.096937334
4927	1.094063602	1.094374884	1.092059088
4928	1.095834267	1.096035884	1.095531952
4929	1.096741677	1.096565747	1.098218586
4930	1.092259002	1.094835051	1.097531156
4931	1.097303936	1.094552072	1.095256896
4932	1.096614837	1.092608169	1.096245881
4933	1.096715399	1.094662562	1.096096305
4934	1.096045561	1.097607055	1.095684327
4935	1.096284789	1.098959456	1.095776896
4936	1.097574058	1.096419406	1.094804744
4937	1.091173754	1.098482987	1.097165562
4938	1.097577131	1.092688248	1.095741608
4939	1.09701333	1.096698105	1.094610924
4940	1.095737133	1.095451726	1.097799062
4941	1.095576886	1.095876254	1.094255816
4942	1.096552771	1.098892136	1.092575248
4943	1.096368835	1.094883271	1.094843706
4944	1.097459779	1.097797187	1.096590441
4945	1.092651302	1.098776042	1.0940756
4946	1.095633233	1.094387964	1.097537421
4947	1.096519207	1.09645803	1.095629525
4948	1.095676041	1.097044318	1.095519415
4949	1.097313098	1.094724599	1.10050177
4950	1.092594547	1.099257503	1.094925833
4951	1.095766424	1.096214251	1.097434677
4952	1.095430233	1.098647596	1.09334133
4953	1.096418784	1.098541847	1.097838618
4954	1.097110342	1.094890381	1.095012387
4955	1.095610044	1.098813768	1.098199835
4956	1.093954092	1.094442149	1.094743107
4957	1.096124051	1.094054695	1.098519206
4958	1.099265686	1.097628068	1.094379252
4959	1.096795834	1.098349765	1.098104256
4960	1.091534642	1.095152348	1.093781168
4961	1.093549951	1.0940322	1.099791381
4962	1.096699881	1.096498048	1.093930623
4963	1.094336471	1.09630256	1.096318168
4964	1.095429408	1.093407597	1.097494557
4965	1.094232221	1.098547767	1.096353615
4966	1.097286419	1.095041714	1.098165635
4967	1.0970345	1.098659418	1.098240607
4968	1.09994417	1.097733421	1.092842904
4969	1.094529859	1.09764309	1.095875012
4970	1.09918429	1.095403784	1.091300924
4971	1.096938517	1.09908487	1.097904601
4972	1.09648501	1.094169926	1.09607845
4973	1.097440687	1.097927733	1.097866456
4974	1.097407075	1.093833493	1.098161958
4975	1.094204849	1.098704086	1.095209437
4976	1.094859662	1.09313847	1.095721918
4977	1.099422287	1.092653991	1.097701431
4978	1.097120923	1.092238905	1.095554655
4979	1.096475893	1.096412758	1.09713028
4980	1.095927834	1.09705223	1.095383084
4981	1.095439187	1.09807866	1.096661167
4982	1.094332057	1.096984271	1.0970892
4983	1.096770535	1.093975325	1.096778255
4984	1.098553005	1.098941592	1.095835826
4985	1.098407888	1.095615493	1.094808921
4986	1.097199396	1.095883884	1.095443663
4987	1.096673126	1.094193361	1.095816902
4988	1.096029732	1.095977692	1.096485523
4989	1.09637058	1.095234875	1.100317116
4990	1.093512099	1.09672041	1.101280481
4991	1.095600741	1.099390959	1.099635251
4992	1.094940223	1.098744981	1.095397569
4993	1.0975732	1.09692072	1.095930981
4994	1.098220741	1.096409298	1.09390939
4995	1.095344678	1.098541115	1.096129175
4996	1.095062861	1.096738024	1.095751534
4997	1.094277054	1.099836223	1.095861574
4998	1.095284004	1.096900136	1.094348839
4999	1.096525678	1.097703848	1.098787988
5000	1.095593327	1.095895189	1.093655129


==> plot_data/voltage_pdfs_delta_0.0001.dat <==
s	u_ofs_base	u_ofs_plus	u_ofs_minus
1	1.079261127	1.07877602	1.083884354
2	1.088598867	1.089962843	1.089577719
3	1.078801371	1.090814509	1.076442661
4	1.080710842	1.07981471	1.089351036
5	1.089104065	1.086332944	1.085216909
6	1.070282468	1.086168893	1.086647784
7	1.076252104	1.074965795	1.091836947
8	1.086393943	1.083758142	1.093577581
9	1.084015302	1.088990485	1.091296818
10	1.092111164	1.084331267	1.089267852
11	1.084925889	1.092597745	1.083997153
12	1.077691444	1.082068583	1.088477307
13	1.076555086	1.087656497	1.080447536
14	1.074348672	1.092181417	1.086048357
15	1.083026136	1.071529592	1.09832276
16	1.09451943	1.069628857	1.086490535
17	1.080659266	1.077610455	1.102269716
18	1.097072601	1.074353036	1.0836678
19	1.095416866	1.068232985	1.098794581
20	1.084114325	1.093695352	1.096058771
21	1.083863282	1.084568991	1.082378696
22	1.083052027	1.081715693	1.08438676
23	1.076182917	1.082681588	1.094882467
24	1.093293562	1.060066276	1.089122251
25	1.069323121	1.069129915	1.087388842
26	1.080876396	1.090699839	1.09892028
27	1.089367755	1.085350454	1.084520505
28	1.08540327	1.066875451	1.098236355
29	1.072454697	1.089889462	1.091687301
30	1.086132831	1.074853209	1.091927055
31	1.088251971	1.074506983	1.079195467
32	1.077875344	1.089489613	1.09987138
33	1.08688539	1.088035844	1.091186208
34	1.081508108	1.083353444	1.086941194
35	1.072602455	1.080280455	1.088632079
36	1.087809625	1.087456446	1.089046074
37	1.083139842	1.090478061	1.094054576
38	1.084381582	1.074761735	1.088206306
39	1.090693279	1.070104514	1.090172272
40	1.092542985	1.07017703	1.08881384
41	1.080446354	1.079620599	1.079039036
42	1.078452197	1.087937683	1.078320787
43	1.08022085	1.084980033	1.097271825
44	1.079740464	1.084421938	1.087345639
45	1.08234644	1.086084247	1.083437686
46	1.082325118	1.080757682	1.094999411
47	1.074038216	1.081539585	1.085427589
48	1.081116267	1.085756074	1.088091244
49	1.081645868	1.08546395	1.085467027
50	1.080591095	1.085177334	1.089736383
51	1.086081623	1.073165693	1.086870898
52	1.089982164	1.090977766	1.087426194
53	1.07891879	1.067799407	1.089298691
54	1.07484172	1.087620353	1.084392538
55	1.076318288	1.085763988	1.087061346
56	1.08348576	1.077724362	1.080058411
57	1.073909672	1.085577871	1.080061941
58	1.087137459	1.081229694	1.099513811
59	1.092602317	1.092701858	1.098194696
60	1.079848876	1.081697256	1.086293327
61	1.083321419	1.08568782	1.089891908
62	1.094768716	1.075308056	1.085104914
63	1.076162621	1.069555536	1.086474468
64	1.077372912	1.098934909	1.087850543
65	1.080601675	1.073386279	1.086150874
66	1.086408784	1.07675604	1.090877393
67	1.08957356	1.086965162	1.083178132
68	1.072163314	1.071714282	1.07932038
69	1.089450461	1.07749656	1.085110589
70	1.076253421	1.076767158	1.077032089
71	1.08478985	1.096719324	1.092955374
72	1.080287889	1.090094356	1.09659291
73	1.083124267	1.074301303	1.087312927
74	1.077136644	1.082279446	1.087092353
75	1.092450253	1.081829773	1.0914005
76	1.104649875	1.081017996	1.097786277
77	1.071510195	1.078811126	1.083361315
78	1.081675214	1.085491865	1.098131945
79	1.100262068	1.095151696	1.090583065
80	1.072702459	1.08771257	1.084877576
81	1.075225468	1.077587944	1.089283852
82	1.085733144	1.090865461	1.092490642
83	1.065838167	1.072022711	1.084740383
84	1.089630338	1.063090851	1.093348089
85	1.094654221	1.081973098	1.095589602
86	1.072270528	1.094834783	1.085569778
87	1.093323152	1.083550013	1.079006203
88	1.087713225	1.085620224	1.090264497
89	1.104377879	1.082555292	1.085285756
90	1.064940988	1.068859017	1.084126253
91	1.085570398	1.100680501	1.094103137
92	1.091124076	1.07881461	1.086633217
93	1.084533375	1.085413962	1.086280505
94	1.078821651	1.074463057	1.086392126
95	1.082478469	1.095161551	1.087441307
96	1.068373892	1.07448691	1.089356462
97	1.076339818	1.101967819	1.092772507
98	1.09310617	1.080647847	1.097576627
99	1.088424239	1.086408752	1.094663781
100	1.081813548	1.082380117	1.08781893
101	1.094765839	1.08771439	1.081955693
102	1.083191588	1.091883437	1.093707582
103	1.089264529	1.094386465	1.087848117
104	1.09875051	1.084022744	1.089733623
105	1.090363484	1.071667399	1.078243278
106	1.067533075	1.075170207	1.089947719
107	1.082288432	1.070988324	1.092820557
108	1.09458713	1.072858476	1.093589982
109	1.077824515	1.082452403	1.09942291
110	1.076792409	1.092894913	1.09108799
111	1.077632855	1.085111822	1.084592789
112	1.074472399	1.083548355	1.096734543
113	1.08952379	1.082674343	1.093641101
114	1.097688937	1.080564399	1.091138783
115	1.091646649	1.088623987	1.085782434
116	1.099703764	1.071013437	1.092565481
117	1.065067748	1.077545703	1.091429278
118	1.075842596	1.081479802	1.08073132
119	1.072787841	1.089614599	1.089445611
120	1.082000562	1.088989839	1.084770055
121	1.072035014	1.073487886	1.085561918
122	1.083938182	1.070411207	1.097120169
123	1.072383711	1.090580129	1.079941593
124	1.085022425	1.069861255	1.099688811
125	1.078260476	1.078324287	1.085696017
126	1.079049939	1.077304175	1.085553613
127	1.067488188	1.082457121	1.088703293
128	1.075138759	1.062255426	1.105058019
129	1.083595345	1.091512835	1.072451628
130	1.089394488	1.096799923	1.092289929
131	1.070461036	1.094697596	1.091085585
132	1.084965865	1.086036902	1.084127863
133	1.069753889	1.089858825	1.091459787
134	1.090945931	1.08268076	1.081043191
135	1.082747289	1.074465732	1.091257182
136	1.070962242	1.088970395	1.0894884
137	1.076671992	1.084551082	1.087185893
138	1.086875664	1.07936491	1.091125989
139	1.081965383	1.097101874	1.099801314
140	1.08498525	1.086749193	1.085629809
141	1.089253526	1.070070649	1.094174986
142	1.083001583	1.082538022	1.090104628
143	1.075093215	1.072941873	1.085447102
144	1.083805742	1.098520419	1.090147463
145	1.071018573	1.082233937	1.093492622
146	1.081840805	1.083533784	1.096930033
147	1.097603967	1.085219191	1.094346057
148	1.076325917	1.077273723	1.082580355
149	1.090600951	1.073419236	1.086822475
150	1.092611984	1.071487768	1.085726425
151	1.083965028	1.074430076	1.086864297
152	1.082605214	1.07906276	1.087010727
153	1.078393514	1.085326374	1.100162468
154	1.07087253	1.079639653	1.078822864
155	1.087301424	1.081024642	1.086554414
156	1.101947096	1.087743875	1.09012777
157	1.079108514	1.072718322	1.087401598
158	1.082375024	1.092503546	1.09106421
159	1.080149875	1.089026091	1.098959662
160	1.087174464	1.097178854	1.081467124
161	1.085010514	1.074307881	1.093535549
162	1.077868799	1.091197816	1.092583235
163	1.095932553	1.079216575	1.082833568
164	1.096493725	1.088939571	1.084795558
165	1.090400261	1.086525894	1.080766802
166	1.079870649	1.070933771	1.088906818
167	1.07850469	1.070263671	1.088994501
168	1.08816348	1.072906663	1.088783243
169	1.075571519	1.084156142	1.088580805
170	1.088364519	1.090397821	1.093153202
171	1.095598191	1.078370439	1.085947736
172	1.095203461	1.080982934	1.095829545
173	1.084673082	1.084037912	1.086494456
174	1.085819017	1.099687211	1.093664519
175	1.069771452	1.085452725	1.093583625
176	1.085614797	1.081801154	1.098843227
177	1.066335275	1.093472486	1.088710194
178	1.082648161	1.109114356	1.089210424
179	1.081062264	1.067223474	1.095428201
180	1.088007266	1.087969372	1.084830752
181	1.092031097	1.082564576	1.086401675
182	1.079871105	1.092367257	1.101185515
183	1.093670847	1.076741359	1.098113136
184	1.087587279	1.06015099	1.095609241
185	1.087693235	1.086262999	1.074361814
186	1.057368237	1.080180665	1.092403201
187	1.08683884	1.07837866	1.085083089
188	1.074406989	1.081825759	1.090440692
189	1.080120959	1.091789021	1.082174248
190	1.089626111	1.090668492	1.08692897
191	1.075261752	1.08682611	1.083111414
192	1.073433723	1.087566082	1.081452703
193	1.096379635	1.082400346	1.090996435
194	1.083960832	1.096036	1.086444117
195	1.076608381	1.087147829	1.087025203
196	1.097423534	1.091236784	1.098268576
197	1.091685101	1.084358174	1.088375586
198	1.099659586	1.073115339	1.085456158
199	1.082721579	1.096277505	1.076753508
200	1.085184068	1.073292539	1.091012361
201	1.068034219	1.094380844	1.090918447
202	1.095672765	1.097452625	1.094611636
203	1.080137107	1.078453515	1.094723956
204	1.079876839	1.063273988	1.089684183
205	1.082509436	1.080411821	1.090297876
206	1.079226618	1.076152436	1.087277724
207	1.090814198	1.079252646	1.086427403
208	1.091828951	1.085511002	1.090246838
209	1.0878922	1.075993932	1.085600497
210	1.070926983	1.089403611	1.086723011
211	1.078447288	1.095163113	1.093524272
212	1.087594925	1.084236026	1.088296992
213	1.089506269	1.071766929	1.088629424
214	1.088364434	1.083540222	1.083579958
215	1.084720457	1.078541595	1.089697891
216	1.077394088	1.071321916	1.073971769
217	1.076511338	1.068619082	1.087583731
218	1.082505531	1.07578601	1.085794281
219	1.090879985	1.079672123	1.096022715
220	1.080869259	1.069367282	1.083296045
221	1.08317357	1.098448166	1.09016627
222	1.092497293	1.086063089	1.081596615
223	1.079178683	1.074050478	1.09778185
224	1.090059114	1.067749473	1.087287708
225	1.080503429	1.095973967	1.073563626
226	1.083698615	1.084678013	1.096957978
227	1.101722241	1.072128293	1.084852205
228	1.074168652	1.081825323	1.084434293
229	1.099495352	1.072911415	1.088026866
230	1.087266147	1.086091097	1.090488107
231	1.094601696	1.079409511	1.090178462
232	1.085753115	1.08076258	1.093352247
233	1.0898122	1.078472251	1.091070795
234	1.073335881	1.095609104	1.07850834
235	1.078850104	1.083212614	1.092160893
236	1.088744784	1.075733585	1.085438096
237	1.091532843	1.077684398	1.089395599
238	1.079813317	1.070953138	1.092917019
239	1.080330875	1.090269678	1.099636873
240	1.086398949	1.07918735	1.09011161
241	1.079710021	1.088780761	1.077971457
242	1.083963458	1.073782889	1.097647102
243	1.089096021	1.071705958	1.08833898
244	1.084216783	1.078336844	1.089711786
245	1.090801329	1.070789517	1.09621434
246	1.065682251	1.092535766	1.078468397
247	1.065421147	1.084158962	1.086297012
248	1.072545911	1.077593035	1.091155477
249	1.081195297	1.067152169	1.100071447
250	1.091227207	1.083716417	1.085599484
251	1.084542725	1.077360379	1.100381171
252	1.069476364	1.091561522	1.095066323
253	1.088129576	1.070700664	1.084324251
254	1.076102498	1.065108224	1.08838782
255	1.074683226	1.087336358	1.087177071
256	1.075285802	1.087061443	1.091458773
257	1.084753464	1.075181463	1.080905361
258	1.08651159	1.070711036	1.09027007
259	1.072604729	1.081562139	1.099198164
260	1.084058072	1.067016889	1.097837375
261	1.090726392	1.079924208	1.096883749
262	1.085381859	1.094091834	1.095982725
263	1.074073156	1.079268023	1.096479108
264	1.080271031	1.104899488	1.095178059
265	1.080661545	1.092829477	1.093737314
266	1.085723278	1.08546872	1.08938364
267	1.08410998	1.08032213	1.08324667
268	1.084390073	1.082913124	1.082622553
269	1.083868545	1.08240789	1.083479208
270	1.080095037	1.075101165	1.093394919
271	1.081386574	1.066285321	1.095113886
272	1.076270904	1.086375517	1.091868993
273	1.083739416	1.081921282	1.100603136
274	1.095263189	1.087031912	1.084000226
275	1.081616719	1.076515334	1.085389225
276	1.079259798	1.083913391	1.090437862
277	1.088336814	1.08715125	1.091357871
278	1.088469307	1.079270041	1.093115001
279	1.086877008	1.076913588	1.085289652
280	1.076238945	1.083942129	1.077293515
281	1.087282646	1.070868703	1.090844734
282	1.083621972	1.079771031	1.096317212
283	1.083568043	1.089108762	1.093581353
284	1.09181893	1.085378284	1.09131947
285	1.085745286	1.077490098	1.079435733
286	1.083173227	1.071832649	1.088805108
287	1.093266979	1.079781541	1.092208598
288	1.077498922	1.074685193	1.092984691
289	1.082717527	1.089475489	1.080261204
290	1.079196136	1.074160276	1.09379881
291	1.092441331	1.074540436	1.083129162
292	1.084172829	1.086741246	1.080566259
293	1.086405368	1.082314867	1.100921546
294	1.071615159	1.07674389	1.097151389
295	1.080170685	1.069903664	1.09015358
296	1.065892722	1.092443156	1.079518168
297	1.08993665	1.079052442	1.087152658
298	1.072809329	1.093029965	1.08972984
299	1.082882339	1.079136685	1.094166576
300	1.077775326	1.082068532	1.091928951
301	1.082270362	1.065030999	1.080800931
302	1.080883942	1.073277046	1.089179378
303	1.074715842	1.093380281	1.087817115
304	1.082174826	1.086958408	1.093604029
305	1.08401373	1.081654903	1.091516647
306	1.077647264	1.079735933	1.092184672
307	1.094300453	1.085386769	1.086313885
308	1.093905041	1.082582215	1.089970422
309	1.093020055	1.079064779	1.080142182
310	1.093109689	1.0839681	1.091825286
311	1.084071514	1.105291386	1.091504599
312	1.09110897	1.087489711	1.087640899
313	1.077056339	1.0786878	1.091325473
314	1.086151866	1.070310046	1.091913196
315	1.075640046	1.081785654	1.095784353
316	1.075461653	1.079413844	1.089279652
317	1.073575471	1.090459437	1.088498843
318	1.09395829	1.075272452	1.084433699
319	1.072036271	1.089668622	1.084280776
320	1.073426278	1.077818809	1.092712344
321	1.078101899	1.080379837	1.087769381
322	1.073022602	1.088999034	1.086540419
323	1.079967228	1.081756153	1.085490552
324	1.099498653	1.081664855	1.092562195
325	1.076065562	1.075508715	1.095617025
326	1.079670779	1.077450548	1.082743874
327	1.083567791	1.08492341	1.079729649
328	1.066327699	1.092054961	1.089340649
329	1.083351818	1.084176073	1.093535054
330	1.086528961	1.083646827	1.090111727
331	1.088049945	1.078428991	1.083543907
332	1.082167143	1.076813802	1.084005283
333	1.087044725	1.095918204	1.084168666
334	1.095207692	1.094784423	1.081358857
335	1.081464271	1.078170982	1.091015381
336	1.09015776	1.068796807	1.077585653
337	1.069719132	1.074086611	1.081350955
338	1.088260279	1.076897285	1.082083064
339	1.078464797	1.083313301	1.08907545
340	1.100293425	1.092002364	1.097451025
341	1.101763862	1.090620714	1.085581684
342	1.090045984	1.099227788	1.076551224
343	1.081658267	1.085092727	1.091256438
344	1.08829888	1.082946789	1.084983748
345	1.08450923	1.086165028	1.080794971
346	1.079665647	1.078172622	1.092958838
347	1.085088253	1.086414304	1.093440958
348	1.096639257	1.073175726	1.08988426
349	1.085414226	1.085982886	1.089956008
350	1.078316685	1.077742288	1.083139198
351	1.086941081	1.084504189	1.094152081
352	1.103261453	1.077773128	1.086733149
353	1.102066024	1.079987185	1.084839714
354	1.079875541	1.079837264	1.086747243
355	1.099385933	1.086747144	1.080319848
356	1.080850795	1.095157922	1.096074842
357	1.079474545	1.08033349	1.088918014
358	1.095907311	1.085346365	1.088610702
359	1.075393463	1.091418177	1.08473491
360	1.08769982	1.079329051	1.084341479
361	1.085088637	1.084029834	1.095429735
362	1.092512016	1.088616052	1.089019584
363	1.079772668	1.086073105	1.093014865
364	1.082189899	1.085323609	1.084603151
365	1.091397745	1.077921428	1.094374723
366	1.087019669	1.103187373	1.090908595
367	1.090144152	1.090365622	1.088396524
368	1.063985419	1.083719739	1.081178958
369	1.076662873	1.090513272	1.094496488
370	1.081916435	1.077917519	1.093620799
371	1.085393394	1.089103161	1.084023778
372	1.086617208	1.077060286	1.087613856
373	1.073549372	1.082371469	1.086535779
374	1.079900077	1.081939335	1.089247435
375	1.072334006	1.091914969	1.085589516
376	1.083617452	1.072439928	1.085577655
377	1.079578213	1.099866864	1.089299887
378	1.082608531	1.077403826	1.095400188
379	1.091840322	1.064557397	1.084993677
380	1.092748978	1.095967285	1.075090242
381	1.072170937	1.070379811	1.083836259
382	1.075230817	1.099457384	1.10239567
383	1.080163858	1.074533264	1.088803431
384	1.076692614	1.074329103	1.092655525
385	1.08802406	1.074099906	1.092062935
386	1.083335669	1.066792856	1.091001787
387	1.079769217	1.079515485	1.094193732
388	1.085389583	1.089413976	1.092837169
389	1.081602094	1.096702671	1.08979307
390	1.091505107	1.088023921	1.082811263
391	1.075545752	1.075190345	1.087559855
392	1.07264053	1.079872215	1.083140631
393	1.078745826	1.069597562	1.089430427
394	1.084587712	1.072966459	1.090769363
395	1.083080215	1.077211315	1.087267388
396	1.103417578	1.087630029	1.089865787
397	1.076912288	1.077574358	1.096447633
398	1.084550143	1.089281251	1.083822257
399	1.082202299	1.08453579	1.097454649
400	1.09061812	1.076232659	1.086882782
401	1.083533906	1.084826742	1.08250658
402	1.083957658	1.075519702	1.091285696
403	1.085055469	1.073630149	1.070421298
404	1.08707961	1.089073104	1.09668086
405	1.089346513	1.073391677	1.097223819
406	1.093469396	1.081600687	1.081148349
407	1.078198235	1.076352658	1.093585313
408	1.105821882	1.075812289	1.091256792
409	1.081613521	1.087648239	1.096034286
410	1.07968577	1.088656049	1.09790246
411	1.075571856	1.080776214	1.092202268
412	1.09448252	1.075920198	1.099660955
413	1.079897944	1.088757131	1.086581928
414	1.08706301	1.084876317	1.081971588
415	1.071695714	1.075682704	1.08529815
416	1.081247652	1.074000948	1.087238333
417	1.08832974	1.090304384	1.089453286
418	1.082656975	1.108887507	1.083547578
419	1.094326944	1.091802652	1.090078219
420	1.089056156	1.095495528	1.084047088
421	1.076383636	1.087908614	1.090947622
422	1.095723361	1.0801224	1.087149624
423	1.074097502	1.094794774	1.090553819
424	1.071269474	1.091203392	1.087171492
425	1.095317238	1.078607104	1.091687529
426	1.086354523	1.087001214	1.080828551
427	1.082111736	1.088115687	1.084173491
428	1.081753575	1.069198355	1.090335542
429	1.078159165	1.066331315	1.097940984
430	1.075851344	1.079030648	1.085965853
431	1.079624756	1.081530347	1.090790073
432	1.085778051	1.077767135	1.092016505
433	1.084912694	1.086487855	1.092162805
434	1.08116327	1.093900661	1.090813302
435	1.09504468	1.093166363	1.08808864
436	1.087077588	1.086961391	1.085490342
437	1.071809216	1.083625522	1.089882793
438	1.072750874	1.075114727	1.087247094
439	1.073736965	1.09592374	1.086563036
440	1.082310273	1.08019987	1.088351882
441	1.076945797	1.071317926	1.085808713
442	1.073899723	1.090851989	1.080625721
443	1.08167251	1.089868389	1.085807652
444	1.078086824	1.076670254	1.086529808
445	1.073701279	1.076580078	1.083602569
446	1.089157271	1.097254318	1.092088882
447	1.07988697	1.09080536	1.094858343
448	1.082457755	1.09297007	1.082818886
449	1.083700885	1.081202638	1.083518264
450	1.092886379	1.070707382	1.084056548
451	1.070782038	1.082685985	1.095350766
452	1.07175196	1.083205623	1.0828724
453	1.072375596	1.080530811	1.083808441
454	1.084670739	1.077611028	1.082016927
455	1.091230004	1.09152507	1.093423199
456	1.082194466	1.085127391	1.099176443
457	1.086956851	1.080727157	1.096345977
458	1.089277443	1.074470336	1.090913062
459	1.090609652	1.083639925	1.089365882
460	1.070223371	1.077155307	1.10034411
461	1.071395909	1.091000634	1.093976178
462	1.080271424	1.066097487	1.092706226
463	1.076911483	1.085279099	1.090100408
464	1.073017182	1.088586466	1.086695899
465	1.076433267	1.086108152	1.089316249
466	1.085089968	1.064388315	1.095774655
467	1.076406432	1.089609966	1.079939316
468	1.083197736	1.089796864	1.090850165
469	1.082651869	1.089520486	1.089401882
470	1.069857335	1.089925071	1.092674251
471	1.095573456	1.080982972	1.08922823
472	1.077918923	1.08883252	1.089292614
473	1.083994002	1.086158927	1.088556881
474	1.080313472	1.07209695	1.084565412
475	1.087794043	1.080624892	1.084619981
476	1.103106374	1.071948602	1.083649857
477	1.093103994	1.088308147	1.083329753
478	1.088306147	1.085879409	1.081237461
479	1.101840699	1.081326088	1.092679806
480	1.074276554	1.078544093	1.082529071
481	1.074051441	1.086243305	1.082298937
482	1.081502199	1.089505641	1.099649535
483	1.093845606	1.090674226	1.080945315
484	1.096656217	1.089727613	1.090659492
485	1.085452074	1.060695506	1.086627544
486	1.08428066	1.086669125	1.09583422
487	1.085444135	1.085883588	1.087292871
488	1.084561366	1.079856753	1.084970491
489	1.087663001	1.08548436	1.084007191
490	1.068478905	1.085133211	1.084347141
491	1.091189502	1.083786348	1.088975054
492	1.071998716	1.088646017	1.086269682
493	1.076146659	1.08136768	1.092055868
494	1.076142307	1.067756145	1.090198437
495	1.067188193	1.086305453	1.077106749
496	1.081197506	1.084960961	1.093840031
497	1.094963406	1.099120866	1.08757504
498	1.075474926	1.075364735	1.091152236
499	1.071957596	1.080176866	1.088433715
500	1.086363632	1.073840801	1.087178631
501	1.07368041	1.089141367	1.086713784
502	1.076543551	1.092726472	1.094765685
503	1.097287929	1.086687542	1.081771019
504	1.096168091	1.072148024	1.087567394
505	1.09334073	1.078002663	1.08943036
506	1.073346788	1.092670682	1.083255964
507	1.093950313	1.105228241	1.090200611
508	1.079820735	1.08322188	1.091388118
509	1.089376674	1.085065662	1.074780107
510	1.094074799	1.084399308	1.083932945
511	1.092185222	1.103115871	1.096129811
512	1.097773555	1.081004417	1.084901408
513	1.079767551	1.069209346	1.094518871
514	1.075680671	1.085664895	1.089006917
515	1.072496566	1.080169729	1.083648822
516	1.086674859	1.084186839	1.094751061
517	1.087172784	1.076361017	1.081352641
518	1.057949092	1.057405699	1.096986179
519	1.093495355	1.092625977	1.082763543
520	1.08453163	1.060298961	1.079448842
521	1.072651473	1.100010808	1.085569205
522	1.092114355	1.084965806	1.08989971
523	1.085186076	1.066033886	1.085777403
524	1.076427883	1.085217206	1.089207532
525	1.087844163	1.089772328	1.088128872
526	1.078107124	1.088080563	1.079764088
527	1.077372818	1.084633174	1.08840637
528	1.092913849	1.077700209	1.08681876
529	1.06869997	1.092640202	1.093532079
530	1.076385013	1.088041168	1.092473822
531	1.083089933	1.08742045	1.092612053
532	1.087684529	1.075286009	1.088863681
533	1.06656413	1.084868114	1.080352943
534	1.099052569	1.075981304	1.090665188
535	1.11252119	1.079027911	1.087457742
536	1.085844107	1.075479065	1.096036139
537	1.08061059	1.090533787	1.085793173
538	1.075323393	1.078946971	1.096272276
539	1.071835023	1.076954637	1.094523826
540	1.079925488	1.087591962	1.088112015
541	1.077958484	1.079663616	1.087311564
542	1.086918233	1.075246686	1.093616983
543	1.079470554	1.072155759	1.092235155
544	1.071729895	1.078796915	1.085250371
545	1.091790003	1.087391164	1.083176789
546	1.07269823	1.092446134	1.087093348
547	1.085591738	1.081634833	1.082096776
548	1.084041009	1.079320812	1.092981581
549	1.082473779	1.077223394	1.091089091
550	1.095255798	1.090648381	1.086292851
551	1.091132749	1.094061745	1.091431936
552	1.085703665	1.096008624	1.083442687
553	1.076505431	1.098406579	1.09489346
554	1.087344006	1.083261481	1.089124859
555	1.089169796	1.091393176	1.096606285
556	1.089513648	1.077380701	1.094175862
557	1.078482234	1.085313837	1.081725933
558	1.079598022	1.068956052	1.091954152
559	1.075176375	1.069333971	1.082745133
560	1.080859786	1.076021256	1.078999161
561	1.077298242	1.091908663	1.086526839
562	1.086902362	1.088360505	1.092983727
563	1.07268815	1.10201939	1.079505514
564	1.08095317	1.083629074	1.081234773
565	1.091608816	1.077484241	1.090739408
566	1.092417108	1.075808578	1.090515299
567	1.085332114	1.089264643	1.088240245
568	1.085733349	1.077449991	1.09220948
569	1.083695194	1.081273364	1.09310398
570	1.079602681	1.078153878	1.085141234
571	1.091807053	1.085382836	1.099160015
572	1.070971116	1.083290345	1.088550717
573	1.085371649	1.082614066	1.091572129
574	1.094633688	1.078909246	1.089454091
575	1.083172652	1.08609248	1.092578655
576	1.076012775	1.07537771	1.095334048
577	1.105107648	1.077683319	1.08453579
578	1.090363193	1.092343124	1.085634356
579	1.081985213	1.079001752	1.089048084
580	1.067647406	1.078888929	1.094074452
581	1.076583832	1.09438258	1.079096891
582	1.098935376	1.082860207	1.088336677
583	1.083606657	1.077128749	1.083063953
584	1.08262026	1.082936103	1.085813012
585	1.070562815	1.086675136	1.096135821
586	1.083917864	1.076663712	1.091403071
587	1.085134947	1.077156909	1.087613187
588	1.085967241	1.089949314	1.077249288
589	1.085421933	1.077716139	1.083230632
590	1.071760937	1.096129811	1.081357007
591	1.088460711	1.085404309	1.077075566
592	1.078198479	1.086904807	1.092056335
593	1.082305236	1.091074032	1.085371973
594	1.08060788	1.089456906	1.094852884
595	1.094176187	1.076381973	1.08966979
596	1.08400534	1.085613782	1.080610625
597	1.081400034	1.078497417	1.088665774
598	1.083685095	1.069939639	1.093015962
599	1.082156387	1.077284182	1.087401032
600	1.080151954	1.078843411	1.084334
601	1.083025198	1.08294521	1.094301335
602	1.098758105	1.085949038	1.095284026
603	1.062992049	1.076629582	1.094475776
604	1.087589029	1.077515838	1.085953727
605	1.084681947	1.08264975	1.086466464
606	1.099653379	1.086522234	1.107594026
607	1.087183567	1.097649	1.086710426
608	1.083701931	1.104870358	1.079614072
609	1.084023	1.089225551	1.093796933
610	1.080495993	1.084352285	1.092401331
611	1.082410869	1.060177024	1.086101394
612	1.083550967	1.068346948	1.078690979
613	1.064876262	1.084581814	1.076200326
614	1.081064914	1.07946827	1.084830193
615	1.080888128	1.078360568	1.088049458
616	1.076695543	1.081654202	1.088500841
617	1.068666667	1.080055786	1.091579563
618	1.082886294	1.079238517	1.077707404
619	1.086951603	1.089437328	1.093567835
620	1.077126238	1.091971987	1.086954804
621	1.075192451	1.093544619	1.08984849
622	1.094119243	1.079770523	1.085417183
623	1.091609466	1.0699757	1.085291572
624	1.078022042	1.079599315	1.097776962
625	1.086651844	1.092018646	1.081865605
626	1.085422466	1.094510082	1.077363539
627	1.090361294	1.071968573	1.081445157
628	1.081349794	1.082177383	1.089652232
629	1.090725843	1.078994475	1.085746375
630	1.085520275	1.066401366	1.094898717
631	1.082751001	1.08898119	1.095779239
632	1.078252108	1.079670086	1.081261028
633	1.098840076	1.083382071	1.087441613
634	1.084583804	1.089562596	1.084017479
635	1.077048106	1.081720432	1.090324062
636	1.082103931	1.088688501	1.087150276
637	1.093255175	1.085820863	1.090578219
638	1.091173661	1.078466711	1.08663378
639	1.092585543	1.082911529	1.086996541
640	1.065665386	1.070697759	1.078566924
641	1.079715544	1.081559705	1.092038948
642	1.078948134	1.086045683	1.092946208
643	1.071743103	1.095053709	1.087823757
644	1.084814584	1.086942776	1.089776069
645	1.082619883	1.085543307	1.082909936
646	1.091513121	1.087197215	1.076956445
647	1.090102908	1.083954214	1.08656479
648	1.08066908	1.089619411	1.081156762
649	1.075183837	1.086024679	1.086478715
650	1.085414505	1.087020646	1.085304473
651	1.07727806	1.074268752	1.08715197
652	1.093337487	1.103317813	1.081600872
653	1.08273456	1.082786957	1.088342325
654	1.09002611	1.073888709	1.086069347
655	1.085593728	1.084683652	1.09356881
656	1.070781149	1.080159593	1.083945901
657	1.099516902	1.078865698	1.081962752
658	1.085269146	1.081758864	1.093623482
659	1.084095348	1.079091734	1.100001649
660	1.078858951	1.091731915	1.09348247
661	1.084528339	1.097156804	1.096158634
662	1.08002241	1.080609117	1.086815259
663	1.086866599	1.087062988	1.084284017
664	1.083916046	1.086804905	1.102161722
665	1.086992775	1.087546354	1.080865748
666	1.087891204	1.078215197	1.091757007
667	1.070598421	1.083116074	1.088752948
668	1.080519631	1.090150425	1.090542046
669	1.087643105	1.084491483	1.091056387
670	1.086333385	1.091139352	1.079399005
671	1.084205477	1.069192577	1.090434514
672	1.097610186	1.085803656	1.086246865
673	1.089685819	1.089184708	1.089080532
674	1.077869818	1.076385003	1.094624703
675	1.095048769	1.084000438	1.083217494
676	1.109691385	1.078062274	1.082624126
677	1.075249127	1.093734157	1.087926409
678	1.08431282	1.071862575	1.091119138
679	1.074306453	1.084136125	1.095918917
680	1.09256077	1.078063031	1.087591673
681	1.081073382	1.088986159	1.080219528
682	1.077732472	1.086942206	1.081970486
683	1.090823601	1.086770007	1.086009161
684	1.084652665	1.091175943	1.085602051
685	1.091718978	1.071689718	1.087577766
686	1.082019148	1.080882602	1.088074688
687	1.089039381	1.073096695	1.076443289
688	1.095919957	1.093393303	1.095788755
689	1.08558246	1.087617408	1.091268697
690	1.078648308	1.074251256	1.090647307
691	1.086830663	1.091722043	1.090231106
692	1.089290701	1.076798127	1.088419171
693	1.080828836	1.08607031	1.088461099
694	1.07229048	1.093089778	1.087138833
695	1.077035997	1.085809161	1.089386555
696	1.07950181	1.087141512	1.091696585
697	1.078191661	1.075360681	1.085913442
698	1.093841858	1.105161168	1.093299897
699	1.074406166	1.082231193	1.082993101
700	1.065729173	1.082118628	1.09000841
701	1.066662535	1.086970274	1.085225528
702	1.08274904	1.059338867	1.086906935
703	1.08198388	1.075559998	1.086109795
704	1.106327541	1.069910156	1.092794767
705	1.093401896	1.094043598	1.091063406
706	1.091484142	1.078707503	1.086452369
707	1.082938767	1.074979699	1.092821455
708	1.08337549	1.084945475	1.086432449
709	1.095702096	1.07088363	1.085880715
710	1.083746668	1.082701796	1.089292465
711	1.098592808	1.075856548	1.092490811
712	1.079288535	1.072128339	1.086014762
713	1.089751524	1.090461642	1.08151987
714	1.08612085	1.085734362	1.082222268
715	1.074563508	1.073223403	1.09043379
716	1.0790866	1.07802351	1.086879295
717	1.085778814	1.079568349	1.078622348
718	1.083385963	1.071630589	1.094901484
719	1.08009285	1.073011017	1.082918663
720	1.083468391	1.085459053	1.090586356
721	1.088299678	1.102323949	1.090023515
722	1.090199735	1.081562087	1.098730507
723	1.077949093	1.082932326	1.080107273
724	1.083760547	1.089149281	1.089064737
725	1.079515014	1.093528932	1.08767681
726	1.070566332	1.088369687	1.094023862
727	1.100657626	1.07499075	1.08780493
728	1.079272217	1.085473317	1.094277347
729	1.075431572	1.080375905	1.083046397
730	1.085616666	1.080392098	1.093392195
731	1.065414273	1.086139251	1.080406733
732	1.075139977	1.094351613	1.084052395
733	1.080134179	1.076491995	1.087899054
734	1.068187748	1.070232961	1.079838484
735	1.083156769	1.092107292	1.092505589
736	1.072585017	1.087995606	1.095489781
737	1.108264197	1.089519054	1.077717772
738	1.082834311	1.081687304	1.085173628
739	1.079908929	1.091119215	1.088681045
740	1.084298152	1.091819033	1.090921097
741	1.090590197	1.086136553	1.089028891
742	1.074402949	1.091847171	1.094329146
743	1.070123269	1.088480892	1.093061256
744	1.095714622	1.072368065	1.09500632
745	1.07842875	1.094688062	1.088332549
746	1.082840991	1.081176892	1.087907163
747	1.091093916	1.079624159	1.087445132
748	1.088843789	1.083521156	1.081945196
749	1.085266072	1.073356233	1.095533274
750	1.081887433	1.080729045	1.08463118
751	1.082506626	1.073091879	1.096224439
752	1.095538108	1.095332041	1.100988216
753	1.078788299	1.069585109	1.088993666
754	1.07979896	1.081429688	1.094279881
755	1.071039375	1.091224793	1.083343121
756	1.097605494	1.066944603	1.083009242
757	1.08432106	1.100225236	1.086516532
758	1.088063246	1.081013242	1.085397726
759	1.078863895	1.082352305	1.091243765
760	1.073617303	1.081526238	1.076683192
761	1.077447538	1.075953552	1.087570446
762	1.096168706	1.093375077	1.081475673
763	1.091101947	1.075496348	1.094463968
764	1.098655508	1.085378573	1.090157205
765	1.090512069	1.071873167	1.092626221
766	1.081882469	1.07243608	1.081503081
767	1.082568221	1.087095126	1.088812543
768	1.077012787	1.084337744	1.085001872
769	1.093539224	1.083699493	1.094640031
770	1.087954943	1.087522174	1.087550831
771	1.07095828	1.097288751	1.091613743
772	1.099571972	1.067775626	1.089065189
773	1.095320928	1.083657029	1.087810395
774	1.08771291	1.092373118	1.092132807
775	1.084809613	1.077430433	1.095894583
776	1.100717613	1.071992191	1.092553005
777	1.078581164	1.062284068	1.091983035
778	1.080597874	1.090063462	1.080397144
779	1.084911115	1.081816229	1.089829487
780	1.07422054	1.084119979	1.085258227
781	1.074290933	1.089513637	1.090650167
782	1.076686667	1.068727752	1.085711952
783	1.087773758	1.087841951	1.090746483
784	1.073143978	1.081904722	1.098203814
785	1.073135537	1.08426399	1.083707395
786	1.086865202	1.072799445	1.09099667
787	1.09499329	1.088260809	1.097559254
788	1.086433148	1.08063712	1.089353483
789	1.086926982	1.085298028	1.094242947
790	1.082686921	1.073730552	1.09165212
791	1.085548816	1.085533819	1.085970309
792	1.095733948	1.076269335	1.087799242
793	1.09553051	1.076638743	1.082425765
794	1.090132545	1.072180049	1.097140666
795	1.084562255	1.072742882	1.093825076
796	1.104431845	1.073344705	1.090239974
797	1.088322833	1.085103913	1.091813789
798	1.070214002	1.078548955	1.086435652
799	1.081658134	1.083543117	1.10394997
800	1.07749601	1.08463344	1.090438343
801	1.078016264	1.080556635	1.086963658
802	1.080811252	1.083979649	1.089715573
803	1.096700551	1.078962355	1.087596338
804	1.089088525	1.08440285	1.0853174
805	1.08001505	1.080035942	1.0937513
806	1.087846895	1.087129369	1.086297953
807	1.087037521	1.079481533	1.09567864
808	1.078068256	1.074224339	1.086642135
809	1.091474604	1.075938128	1.080413961
810	1.087305973	1.094837552	1.084205927
811	1.067392707	1.085480624	1.089266538
812	1.085065866	1.082418148	1.096092189
813	1.071653645	1.069997169	1.096211055
814	1.084071379	1.078157216	1.08610998
815	1.072702243	1.07779795	1.083982405
816	1.079048613	1.069740789	1.093213479
817	1.071682318	1.075445217	1.087850698
818	1.105826245	1.076853012	1.078528132
819	1.084953899	1.074884027	1.088423093
820	1.081600663	1.080698291	1.095333195
821	1.09172809	1.07550797	1.086671319
822	1.088672374	1.092466207	1.083087382
823	1.083915193	1.069427245	1.07949512
824	1.079951476	1.096224141	1.086314094
825	1.078219595	1.090905404	1.08826378
826	1.084689352	1.07713169	1.08175282
827	1.091265315	1.073468106	1.093332281
828	1.070049977	1.099420173	1.08248047
829	1.111060172	1.083688625	1.089619428
830	1.105351067	1.093725636	1.095685118
831	1.081717864	1.088443263	1.099433551
832	1.079330585	1.078286467	1.085148492
833	1.070119446	1.080335274	1.089745455
834	1.083347961	1.081216996	1.091874646
835	1.100796813	1.08375084	1.082440145
836	1.079353047	1.077151871	1.091280127
837	1.0883083	1.071823008	1.098279747
838	1.086817839	1.076388226	1.091540981
839	1.065213415	1.076110927	1.088358601
840	1.088112337	1.083292585	1.085791534
841	1.092275593	1.078323729	1.095533737
842	1.081716899	1.077203133	1.090155239
843	1.088717583	1.090778914	1.093113158
844	1.093817357	1.090373398	1.092575565
845	1.087500205	1.077363066	1.089607078
846	1.094754268	1.083942972	1.093426591
847	1.085124431	1.082562254	1.088782188
848	1.077514471	1.085676605	1.081692779
849	1.083946433	1.085446676	1.09757323
850	1.08548269	1.074316776	1.084874789
851	1.078419364	1.078064903	1.089656438
852	1.094608635	1.085478628	1.082633661
853	1.087252513	1.081370705	1.091870917
854	1.073161826	1.078183124	1.081656608
855	1.0749183	1.07452496	1.087794157
856	1.095073125	1.07757129	1.102647054
857	1.094520411	1.079004012	1.078789153
858	1.065041785	1.082553386	1.094538648
859	1.070599663	1.068964957	1.096885735
860	1.075722935	1.069449186	1.086249664
861	1.076264304	1.080387566	1.08651934
862	1.103239194	1.081146557	1.0825139
863	1.072787868	1.070506999	1.087958823
864	1.086818606	1.078135834	1.093196325
865	1.091148528	1.083657399	1.081943537
866	1.08605898	1.093214986	1.089918246
867	1.08454689	1.092506468	1.075900711
868	1.075710017	1.073578974	1.091694827
869	1.07500765	1.080721625	1.093606966
870	1.074589893	1.079752723	1.092023652
871	1.074291908	1.080256859	1.084145609
872	1.075448521	1.075406012	1.082599015
873	1.080218746	1.088232311	1.093491045
874	1.080811282	1.085541946	1.093428009
875	1.078788254	1.087373748	1.0845886
876	1.07914939	1.08022633	1.081794803
877	1.081863186	1.081038305	1.080417016
878	1.072510903	1.083072279	1.08553026
879	1.075509378	1.081195272	1.09150744
880	1.081729926	1.075672488	1.094014146
881	1.097147803	1.086597202	1.090624831
882	1.078916641	1.097199459	1.081445206
883	1.080516942	1.086613712	1.086980323
884	1.079182946	1.090445673	1.081834523
885	1.087721101	1.080229306	1.091804687
886	1.078060939	1.090765572	1.081569889
887	1.074468863	1.074159128	1.091186206
888	1.081442061	1.095292207	1.089984006
889	1.078168942	1.08315734	1.084769743
890	1.081709855	1.08160937	1.07693868
891	1.087428797	1.087601935	1.087561598
892	1.08978119	1.079960303	1.083285025
893	1.080840878	1.064470186	1.090150443
894	1.089668972	1.087910694	1.091309969
895	1.084297596	1.076606842	1.088103394
896	1.078233629	1.083603826	1.097776409
897	1.090282873	1.082738521	1.080326809
898	1.083803377	1.082343784	1.109341005
899	1.086058244	1.079377846	1.099643558
900	1.084725214	1.083815446	1.089466238
901	1.072772704	1.085395305	1.090934386
902	1.070508428	1.080194826	1.088432218
903	1.082677986	1.081895461	1.094681757
904	1.087554519	1.082008426	1.088065276
905	1.09353644	1.071860178	1.093646615
906	1.086224621	1.083801522	1.08978228
907	1.074080394	1.069481839	1.090637448
908	1.074402423	1.078241866	1.08883163
909	1.076258048	1.091150429	1.087786161
910	1.078294817	1.083771023	1.093532554
911	1.090315317	1.078552923	1.086409093
912	1.08778739	1.097429147	1.088244058
913	1.089142896	1.081768499	1.076260186
914	1.0662814	1.092714434	1.084657469
915	1.07305407	1.091731624	1.087911934
916	1.085224653	1.074893557	1.08212816
917	1.089567888	1.087160194	1.089426158
918	1.072313851	1.080786435	1.085131725
919	1.074748757	1.0744013	1.088301364
920	1.072152667	1.070793645	1.094478657
921	1.072917332	1.085598167	1.087596846
922	1.083061764	1.082615421	1.088005515
923	1.102711401	1.063399572	1.086813863
924	1.08814274	1.075350574	1.086612432
925	1.085392766	1.086664409	1.08568903
926	1.084866578	1.085350116	1.088028582
927	1.069720134	1.084944562	1.090903551
928	1.091042124	1.070756523	1.095046294
929	1.089076404	1.08303907	1.087340494
930	1.0887084	1.072556576	1.086941838
931	1.08778759	1.090210105	1.083031019
932	1.0872456	1.083677366	1.092485676
933	1.074053058	1.076737112	1.098613188
934	1.083330738	1.08915249	1.089628939
935	1.088021093	1.082808927	1.086527966
936	1.069766067	1.089255443	1.096036324
937	1.090117513	1.065428992	1.09439817
938	1.07290203	1.078949087	1.096302237
939	1.077562887	1.097696011	1.079208648
940	1.07667038	1.068311697	1.092143213
941	1.090345713	1.080455296	1.09348472
942	1.078215492	1.08386576	1.100984128
943	1.092735141	1.085413945	1.08896715
944	1.078772233	1.07684192	1.093900688
945	1.063081754	1.080225089	1.087834992
946	1.079126417	1.084277581	1.082543538
947	1.080862383	1.082786541	1.09091489
948	1.097813246	1.087110112	1.086983756
949	1.096858831	1.084644436	1.093944174
950	1.081964749	1.087312372	1.090170817
951	1.103313547	1.078222274	1.091010122
952	1.084320887	1.080011718	1.088249052
953	1.075158647	1.093578548	1.091850846
954	1.075568242	1.077041568	1.087592465
955	1.093934407	1.072466764	1.087399816
956	1.0785478	1.0828037	1.081900622
957	1.081558127	1.072569821	1.082078314
958	1.084242827	1.090365496	1.085612428
959	1.065187882	1.081812981	1.091902532
960	1.082078175	1.084946086	1.088229974
961	1.085533816	1.094363053	1.083381056
962	1.075243075	1.073058921	1.086072515
963	1.08336631	1.094681089	1.085568955
964	1.09486772	1.060729763	1.091514639
965	1.081734713	1.083002827	1.089969575
966	1.092872783	1.074035066	1.092656158
967	1.089254722	1.089524816	1.100172294
968	1.091803617	1.091548025	1.092101203
969	1.089607145	1.06825035	1.087015027
970	1.091247496	1.090887565	1.098581937
971	1.080864889	1.085580877	1.091227189
972	1.077790126	1.089504984	1.092746631
973	1.082682221	1.089324812	1.09231294
974	1.098078676	1.097577368	1.087404193
975	1.082495635	1.087147897	1.088767366
976	1.078329677	1.076351886	1.086840852
977	1.096318343	1.083005373	1.081582786
978	1.081753796	1.079109684	1.088256028
979	1.079695934	1.083835824	1.086961923
980	1.079080078	1.08420938	1.091426946
981	1.087410472	1.081081778	1.09378862
982	1.085542665	1.091645425	1.095208626
983	1.080298468	1.078932628	1.078934314
984	1.070389969	1.081977868	1.088207573
985	1.089219085	1.091657087	1.090133508
986	1.087957519	1.080474099	1.09372644
987	1.082310724	1.097568622	1.084207781
988	1.074082144	1.063632638	1.093366265
989	1.071120533	1.090009773	1.081826329
990	1.078849944	1.093227687	1.080873148
991	1.084690482	1.083277705	1.091435748
992	1.082812966	1.084051773	1.077914948
993	1.077918991	1.093290514	1.082043565
994	1.082421786	1.081116887	1.079973476
995	1.081266674	1.081831336	1.095065138
996	1.086273413	1.086801602	1.081454747
997	1.094090017	1.096639368	1.083540865
998	1.08974783	1.08402019	1.091899054
999	1.095883613	1.079209853	1.094845202
1000	1.070254476	1.085756607	1.080376993
1001	1.090396459	1.087505626	1.079176675
1002	1.086000399	1.091198533	1.094283525
1003	1.078686294	1.086526075	1.094921499
1004	1.083617602	1.085132184	1.093523194
1005	1.086321079	1.069514833	1.088850662
1006	1.094147413	1.103592316	1.085342596
1007	1.079699781	1.095925069	1.090788134
1008	1.085698587	1.084708316	1.078350623
1009	1.063465083	1.082616147	1.09021675
1010	1.07830416	1.061273043	1.088598549
1011	1.090795065	1.085419654	1.091740425
1012	1.079965583	1.088725799	1.089519655
1013	1.081059098	1.099142272	1.09569882
1014	1.077882266	1.084053994	1.094267301
1015	1.077152282	1.073438663	1.092809852
1016	1.069660397	1.07559362	1.088998586
1017	1.080364067	1.076562874	1.088757612
1018	1.089425705	1.081284722	1.086878012
1019	1.082603456	1.084791181	1.0971599
1020	1.0785115	1.099483718	1.082438782
1021	1.0885554	1.088454162	1.089504439
1022	1.090372694	1.079850454	1.091026893
1023	1.082357181	1.093235743	1.082117373
1024	1.094375276	1.075613584	1.093370334
1025	1.097003286	1.094762897	1.081122718
1026	1.090051851	1.085794021	1.095183334
1027	1.075122701	1.082964012	1.082527659
1028	1.085009643	1.08863289	1.089030618
1029	1.090852235	1.084603769	1.08866918
1030	1.10245795	1.075647946	1.089494166
1031	1.079010625	1.086131211	1.09265562
1032	1.081108487	1.074415077	1.086197518
1033	1.087234927	1.068909315	1.087513417
1034	1.094243969	1.076556763	1.078402473
1035	1.065280472	1.086953684	1.0817019
1036	1.082595051	1.092641543	1.089368013
1037	1.093459999	1.083780747	1.07513457
1038	1.078464176	1.086980222	1.083996576
1039	1.063601775	1.077373243	1.083816484
1040	1.0772779	1.083320999	1.082974912
1041	1.069159024	1.081793069	1.095757626
1042	1.090747876	1.08398089	1.095729428
1043	1.074528924	1.084130924	1.09167026
1044	1.092462849	1.084479395	1.083537639
1045	1.085489286	1.084643031	1.076900563
1046	1.082912822	1.076203348	1.078493483
1047	1.079213728	1.08383634	1.091350923
1048	1.101374424	1.087379524	1.091560547
1049	1.086566499	1.09377437	1.095482482
1050	1.093794882	1.078134022	1.078472665
1051	1.100448591	1.073151278	1.091069133
1052	1.091780939	1.107582583	1.095135428
1053	1.079003705	1.087331795	1.096022299
1054	1.091610478	1.080150569	1.094902622
1055	1.096190499	1.080110908	1.092128458
1056	1.085338411	1.083299107	1.087818261
1057	1.082100428	1.089982397	1.081362167
1058	1.064923831	1.083946	1.088536583
1059	1.077428152	1.092752222	1.090742638
1060	1.083450763	1.088135212	1.09044711
1061	1.082755433	1.087438178	1.094446347
1062	1.087890143	1.080680889	1.082179334
1063	1.082982658	1.084087374	1.095576531
1064	1.072526393	1.077739427	1.083392563
1065	1.088485074	1.068960846	1.095199164
1066	1.078595711	1.08875569	1.100109788
1067	1.087751943	1.075353154	1.098132937
1068	1.087722815	1.088050597	1.09125192
1069	1.085726338	1.091881738	1.089622496
1070	1.07265077	1.097162089	1.089281839
1071	1.078974752	1.073733081	1.099911581
1072	1.073465503	1.100958266	1.084119997
1073	1.090371314	1.07582105	1.092111398
1074	1.085579614	1.081088994	1.081985831
1075	1.091064231	1.09063706	1.092521372
1076	1.082047292	1.080249568	1.093020484
1077	1.093578282	1.087760153	1.083124906
1078	1.078199269	1.076801176	1.081581734
1079	1.079184555	1.066414614	1.088356935
1080	1.089683353	1.075180159	1.089606645
1081	1.066278738	1.086379199	1.094815509
1082	1.09443276	1.087731705	1.086220672
1083	1.085829841	1.091995655	1.098602668
1084	1.085701747	1.090655038	1.094565998
1085	1.096372604	1.08876611	1.083783797
1086	1.092371307	1.084766443	1.092470008
1087	1.086048848	1.07125536	1.096497817
1088	1.091862933	1.081899085	1.094229311
1089	1.074650161	1.082294711	1.084133558
1090	1.088903553	1.079850145	1.090479689
1091	1.08284571	1.084270819	1.089309006
1092	1.097133142	1.081325681	1.084919687
1093	1.075546863	1.079267623	1.093785336
1094	1.0904083	1.078660965	1.085933875
1095	1.087159487	1.102365317	1.088610606
1096	1.074577307	1.082478319	1.088350306
1097	1.075868186	1.074577638	1.095418953
1098	1.080123932	1.074283533	1.078815808
1099	1.093291975	1.091913312	1.088596754
1100	1.081449123	1.091033001	1.087012461
1101	1.071616292	1.084654654	1.08237074
1102	1.070850933	1.076678283	1.08562566
1103	1.081790869	1.075373079	1.085848443
1104	1.071748596	1.076919835	1.093683981
1105	1.079604649	1.080163675	1.086039933
1106	1.085696662	1.088981926	1.089031693
1107	1.076136082	1.091655923	1.084650488
1108	1.084800121	1.085634139	1.08718205
1109	1.077994154	1.074799417	1.092477486
1110	1.092951023	1.088166449	1.086097184
1111	1.08598082	1.080172436	1.086751969
1112	1.08144722	1.081571498	1.087956995
1113	1.086784686	1.081793716	1.086011981
1114	1.084512582	1.079101864	1.087341404
1115	1.080076252	1.087603773	1.090720062
1116	1.101508043	1.074767389	1.092615466
1117	1.089032088	1.083778398	1.092511933
1118	1.090386431	1.08681591	1.097722185
1119	1.07404261	1.08662379	1.091095962
1120	1.08572537	1.081534529	1.091287227
1121	1.085927625	1.081496721	1.077855351
1122	1.078033401	1.080265526	1.088966274
1123	1.099231587	1.084138313	1.084116643
1124	1.083628209	1.080572209	1.090000054
1125	1.070333771	1.083657668	1.081977739
1126	1.07690842	1.074335533	1.089463983
1127	1.074151063	1.072984065	1.07814893
1128	1.06372922	1.079551681	1.088386651
1129	1.079141179	1.074767994	1.094897755
1130	1.076204296	1.067810452	1.093174434
1131	1.079158712	1.085155458	1.07779425
1132	1.078838914	1.075004926	1.078610401
1133	1.083777301	1.090714223	1.087479981
1134	1.099852287	1.072024226	1.09270089
1135	1.085298114	1.081716756	1.090019085
1136	1.091200635	1.075696723	1.082950097
1137	1.090287249	1.083804831	1.092601269
1138	1.090668242	1.082068514	1.095293184
1139	1.083447754	1.091910951	1.082995386
1140	1.078445355	1.092644896	1.093221095
1141	1.078521307	1.084990785	1.089044196
1142	1.078455812	1.078498195	1.093459416
1143	1.086423099	1.065306272	1.089004166
1144	1.077722007	1.071536652	1.085845274
1145	1.099118641	1.068303763	1.098694483
1146	1.068827952	1.063341916	1.079268348
1147	1.090651209	1.089798194	1.08502066
1148	1.080323716	1.062432454	1.095617832
1149	1.088401574	1.087130673	1.084667523
1150	1.067405636	1.07314731	1.080214849
1151	1.088159531	1.074559906	1.086112793
1152	1.082904239	1.077517641	1.07014006
1153	1.089473396	1.08469196	1.091011659
1154	1.07251066	1.083708587	1.092349774
1155	1.088289178	1.093036991	1.091407445
1156	1.089967186	1.090950852	1.097806462
1157	1.088584813	1.078168798	1.086436059
1158	1.086336526	1.07755942	1.079643713
1159	1.082579072	1.076716638	1.089113453
1160	1.085115002	1.075438785	1.095722324
1161	1.093567657	1.082773896	1.091055765
1162	1.079922601	1.062225784	1.081877985
1163	1.09410871	1.076815026	1.088891639
1164	1.076949613	1.083757456	1.098612134
1165	1.082411229	1.088399576	1.095237054
1166	1.0883741	1.052975851	1.090158397
1167	1.099671645	1.079662412	1.074362382
1168	1.079655699	1.083542411	1.090974553
1169	1.088556257	1.08965847	1.083954136
1170	1.079228952	1.083725023	1.088609398
1171	1.094487183	1.088709098	1.088755265
1172	1.091332652	1.066970602	1.097926205
1173	1.089460586	1.080737242	1.091841793
1174	1.083276433	1.085051544	1.081038457
1175	1.078490326	1.076270973	1.090081926
1176	1.087020879	1.07671125	1.09075621
1177	1.075111277	1.083616851	1.085459531
1178	1.081859547	1.074586903	1.090861479
1179	1.100576648	1.083821538	1.100212792
1180	1.077952622	1.080374346	1.101836668
1181	1.095779718	1.09377547	1.088259524
1182	1.095092971	1.099015378	1.089936287
1183	1.083303934	1.087271828	1.092335163
1184	1.079776566	1.102315304	1.095313206
1185	1.078562045	1.083904673	1.096904303
1186	1.0914351	1.088484797	1.088783863
1187	1.083791515	1.08068693	1.096667911
1188	1.07119596	1.091642022	1.097417802
1189	1.08414653	1.084087654	1.093642093
1190	1.065957454	1.076308268	1.087908522
1191	1.085861513	1.067272954	1.079144636
1192	1.076735199	1.085152499	1.101822595
1193	1.084907397	1.085252654	1.088922104
1194	1.068238057	1.071091247	1.08503999
1195	1.087148664	1.089667537	1.091572801
1196	1.079952931	1.095632631	1.085083164
1197	1.086382924	1.089592905	1.085491953
1198	1.091056328	1.093126303	1.082544672
1199	1.079105457	1.0750772	1.084889699
1200	1.090909112	1.096235489	1.088227025
1201	1.08008848	1.076958761	1.081621687
1202	1.070556485	1.089467964	1.093392595
1203	1.075934225	1.064168755	1.095681434
1204	1.079021385	1.068355407	1.095889025
1205	1.08129984	1.078289233	1.087039812
1206	1.078648702	1.088324224	1.081711302
1207	1.084380349	1.075902558	1.092478565
1208	1.073057393	1.085613082	1.082904219
1209	1.06926512	1.074568743	1.084895774
1210	1.09248759	1.105069751	1.084904218
1211	1.080354565	1.076215637	1.083904194
1212	1.072213197	1.09473354	1.087890581
1213	1.082315397	1.086314346	1.097848189
1214	1.093981185	1.09910462	1.088178715
1215	1.0848733	1.078904199	1.083589907
1216	1.075794605	1.094071779	1.087603147
1217	1.083478707	1.083923661	1.086795934
1218	1.080160168	1.083448342	1.0887116
1219	1.089240511	1.098107581	1.096030916
1220	1.096078059	1.088015772	1.096643224
1221	1.068968762	1.084577031	1.092965201
1222	1.077035847	1.083091623	1.091146742
1223	1.079792545	1.091725094	1.09550899
1224	1.084195656	1.078548629	1.089542654
1225	1.08266793	1.095965023	1.090402037
1226	1.075133177	1.080825688	1.093362019
1227	1.087009338	1.076525669	1.082555104
1228	1.077661884	1.092601252	1.093559974
1229	1.082387792	1.085346334	1.087114064
1230	1.085782289	1.086391214	1.090229305
1231	1.089858962	1.091865908	1.089742221
1232	1.092694729	1.064822887	1.081808935
1233	1.07804541	1.07883601	1.087468082
1234	1.079069262	1.085344292	1.094325283
1235	1.073647111	1.080758103	1.084126812
1236	1.09042533	1.091060548	1.09428221
1237	1.07611228	1.089139832	1.090985494
1238	1.089893808	1.077218959	1.094823351
1239	1.088869358	1.093062125	1.08857656
1240	1.085822794	1.070309552	1.095422186
1241	1.069145542	1.092551375	1.088216316
1242	1.075637912	1.079717326	1.091670655
1243	1.079071051	1.090283038	1.096501315
1244	1.072987037	1.097785936	1.092424431
1245	1.100651043	1.100832426	1.091301537
1246	1.074235263	1.087556443	1.089627868
1247	1.090005453	1.095030617	1.086733608
1248	1.09264533	1.068971571	1.091391969
1249	1.073437046	1.085785889	1.089342051
1250	1.086436844	1.073214991	1.092294073
1251	1.063171992	1.094718365	1.088083428
1252	1.094949189	1.093440174	1.082441586
1253	1.08158354	1.090752546	1.082442467
1254	1.088605071	1.06956324	1.085901912
1255	1.089491777	1.089179835	1.090467783
1256	1.088222853	1.092732334	1.090124291
1257	1.086028492	1.092984074	1.092951579
1258	1.094568592	1.089468548	1.093835641
1259	1.075200483	1.091075131	1.084780925
1260	1.09704978	1.09028127	1.087010823
1261	1.076018755	1.090092148	1.094838918
1262	1.064876322	1.089555336	1.088397171
1263	1.100425442	1.088076096	1.084817825
1264	1.075907609	1.096330108	1.091134249
1265	1.086032612	1.0825187	1.08468831
1266	1.081121152	1.088377909	1.099052124
1267	1.095497673	1.085322286	1.087956161
1268	1.083512478	1.08391461	1.089677045
1269	1.078283934	1.090006438	1.093844167
1270	1.0731703	1.080755974	1.093797041
1271	1.088219343	1.074639765	1.089471407
1272	1.077491628	1.074724923	1.098291901
1273	1.088698053	1.069956982	1.088867895
1274	1.092792064	1.086614914	1.087937622
1275	1.073099483	1.085414977	1.080222103
1276	1.082148077	1.087538245	1.089132675
1277	1.089936307	1.087481174	1.103965736
1278	1.090112189	1.083531511	1.080204843
1279	1.081103387	1.072035269	1.095422587
1280	1.098580165	1.075208196	1.088830572
1281	1.078162328	1.082415279	1.087125131
1282	1.082095741	1.100527366	1.094847614
1283	1.087409458	1.088714741	1.085736371
1284	1.084703048	1.077767397	1.088840126
1285	1.070722717	1.081211588	1.08987087
1286	1.073257239	1.083037265	1.085604281
1287	1.079283116	1.068104551	1.094873327
1288	1.086176471	1.059170023	1.079335362
1289	1.08534902	1.085101271	1.089020714
1290	1.071321742	1.081407207	1.090484001
1291	1.076627646	1.098905291	1.082765798
1292	1.096987467	1.086543459	1.08047592
1293	1.093365555	1.086094855	1.085861054
1294	1.091055762	1.091093885	1.079750686
1295	1.080608018	1.070377663	1.079941632
1296	1.08202553	1.082189123	1.086804235
1297	1.085184694	1.092508471	1.088557871
1298	1.079692409	1.090333716	1.089834357
1299	1.086356979	1.083363935	1.088104529
1300	1.103937348	1.085400222	1.091081213
1301	1.067984892	1.077757036	1.089901155
1302	1.076010334	1.077594405	1.088853388
1303	1.086588767	1.07148707	1.098370593
1304	1.07989815	1.075143413	1.091469538
1305	1.078320137	1.090178693	1.092099517
1306	1.085921599	1.097810813	1.085131124
1307	1.067206393	1.091983492	1.088425606
1308	1.089514043	1.10292678	1.087762894
1309	1.079765203	1.086956495	1.095378727
1310	1.09579259	1.078514281	1.083350865
1311	1.076773737	1.073918409	1.093039311
1312	1.091386139	1.091400084	1.087046305
1313	1.079750056	1.079180455	1.091943142
1314	1.092325029	1.086125739	1.088520609
1315	1.094114594	1.078562824	1.092511758
1316	1.081645544	1.07721538	1.087860898
1317	1.08314324	1.08405572	1.087813144
1318	1.080522734	1.087319531	1.096794308
1319	1.079531645	1.075206336	1.094783714
1320	1.064708468	1.088148624	1.088341693
1321	1.076611373	1.079663348	1.086298029
1322	1.079426362	1.087137813	1.089537029
1323	1.08221284	1.073647497	1.085601258
1324	1.075126673	1.083599842	1.078102119
1325	1.076242253	1.082042349	1.09410421
1326	1.069411108	1.063764856	1.085844094
1327	1.081620286	1.087369798	1.089477812
1328	1.079407053	1.083112021	1.097051375
1329	1.086853402	1.086551807	1.092222938
1330	1.090902578	1.074394551	1.091193455
1331	1.097311482	1.066667666	1.082215356
1332	1.083050925	1.081208953	1.092921127
1333	1.087098399	1.084670485	1.085625064
1334	1.086334876	1.077377736	1.08197591
1335	1.074700754	1.091939452	1.088604215
1336	1.074697365	1.08889788	1.086768242
1337	1.091986156	1.074204479	1.084441054
1338	1.093498313	1.085093019	1.087676709
1339	1.071339857	1.103620265	1.086188815
1340	1.079285528	1.08482256	1.098655391
1341	1.076169009	1.087072374	1.095230061
1342	1.079769561	1.091370288	1.090918792
1343	1.077779815	1.075396058	1.091058308
1344	1.090327886	1.081647831	1.08064019
1345	1.094725346	1.09119166	1.093473306
1346	1.084697306	1.084327674	1.095974471
1347	1.078984445	1.074179403	1.096021675
1348	1.0631407	1.076052557	1.088558465
1349	1.084991931	1.080795899	1.083820678
1350	1.091447671	1.095813058	1.091627773
1351	1.063104964	1.080258663	1.091596115
1352	1.070818027	1.085648933	1.092428949
1353	1.08799297	1.084525366	1.084120428
1354	1.083463723	1.071708446	1.093052537
1355	1.081132155	1.10116881	1.082384874
1356	1.073228558	1.072961719	1.095142917
1357	1.076037998	1.095235589	1.089521374
1358	1.073813071	1.088509013	1.093010419
1359	1.084660008	1.096647578	1.095472247
1360	1.093163798	1.09814962	1.084566197
1361	1.090091264	1.087223735	1.085651494
1362	1.07832857	1.084146993	1.099673869
1363	1.08008842	1.066668375	1.090567504
1364	1.08054616	1.083458218	1.090917255
1365	1.076721786	1.081246971	1.093139008
1366	1.082429267	1.082945582	1.098832097
1367	1.082589295	1.085104582	1.095612386
1368	1.07810605	1.095542329	1.087984003
1369	1.071642767	1.093932341	1.095489147
1370	1.084093229	1.081829108	1.084936918
1371	1.085766403	1.082880926	1.092206937
1372	1.071177629	1.089140833	1.079800252
1373	1.088090804	1.090244732	1.092730721
1374	1.07492577	1.075418321	1.098630348
1375	1.07813376	1.084094454	1.097095524
1376	1.083792319	1.088136382	1.08726567
1377	1.077408026	1.091165607	1.076374554
1378	1.099247948	1.083966978	1.084305397
1379	1.097772432	1.100895206	1.086943489
1380	1.09024714	1.072986589	1.096381805
1381	1.09686724	1.088471574	1.089387296
1382	1.085491505	1.08515913	1.083082687
1383	1.077802037	1.076520012	1.084593665
1384	1.076466193	1.092464189	1.089842793
1385	1.092209576	1.081906078	1.089572244
1386	1.084745436	1.097433491	1.088950192
1387	1.079753046	1.072750269	1.085513852
1388	1.092192898	1.092194411	1.089349428
1389	1.086676429	1.074107688	1.086410486
1390	1.089018064	1.088485194	1.085735682
1391	1.09324912	1.081698709	1.10004574
1392	1.078806939	1.093306179	1.08500344
1393	1.071891884	1.085693425	1.083768096
1394	1.070027016	1.08150231	1.083569234
1395	1.08687667	1.092810485	1.089709863
1396	1.083992658	1.093473325	1.087050862
1397	1.087082347	1.081991936	1.088362896
1398	1.080779581	1.102239854	1.09513
1399	1.077681487	1.080440386	1.086546102
1400	1.085187284	1.091363172	1.08706254
1401	1.080809155	1.092615276	1.084145246
1402	1.080668771	1.093764647	1.08773036
1403	1.078921119	1.084771599	1.084868372
1404	1.10583452	1.070508341	1.091544929
1405	1.082634947	1.068302507	1.084760003
1406	1.080611243	1.093376766	1.082639375
1407	1.083340433	1.088861236	1.085835013
1408	1.080708011	1.07588732	1.097896655
1409	1.089693773	1.097952472	1.093529097
1410	1.079865341	1.070163003	1.082960435
1411	1.073974361	1.088119977	1.084123974
1412	1.07687977	1.081918817	1.086514832
1413	1.09005726	1.086279695	1.083085394
1414	1.090036048	1.103785389	1.080965935
1415	1.098696079	1.091008705	1.09358141
1416	1.091322137	1.076411437	1.081648392
1417	1.081314139	1.076988701	1.088600543
1418	1.076757933	1.082741258	1.082783183
1419	1.080303496	1.080759478	1.080486294
1420	1.094099442	1.082949602	1.090198392
1421	1.082189063	1.069437492	1.082383753
1422	1.091470834	1.08416151	1.090813475
1423	1.091465644	1.092355256	1.088280101
1424	1.096516625	1.08184735	1.078890273
1425	1.095549682	1.087733201	1.093980218
1426	1.09306756	1.071118516	1.084358557
1427	1.08838183	1.097891439	1.093805477
1428	1.091857517	1.0841249	1.082726022
1429	1.083137729	1.101250613	1.091411786
1430	1.085155917	1.089101448	1.090853104
1431	1.072961962	1.07222195	1.091545632
1432	1.081723188	1.078081864	1.095854434
1433	1.074132378	1.080272655	1.082290512
1434	1.072856986	1.073552267	1.084820288
1435	1.08338389	1.086495274	1.082349928
1436	1.086592133	1.066570293	1.08217125
1437	1.091386986	1.089557209	1.090163036
1438	1.101386712	1.071144925	1.094323965
1439	1.090034766	1.09652355	1.090712219
1440	1.080103267	1.075824133	1.08848711
1441	1.101746616	1.071939764	1.095898959
1442	1.07718816	1.084399173	1.095026573
1443	1.087842526	1.085644576	1.097341892
1444	1.080262751	1.089828732	1.093175109
1445	1.079914028	1.087705508	1.092712059
1446	1.075018699	1.081577811	1.093446423
1447	1.067420512	1.078237524	1.089733784
1448	1.078510073	1.078299685	1.091907625
1449	1.076901144	1.081857347	1.081313587
1450	1.080689406	1.077779116	1.0879143
1451	1.092523867	1.082887976	1.088602769
1452	1.081920319	1.074859814	1.089364465
1453	1.088244965	1.084384282	1.088744249
1454	1.086688954	1.080338276	1.092209558
1455	1.078151272	1.07093085	1.087810217
1456	1.085924068	1.086428867	1.085363792
1457	1.084346582	1.08302465	1.087407731
1458	1.083791795	1.091508514	1.089702258
1459	1.079862437	1.071180066	1.086373903
1460	1.094791955	1.090805476	1.083131477
1461	1.08165106	1.086122633	1.086333521
1462	1.072790474	1.085552177	1.09078726
1463	1.100036975	1.080593248	1.090611135
1464	1.073511711	1.091241353	1.081837727
1465	1.074069462	1.087415037	1.077808365
1466	1.087207827	1.085857063	1.080407717
1467	1.079443124	1.077346562	1.096127314
1468	1.089271257	1.090709096	1.091971029
1469	1.089088962	1.075745779	1.092341359
1470	1.083783866	1.082517797	1.088075743
1471	1.07215939	1.079064857	1.090966463
1472	1.088041266	1.098737494	1.095134694
1473	1.086197517	1.09812643	1.075216842
1474	1.078648922	1.0786811	1.085891204
1475	1.084914629	1.073872687	1.089914157
1476	1.088743184	1.085016833	1.098529212
1477	1.081707913	1.081537038	1.089149152
1478	1.077183181	1.077179686	1.094764373
1479	1.075656595	1.074919149	1.094405182
1480	1.080785745	1.067035736	1.078092282
1481	1.082623672	1.086275727	1.078403688
1482	1.087895209	1.078104751	1.080987523
1483	1.078586288	1.095827191	1.09453492
1484	1.081194022	1.077575186	1.089549522
1485	1.091922195	1.074828837	1.101013123
1486	1.085235578	1.082173611	1.087014113
1487	1.073675332	1.101607313	1.090140789
1488	1.083574464	1.079796938	1.089977214
1489	1.067928729	1.084515812	1.085506063
1490	1.088187801	1.085735155	1.086234485
1491	1.067692345	1.081876746	1.089441996
1492	1.081473668	1.087889378	1.086778883
1493	1.090778376	1.073270752	1.094299208
1494	1.080580198	1.076228089	1.087955067
1495	1.083207298	1.081590461	1.098087465
1496	1.071408315	1.076405461	1.09502653
1497	1.085752162	1.090973929	1.086252357
1498	1.089389777	1.082994066	1.093341954
1499	1.081417185	1.086503258	1.081649126
1500	1.081076235	1.089745843	1.086266006
1501	1.068114481	1.084913051	1.089994079
1502	1.092281361	1.083696303	1.087435168
1503	1.088975896	1.083487505	1.088561356
1504	1.084539474	1.074031	1.089539524
1505	1.077574617	1.080852649	1.092764907
1506	1.075630658	1.080155098	1.091553423
1507	1.085652932	1.085965112	1.08438519
1508	1.083206276	1.096147405	1.086964973
1509	1.082130589	1.080911726	1.098561599
1510	1.084210903	1.05682619	1.101313079
1511	1.082471848	1.075312898	1.089363524
1512	1.075736734	1.074536777	1.092717509
1513	1.082530443	1.069009379	1.082997992
1514	1.084463941	1.076124972	1.090252575
1515	1.086799135	1.097116904	1.09261591
1516	1.081617948	1.074745633	1.091150947
1517	1.097656397	1.080856919	1.092603821
1518	1.07861093	1.073224028	1.094844671
1519	1.088217736	1.082492775	1.09089773
1520	1.092740782	1.083214853	1.079827425
1521	1.093550279	1.084387467	1.092663077
1522	1.08360922	1.080185568	1.096232055
1523	1.083160766	1.081209606	1.083220246
1524	1.084341871	1.078459374	1.085285193
1525	1.096693247	1.090985295	1.098034736
1526	1.064215864	1.079244662	1.096433377
1527	1.077550063	1.08087878	1.085815664
1528	1.086863987	1.0780278	1.08585754
1529	1.082293765	1.086748987	1.096363105
1530	1.072568603	1.091118321	1.086076878
1531	1.071796883	1.098423078	1.081589091
1532	1.075495594	1.08334162	1.090065912
1533	1.080725088	1.078876618	1.087453018
1534	1.085132462	1.075034901	1.090181411
1535	1.071049297	1.083716386	1.079310232
1536	1.092355566	1.079807597	1.083581259
1537	1.086583518	1.091165562	1.082654629
1538	1.085768351	1.089058803	1.087613592
1539	1.079063089	1.072613932	1.086331831
1540	1.079634837	1.074122019	1.083510156
1541	1.093670186	1.096365462	1.093509362
1542	1.091026842	1.080636796	1.095153934
1543	1.099839006	1.10225934	1.09364916
1544	1.080042394	1.073578239	1.08840447
1545	1.095115236	1.092305036	1.089427343
1546	1.079085	1.087846757	1.086221599
1547	1.074097325	1.07990917	1.090551041
1548	1.085094008	1.07484797	1.084585281
1549	1.086918642	1.087355359	1.094472359
1550	1.070562567	1.077140249	1.087555419
1551	1.084911808	1.073263688	1.083069382
1552	1.086985015	1.084677555	1.087800356
1553	1.092327048	1.091926932	1.092846564
1554	1.065928467	1.076443149	1.084188273
1555	1.093533663	1.078365533	1.083405913
1556	1.089439349	1.080755577	1.097413002
1557	1.080996508	1.103108017	1.09422157
1558	1.085586431	1.102845686	1.08867592
1559	1.085700431	1.078605536	1.081886914
1560	1.074614497	1.093144874	1.08982597
1561	1.08736182	1.085270812	1.093839076
1562	1.098206656	1.08783738	1.080470552
1563	1.077337484	1.078381462	1.088254277
1564	1.089327604	1.089203165	1.088501591
1565	1.08343694	1.076959453	1.085222379
1566	1.078268918	1.075429734	1.085389268
1567	1.083654221	1.074895584	1.091543926
1568	1.0743533	1.071733424	1.096907032
1569	1.086032951	1.071298077	1.09019276
1570	1.089106817	1.078597748	1.08073104
1571	1.074448906	1.080401374	1.083140748
1572	1.092441361	1.081223274	1.084783814
1573	1.096515598	1.081797409	1.089160909
1574	1.082278799	1.072312352	1.086995101
1575	1.074311191	1.082750706	1.09638589
1576	1.080528762	1.083658797	1.09206338
1577	1.070397572	1.075492521	1.092929481
1578	1.084927748	1.091205603	1.079556749
1579	1.082320052	1.091773518	1.095335266
1580	1.077400048	1.0848268	1.092762517
1581	1.083221513	1.082439439	1.091334707
1582	1.092307002	1.081184032	1.090085775
1583	1.071080655	1.076343595	1.090479359
1584	1.071954762	1.080909693	1.084960009
1585	1.086821541	1.086326399	1.092173138
1586	1.090951434	1.064952749	1.083166922
1587	1.079070389	1.07648233	1.090326919
1588	1.077050688	1.084197126	1.081001598
1589	1.080834275	1.088000568	1.088444545
1590	1.084575355	1.092397153	1.079739979
1591	1.07958943	1.079069877	1.073776266
1592	1.092110178	1.084065444	1.083079565
1593	1.071526043	1.093414395	1.089856482
1594	1.066952419	1.076491894	1.09911036
1595	1.07726295	1.085074573	1.098506799
1596	1.079482087	1.095231069	1.092358462
1597	1.082139665	1.078596817	1.083105719
1598	1.085378216	1.069258758	1.093047943
1599	1.081687098	1.087796905	1.0871284
1600	1.080761583	1.083618012	1.098197485
1601	1.094598614	1.100497405	1.091938879
1602	1.077174451	1.084874803	1.088364484
1603	1.079206576	1.08233028	1.094082695
1604	1.093455855	1.079898653	1.08977154
1605	1.091520681	1.088302611	1.09343214
1606	1.080987262	1.067352005	1.095052154
1607	1.081642825	1.076196214	1.094059683
1608	1.084111084	1.083477277	1.086241671
1609	1.084022966	1.092802268	1.092460705
1610	1.084392985	1.067083361	1.086241152
1611	1.080466263	1.084709436	1.076506934
1612	1.092219794	1.082624595	1.082137367
1613	1.089501187	1.071156312	1.084169615
1614	1.099201822	1.096874513	1.094769931
1615	1.091437784	1.078698906	1.091051397
1616	1.08019182	1.077992601	1.090204519
1617	1.069163989	1.086731448	1.09481948
1618	1.078711226	1.071248789	1.09149008
1619	1.083541478	1.098455126	1.08793883
1620	1.076368544	1.068245033	1.07706597
1621	1.075849505	1.087307334	1.089266116
1622	1.085766814	1.069364801	1.086519613
1623	1.096131209	1.077465653	1.084861546
1624	1.067911319	1.089917608	1.087784751
1625	1.092939714	1.063765392	1.094538871
1626	1.082298069	1.075280205	1.082010452
1627	1.091240612	1.068783118	1.093416184
1628	1.083886107	1.072326034	1.090112986
1629	1.08870266	1.083038636	1.077021861
1630	1.089884592	1.080959114	1.085005681
1631	1.079237974	1.083506018	1.094793686
1632	1.084165073	1.067431087	1.090003435
1633	1.076652888	1.084718725	1.087871807
1634	1.075113845	1.087197698	1.089512796
1635	1.089109685	1.079522455	1.095827105
1636	1.099114581	1.09127704	1.088113136
1637	1.094606579	1.090112624	1.078883872
1638	1.084490888	1.078510002	1.090839694
1639	1.084494535	1.085537927	1.082094916
1640	1.085241762	1.077253682	1.094229783
1641	1.076979101	1.090836563	1.095352047
1642	1.081710655	1.083219768	1.092101862
1643	1.101904103	1.086968433	1.090530168
1644	1.079008224	1.091917793	1.089107733
1645	1.075031526	1.089340316	1.073666379
1646	1.082947058	1.094406927	1.083473021
1647	1.101688835	1.085926075	1.099260042
1648	1.091308364	1.073492815	1.096195097
1649	1.090728279	1.067117859	1.101598797
1650	1.087256998	1.093662967	1.090693363
1651	1.09261072	1.084865247	1.084781312
1652	1.08362109	1.068142056	1.094956578
1653	1.075042907	1.09497328	1.096879932
1654	1.08393764	1.083011274	1.095589789
1655	1.074636167	1.08276436	1.083045515
1656	1.073818178	1.071692308	1.087961189
1657	1.087952539	1.076443259	1.096494014
1658	1.077749521	1.078701606	1.086455271
1659	1.074434632	1.080058829	1.093916921
1660	1.084431401	1.093446254	1.090715328
1661	1.085808304	1.068900638	1.088507666
1662	1.069255061	1.079646395	1.08539067
1663	1.082234849	1.080981374	1.084377626
1664	1.087966109	1.087504207	1.09387819
1665	1.07947692	1.080072252	1.086685491
1666	1.072562908	1.085412989	1.086062811
1667	1.082106329	1.067153115	1.089139863
1668	1.095908766	1.072632832	1.096503084
1669	1.058704508	1.07842844	1.08698612
1670	1.070475406	1.09229578	1.105057138
1671	1.089725644	1.062748531	1.092605367
1672	1.090433928	1.090058594	1.081504184
1673	1.074168824	1.073858805	1.099523823
1674	1.085305578	1.083886539	1.086581618
1675	1.087745255	1.070439611	1.090037979
1676	1.086377304	1.080489741	1.094963763
1677	1.077675737	1.060610726	1.094566124
1678	1.080988284	1.09461927	1.081691659
1679	1.0710032	1.085707466	1.092323847
1680	1.082926397	1.07133714	1.094371291
1681	1.094485955	1.089235962	1.087872296
1682	1.090575188	1.072512596	1.09319632
1683	1.099872223	1.075125421	1.09237603
1684	1.073728981	1.077631663	1.088037659
1685	1.075638062	1.083476851	1.084929002
1686	1.084796592	1.075119524	1.080593504
1687	1.089055584	1.074018529	1.094614691
1688	1.074900534	1.085532585	1.102696075
1689	1.077472346	1.091371448	1.086815074
1690	1.083808589	1.072822911	1.080930588
1691	1.071835983	1.092507942	1.093361029
1692	1.084199515	1.07567227	1.08795314
1693	1.089522324	1.075495661	1.095118618
1694	1.078886155	1.093317697	1.098226725
1695	1.089660772	1.08047217	1.094987812
1696	1.077027169	1.072024091	1.088543952
1697	1.104417304	1.086099729	1.094515935
1698	1.092835889	1.081388409	1.090174938
1699	1.07352905	1.080950167	1.099762284
1700	1.081026975	1.08218234	1.089656214
1701	1.072791883	1.090485703	1.084519105
1702	1.091714618	1.089128364	1.079003134
1703	1.078948111	1.075564143	1.089692345
1704	1.088430191	1.078366255	1.093871111
1705	1.077028361	1.084961852	1.094255646
1706	1.088188396	1.091508662	1.084696706
1707	1.081561601	1.083435237	1.084632664
1708	1.088605585	1.07619221	1.088513629
1709	1.097475897	1.083654403	1.087002151
1710	1.087204019	1.085504103	1.09558095
1711	1.075212708	1.079854402	1.097561762
1712	1.068998373	1.097510225	1.086486727
1713	1.07393514	1.078935839	1.079765287
1714	1.094338772	1.079347345	1.088698032
1715	1.080419564	1.074904343	1.08014089
1716	1.08850235	1.095020061	1.089663169
1717	1.089241389	1.083715015	1.093365871
1718	1.07483793	1.085964955	1.090530782
1719	1.088661925	1.066990593	1.07707425
1720	1.094389898	1.096110538	1.091294592
1721	1.077471486	1.085125735	1.084093342
1722	1.079654882	1.091604805	1.090906583
1723	1.084523184	1.086402488	1.088346482
1724	1.089198156	1.081494374	1.0948341
1725	1.081983556	1.080113474	1.09026529
1726	1.090844001	1.070912844	1.089556445
1727	1.081987436	1.08853721	1.084615969
1728	1.09832755	1.079276242	1.089327654
1729	1.086497596	1.076377069	1.102826053
1730	1.081302871	1.061134112	1.091662217
1731	1.08900785	1.074644759	1.092641261
1732	1.078086987	1.092420346	1.089909889
1733	1.085941918	1.082981713	1.085048397
1734	1.088553989	1.081786118	1.087919128
1735	1.083709654	1.081298109	1.086999897
1736	1.074188526	1.090572874	1.088215304
1737	1.089864586	1.081809409	1.087434721
1738	1.085415594	1.092166791	1.095310763
1739	1.100146163	1.085948647	1.083821838
1740	1.071634352	1.081794993	1.08977764
1741	1.089362737	1.079889123	1.095289621
1742	1.091014575	1.084446316	1.099577191
1743	1.085909239	1.079113857	1.084805705
1744	1.076326416	1.081469269	1.086297135
1745	1.09282987	1.0808809	1.092350552
1746	1.090391769	1.085992301	1.079677004
1747	1.065982861	1.085603937	1.092016868
1748	1.080269377	1.084294436	1.088731313
1749	1.078956111	1.070705595	1.091181696
1750	1.083157776	1.091754708	1.079607847
1751	1.081602074	1.081943638	1.083171048
1752	1.080440727	1.079384113	1.084801317
1753	1.071038921	1.077267635	1.088529807
1754	1.082061948	1.081864235	1.086622469
1755	1.09721718	1.075964254	1.0995852
1756	1.085584795	1.084541092	1.090641938
1757	1.085598669	1.083662141	1.08343609
1758	1.075860003	1.094698811	1.097953057
1759	1.08522102	1.096187058	1.085228821
1760	1.084922944	1.078223323	1.09109758
1761	1.098121031	1.099359485	1.103456551
1762	1.094636762	1.092090955	1.084095001
1763	1.076584923	1.098332238	1.088701106
1764	1.08015848	1.088383981	1.099481789
1765	1.083721604	1.078229518	1.086217312
1766	1.08600522	1.094651368	1.091766807
1767	1.080971278	1.08755042	1.092840858
1768	1.092703073	1.085974339	1.08669221
1769	1.083467102	1.07346499	1.093452787
1770	1.088810367	1.071519553	1.08178913
1771	1.08460714	1.082778061	1.09176722
1772	1.078769637	1.075888938	1.08800364
1773	1.091176649	1.093893118	1.083448501
1774	1.088687943	1.074446302	1.086231393
1775	1.095348842	1.077534952	1.085658552
1776	1.070346603	1.085743417	1.08499746
1777	1.081913879	1.081191576	1.091562073
1778	1.071120713	1.084116844	1.090401459
1779	1.061502288	1.065570937	1.09233973
1780	1.075719681	1.076884996	1.075571185
1781	1.082761627	1.09916829	1.089962123
1782	1.084314887	1.077718679	1.092084925
1783	1.081754851	1.087905781	1.073622825
1784	1.083978587	1.086236258	1.086049859
1785	1.089834054	1.083318286	1.083967263
1786	1.084775089	1.085229566	1.082965063
1787	1.074176969	1.100116517	1.090439326
1788	1.077349579	1.082175542	1.092770682
1789	1.084140398	1.074360264	1.078467034
1790	1.106685527	1.090920817	1.091622726
1791	1.088241879	1.093747786	1.095628711
1792	1.084697901	1.088641402	1.086504508
1793	1.091420941	1.085235446	1.09259758
1794	1.081716389	1.07845502	1.081123347
1795	1.079409002	1.086641058	1.097387204
1796	1.068228582	1.073332018	1.089850709
1797	1.075117926	1.088891871	1.084551361
1798	1.086350512	1.089864029	1.098875118
1799	1.08112654	1.081251426	1.084968196
1800	1.103564965	1.096921367	1.092399236
1801	1.081954554	1.087536389	1.085992951
1802	1.101204201	1.082274963	1.085741779
1803	1.082819168	1.081309905	1.099523799
1804	1.078961773	1.076476909	1.090851158
1805	1.086489933	1.083303779	1.087322758
1806	1.079251298	1.084872297	1.097879552
1807	1.088005931	1.092938173	1.080016389
1808	1.081158593	1.07406067	1.082114314
1809	1.076206325	1.071649503	1.089544284
1810	1.074696722	1.080352632	1.093787194
1811	1.09487153	1.094063477	1.079269943
1812	1.088301578	1.083123002	1.095862617
1813	1.086942621	1.063692509	1.084857192
1814	1.083157107	1.091052878	1.090394189
1815	1.085137113	1.080099941	1.092140355
1816	1.086862786	1.077095433	1.089799933
1817	1.087778906	1.082602964	1.091136133
1818	1.093419518	1.086588705	1.083178363
1819	1.092011497	1.080339661	1.087424801
1820	1.079188174	1.074755965	1.090210796
1821	1.075933707	1.079378691	1.084783085
1822	1.096709481	1.079951837	1.096750682
1823	1.083283741	1.078805303	1.085280905
1824	1.07420753	1.083893518	1.09867019
1825	1.079449754	1.080754299	1.082315142
1826	1.088893125	1.075169596	1.089678456
1827	1.06965321	1.071275696	1.086566614
1828	1.075393346	1.099501303	1.093434819
1829	1.089401497	1.069392472	1.093207992
1830	1.0760853	1.073320834	1.091274614
1831	1.076158529	1.095911316	1.092299594
1832	1.095318939	1.080865016	1.086534686
1833	1.083857825	1.065073949	1.085582448
1834	1.091378058	1.08002247	1.098083404
1835	1.094468634	1.087514167	1.094414567
1836	1.079835443	1.083395356	1.087516957
1837	1.082152539	1.096403318	1.085499154
1838	1.095957024	1.094669818	1.081772973
1839	1.077347586	1.077912629	1.088786283
1840	1.097798613	1.083290389	1.086965918
1841	1.082031828	1.086711394	1.097554199
1842	1.079970075	1.075013594	1.086954358
1843	1.063277632	1.081167011	1.085663745
1844	1.086738912	1.082224169	1.08514493
1845	1.078811154	1.091795392	1.092030553
1846	1.090468751	1.074907506	1.083136464
1847	1.082034844	1.091180484	1.081837556
1848	1.087427764	1.081884903	1.083272162
1849	1.086260292	1.08194719	1.07965332
1850	1.081576144	1.089361231	1.100135342
1851	1.082319158	1.079634391	1.095405825
1852	1.094356346	1.083709929	1.090156175
1853	1.081025505	1.072596653	1.090433292
1854	1.071558176	1.072273872	1.089160199
1855	1.088277903	1.073250019	1.080928966
1856	1.076297748	1.081568192	1.090809657
1857	1.089093763	1.077538499	1.092332717
1858	1.083417761	1.073875169	1.091639213
1859	1.080057728	1.084002396	1.086867882
1860	1.080953265	1.069067865	1.08542762
1861	1.067595267	1.087276371	1.088726361
1862	1.081808776	1.092563894	1.096204256
1863	1.067513146	1.081373406	1.08830446
1864	1.082454149	1.081779115	1.08595049
1865	1.073084327	1.086465571	1.082310536
1866	1.08281425	1.094892797	1.083773128
1867	1.09202726	1.088022938	1.089296233
1868	1.084799146	1.087518042	1.092229359
1869	1.076714255	1.078502843	1.101098249
1870	1.092623285	1.07670437	1.085546473
1871	1.084129868	1.079304975	1.096939635
1872	1.072306077	1.084870068	1.08626312
1873	1.081465599	1.073645829	1.081786163
1874	1.07786799	1.086308737	1.087074676
1875	1.086369076	1.095620063	1.089627364
1876	1.068421579	1.082872322	1.094498181
1877	1.081679242	1.069400796	1.094803915
1878	1.088830452	1.078366969	1.089654008
1879	1.099744635	1.08072161	1.086058544
1880	1.087409552	1.082130656	1.080443969
1881	1.083857037	1.083674812	1.087232199
1882	1.089798052	1.086068492	1.09694538
1883	1.0896228	1.087967139	1.089876559
1884	1.081019379	1.083787196	1.087599678
1885	1.087929864	1.082386298	1.090372507
1886	1.094503175	1.085150157	1.094385241
1887	1.086438282	1.081557386	1.085114135
1888	1.091317646	1.079127844	1.087076192
1889	1.089147565	1.088656684	1.083706758
1890	1.07526927	1.07958248	1.088975116
1891	1.090935623	1.089316948	1.085241489
1892	1.085618375	1.075052554	1.079583375
1893	1.080249735	1.083533018	1.086932595
1894	1.081983579	1.077655065	1.093062269
1895	1.092644603	1.072938711	1.092247711
1896	1.079833798	1.083983291	1.089916133
1897	1.070129493	1.076759902	1.08415082
1898	1.089096064	1.084021035	1.08996931
1899	1.080231941	1.089077864	1.088963343
1900	1.080922731	1.082566491	1.089005595
1901	1.073294219	1.073148489	1.092563109
1902	1.080043479	1.082274914	1.095844465
1903	1.085650586	1.095162739	1.084326003
1904	1.084181668	1.083527415	1.083716034
1905	1.096786043	1.075016825	1.078860583
1906	1.100356521	1.067737165	1.077372923
1907	1.082230316	1.080204708	1.081893629
1908	1.080811957	1.065845516	1.087504676
1909	1.093316892	1.082622754	1.088910996
1910	1.090298308	1.096839265	1.098916525
1911	1.07518585	1.081727356	1.098810116
1912	1.084967256	1.081324139	1.09518347
1913	1.082159861	1.094379807	1.095528897
1914	1.088663755	1.093883469	1.086611835
1915	1.081944335	1.094640431	1.089503338
1916	1.08565079	1.082036555	1.090081257
1917	1.093372261	1.076819456	1.090687831
1918	1.077467422	1.081761351	1.098355275
1919	1.079652438	1.101130198	1.085731724
1920	1.071055456	1.092812504	1.088754644
1921	1.088314955	1.089188587	1.087683381
1922	1.087987331	1.081084882	1.088346
1923	1.076950498	1.083345476	1.089355281
1924	1.084084051	1.092207838	1.088224489
1925	1.081498748	1.086277817	1.089722004
1926	1.08317806	1.088137729	1.088542047
1927	1.075049253	1.083483744	1.09336902
1928	1.090761878	1.090663837	1.087898158
1929	1.078672594	1.073590756	1.095910045
1930	1.073038247	1.07527146	1.092659423
1931	1.084316744	1.075742888	1.099116284
1932	1.081989374	1.077038041	1.095193112
1933	1.085420658	1.074084114	1.086832397
1934	1.079584763	1.090991236	1.090858889
1935	1.072948976	1.082897256	1.086720475
1936	1.082682654	1.058897671	1.086829605
1937	1.07345402	1.091682149	1.08161561
1938	1.084528879	1.082131956	1.093232617
1939	1.080047646	1.107413423	1.087679897
1940	1.077964512	1.081546756	1.094040243
1941	1.083899723	1.089887817	1.092659581
1942	1.097576936	1.075136598	1.09131949
1943	1.088469915	1.085482131	1.083484116
1944	1.086095363	1.08069431	1.093539696
1945	1.081976024	1.090106524	1.086654594
1946	1.089851389	1.083416894	1.087203316
1947	1.077727097	1.100891728	1.088036877
1948	1.097555889	1.088596902	1.086634363
1949	1.099470297	1.066276391	1.092431193
1950	1.103972225	1.068969571	1.082160362
1951	1.077939192	1.087457225	1.091680211
1952	1.080309591	1.088715537	1.090390756
1953	1.08294058	1.080673144	1.094636444
1954	1.079989103	1.072927866	1.090459069
1955	1.072063728	1.092976064	1.094649492
1956	1.082683389	1.085053621	1.097639384
1957	1.085367563	1.092120046	1.073200753
1958	1.083146853	1.078642222	1.084022258
1959	1.093277933	1.079085293	1.093123942
1960	1.075766773	1.086958355	1.087022793
1961	1.083446848	1.081828435	1.088851696
1962	1.080369085	1.076764128	1.083658629
1963	1.074913477	1.099084653	1.088091074
1964	1.061750777	1.0837978	1.081313496
1965	1.084200219	1.092814434	1.084169295
1966	1.082268853	1.088144433	1.093914623
1967	1.095269434	1.093202751	1.08088348
1968	1.088220212	1.086701829	1.082532
1969	1.08238252	1.084490329	1.077264831
1970	1.091424766	1.074621152	1.08268425
1971	1.079423584	1.094148721	1.087059481
1972	1.083322256	1.077850399	1.098336509
1973	1.072495409	1.083491894	1.080873252
1974	1.079423493	1.077938089	1.085870388
1975	1.09288699	1.080577837	1.072612584
1976	1.078683077	1.074209782	1.093185106
1977	1.079422605	1.077388282	1.086539765
1978	1.07226501	1.059026288	1.083815031
1979	1.068557822	1.066375987	1.091505569
1980	1.084338496	1.07376778	1.091234716
1981	1.090965214	1.075441692	1.0949967
1982	1.088172672	1.083564113	1.089480954
1983	1.086926418	1.096550375	1.090025675
1984	1.079296497	1.089612018	1.087883327
1985	1.089027823	1.078731576	1.087679156
1986	1.078560411	1.086499292	1.085156738
1987	1.079454807	1.084380355	1.08259267
1988	1.071319855	1.073741024	1.082488129
1989	1.097666847	1.07441678	1.084462546
1990	1.09023215	1.076277495	1.084171494
1991	1.067817696	1.072504158	1.092118104
1992	1.084880641	1.090168632	1.084162405
1993	1.096623072	1.079980737	1.084697233
1994	1.077171779	1.066704003	1.085629611
1995	1.085288257	1.077738226	1.095155169
1996	1.072912873	1.088720472	1.093831287
1997	1.076749951	1.078978726	1.100188336
1998	1.083108606	1.107369613	1.09334493
1999	1.074749653	1.089793988	1.097392975
2000	1.062977661	1.085722262	1.08868329
2001	1.088610949	1.078507368	1.087163022
2002	1.080640409	1.08566991	1.088712649
2003	1.095118246	1.074508644	1.08494023
2004	1.070390947	1.078930047	1.093473311
2005	1.081666382	1.084108186	1.085084482
2006	1.082136093	1.086774086	1.098084758
2007	1.075404127	1.083928218	1.087784897
2008	1.081938893	1.074384243	1.091766854
2009	1.09156172	1.078023115	1.08760836
2010	1.078784756	1.086382534	1.08841603
2011	1.086646748	1.071870645	1.093079314
2012	1.060924105	1.080613801	1.092424776
2013	1.077307843	1.088691775	1.087125526
2014	1.090227238	1.099894007	1.084033029
2015	1.077248092	1.084882327	1.0819746
2016	1.084890274	1.087080902	1.091468092
2017	1.088809135	1.08583722	1.086943372
2018	1.069759446	1.092281931	1.092373178
2019	1.07987194	1.087308006	1.087152808
2020	1.099709398	1.074398325	1.083987986
2021	1.067002937	1.078655604	1.092347688
2022	1.088901352	1.088279771	1.094522634
2023	1.083648494	1.08871101	1.094647611
2024	1.078817072	1.089975697	1.088321754
2025	1.079435762	1.088765945	1.090761824
2026	1.089353688	1.090015484	1.093096854
2027	1.073750623	1.082385577	1.093202039
2028	1.085834235	1.075741443	1.089239451
2029	1.083362819	1.073135877	1.080125143
2030	1.077398316	1.078124336	1.092700345
2031	1.093052174	1.069648514	1.097232144
2032	1.082194736	1.087276578	1.08722056
2033	1.079370132	1.085223283	1.082066294
2034	1.083142999	1.08178952	1.085614006
2035	1.080703909	1.084580038	1.096635614
2036	1.0808075	1.076838896	1.088789816
2037	1.06962494	1.093114961	1.099280438
2038	1.074954842	1.087752839	1.082204719
2039	1.078843867	1.07806997	1.097091244
2040	1.082405724	1.076946563	1.094952903
2041	1.091181433	1.07635659	1.088564338
2042	1.082892035	1.078515304	1.098803277
2043	1.090527242	1.083481834	1.09034506
2044	1.077928115	1.085126885	1.08935365
2045	1.080843237	1.081590343	1.085880533
2046	1.088868914	1.093009172	1.089849221
2047	1.08320926	1.074623175	1.101977774
2048	1.090275977	1.085315386	1.099111707
2049	1.074975014	1.079246544	1.083402196
2050	1.078361484	1.087609229	1.087558492
2051	1.068651542	1.06840645	1.089326155
2052	1.078588631	1.08372585	1.077714682
2053	1.075078636	1.083998393	1.099506109
2054	1.069575854	1.08174831	1.099661385
2055	1.0788187	1.081062826	1.07981779
2056	1.091699447	1.079476895	1.083804883
2057	1.069034341	1.08295937	1.085903782
2058	1.088487747	1.101484409	1.082804056
2059	1.065219066	1.073418688	1.081063324
2060	1.069660788	1.083703189	1.086866265
2061	1.07017934	1.095045793	1.076223465
2062	1.082572774	1.077512964	1.096229951
2063	1.087019638	1.086199288	1.089792399
2064	1.087388266	1.086372603	1.08745889
2065	1.082254544	1.083117157	1.083216685
2066	1.092329951	1.091777456	1.084104339
2067	1.077590082	1.0675327	1.085832439
2068	1.089167691	1.078062168	1.096339633
2069	1.091001531	1.081827877	1.096701527
2070	1.087092108	1.08614648	1.083119818
2071	1.079527491	1.071003509	1.084831186
2072	1.075049196	1.072943557	1.091384411
2073	1.092566118	1.092852065	1.09346336
2074	1.096296243	1.087562525	1.099650238
2075	1.0936852	1.087519302	1.085065849
2076	1.08026554	1.064137667	1.090577118
2077	1.084984867	1.073654672	1.087045007
2078	1.065789011	1.087782399	1.081564601
2079	1.061444	1.074955249	1.090562535
2080	1.083347119	1.089413696	1.099619041
2081	1.083880344	1.077613183	1.09439183
2082	1.097420109	1.085582123	1.090928095
2083	1.086328718	1.065285842	1.089584659
2084	1.072143285	1.07731759	1.095006626
2085	1.08280832	1.081391972	1.087729485
2086	1.072600123	1.085869759	1.081864502
2087	1.075235262	1.07237987	1.079874616
2088	1.082757282	1.078960605	1.094060158
2089	1.063787376	1.092538642	1.093360742
2090	1.071802987	1.071330954	1.092302662
2091	1.079629112	1.076348403	1.094122763
2092	1.086878383	1.074335884	1.100736038
2093	1.084547867	1.087866851	1.084696243
2094	1.100730506	1.076217015	1.088595386
2095	1.086522975	1.097294213	1.091689795
2096	1.067060453	1.076988343	1.084661354
2097	1.102279625	1.081612226	1.078663513
2098	1.085399488	1.080396607	1.089767356
2099	1.088018008	1.081528621	1.084347407
2100	1.081739434	1.086610158	1.083524032
2101	1.073488115	1.081769978	1.087513603
2102	1.090294634	1.087713788	1.088570947
2103	1.090864128	1.076092021	1.0834007
2104	1.076570827	1.075622375	1.092846596
2105	1.089220613	1.077746592	1.090929584
2106	1.091582859	1.085050887	1.081078234
2107	1.076843812	1.094849863	1.089892418
2108	1.086926121	1.075525596	1.093921985
2109	1.090400205	1.089576436	1.09155989
2110	1.086875146	1.081618007	1.089088963
2111	1.081745197	1.078735854	1.090220045
2112	1.071644117	1.081286184	1.085590191
2113	1.068005579	1.076045553	1.070717083
2114	1.065643132	1.098854976	1.084883674
2115	1.084658797	1.086634746	1.080984742
2116	1.091738588	1.079249101	1.081880969
2117	1.087690989	1.086754727	1.084470161
2118	1.091244937	1.096824742	1.092501304
2119	1.093218202	1.078932329	1.078847078
2120	1.080041247	1.094523064	1.081370098
2121	1.07170563	1.079531338	1.097109887
2122	1.064527197	1.091636096	1.08194205
2123	1.092095809	1.084547188	1.092700971
2124	1.079537127	1.080690542	1.084196052
2125	1.078640867	1.086744185	1.082993706
2126	1.083929527	1.093822892	1.079118369
2127	1.080357034	1.076438167	1.08824544
2128	1.072692889	1.079321939	1.085455084
2129	1.089295796	1.082019978	1.092836572
2130	1.076235674	1.083593887	1.097069227
2131	1.080713977	1.082370243	1.094638769
2132	1.080069554	1.075648136	1.090789834
2133	1.075992078	1.07543083	1.096200011
2134	1.090806409	1.072933815	1.084442896
2135	1.081227944	1.087208481	1.081147269
2136	1.091067425	1.098962686	1.099869409
2137	1.084513215	1.077227489	1.09130163
2138	1.072050822	1.070601829	1.086014148
2139	1.081076943	1.091925275	1.094392746
2140	1.078512055	1.076850338	1.083603929
2141	1.080748395	1.069698277	1.087157562
2142	1.076940776	1.077377336	1.090475589
2143	1.072181927	1.080133555	1.096569583
2144	1.057320377	1.098835549	1.088272511
2145	1.075050039	1.075546143	1.078625569
2146	1.072531045	1.087740158	1.086178354
2147	1.06934222	1.077252686	1.089210913
2148	1.081087149	1.086532186	1.096591426
2149	1.081895619	1.088590788	1.095514034
2150	1.092857554	1.081299666	1.09430314
2151	1.086849946	1.08799668	1.083128214
2152	1.087706765	1.089238143	1.093230057
2153	1.071474666	1.079162456	1.094529129
2154	1.089393201	1.08181593	1.087749457
2155	1.094504235	1.084154548	1.094852612
2156	1.079660555	1.092014218	1.092284201
2157	1.079213323	1.069431881	1.084600381
2158	1.084045134	1.086368488	1.096242387
2159	1.077886615	1.084796603	1.085810948
2160	1.076910412	1.092076191	1.07710864
2161	1.083751561	1.083020469	1.084439019
2162	1.086365449	1.091973323	1.089226594
2163	1.086235953	1.089627458	1.08761137
2164	1.070329324	1.080959657	1.095360736
2165	1.070887714	1.097643391	1.091815013
2166	1.085449029	1.072707269	1.083733352
2167	1.08703876	1.092667964	1.091375758
2168	1.100917829	1.091817317	1.088481719
2169	1.080656597	1.083887249	1.08922522
2170	1.085996924	1.096022992	1.085133632
2171	1.090651655	1.090275184	1.086206081
2172	1.086594789	1.066413023	1.082114288
2173	1.09402861	1.078771978	1.089548501
2174	1.079822583	1.074901496	1.086009436
2175	1.0697062	1.077750392	1.084808283
2176	1.076632267	1.085991896	1.088504266
2177	1.086973667	1.075102214	1.086021728
2178	1.081677467	1.094494542	1.082330822
2179	1.093594519	1.086103066	1.088539672
2180	1.078421954	1.084197068	1.085478912
2181	1.100214861	1.072684656	1.089023016
2182	1.073646179	1.078772542	1.088539053
2183	1.081399175	1.087396876	1.089783066
2184	1.092067102	1.070438223	1.084153415
2185	1.096542123	1.075969111	1.087945651
2186	1.082390056	1.089945254	1.079799727
2187	1.085034645	1.093463247	1.086400812
2188	1.082425472	1.069032629	1.1008401
2189	1.080642427	1.078644104	1.076961243
2190	1.089671724	1.065349367	1.091504896
2191	1.076285374	1.096158313	1.092192166
2192	1.093580553	1.092039034	1.089785228
2193	1.08019084	1.087704599	1.086504597
2194	1.075470911	1.094437367	1.094159635
2195	1.077601912	1.076552815	1.091633589
2196	1.079006815	1.096208589	1.083953242
2197	1.097258781	1.080755619	1.08491288
2198	1.099789635	1.095355465	1.09126782
2199	1.081385049	1.083479229	1.095987226
2200	1.067588609	1.086055767	1.090863091
2201	1.096288278	1.078915688	1.085347529
2202	1.087224216	1.095772704	1.092216659
2203	1.077745997	1.05937802	1.080320792
2204	1.070220642	1.081011064	1.089467993
2205	1.079062754	1.065174913	1.101205
2206	1.071068083	1.082411552	1.090437827
2207	1.090467469	1.080099158	1.094447938
2208	1.093769736	1.077666112	1.075604467
2209	1.069984507	1.078294246	1.08982055
2210	1.091915443	1.097044329	1.087945299
2211	1.085960789	1.095645408	1.08525026
2212	1.080423603	1.086992916	1.092560401
2213	1.084089912	1.07621434	1.083653054
2214	1.098553746	1.076620739	1.103689674
2215	1.094539629	1.079873207	1.094774795
2216	1.080132524	1.07843966	1.091983829
2217	1.075409529	1.085707229	1.093321905
2218	1.075365071	1.074234618	1.091816012
2219	1.069442988	1.085552729	1.097501061
2220	1.084107748	1.074931125	1.085633178
2221	1.073319187	1.074467199	1.076486605
2222	1.09573601	1.07072923	1.088912372
2223	1.080420341	1.082461869	1.08449454
2224	1.085354741	1.075106346	1.081913404
2225	1.088277653	1.081825463	1.092005285
2226	1.079799465	1.087247153	1.08428421
2227	1.087896604	1.089185818	1.085121804
2228	1.082912043	1.075621744	1.092223719
2229	1.084466115	1.074401051	1.087542259
2230	1.086386821	1.076497985	1.082928452
2231	1.079487725	1.079711987	1.09261013
2232	1.079953874	1.078973938	1.090583473
2233	1.08524551	1.090081137	1.082208604
2234	1.078515742	1.085236091	1.093906301
2235	1.084867613	1.090272333	1.090844795
2236	1.097286326	1.092535633	1.105477363
2237	1.069978474	1.071244972	1.07856796
2238	1.095807855	1.094780901	1.08660559
2239	1.067167108	1.093643955	1.094636499
2240	1.094753759	1.072764248	1.088802237
2241	1.098660739	1.089005217	1.089453475
2242	1.084180687	1.076317743	1.086258403
2243	1.078726782	1.091114302	1.090502681
2244	1.079034875	1.077170533	1.079691523
2245	1.086658328	1.076672421	1.079856228
2246	1.087931477	1.091667657	1.09785908
2247	1.098655827	1.075292123	1.090798276
2248	1.085436642	1.073864435	1.090150155
2249	1.072119927	1.089076644	1.086451218
2250	1.09067276	1.079011586	1.087948811
2251	1.09643263	1.080232982	1.086534822
2252	1.089692716	1.064041653	1.092790292
2253	1.094945632	1.090043914	1.080569324
2254	1.080993535	1.082238522	1.086740478
2255	1.074338112	1.081821729	1.087680263
2256	1.074664543	1.077401569	1.094456264
2257	1.079470436	1.092060981	1.092018091
2258	1.081344304	1.083356979	1.086766972
2259	1.068048265	1.085356889	1.084914937
2260	1.093755339	1.085546221	1.084158812
2261	1.079836747	1.079090548	1.086521614
2262	1.072438784	1.083752816	1.092970453
2263	1.088828523	1.084257678	1.089518337
2264	1.088102032	1.08602722	1.083247765
2265	1.083820062	1.089193243	1.089218558
2266	1.088158148	1.090612582	1.092470751
2267	1.088030925	1.071939589	1.086523376
2268	1.082600069	1.080395821	1.085438029
2269	1.07110369	1.088600376	1.080915012
2270	1.08756934	1.086844612	1.09447752
2271	1.093762683	1.089130626	1.090686671
2272	1.08753442	1.078413085	1.088287551
2273	1.094440829	1.101841387	1.089312708
2274	1.082243792	1.077420747	1.094164491
2275	1.075329255	1.096836837	1.084985238
2276	1.063826934	1.086531088	1.080116593
2277	1.084597554	1.077748401	1.08986564
2278	1.073561727	1.085241009	1.087478343
2279	1.082910489	1.097583545	1.084627909
2280	1.074755442	1.09095133	1.083583653
2281	1.08810699	1.080084592	1.089262651
2282	1.073702301	1.096479153	1.077621884
2283	1.089718315	1.091082549	1.090344388
2284	1.099409171	1.091036732	1.086250777
2285	1.072773986	1.095820582	1.091507589
2286	1.085347548	1.086286696	1.085399652
2287	1.080860686	1.079717524	1.090123963
2288	1.06701253	1.075760668	1.082890326
2289	1.093253095	1.073178471	1.089993449
2290	1.080302342	1.069373195	1.086470892
2291	1.076104373	1.074145794	1.089929786
2292	1.079109646	1.081566074	1.085110723
2293	1.078389025	1.087498842	1.088181123
2294	1.083958641	1.088498328	1.09151907
2295	1.082957288	1.066506275	1.091719909
2296	1.079937475	1.080963764	1.095323787
2297	1.080706871	1.084770001	1.084809577
2298	1.083124289	1.095848889	1.087739253
2299	1.070384365	1.091130574	1.085809334
2300	1.099192074	1.086556424	1.088229695
2301	1.090054518	1.083486402	1.091632438
2302	1.081350674	1.076681773	1.08406079
2303	1.082505121	1.092052315	1.086037636
2304	1.093418961	1.06673868	1.083667823
2305	1.08445775	1.092291297	1.08441142
2306	1.084494121	1.084801831	1.094805174
2307	1.070388713	1.075291326	1.081071292
2308	1.092121517	1.088230317	1.084369905
2309	1.089619396	1.089593254	1.092924154
2310	1.074219131	1.079435394	1.084151195
2311	1.082856187	1.08150231	1.086109287
2312	1.07462193	1.088466665	1.082682944
2313	1.076349715	1.067973941	1.103516736
2314	1.084125142	1.084556175	1.085278961
2315	1.092774783	1.077318989	1.07786462
2316	1.070189624	1.077935629	1.094459252
2317	1.095179045	1.084279555	1.086126965
2318	1.081642665	1.085752098	1.070343118
2319	1.086506402	1.07332048	1.091858579
2320	1.087893678	1.086467853	1.093226239
2321	1.071623595	1.093129667	1.085355983
2322	1.075466724	1.100951383	1.086437172
2323	1.074595589	1.090598691	1.0883155
2324	1.083197037	1.083942722	1.078616019
2325	1.0828389	1.079274549	1.083337809
2326	1.078861928	1.077548207	1.082045019
2327	1.080877655	1.099326036	1.089792264
2328	1.090144757	1.072385731	1.095197313
2329	1.069709391	1.080949945	1.084911067
2330	1.075536008	1.093075681	1.084312057
2331	1.101342522	1.078936878	1.087212779
2332	1.096534967	1.092310636	1.090995035
2333	1.091370893	1.077911642	1.084916563
2334	1.075702962	1.078263142	1.09296435
2335	1.090632821	1.077742201	1.093643307
2336	1.075550115	1.095982572	1.080789245
2337	1.085336326	1.083816434	1.089466731
2338	1.091248258	1.093728546	1.080251627
2339	1.103398127	1.068821298	1.091605873
2340	1.075245151	1.084767359	1.097711208
2341	1.088223565	1.079230225	1.085466414
2342	1.083887508	1.090196759	1.083818294
2343	1.067020849	1.082012931	1.088852889
2344	1.074104319	1.094706219	1.077783455
2345	1.090180265	1.083188037	1.09281159
2346	1.092549072	1.0785192	1.087408473
2347	1.091526784	1.08053204	1.084494023
2348	1.066044102	1.078373788	1.088596317
2349	1.083567762	1.084311733	1.08322114
2350	1.084889563	1.085557906	1.080893459
2351	1.071958393	1.08749591	1.083907169
2352	1.078890512	1.08743648	1.097411223
2353	1.09169334	1.091206702	1.087970387
2354	1.074424418	1.08323921	1.089892153
2355	1.081796189	1.095154391	1.088037943
2356	1.07852115	1.089086153	1.082188348
2357	1.083189264	1.085465456	1.098701449
2358	1.083479188	1.08141306	1.087646199
2359	1.084917906	1.081505648	1.088749205
2360	1.088458387	1.081675605	1.083044901
2361	1.055580958	1.080088406	1.090373448
2362	1.082755315	1.089160211	1.092445517
2363	1.07880359	1.073264175	1.096472435
2364	1.075016438	1.08641099	1.081022287
2365	1.081962528	1.08368477	1.091198768
2366	1.082619805	1.088657478	1.078851577
2367	1.093820306	1.094805108	1.092137022
2368	1.066331519	1.093284132	1.087586931
2369	1.088837997	1.109916936	1.090093463
2370	1.085912798	1.081147533	1.083127406
2371	1.083812005	1.105111931	1.09121916
2372	1.091582503	1.091639868	1.092830312
2373	1.084717296	1.075157391	1.088313216
2374	1.09397577	1.072483367	1.088552733
2375	1.090419626	1.084164002	1.089293693
2376	1.084546472	1.0863769	1.085533489
2377	1.098227687	1.103937426	1.087920333
2378	1.076711867	1.077732996	1.082191811
2379	1.096725258	1.087543089	1.094005421
2380	1.07056498	1.063920304	1.099011692
2381	1.088508399	1.082773477	1.096837832
2382	1.069899527	1.092235667	1.089828706
2383	1.064672414	1.086984884	1.091538288
2384	1.08547234	1.076774404	1.076673873
2385	1.085892983	1.075841712	1.097891562
2386	1.072728517	1.083420355	1.087578485
2387	1.08452584	1.083699979	1.093944789
2388	1.091937942	1.071842234	1.082008024
2389	1.086798149	1.086407371	1.099017212
2390	1.08517948	1.087718959	1.093667534
2391	1.068671929	1.082132379	1.083504064
2392	1.073317349	1.064854073	1.089490757
2393	1.085354438	1.090793365	1.081886165
2394	1.09428298	1.077135424	1.080959067
2395	1.082771495	1.077022319	1.084955932
2396	1.088943699	1.068677496	1.102548391
2397	1.081519013	1.10075464	1.088103501
2398	1.071001176	1.093071107	1.086661399
2399	1.082339522	1.081447048	1.079815978
2400	1.092325882	1.072614384	1.097474769
2401	1.079418829	1.091409188	1.089900948
2402	1.072669984	1.095325363	1.082559741
2403	1.088449845	1.09703745	1.087508157
2404	1.090067978	1.08285279	1.090682121
2405	1.102115356	1.066821396	1.087430956
2406	1.077862348	1.093493968	1.08925203
2407	1.090247444	1.078964875	1.089087803
2408	1.078912452	1.086595218	1.077773491
2409	1.089335062	1.084321904	1.090750141
2410	1.085364388	1.070455902	1.094897956
2411	1.088952324	1.104242722	1.095780006
2412	1.087504999	1.092209548	1.084768253
2413	1.088652831	1.083680819	1.098826397
2414	1.071391983	1.085293606	1.09399623
2415	1.091525709	1.076922994	1.090682227
2416	1.072641013	1.089547196	1.082887716
2417	1.077688294	1.101806492	1.086311965
2418	1.07035623	1.087027394	1.091423499
2419	1.073948463	1.070543439	1.089851953
2420	1.075372923	1.077912493	1.091803147
2421	1.07740767	1.082493785	1.095266006
2422	1.076968024	1.068474977	1.088623172
2423	1.09815892	1.06931089	1.084888079
2424	1.07086302	1.097372609	1.088168886
2425	1.092733061	1.06187219	1.084357395
2426	1.082671652	1.080368066	1.095373022
2427	1.095534083	1.094195399	1.093903575
2428	1.08273256	1.082283279	1.089201678
2429	1.080015262	1.08368554	1.090461956
2430	1.085130241	1.093020225	1.090500913
2431	1.097813259	1.083046995	1.091063586
2432	1.090040886	1.085142403	1.08658481
2433	1.091605312	1.091212373	1.094679405
2434	1.085001969	1.082155035	1.096073846
2435	1.092606722	1.074854258	1.090825936
2436	1.083158329	1.070550841	1.091393319
2437	1.078969472	1.078672699	1.081714974
2438	1.084028643	1.085847554	1.084737064
2439	1.0872466	1.063647868	1.102659047
2440	1.092218418	1.086669267	1.078773856
2441	1.083375828	1.079142822	1.082548317
2442	1.090215616	1.080958654	1.090916832
2443	1.078333539	1.068921012	1.098684142
2444	1.077681986	1.075351241	1.074043277
2445	1.07759126	1.097609937	1.078961402
2446	1.075839188	1.06931691	1.088711146
2447	1.093203179	1.089040589	1.08933488
2448	1.072923675	1.093529952	1.088114176
2449	1.086265162	1.093883389	1.092218776
2450	1.080745115	1.087013315	1.087711022
2451	1.096762467	1.089678303	1.098463518
2452	1.093897173	1.080667044	1.087520252
2453	1.081455508	1.074090011	1.090778478
2454	1.079887563	1.081799029	1.092510262
2455	1.083706511	1.081188455	1.095301143
2456	1.092612165	1.069459912	1.081331322
2457	1.077638774	1.067023826	1.083840969
2458	1.076059435	1.069045446	1.089549846
2459	1.085990184	1.077731186	1.088484504
2460	1.090162895	1.074822493	1.085440652
2461	1.071344421	1.086608861	1.084153109
2462	1.071910734	1.081037893	1.085927565
2463	1.100661277	1.060741244	1.078543584
2464	1.089242008	1.073656699	1.086665188
2465	1.088636402	1.082322975	1.085403749
2466	1.072556075	1.095508863	1.087180548
2467	1.094920933	1.085316325	1.082728045
2468	1.084790151	1.072356292	1.091516569
2469	1.083588548	1.088723151	1.093331298
2470	1.094978429	1.072302204	1.091917287
2471	1.080354312	1.084434159	1.086999287
2472	1.077127962	1.083791106	1.092061808
2473	1.094240445	1.07524988	1.085153717
2474	1.075103087	1.077476578	1.082359828
2475	1.086910419	1.080429953	1.08528075
2476	1.087746383	1.093667622	1.084551405
2477	1.073852809	1.091739952	1.093638886
2478	1.096983899	1.088100956	1.085615996
2479	1.08252727	1.083469543	1.100947121
2480	1.089841962	1.104861313	1.089921365
2481	1.075728072	1.081847854	1.092677784
2482	1.094674392	1.084065266	1.094547153
2483	1.08770933	1.069211127	1.089408232
2484	1.074260632	1.100352354	1.082562806
2485	1.090570931	1.080548457	1.09608147
2486	1.090987663	1.07702242	1.090268776
2487	1.07804577	1.077610254	1.082971581
2488	1.096035641	1.082021717	1.09607026
2489	1.069661781	1.081256881	1.09240235
2490	1.086264409	1.086028516	1.082757611
2491	1.08139195	1.067039301	1.08566441
2492	1.085165405	1.084244708	1.080833421
2493	1.090556892	1.08287939	1.083784835
2494	1.079318849	1.078606242	1.090977192
2495	1.08786676	1.09555823	1.085467484
2496	1.089106208	1.083565761	1.083974868
2497	1.07548756	1.098428857	1.082858792
2498	1.089835172	1.076447843	1.084104926
2499	1.082851965	1.0733398	1.092919944
2500	1.075704525	1.083769444	1.086128744
2501	1.073950599	1.069363146	1.089911257
2502	1.075647677	1.057930665	1.09117491
2503	1.08603265	1.07340313	1.093033177
2504	1.083810623	1.087037552	1.092046537
2505	1.060529137	1.094651835	1.092268986
2506	1.077737422	1.075946505	1.09074665
2507	1.100376712	1.089370727	1.084114779
2508	1.088634793	1.091536805	1.077080307
2509	1.069084037	1.096697784	1.09049326
2510	1.081458825	1.091510498	1.086162544
2511	1.08238122	1.082095886	1.08671473
2512	1.077592867	1.080742992	1.085462545
2513	1.06760932	1.080628893	1.074524215
2514	1.083111359	1.074267891	1.088544208
2515	1.086177737	1.077500989	1.087397954
2516	1.104391186	1.062430211	1.086756888
2517	1.079522845	1.084493069	1.077581028
2518	1.090276783	1.080634682	1.089754579
2519	1.092054411	1.07566602	1.089657813
2520	1.096540801	1.083041843	1.084485328
2521	1.086388663	1.07038598	1.0857271
2522	1.09597111	1.085615995	1.09377658
2523	1.082136698	1.088259571	1.08581293
2524	1.085803685	1.075637068	1.095098194
2525	1.070765097	1.073627393	1.096106092
2526	1.092918529	1.083593159	1.078850032
2527	1.085987944	1.08646648	1.082245738
2528	1.086726465	1.074290285	1.087291163
2529	1.080597528	1.082606216	1.090856267
2530	1.070256828	1.093633202	1.083582481
2531	1.08573782	1.079203422	1.099366951
2532	1.083353537	1.09252066	1.083272807
2533	1.086340057	1.071457552	1.096674981
2534	1.090288389	1.088058499	1.089860734
2535	1.082920189	1.07299862	1.086216441
2536	1.077910032	1.0779603	1.08686621
2537	1.073718705	1.083458743	1.091091481
2538	1.097241825	1.073019836	1.087460817
2539	1.092267859	1.086026731	1.093161305
2540	1.077997704	1.092567485	1.087018749
2541	1.094464126	1.068410801	1.088001428
2542	1.09223166	1.086549739	1.095683659
2543	1.084849069	1.088652711	1.088861258
2544	1.099028454	1.087632754	1.08225857
2545	1.080079791	1.080329874	1.096203367
2546	1.082568385	1.080723293	1.095906387
2547	1.082839933	1.07686572	1.095968621
2548	1.083229505	1.082340143	1.0898545
2549	1.071030961	1.095590738	1.08342717
2550	1.07319209	1.080856351	1.07681261
2551	1.075417731	1.092981846	1.085169654
2552	1.071933185	1.096875414	1.093632104
2553	1.085583481	1.091224025	1.087883258
2554	1.084253454	1.07397964	1.082369745
2555	1.09202305	1.078464173	1.081349942
2556	1.088404372	1.085734436	1.094704987
2557	1.076152616	1.079579475	1.091382323
2558	1.089111217	1.093266512	1.091639651
2559	1.077641422	1.07336906	1.083391346
2560	1.068419916	1.072929602	1.091320652
2561	1.07513146	1.071024896	1.087574682
2562	1.093734946	1.067086469	1.096242653
2563	1.082357854	1.08521359	1.082296852
2564	1.088421695	1.079556656	1.096804218
2565	1.090927788	1.077942095	1.080992843
2566	1.082575737	1.083293268	1.084031821
2567	1.089457814	1.08378205	1.084881085
2568	1.082698783	1.072023588	1.08560386
2569	1.084783146	1.085116381	1.089548559
2570	1.092114391	1.087622419	1.101636019
2571	1.090257509	1.076019349	1.081060351
2572	1.085247728	1.090047967	1.080939655
2573	1.086343582	1.074735048	1.083969537
2574	1.080819752	1.09037201	1.095735899
2575	1.089381731	1.080157801	1.091520718
2576	1.075862944	1.092626976	1.091314407
2577	1.079102697	1.068035355	1.082440895
2578	1.088159992	1.079005739	1.093056586
2579	1.083666141	1.101901413	1.092087277
2580	1.066898702	1.080020847	1.081329179
2581	1.097251907	1.073331049	1.089786784
2582	1.068113658	1.074274027	1.095714671
2583	1.071920383	1.092214646	1.08861056
2584	1.073148366	1.082056445	1.075806494
2585	1.075230631	1.081575066	1.087261093
2586	1.088224019	1.085502005	1.089501189
2587	1.100332644	1.072611491	1.090657122
2588	1.086514455	1.067418723	1.087256492
2589	1.07352116	1.089979858	1.091388161
2590	1.079118039	1.077860197	1.085234596
2591	1.091174448	1.07728569	1.087754841
2592	1.08799296	1.074547998	1.101487023
2593	1.07974394	1.083067118	1.086126598
2594	1.089682103	1.076697427	1.084710266
2595	1.088438622	1.090964191	1.09802223
2596	1.077013395	1.081624331	1.097304602
2597	1.080333276	1.082236056	1.090144652
2598	1.082775013	1.070113851	1.089738682
2599	1.072354715	1.08263482	1.088045005
2600	1.088686517	1.077660702	1.084585945
2601	1.079157857	1.069537044	1.085325397
2602	1.075842008	1.086782164	1.088314913
2603	1.089655763	1.08445516	1.089041356
2604	1.079632543	1.083106636	1.092720083
2605	1.093790623	1.087651628	1.087717569
2606	1.078297116	1.106314351	1.074259262
2607	1.070294755	1.090682015	1.097025358
2608	1.087745982	1.067820215	1.08804587
2609	1.068495905	1.081945905	1.081374375
2610	1.085210563	1.079418427	1.083056867
2611	1.08513722	1.078121998	1.083509183
2612	1.089418922	1.090570383	1.088931332
2613	1.07952736	1.091026943	1.08206895
2614	1.088675337	1.080996741	1.094098721
2615	1.063101489	1.078928628	1.080145347
2616	1.075003459	1.075788037	1.090345184
2617	1.086419577	1.079077163	1.079703909
2618	1.094968845	1.078469692	1.089937541
2619	1.096586862	1.092814932	1.080650939
2620	1.093027512	1.093921245	1.082034274
2621	1.06658078	1.090821155	1.085732043
2622	1.085415075	1.08318278	1.088631077
2623	1.08604831	1.08737149	1.088091483
2624	1.092972227	1.091396774	1.08673147
2625	1.08540457	1.078921088	1.079613176
2626	1.078640473	1.099401893	1.092578348
2627	1.084034184	1.072999753	1.084895442
2628	1.100187043	1.083780519	1.097135328
2629	1.08360328	1.072996341	1.089912028
2630	1.074173377	1.093627167	1.087097505
2631	1.078701598	1.090052402	1.084329243
2632	1.082986188	1.087435495	1.083350366
2633	1.078782375	1.076656242	1.096367328
2634	1.086232183	1.088466797	1.096806814
2635	1.091938859	1.072787889	1.090607674
2636	1.093203144	1.073980689	1.096803402
2637	1.090096356	1.093932617	1.093195853
2638	1.082333147	1.090161338	1.094415947
2639	1.084386897	1.082756051	1.088531544
2640	1.074805546	1.087771112	1.092095256
2641	1.089444608	1.085684594	1.096474918
2642	1.092425874	1.070105455	1.095986868
2643	1.090383573	1.076585729	1.091275157
2644	1.096159249	1.083825415	1.083390054
2645	1.082891488	1.077674168	1.088851446
2646	1.089245367	1.082302576	1.085751141
2647	1.083453739	1.089114076	1.089117975
2648	1.085652409	1.086056897	1.084296868
2649	1.079048996	1.086891605	1.096242937
2650	1.088856567	1.079442739	1.079062012
2651	1.074269031	1.070199667	1.078283393
2652	1.083658831	1.084221796	1.07851499
2653	1.088968384	1.089251891	1.089061987
2654	1.092835917	1.098396396	1.089048654
2655	1.087632981	1.093915415	1.080225298
2656	1.07873436	1.098691369	1.083423674
2657	1.07496145	1.089287549	1.084661857
2658	1.089126927	1.07770634	1.09263108
2659	1.08092621	1.084691114	1.084619378
2660	1.08548304	1.072663521	1.090451329
2661	1.091287719	1.093692465	1.090070405
2662	1.084150185	1.091914909	1.080273351
2663	1.071973154	1.075450555	1.097419791
2664	1.094158878	1.071156084	1.093198291
2665	1.090812249	1.074848613	1.075587346
2666	1.085640184	1.079847493	1.087340407
2667	1.079096878	1.098732104	1.095565016
2668	1.078530214	1.086844682	1.082572683
2669	1.066167912	1.064444365	1.083432495
2670	1.084574401	1.080442762	1.088432253
2671	1.088532265	1.086943481	1.093437518
2672	1.068652488	1.081363509	1.091965644
2673	1.081206661	1.092974291	1.085701099
2674	1.086805897	1.08054287	1.09135523
2675	1.0774316	1.084781672	1.09346668
2676	1.090769848	1.080000817	1.096867003
2677	1.092109723	1.057815965	1.086818735
2678	1.086873408	1.070342893	1.087826243
2679	1.080934293	1.079092175	1.090755508
2680	1.075265227	1.078258047	1.085977874
2681	1.087911279	1.083156388	1.093919878
2682	1.083380127	1.082018749	1.088084811
2683	1.099364222	1.091982226	1.085081174
2684	1.068383407	1.07830613	1.083618144
2685	1.077392768	1.091369396	1.083340048
2686	1.075704412	1.082103254	1.094356055
2687	1.077752405	1.090132758	1.090586234
2688	1.090001891	1.084674496	1.085985563
2689	1.08169445	1.081698426	1.090411851
2690	1.059646836	1.091751492	1.084233288
2691	1.08425231	1.07654746	1.094078286
2692	1.089354572	1.072969378	1.083648303
2693	1.084272684	1.086590853	1.089611825
2694	1.097117607	1.087163856	1.086478146
2695	1.091884505	1.077823214	1.077653452
2696	1.093338327	1.089755852	1.088899998
2697	1.069459036	1.080412427	1.100259336
2698	1.069079433	1.096408605	1.091899999
2699	1.097809611	1.062715946	1.089326919
2700	1.087343503	1.083766466	1.094971637
2701	1.083539041	1.075642124	1.089759979
2702	1.081851889	1.08741665	1.082669205
2703	1.087855987	1.08959496	1.0820677
2704	1.083490325	1.095136477	1.079332236
2705	1.080831913	1.093174769	1.094303866
2706	1.076214342	1.085401313	1.096605275
2707	1.071566236	1.086787033	1.08588364
2708	1.078776612	1.068189831	1.085597797
2709	1.079835906	1.092128867	1.085910874
2710	1.080545676	1.088112491	1.090279198
2711	1.085984764	1.073775416	1.083518544
2712	1.076316167	1.090368563	1.0887841
2713	1.089634825	1.073362921	1.090651562
2714	1.084482151	1.103530536	1.094429685
2715	1.074199295	1.093924654	1.092826762
2716	1.087290207	1.083772066	1.07993222
2717	1.082540467	1.09038551	1.08573606
2718	1.086145657	1.082516211	1.085583465
2719	1.081926598	1.084456731	1.088716229
2720	1.080244624	1.093643515	1.086835388
2721	1.079185143	1.084762486	1.092102009
2722	1.083715553	1.087016161	1.090132047
2723	1.070083551	1.096072329	1.091584132
2724	1.081699122	1.081406991	1.08985874
2725	1.092031456	1.093890915	1.095414813
2726	1.083736686	1.070849321	1.084777546
2727	1.094902478	1.076612347	1.096550337
2728	1.075902003	1.074808389	1.099269264
2729	1.073328744	1.089660387	1.081920457
2730	1.086819089	1.07244726	1.090956173
2731	1.082104356	1.099765223	1.083903094
2732	1.084755097	1.088267724	1.089940751
2733	1.096391727	1.094456241	1.092467896
2734	1.089798368	1.065308231	1.087125377
2735	1.071083027	1.087582215	1.083454079
2736	1.080621358	1.092568872	1.09536571
2737	1.085350512	1.087146842	1.085198908
2738	1.075581931	1.084883659	1.086805131
2739	1.08080617	1.096631714	1.093413114
2740	1.081873003	1.085937038	1.09051981
2741	1.068321566	1.097785745	1.090768152
2742	1.070832531	1.076815333	1.089353745
2743	1.080911194	1.06298001	1.089998247
2744	1.067006688	1.090011022	1.089780768
2745	1.087905287	1.077470719	1.092182194
2746	1.084833757	1.078444868	1.083612598
2747	1.081039516	1.094088954	1.089517634
2748	1.100282573	1.103326962	1.087313431
2749	1.086159995	1.087751285	1.087645825
2750	1.077941603	1.083234542	1.088932792
2751	1.085125761	1.093456643	1.092389625
2752	1.080022451	1.082297536	1.085293711
2753	1.075957161	1.077357952	1.086673894
2754	1.078271208	1.070603854	1.090928472
2755	1.081979473	1.080106758	1.09762045
2756	1.089429738	1.093129329	1.091709975
2757	1.091330506	1.079857534	1.093481383
2758	1.086557681	1.07003587	1.087038198
2759	1.081213105	1.066856164	1.08383033
2760	1.088626837	1.080459043	1.080833651
2761	1.080666468	1.08753383	1.095263538
2762	1.083207586	1.077483345	1.084198815
2763	1.086176491	1.094884935	1.088502431
2764	1.083374014	1.083563214	1.087155151
2765	1.089111769	1.094666492	1.101051108
2766	1.096500322	1.078037013	1.083270706
2767	1.090397895	1.072697367	1.092044581
2768	1.083385587	1.077740295	1.089780295
2769	1.093816857	1.090430789	1.097713173
2770	1.088897245	1.08168236	1.089431578
2771	1.082988898	1.078442084	1.091215039
2772	1.077670954	1.069198932	1.089859007
2773	1.085550761	1.074307615	1.097285725
2774	1.091210841	1.077838749	1.089574454
2775	1.080921324	1.065107774	1.096204773
2776	1.083751677	1.092237969	1.096045968
2777	1.093116609	1.080457112	1.082773687
2778	1.096294237	1.087203635	1.082233257
2779	1.087268078	1.078653624	1.08838396
2780	1.080855369	1.074570264	1.089343295
2781	1.07677602	1.093503009	1.090660177
2782	1.088585154	1.089240702	1.081079976
2783	1.080437648	1.088644045	1.088205406
2784	1.095140296	1.07873763	1.083603727
2785	1.086282474	1.088055548	1.090080213
2786	1.0739781	1.077749576	1.083725562
2787	1.080959666	1.072088599	1.086936829
2788	1.079396999	1.084703183	1.091928857
2789	1.097954241	1.086670511	1.092001854
2790	1.0783011	1.086981547	1.09228428
2791	1.088882523	1.087906064	1.082895496
2792	1.076210427	1.07841129	1.088340624
2793	1.081591679	1.096203933	1.074616242
2794	1.071956673	1.081877521	1.094410432
2795	1.085467802	1.086183548	1.095138184
2796	1.087640742	1.093919041	1.095406226
2797	1.069386256	1.081890144	1.088805059
2798	1.083249896	1.082436366	1.096736311
2799	1.098248309	1.081432162	1.081725401
2800	1.105778814	1.081922297	1.089702088
2801	1.078032879	1.084392271	1.084803524
2802	1.079128041	1.083181196	1.092910313
2803	1.085960989	1.081849607	1.08653286
2804	1.078081031	1.093393792	1.08158072
2805	1.078988094	1.08888135	1.0937617
2806	1.084508362	1.093344989	1.085366416
2807	1.089590139	1.083164525	1.086404014
2808	1.080783741	1.084893035	1.101130008
2809	1.063504808	1.093442596	1.086950952
2810	1.08690034	1.091913526	1.089987088
2811	1.087184595	1.081668847	1.085143993
2812	1.082838852	1.090266868	1.084702874
2813	1.102839773	1.083598233	1.083293829
2814	1.083763794	1.08233571	1.09096307
2815	1.084119411	1.081761048	1.089856177
2816	1.089110453	1.08128887	1.089815617
2817	1.094811693	1.079858755	1.085341446
2818	1.08027851	1.085439813	1.085823726
2819	1.093360666	1.072699664	1.090003859
2820	1.083199314	1.090401507	1.090254006
2821	1.09082814	1.087917946	1.08154153
2822	1.084613724	1.069485947	1.093205501
2823	1.076076474	1.075774979	1.091834726
2824	1.083342647	1.085886897	1.09238483
2825	1.079511183	1.080075469	1.08919648
2826	1.073397187	1.084935527	1.102514759
2827	1.08097464	1.084667278	1.086845935
2828	1.085886747	1.076876896	1.09656677
2829	1.081736517	1.059477832	1.087923148
2830	1.086050015	1.080582957	1.083862275
2831	1.088819926	1.087925855	1.08805194
2832	1.084369005	1.085417354	1.078576228
2833	1.07484654	1.071440684	1.093673739
2834	1.078134806	1.090746378	1.100918888
2835	1.091666773	1.094710884	1.089713254
2836	1.070829962	1.101437819	1.100829689
2837	1.078710574	1.076402681	1.084561628
2838	1.085170824	1.096898531	1.084605779
2839	1.084279129	1.083662112	1.081336324
2840	1.066805267	1.092850712	1.08561506
2841	1.082288459	1.088221626	1.084507994
2842	1.065685434	1.080976457	1.086780655
2843	1.088794109	1.077662498	1.091004361
2844	1.079982491	1.083436886	1.09383404
2845	1.102242496	1.077057046	1.096595817
2846	1.081034037	1.084140444	1.096360847
2847	1.085524909	1.085035934	1.080904913
2848	1.087617869	1.101536464	1.075969383
2849	1.07805155	1.101036425	1.08737018
2850	1.099056374	1.082985853	1.093367282
2851	1.086646382	1.080707176	1.089761085
2852	1.079323776	1.081094393	1.077986952
2853	1.079028627	1.084979058	1.091733104
2854	1.082383686	1.085502232	1.089030749
2855	1.093866352	1.094148156	1.093299356
2856	1.069436111	1.080956211	1.085719906
2857	1.083836326	1.089403039	1.085087143
2858	1.0802133	1.078050967	1.082023393
2859	1.077495887	1.092194117	1.092801319
2860	1.067328613	1.093401514	1.086148424
2861	1.072180812	1.071207241	1.094086436
2862	1.075610828	1.083152606	1.087596973
2863	1.081894285	1.087961633	1.095160722
2864	1.073239108	1.087206957	1.089486063
2865	1.097194563	1.088710411	1.097615424
2866	1.07832423	1.081720736	1.089191556
2867	1.079246319	1.095898331	1.093705949
2868	1.071704357	1.082432235	1.082696705
2869	1.08042154	1.082327358	1.092186279
2870	1.07941785	1.057384915	1.096922086
2871	1.074170815	1.088059817	1.090262681
2872	1.068936605	1.060952221	1.086647847
2873	1.073973525	1.088462873	1.089467754
2874	1.079134418	1.093365961	1.091223172
2875	1.072340155	1.076650669	1.095731383
2876	1.081330481	1.075083456	1.096051054
2877	1.07946553	1.092873826	1.097661047
2878	1.084510106	1.08311577	1.089475951
2879	1.076727774	1.07621953	1.085839574
2880	1.078049485	1.071614556	1.085422147
2881	1.075649912	1.063948069	1.098565158
2882	1.094016733	1.084315132	1.085682421
2883	1.082949518	1.06773463	1.101441043
2884	1.082277545	1.078406325	1.081691065
2885	1.079217198	1.074797473	1.093530259
2886	1.082312806	1.102556399	1.089710623
2887	1.07746633	1.073324844	1.084952491
2888	1.096832716	1.099624852	1.089286194
2889	1.08160645	1.074277934	1.091139193
2890	1.081663568	1.083053871	1.08551713
2891	1.088046576	1.070715247	1.081973933
2892	1.072512032	1.088596088	1.08931709
2893	1.091735141	1.076842223	1.088525269
2894	1.078311592	1.089796407	1.100511771
2895	1.083457012	1.084707257	1.078857665
2896	1.085324532	1.093115894	1.080642424
2897	1.077762736	1.073700907	1.088257206
2898	1.07973427	1.071676439	1.100417162
2899	1.086552947	1.079872619	1.099474848
2900	1.08617031	1.077199652	1.085442333
2901	1.078674632	1.080384922	1.089032544
2902	1.074563874	1.084829807	1.080097547
2903	1.076543257	1.092391475	1.0945137
2904	1.079056603	1.074688722	1.087277148
2905	1.086222687	1.084840977	1.088362762
2906	1.079651247	1.095433983	1.090833473
2907	1.084689915	1.073028563	1.089291114
2908	1.101555199	1.082836357	1.081619223
2909	1.083263444	1.087881374	1.086979034
2910	1.083371846	1.098840401	1.097536265
2911	1.076609671	1.082947057	1.097219646
2912	1.074109288	1.082678314	1.083436049
2913	1.081612583	1.100828275	1.097933581
2914	1.086053553	1.090397835	1.090633808
2915	1.078758269	1.090606497	1.086179511
2916	1.086642206	1.082671998	1.082525083
2917	1.08256266	1.082727821	1.078175583
2918	1.088969727	1.076249849	1.0802396
2919	1.070992945	1.084545097	1.080594013
2920	1.070988456	1.085502091	1.09782635
2921	1.076311528	1.080352025	1.094132295
2922	1.07730786	1.088370134	1.092314893
2923	1.086569921	1.086417495	1.079139683
2924	1.095393128	1.093938837	1.088355741
2925	1.088771326	1.070879052	1.097102276
2926	1.081649216	1.069769638	1.095911731
2927	1.090052512	1.08003195	1.087485206
2928	1.083911211	1.071746349	1.085295062
2929	1.08134275	1.077991566	1.092570068
2930	1.087315467	1.083960818	1.09479573
2931	1.084940123	1.076991096	1.095644397
2932	1.108790936	1.090345231	1.095951737
2933	1.085721513	1.089222791	1.089030294
2934	1.086842653	1.075210883	1.09035313
2935	1.087524226	1.083610072	1.089778019
2936	1.06275912	1.069685128	1.086624848
2937	1.100788406	1.081400472	1.096125112
2938	1.087831044	1.087476315	1.076400377
2939	1.096437948	1.077326024	1.091177368
2940	1.082596251	1.098514515	1.079324219
2941	1.071047096	1.083691799	1.092461944
2942	1.070802804	1.082756587	1.086286413
2943	1.087511836	1.078355002	1.088189925
2944	1.075003318	1.080545709	1.095771415
2945	1.088591842	1.086158775	1.087878392
2946	1.069840065	1.078072008	1.079392172
2947	1.076117564	1.066996946	1.085007445
2948	1.070629163	1.081495047	1.095417465
2949	1.081523128	1.075835214	1.091437188
2950	1.074274902	1.090833626	1.09162152
2951	1.078459453	1.076804109	1.094004852
2952	1.07963032	1.098610818	1.082475987
2953	1.087931622	1.082039471	1.084359453
2954	1.082084095	1.079899941	1.093219233
2955	1.07912097	1.082383775	1.097506776
2956	1.079546458	1.088071147	1.088769111
2957	1.073870939	1.089654491	1.095545701
2958	1.083903367	1.084787738	1.089689938
2959	1.085514441	1.071515189	1.090485703
2960	1.08351937	1.078941491	1.088946292
2961	1.079513279	1.096311273	1.087447353
2962	1.096023326	1.097014461	1.090562099
2963	1.08580598	1.08764756	1.088577916
2964	1.081324359	1.078816397	1.082631748
2965	1.074562096	1.070789071	1.084505188
2966	1.087763318	1.084757713	1.09138309
2967	1.081793293	1.095860695	1.090759839
2968	1.075892286	1.088960789	1.094726357
2969	1.092591833	1.08045178	1.093576538
2970	1.07861931	1.091899542	1.087622472
2971	1.081641155	1.079326935	1.089779672
2972	1.075665614	1.081049946	1.08877913
2973	1.097087058	1.091118009	1.096106348
2974	1.075126434	1.074379324	1.077225107
2975	1.074252128	1.102811491	1.082111852
2976	1.077632525	1.079991598	1.086538969
2977	1.081818454	1.083579246	1.09715394
2978	1.075074919	1.094038235	1.0928766
2979	1.093777586	1.082337214	1.080908439
2980	1.066097215	1.097190365	1.088757361
2981	1.076842032	1.09154845	1.082010187
2982	1.092031477	1.073864871	1.0891482
2983	1.088771143	1.073869672	1.096740941
2984	1.080802451	1.083121563	1.088945306
2985	1.07120199	1.084820167	1.089584595
2986	1.081880708	1.0986798	1.089012517
2987	1.079784813	1.076903161	1.089740251
2988	1.094495053	1.089962823	1.085870801
2989	1.084924567	1.084707324	1.088645303
2990	1.089014471	1.080597555	1.086225553
2991	1.093050285	1.097095911	1.082183742
2992	1.076312185	1.06979967	1.086401854
2993	1.101885536	1.083352109	1.092992259
2994	1.082609629	1.078555112	1.088762055
2995	1.080631732	1.084152483	1.095760462
2996	1.080726872	1.082863505	1.09597217
2997	1.087874781	1.086461507	1.087393736
2998	1.100147895	1.080431879	1.087433037
2999	1.077212115	1.077843259	1.088335398
3000	1.078150749	1.095097279	1.092154676
3001	1.078514832	1.093063575	1.080308501
3002	1.079967053	1.069941493	1.085434895
3003	1.094066882	1.084262942	1.086111781
3004	1.097828082	1.077707348	1.087024597
3005	1.075938981	1.091601712	1.088608542
3006	1.09815857	1.109189097	1.084565886
3007	1.082754948	1.089036266	1.091402876
3008	1.086403742	1.084824811	1.092061009
3009	1.086986827	1.082317989	1.087488188
3010	1.09131046	1.083563091	1.09440122
3011	1.087381463	1.08649752	1.093096131
3012	1.087071831	1.070431928	1.086220011
3013	1.099135623	1.087429438	1.091486341
3014	1.095073804	1.080945737	1.085905339
3015	1.088976478	1.078752317	1.093741396
3016	1.09264072	1.071511088	1.087329102
3017	1.082834352	1.086803315	1.094155852
3018	1.08064885	1.07491802	1.094708997
3019	1.08939472	1.082568596	1.094745363
3020	1.074653249	1.081834366	1.070847757
3021	1.090033909	1.075170751	1.094113642
3022	1.095250761	1.078412065	1.095630526
3023	1.088543579	1.084773544	1.105118328
3024	1.081154294	1.086951776	1.087434099
3025	1.095443601	1.083934906	1.094951145
3026	1.062087992	1.083820243	1.085128073
3027	1.075763503	1.083220504	1.092610633
3028	1.081913522	1.079432393	1.096796475
3029	1.08720543	1.084367671	1.078542768
3030	1.081005846	1.067345932	1.087680568
3031	1.082732385	1.079091229	1.09468099
3032	1.084485568	1.087153567	1.084800231
3033	1.090986779	1.077954952	1.08431296
3034	1.0746257	1.096529456	1.093565244
3035	1.073057247	1.090075794	1.089358624
3036	1.086535938	1.091653822	1.09259933
3037	1.083765713	1.08710379	1.086889153
3038	1.069323044	1.087397383	1.084413154
3039	1.074731962	1.078271016	1.087069349
3040	1.091770732	1.075350949	1.091623657
3041	1.073557266	1.081489342	1.08288821
3042	1.088039637	1.086459904	1.088263277
3043	1.086852598	1.093452051	1.081383779
3044	1.084711505	1.079736895	1.081825001
3045	1.077560829	1.083048727	1.087291035
3046	1.087629426	1.088053111	1.086703441
3047	1.088051649	1.089713936	1.087579315
3048	1.091476016	1.100086728	1.08813997
3049	1.088253822	1.094056342	1.091221647
3050	1.097216975	1.072961573	1.086705819
3051	1.078829215	1.087160511	1.085316004
3052	1.09029976	1.085226285	1.092059082
3053	1.071919931	1.070681325	1.088969874
3054	1.089155233	1.080812391	1.089985557
3055	1.092167462	1.08934957	1.103029189
3056	1.087044747	1.094850516	1.085952661
3057	1.072933342	1.089670503	1.089377914
3058	1.089990679	1.076412417	1.084338288
3059	1.095895381	1.078403749	1.088747699
3060	1.080904143	1.07754056	1.089643221
3061	1.086769038	1.074448786	1.088174673
3062	1.088434597	1.076858351	1.088665304
3063	1.081655952	1.078359553	1.094774054
3064	1.078055937	1.07608898	1.093319984
3065	1.087555163	1.072600861	1.087872807
3066	1.081088528	1.093535122	1.090881842
3067	1.093146956	1.092790001	1.089878212
3068	1.090580365	1.091341223	1.079143271
3069	1.087995221	1.074719046	1.094739651
3070	1.07584687	1.058590803	1.090553376
3071	1.082736368	1.067161194	1.077995514
3072	1.082410543	1.093387281	1.083593319
3073	1.082686827	1.105023017	1.087474433
3074	1.096619079	1.082293352	1.084403526
3075	1.083185966	1.080917161	1.088294362
3076	1.094680207	1.089985715	1.092096088
3077	1.088256348	1.067270139	1.097904095
3078	1.093277718	1.094110963	1.091530793
3079	1.080623902	1.087990023	1.087273898
3080	1.07979085	1.083752261	1.083287115
3081	1.093500027	1.087978186	1.084763511
3082	1.078620085	1.082060433	1.090897188
3083	1.078815421	1.075380199	1.092235825
3084	1.07069414	1.085626892	1.095443365
3085	1.079516754	1.092960035	1.096228198
3086	1.074151484	1.082942601	1.09094605
3087	1.094074863	1.097045083	1.091372727
3088	1.091544265	1.084207702	1.079443998
3089	1.090900967	1.093269759	1.081919039
3090	1.096539421	1.10272446	1.09629682
3091	1.083658084	1.067108167	1.101171808
3092	1.087460942	1.07536563	1.090250792
3093	1.078467122	1.083877955	1.090675132
3094	1.091930519	1.073407075	1.090227592
3095	1.084235491	1.074736107	1.084486931
3096	1.073016966	1.088972486	1.093106226
3097	1.087324124	1.08700687	1.081174687
3098	1.09469805	1.096015865	1.087609507
3099	1.07956415	1.076694183	1.086746367
3100	1.076774074	1.07201455	1.094762276
3101	1.078476205	1.07637298	1.090778929
3102	1.071416879	1.084052109	1.086346553
3103	1.096825607	1.083305663	1.079378165
3104	1.082471875	1.07065475	1.086488209
3105	1.084980605	1.084446409	1.082820053
3106	1.08863095	1.098412554	1.090793151
3107	1.08892638	1.092458108	1.086794
3108	1.099873596	1.07685559	1.096878225
3109	1.072238849	1.072464083	1.088372476
3110	1.100174022	1.066686609	1.078917335
3111	1.099972916	1.081640414	1.085889766
3112	1.078406368	1.088116054	1.082718025
3113	1.077983068	1.089387908	1.089086089
3114	1.095558428	1.081348336	1.08557452
3115	1.090904068	1.083197569	1.088660209
3116	1.080722259	1.072179603	1.077104619
3117	1.080870318	1.083636923	1.079394386
3118	1.080783871	1.09223397	1.096800847
3119	1.073180733	1.0771117	1.09154972
3120	1.080014894	1.069133589	1.086866715
3121	1.095924062	1.087813851	1.088733532
3122	1.082796921	1.075845326	1.088423252
3123	1.08611068	1.085472025	1.082817739
3124	1.079036811	1.079459828	1.085727028
3125	1.086277342	1.082961201	1.095034426
3126	1.084976169	1.087032432	1.0890592
3127	1.085798034	1.080320581	1.090638734
3128	1.083044677	1.080083464	1.08375902
3129	1.078755072	1.084485259	1.084273352
3130	1.080018437	1.080490991	1.092815949
3131	1.085047238	1.08596324	1.0926911
3132	1.090879932	1.079416291	1.087036998
3133	1.100336508	1.07536889	1.087737725
3134	1.081791743	1.083307441	1.0974636
3135	1.089213005	1.081461662	1.078204687
3136	1.092202984	1.079182336	1.089337872
3137	1.071888911	1.073539418	1.085796787
3138	1.100870779	1.079190972	1.089721433
3139	1.087260132	1.086007654	1.088940287
3140	1.100955075	1.082156323	1.075216336
3141	1.102943987	1.082887366	1.094907065
3142	1.096049895	1.078235492	1.08071161
3143	1.092709481	1.081988019	1.094519343
3144	1.099284463	1.063917317	1.08260497
3145	1.088315893	1.075976287	1.092050739
3146	1.083641257	1.09393378	1.08747121
3147	1.086038331	1.090792311	1.095106044
3148	1.100230028	1.092701838	1.086750573
3149	1.083302142	1.08762247	1.092373477
3150	1.088044033	1.076187255	1.091439782
3151	1.094710492	1.099794856	1.084044421
3152	1.064678573	1.096663627	1.097915194
3153	1.07722848	1.070246647	1.081312824
3154	1.091442426	1.077897341	1.084222334
3155	1.078600694	1.09083558	1.088483182
3156	1.072228768	1.070861327	1.075381471
3157	1.079655363	1.071935482	1.085827188
3158	1.097169524	1.084457895	1.087703442
3159	1.079654001	1.077766879	1.089727934
3160	1.068959849	1.082986685	1.089941187
3161	1.088237247	1.082880264	1.085730634
3162	1.096202083	1.090823495	1.085643645
3163	1.068821863	1.084108692	1.092134842
3164	1.08157939	1.085511338	1.084912588
3165	1.093716615	1.090776307	1.093448873
3166	1.080485015	1.073253718	1.097865187
3167	1.075647993	1.089572318	1.090343935
3168	1.080729894	1.090783496	1.081365153
3169	1.071445215	1.086293378	1.083143069
3170	1.069556565	1.086944762	1.088294819
3171	1.063002966	1.068663053	1.078254909
3172	1.078866498	1.083696925	1.098003517
3173	1.071079785	1.081046257	1.091032615
3174	1.083839062	1.091149959	1.090166106
3175	1.082800151	1.080533275	1.091441734
3176	1.084743922	1.072501267	1.090877856
3177	1.075852127	1.091582922	1.087961885
3178	1.073903167	1.081302355	1.085577717
3179	1.083783846	1.098368331	1.086167512
3180	1.091232044	1.073119008	1.087755469
3181	1.064084255	1.077329647	1.093410705
3182	1.079306122	1.086182619	1.090469954
3183	1.093862922	1.068299805	1.08318521
3184	1.102491382	1.073517095	1.089586291
3185	1.078290933	1.098550136	1.08232481
3186	1.089220654	1.069479466	1.092403111
3187	1.066351069	1.07921686	1.08202926
3188	1.091301864	1.070218979	1.093181003
3189	1.097051443	1.077461719	1.081841796
3190	1.081928955	1.065449059	1.090462857
3191	1.09728145	1.085224308	1.091560307
3192	1.110403668	1.095358145	1.088550113
3193	1.075030509	1.092798441	1.088935554
3194	1.070821005	1.098637557	1.088319649
3195	1.095570455	1.089435027	1.081413136
3196	1.101182624	1.070301325	1.091538869
3197	1.084176042	1.077962981	1.092738531
3198	1.093064125	1.085010631	1.094034954
3199	1.080305189	1.079964839	1.087113526
3200	1.084518899	1.088805442	1.079189337
3201	1.090933817	1.084902231	1.0910501
3202	1.085533149	1.086516223	1.09895063
3203	1.0756066	1.087522606	1.103985628
3204	1.072934995	1.079987975	1.081657878
3205	1.082023673	1.090862552	1.085367655
3206	1.089822075	1.075385205	1.097499902
3207	1.078025461	1.08779145	1.087299444
3208	1.097082507	1.088890729	1.088802123
3209	1.073022069	1.097290004	1.093495692
3210	1.089864728	1.088972682	1.084277601
3211	1.091549464	1.080227323	1.095948839
3212	1.086847142	1.086703708	1.088906099
3213	1.094560436	1.080789578	1.089368199
3214	1.078539086	1.077006409	1.093699052
3215	1.076662248	1.073636238	1.099154761
3216	1.078063926	1.096352947	1.086527242
3217	1.075738981	1.088473357	1.093204442
3218	1.092141755	1.070587619	1.084147126
3219	1.086416098	1.087727419	1.086679413
3220	1.085611482	1.09776072	1.091804057
3221	1.081416478	1.0782212	1.08686825
3222	1.076080855	1.084768633	1.096965383
3223	1.082119477	1.094925127	1.094980686
3224	1.089222334	1.10072591	1.094058062
3225	1.074149433	1.081246427	1.092546528
3226	1.07555816	1.068397388	1.091185083
3227	1.076446352	1.078950362	1.084900698
3228	1.087141987	1.081690734	1.096117835
3229	1.07799648	1.076108394	1.093220224
3230	1.078480067	1.079667821	1.08745114
3231	1.088491545	1.099926854	1.087331544
3232	1.071491942	1.080104845	1.088228134
3233	1.100909712	1.085163134	1.088720129
3234	1.093955591	1.088904875	1.085588988
3235	1.072053013	1.088851792	1.085142865
3236	1.081380634	1.077122769	1.085091109
3237	1.070334311	1.08976922	1.0822191
3238	1.065238525	1.078605208	1.096258117
3239	1.080235934	1.093761896	1.095315853
3240	1.067526947	1.06890055	1.086734374
3241	1.104632505	1.087658676	1.079713878
3242	1.078023555	1.08363784	1.088619896
3243	1.090705541	1.073212616	1.087747287
3244	1.093741128	1.079452632	1.100617146
3245	1.080625756	1.082050979	1.089372998
3246	1.077201873	1.092129256	1.093388098
3247	1.088988397	1.085709094	1.077182224
3248	1.083942811	1.087896467	1.098058664
3249	1.079542146	1.068867836	1.088448288
3250	1.083982325	1.090816044	1.086332458
3251	1.089016795	1.09482035	1.08564984
3252	1.081603433	1.103919822	1.089735151
3253	1.084554601	1.078751338	1.082643335
3254	1.078605027	1.067949074	1.079248241
3255	1.080757008	1.075445986	1.094176843
3256	1.068901822	1.078830718	1.08960573
3257	1.088312621	1.093918139	1.085586816
3258	1.07004517	1.093549485	1.087918877
3259	1.089214582	1.086801911	1.092261583
3260	1.105038411	1.079026043	1.089182117
3261	1.071465499	1.087923684	1.092604078
3262	1.089208371	1.091771352	1.090157047
3263	1.0847792	1.067354112	1.086117054
3264	1.081973005	1.085503036	1.079735606
3265	1.080961858	1.071970826	1.080268266
3266	1.082829442	1.078254063	1.093441475
3267	1.080997076	1.073746334	1.085805669
3268	1.096159584	1.072443955	1.090191839
3269	1.075324968	1.103841351	1.085815345
3270	1.073916738	1.087364173	1.091504545
3271	1.089713735	1.085949663	1.087690265
3272	1.083518321	1.076570742	1.091850991
3273	1.0838718	1.079479827	1.092866809
3274	1.08952797	1.094949053	1.086280035
3275	1.079229473	1.081361406	1.081868295
3276	1.079753961	1.09706664	1.095202323
3277	1.071256205	1.082224665	1.08290708
3278	1.079098902	1.094583286	1.091138434
3279	1.099330384	1.086055517	1.092261786
3280	1.081920554	1.090137531	1.093797838
3281	1.086512071	1.083455866	1.089373989
3282	1.066371825	1.081140852	1.078975576
3283	1.071060469	1.093092956	1.093500446
3284	1.091410626	1.091458183	1.09790993
3285	1.080308183	1.073344705	1.083689414
3286	1.079126156	1.087566515	1.088219767
3287	1.06959847	1.07910955	1.094594989
3288	1.087765561	1.08754129	1.084416427
3289	1.085771105	1.087367278	1.088042436
3290	1.079581864	1.073917451	1.079311729
3291	1.08789139	1.081209773	1.084079347
3292	1.083863936	1.068316782	1.101457714
3293	1.082335849	1.079860033	1.089047728
3294	1.079675474	1.090179847	1.08377427
3295	1.085898751	1.0758833	1.070053983
3296	1.084770595	1.08461621	1.089423646
3297	1.080835114	1.078008813	1.093008246
3298	1.089939534	1.074985499	1.094431232
3299	1.082077422	1.078954038	1.089821644
3300	1.080838463	1.081216561	1.094448955
3301	1.07639285	1.09127622	1.09393085
3302	1.079569287	1.083688288	1.092547387
3303	1.091263798	1.076382884	1.088129373
3304	1.077015557	1.083819639	1.084372242
3305	1.080949145	1.071588941	1.086830864
3306	1.078341496	1.08944333	1.091925266
3307	1.0708861	1.066371105	1.085830631
3308	1.098709623	1.071745017	1.094595234
3309	1.105392493	1.094128616	1.085170715
3310	1.092075812	1.083103346	1.079598809
3311	1.086804126	1.077799521	1.0897221
3312	1.080268809	1.085449387	1.09717038
3313	1.070932388	1.080588395	1.088462905
3314	1.082690372	1.068098961	1.087234448
3315	1.081852675	1.083993576	1.088126856
3316	1.081638337	1.089974685	1.099038072
3317	1.063065835	1.067661146	1.087473701
3318	1.070651222	1.069589449	1.085523781
3319	1.081258138	1.089921942	1.093469659
3320	1.073761038	1.071159286	1.085338527
3321	1.056804956	1.07498265	1.085682487
3322	1.069663492	1.087252314	1.088299773
3323	1.079424072	1.07071441	1.088521428
3324	1.08755421	1.064319399	1.074610538
3325	1.084490845	1.086800438	1.083157969
3326	1.080475508	1.082728641	1.085798667
3327	1.085757046	1.085896878	1.082525109
3328	1.078339541	1.085558016	1.096810693
3329	1.089533644	1.071032118	1.08171704
3330	1.083968173	1.073163358	1.099980084
3331	1.087927513	1.082749469	1.092230782
3332	1.084645355	1.091307019	1.080610483
3333	1.099956445	1.092136353	1.08922664
3334	1.089645747	1.099421538	1.088451454
3335	1.079309507	1.071733099	1.08301197
3336	1.086993196	1.089108738	1.08311974
3337	1.070521322	1.094790885	1.078535986
3338	1.099608929	1.084250382	1.089877122
3339	1.081001304	1.099711136	1.100038731
3340	1.08474729	1.066860139	1.093322663
3341	1.091234996	1.092791287	1.081936895
3342	1.072551146	1.096260792	1.091866203
3343	1.077304343	1.100018406	1.082738728
3344	1.086123992	1.071409647	1.094915853
3345	1.076773674	1.068621099	1.086840884
3346	1.072610653	1.084537301	1.080725905
3347	1.094772136	1.074919828	1.087559843
3348	1.086832944	1.086946767	1.097578657
3349	1.070755202	1.085294176	1.084204111
3350	1.078015583	1.071875048	1.088326331
3351	1.092155032	1.087202029	1.087126219
3352	1.081950719	1.093055593	1.09373275
3353	1.095248777	1.078473765	1.080902371
3354	1.091309862	1.066582023	1.089705073
3355	1.07224769	1.091869936	1.098871485
3356	1.080044935	1.086196159	1.092439016
3357	1.072510385	1.069602548	1.093372068
3358	1.100225	1.077509935	1.086563199
3359	1.088883983	1.080903467	1.092664828
3360	1.072730313	1.0892531	1.082170726
3361	1.072479477	1.071123593	1.086297537
3362	1.094385578	1.089632198	1.084769145
3363	1.096775903	1.08242403	1.085361666
3364	1.074604081	1.08203347	1.091148315
3365	1.076458326	1.086376847	1.092853297
3366	1.074626995	1.08256471	1.081660857
3367	1.080357817	1.083555661	1.0863431
3368	1.077161759	1.080636337	1.085516722
3369	1.068761699	1.084572432	1.097202958
3370	1.09705794	1.074004072	1.086522998
3371	1.078488066	1.089810885	1.08997551
3372	1.084973775	1.071210971	1.088632966
3373	1.080025451	1.087925364	1.09221619
3374	1.085671259	1.086011178	1.086365646
3375	1.086617431	1.072779813	1.087493443
3376	1.086369311	1.075368779	1.090057458
3377	1.060208232	1.100341938	1.088631815
3378	1.084354539	1.074805275	1.095545321
3379	1.084599426	1.084441146	1.088882325
3380	1.085792998	1.097132141	1.087608739
3381	1.085475081	1.089728175	1.084185594
3382	1.073354161	1.089295488	1.085272712
3383	1.09152561	1.081323519	1.087528692
3384	1.088754069	1.080383824	1.084661552
3385	1.079943593	1.069765806	1.090296079
3386	1.086227598	1.086877678	1.092790144
3387	1.078358847	1.099838724	1.091353729
3388	1.088913811	1.072015562	1.085953982
3389	1.085165794	1.072657459	1.088759346
3390	1.076117173	1.083980112	1.088898769
3391	1.080864449	1.089542081	1.085069119
3392	1.083367674	1.07427516	1.087240682
3393	1.083030642	1.079770552	1.081274243
3394	1.080812286	1.084722877	1.090757647
3395	1.077304657	1.092503417	1.081877068
3396	1.072220442	1.100297137	1.089355119
3397	1.098389829	1.090158421	1.085177188
3398	1.095814223	1.079066214	1.089449612
3399	1.084662552	1.07774376	1.089325075
3400	1.080942356	1.087356208	1.09454243
3401	1.085569583	1.08683056	1.087664817
3402	1.073154832	1.094347383	1.075977813
3403	1.083750684	1.088457663	1.085674004
3404	1.077657353	1.068027324	1.089791728
3405	1.087351593	1.075426962	1.094086468
3406	1.069557705	1.091029559	1.090504359
3407	1.077824275	1.087886543	1.08198116
3408	1.070116885	1.095612837	1.092288687
3409	1.07943173	1.069479282	1.092391253
3410	1.090680422	1.077325893	1.075204761
3411	1.099587034	1.08854135	1.082710412
3412	1.087663433	1.070734011	1.101524051
3413	1.075986635	1.077320776	1.097712524
3414	1.08013176	1.087133896	1.088835988
3415	1.084780108	1.0857822	1.089723263
3416	1.083732864	1.091671005	1.083972229
3417	1.083806072	1.082398047	1.086202404
3418	1.080147777	1.061481821	1.084643511
3419	1.081646042	1.090824506	1.093647413
3420	1.083102702	1.081462013	1.07786181
3421	1.083021165	1.074290001	1.091794212
3422	1.084586416	1.088136423	1.095023634
3423	1.082764793	1.08091592	1.087207702
3424	1.089745287	1.089179052	1.087127279
3425	1.086780711	1.079719365	1.101546518
3426	1.095276832	1.088638539	1.090831985
3427	1.079862402	1.077404523	1.088952745
3428	1.077116448	1.080812783	1.091136199
3429	1.091615747	1.087206608	1.09239282
3430	1.079298943	1.075214484	1.082157452
3431	1.088344719	1.080822117	1.087658179
3432	1.085017067	1.076751375	1.085359102
3433	1.073139955	1.07761244	1.084927231
3434	1.081515812	1.071249936	1.091188047
3435	1.074715584	1.071861698	1.083471056
3436	1.077245297	1.074199444	1.088062065
3437	1.083300789	1.084532264	1.09515291
3438	1.07721283	1.078540336	1.084560425
3439	1.087380567	1.092811193	1.085525288
3440	1.065835661	1.085118792	1.076884889
3441	1.070104886	1.074945897	1.080746465
3442	1.100266056	1.077946816	1.088064469
3443	1.08328309	1.095831192	1.083006403
3444	1.082469653	1.098878616	1.0890619
3445	1.079020664	1.0777802	1.080666051
3446	1.082145348	1.06574423	1.082795833
3447	1.079803899	1.080782117	1.097361408
3448	1.090745163	1.084005438	1.095717085
3449	1.089044755	1.084490691	1.087186101
3450	1.087418851	1.082277866	1.085675459
3451	1.073416221	1.090033518	1.084885667
3452	1.079329853	1.097308671	1.082637709
3453	1.074307428	1.071867523	1.092949326
3454	1.092768085	1.073983315	1.082850827
3455	1.076073302	1.083670941	1.083329441
3456	1.075163057	1.085352761	1.09061082
3457	1.082188725	1.085731248	1.082657296
3458	1.070353507	1.081693739	1.085111782
3459	1.071271962	1.067853734	1.091830069
3460	1.07394974	1.082430521	1.089147838
3461	1.070701213	1.08864074	1.088637408
3462	1.089810722	1.073082913	1.083897162
3463	1.09362295	1.075857185	1.094576198
3464	1.082105618	1.100858937	1.081392775
3465	1.083662374	1.081894709	1.082968672
3466	1.072179901	1.091532734	1.081866599
3467	1.080055868	1.07874678	1.09643253
3468	1.079405588	1.070135142	1.080966104
3469	1.082196509	1.088600892	1.090611236
3470	1.075817481	1.092872099	1.099221025
3471	1.074953766	1.081975437	1.088929092
3472	1.071782968	1.072047235	1.091015104
3473	1.085545961	1.107809832	1.084432267
3474	1.057068182	1.073043629	1.084215043
3475	1.0950312	1.080123658	1.08125555
3476	1.073230562	1.084436688	1.087477818
3477	1.072418117	1.086852005	1.092337279
3478	1.074219313	1.100897194	1.086593701
3479	1.081747766	1.093017771	1.086324256
3480	1.071604216	1.071427764	1.097074116
3481	1.082726427	1.072210036	1.097392732
3482	1.086341812	1.084647794	1.089910177
3483	1.098124838	1.075837653	1.077770015
3484	1.072623603	1.093854975	1.089244757
3485	1.093433553	1.084566237	1.088967594
3486	1.100053336	1.084258164	1.080363234
3487	1.096369766	1.085534972	1.093662761
3488	1.083939084	1.085115471	1.098853365
3489	1.07605423	1.095377719	1.089044411
3490	1.080680611	1.082710243	1.100865914
3491	1.072781688	1.081549391	1.09549088
3492	1.087111102	1.079366455	1.095856518
3493	1.076195276	1.106100318	1.090912111
3494	1.082061555	1.090738928	1.090824546
3495	1.087225591	1.084413937	1.08146436
3496	1.084161349	1.082145369	1.0882335
3497	1.081147847	1.08522014	1.080581607
3498	1.084250858	1.096298576	1.100356115
3499	1.075391567	1.077725441	1.093636792
3500	1.072789343	1.086539629	1.083445324
3501	1.07996315	1.085000903	1.088584531
3502	1.071460858	1.074076036	1.081046459
3503	1.079630354	1.073675521	1.087555839
3504	1.083098501	1.074136526	1.084113256
3505	1.079662977	1.069126684	1.076253841
3506	1.08349402	1.089937619	1.092913296
3507	1.084944528	1.077065895	1.083546886
3508	1.071102245	1.079395027	1.086044468
3509	1.085543224	1.083404315	1.089390715
3510	1.074985739	1.089390038	1.08196515
3511	1.064618862	1.082838229	1.086254007
3512	1.083180278	1.063762784	1.093012054
3513	1.073853545	1.088684657	1.093157247
3514	1.092790017	1.069964973	1.082159376
3515	1.099284603	1.081976051	1.082584305
3516	1.085352524	1.09426776	1.084901096
3517	1.085042181	1.080767493	1.088343737
3518	1.07958623	1.076990481	1.078152527
3519	1.091802047	1.07844154	1.087055714
3520	1.088179541	1.073546961	1.085047961
3521	1.089597501	1.085267226	1.087991916
3522	1.08982084	1.083946557	1.086444868
3523	1.083890532	1.102182445	1.09023951
3524	1.087903675	1.08356257	1.088424103
3525	1.094538917	1.086549222	1.087456418
3526	1.08449545	1.07582675	1.087884833
3527	1.08122134	1.07190651	1.098049784
3528	1.087063349	1.08836196	1.092125785
3529	1.077743604	1.078797414	1.074783236
3530	1.083735464	1.084691897	1.083690782
3531	1.067811623	1.078343308	1.090421976
3532	1.08938132	1.087065839	1.094593025
3533	1.088564731	1.089449751	1.078883384
3534	1.080907234	1.084811387	1.090688355
3535	1.083803518	1.093204162	1.089506249
3536	1.072847067	1.097936734	1.084363439
3537	1.074451989	1.092455708	1.089143531
3538	1.088617469	1.094272959	1.093576211
3539	1.076211384	1.082323788	1.082468457
3540	1.082612106	1.082918078	1.084487386
3541	1.08154659	1.077908704	1.08469268
3542	1.099876154	1.08599708	1.080367762
3543	1.085819692	1.072117767	1.083435899
3544	1.088105449	1.068216832	1.084857031
3545	1.085695447	1.090858836	1.079556237
3546	1.084790575	1.080871435	1.08078291
3547	1.088040582	1.090387673	1.084097936
3548	1.090052697	1.08807543	1.085716532
3549	1.085076215	1.075825696	1.093167129
3550	1.086552207	1.080987845	1.088261242
3551	1.081329124	1.0828416	1.094723418
3552	1.089320549	1.089142797	1.091514945
3553	1.095210498	1.073708436	1.08830004
3554	1.085055891	1.094334454	1.093496178
3555	1.085456485	1.090428891	1.094272535
3556	1.085197219	1.080636086	1.092846614
3557	1.07729856	1.08091826	1.095997363
3558	1.077517084	1.094789327	1.089707996
3559	1.078258906	1.070923798	1.090759094
3560	1.096153749	1.075250702	1.086456293
3561	1.091216541	1.082599707	1.089074516
3562	1.086720366	1.082055676	1.085651176
3563	1.101482785	1.077585779	1.086445362
3564	1.068078336	1.086216281	1.091102611
3565	1.081104335	1.082184595	1.088875113
3566	1.077304562	1.07876514	1.096479185
3567	1.097975015	1.088461488	1.084366832
3568	1.074308021	1.089633968	1.093898688
3569	1.107747682	1.073335261	1.095212592
3570	1.073877718	1.080344138	1.081604772
3571	1.088607113	1.077587224	1.098435027
3572	1.083064402	1.087603255	1.077795002
3573	1.077875928	1.072651728	1.081419667
3574	1.061816983	1.067601511	1.085837826
3575	1.08349607	1.064701661	1.086980656
3576	1.075535354	1.075453738	1.08350103
3577	1.076720714	1.069596249	1.080964454
3578	1.086330469	1.067624677	1.090710665
3579	1.079702649	1.072647263	1.085596295
3580	1.076021096	1.077847954	1.088700343
3581	1.065785216	1.084234928	1.088345821
3582	1.089389021	1.083710691	1.081697304
3583	1.087058546	1.076131595	1.087003011
3584	1.088212306	1.065231725	1.070409013
3585	1.089046877	1.080047189	1.089270535
3586	1.084206293	1.08378822	1.090956475
3587	1.093099457	1.078054207	1.081903337
3588	1.088191808	1.081694264	1.081113321
3589	1.070241297	1.096242982	1.083949421
3590	1.083951072	1.07914488	1.078181367
3591	1.074086516	1.08709801	1.095950484
3592	1.093990269	1.097102281	1.082463965
3593	1.069417573	1.085055297	1.0850868
3594	1.078177776	1.075719838	1.094575708
3595	1.07849935	1.081886937	1.088320833
3596	1.076792468	1.077431406	1.086252663
3597	1.074053538	1.087068892	1.088259105
3598	1.086830098	1.069469412	1.086217022
3599	1.077346075	1.087141533	1.092128968
3600	1.081312121	1.088920393	1.083564443
3601	1.074065808	1.071624585	1.08595818
3602	1.086159469	1.094971988	1.089112424
3603	1.086539962	1.07982403	1.091184671
3604	1.099620841	1.10032305	1.092670138
3605	1.068039342	1.077222534	1.079596307
3606	1.082678536	1.092304782	1.089658623
3607	1.098000636	1.081547558	1.091073994
3608	1.089250143	1.09261156	1.082106882
3609	1.07360456	1.093212844	1.088879503
3610	1.09554971	1.061313413	1.083403812
3611	1.086177549	1.080100627	1.097536631
3612	1.084207354	1.069067291	1.08531705
3613	1.069384822	1.075226284	1.085645525
3614	1.087884814	1.07550072	1.089583079
3615	1.077312564	1.073452068	1.088174102
3616	1.079282709	1.089933775	1.084119566
3617	1.089702221	1.080701738	1.07887837
3618	1.077224909	1.083123123	1.089775233
3619	1.092796218	1.086463153	1.083865191
3620	1.096791968	1.09177995	1.09068014
3621	1.086651868	1.086102546	1.096043021
3622	1.091822131	1.100464099	1.080316872
3623	1.078445494	1.077643805	1.100646884
3624	1.083785522	1.076829985	1.089952969
3625	1.09539055	1.090617376	1.086083795
3626	1.08740385	1.071361053	1.092138216
3627	1.083874279	1.093097173	1.09564293
3628	1.081559917	1.078095515	1.090368825
3629	1.092882387	1.073560714	1.086468251
3630	1.092422447	1.084652011	1.086043488
3631	1.083228708	1.087902082	1.088932789
3632	1.095197024	1.076703675	1.08816524
3633	1.077939578	1.084517415	1.086407733
3634	1.059924863	1.080930908	1.086670538
3635	1.08150674	1.07614287	1.088381402
3636	1.098656664	1.08548198	1.084470155
3637	1.105459732	1.0922778	1.090605805
3638	1.075903077	1.089331957	1.086807464
3639	1.07027232	1.094579291	1.086385946
3640	1.081288684	1.082545114	1.089959705
3641	1.067446098	1.088633086	1.099250223
3642	1.092255366	1.098101855	1.094099383
3643	1.080022451	1.094370574	1.090121726
3644	1.084394038	1.081911226	1.090633963
3645	1.068065679	1.07593851	1.095045716
3646	1.093810969	1.086436094	1.092973357
3647	1.08327128	1.081366874	1.086634832
3648	1.07520449	1.093142116	1.093346584
3649	1.081165431	1.084298374	1.09740767
3650	1.076628085	1.0752715	1.080935538
3651	1.075375144	1.064718221	1.090343949
3652	1.082875552	1.085377223	1.091329701
3653	1.080003948	1.086568669	1.088444767
3654	1.088654546	1.09724394	1.081624475
3655	1.062991514	1.080732863	1.098912038
3656	1.078327091	1.08519489	1.086781995
3657	1.081338672	1.083509699	1.088748449
3658	1.092636265	1.092777051	1.080155304
3659	1.084266489	1.084252076	1.088475564
3660	1.072086742	1.0850769	1.087457789
3661	1.086706266	1.091015995	1.091146962
3662	1.084193118	1.072049021	1.100377418
3663	1.073902606	1.095072397	1.085432077
3664	1.081644502	1.076934326	1.089140628
3665	1.092911068	1.084563769	1.088789831
3666	1.085045161	1.091546675	1.078191883
3667	1.10016958	1.074023758	1.084643363
3668	1.084327997	1.092269259	1.087193795
3669	1.080966259	1.08488289	1.088947983
3670	1.081405896	1.093306579	1.082469955
3671	1.064110514	1.082544425	1.086263146
3672	1.077625392	1.077194759	1.088927674
3673	1.077781622	1.076633571	1.083737912
3674	1.084037928	1.097906287	1.081730986
3675	1.08791537	1.071506193	1.090114421
3676	1.088086291	1.081575866	1.093477518
3677	1.081627344	1.079619254	1.081855817
3678	1.08655443	1.078765036	1.082535676
3679	1.084134335	1.07670025	1.086955324
3680	1.081199044	1.072093862	1.084409156
3681	1.088056917	1.084137073	1.086032872
3682	1.082448582	1.067156103	1.087526472
3683	1.093532319	1.085560196	1.099186336
3684	1.084742155	1.088346131	1.083274337
3685	1.084271786	1.07777877	1.08912086
3686	1.074849874	1.087513204	1.091924565
3687	1.069730528	1.092899469	1.085328058
3688	1.079684902	1.082668651	1.096413401
3689	1.089517359	1.088275848	1.092820065
3690	1.073474161	1.080056198	1.075317276
3691	1.085660489	1.092397013	1.082005531
3692	1.083287575	1.093949149	1.08704369
3693	1.083512037	1.082434154	1.088228636
3694	1.078568421	1.087559644	1.085584119
3695	1.083595936	1.079390437	1.096900937
3696	1.096124383	1.075468465	1.09024883
3697	1.07905769	1.086087342	1.089483184
3698	1.085507926	1.078063464	1.091300483
3699	1.077143764	1.077709286	1.088865631
3700	1.099304871	1.101453279	1.09170966
3701	1.088164835	1.095411157	1.088382789
3702	1.082418752	1.079374706	1.090739389
3703	1.093933377	1.070610351	1.095597618
3704	1.091748814	1.071092649	1.085292604
3705	1.091044297	1.066577292	1.093247183
3706	1.099179339	1.082401445	1.083190006
3707	1.089897654	1.08079443	1.08313798
3708	1.074064093	1.092250893	1.089777283
3709	1.085849707	1.08681879	1.095682702
3710	1.084566452	1.08163585	1.084975162
3711	1.097932201	1.068799249	1.096208338
3712	1.084727551	1.071609847	1.089502621
3713	1.085742413	1.087143106	1.093313257
3714	1.090274993	1.079943399	1.093850081
3715	1.097176705	1.071800757	1.076073021
3716	1.077296098	1.081427163	1.094915686
3717	1.081287465	1.089255411	1.085908319
3718	1.070675997	1.081437945	1.08692567
3719	1.074709813	1.069879787	1.090219997
3720	1.076428747	1.081296359	1.084875924
3721	1.071684822	1.063679898	1.081236963
3722	1.090472457	1.067563312	1.084215575
3723	1.085444669	1.068993762	1.080907891
3724	1.077498675	1.077911099	1.088598395
3725	1.090558154	1.072492534	1.082409239
3726	1.082420902	1.080820838	1.081712292
3727	1.092274571	1.071704102	1.093869701
3728	1.080468549	1.089755937	1.082410297
3729	1.086163776	1.078877415	1.088202699
3730	1.083080831	1.090306004	1.081111934
3731	1.074984017	1.082490035	1.088288937
3732	1.063561571	1.084454402	1.088138309
3733	1.086749986	1.081087067	1.087531336
3734	1.079588512	1.07337061	1.108740838
3735	1.091046563	1.083101971	1.100900189
3736	1.078503754	1.081784417	1.096460034
3737	1.085308385	1.085620143	1.093169179
3738	1.084408706	1.072061472	1.101939014
3739	1.08307003	1.0616548	1.087171057
3740	1.079457031	1.093115801	1.089929484
3741	1.073645557	1.088378148	1.083616265
3742	1.073678496	1.080183366	1.087984856
3743	1.071996287	1.077010915	1.089395914
3744	1.080656788	1.091287907	1.094494414
3745	1.076688393	1.079895345	1.079477101
3746	1.0837943	1.089267141	1.090515331
3747	1.08145569	1.079794692	1.084875049
3748	1.083858335	1.082494174	1.085927685
3749	1.083485652	1.078584925	1.08585747
3750	1.073458175	1.070409759	1.093646228
3751	1.080753547	1.079559067	1.080796028
3752	1.066182865	1.093087625	1.091990824
3753	1.084605326	1.081604447	1.088362053
3754	1.080510886	1.091938445	1.085582855
3755	1.066183341	1.090962782	1.087780625
3756	1.076887952	1.094209486	1.081393767
3757	1.077216981	1.092237468	1.079233747
3758	1.074836368	1.093354986	1.098750382
3759	1.089433484	1.088969994	1.089902441
3760	1.09756733	1.081680075	1.088437236
3761	1.066955906	1.094566002	1.086144973
3762	1.085960507	1.09484016	1.085192739
3763	1.096593343	1.082182492	1.08268932
3764	1.094891104	1.090802914	1.079020603
3765	1.088557768	1.073555608	1.071874185
3766	1.083639658	1.077879867	1.097390158
3767	1.07826692	1.090416743	1.0908465
3768	1.091696704	1.071987196	1.083939379
3769	1.098552266	1.07896082	1.079156153
3770	1.083455135	1.074342948	1.083484973
3771	1.076120216	1.093862336	1.086037265
3772	1.080829052	1.085402473	1.095484849
3773	1.078000401	1.073393645	1.08397996
3774	1.064721583	1.089776375	1.083979006
3775	1.07867594	1.084333165	1.089341018
3776	1.078852462	1.077198217	1.088259457
3777	1.095082979	1.096664156	1.083888944
3778	1.076735563	1.085724329	1.084625465
3779	1.076950586	1.072875537	1.087345223
3780	1.098050975	1.090946116	1.093493026
3781	1.076986262	1.07271051	1.093122161
3782	1.078155923	1.079205473	1.084356928
3783	1.081111304	1.067462029	1.092916332
3784	1.080367515	1.08284287	1.090974263
3785	1.093153469	1.086401055	1.086711704
3786	1.072284019	1.081796308	1.089857186
3787	1.079305552	1.075716607	1.088212429
3788	1.095694782	1.078694762	1.086974038
3789	1.09383156	1.10174179	1.08511743
3790	1.071591121	1.087293412	1.081235853
3791	1.084158349	1.088857939	1.088649245
3792	1.077594016	1.076730885	1.080943748
3793	1.085883543	1.06106068	1.083519093
3794	1.082101814	1.073692434	1.0931163
3795	1.082103494	1.0824992	1.092803849
3796	1.088915351	1.076036935	1.079677477
3797	1.075952024	1.091648275	1.094323846
3798	1.084233972	1.073996547	1.089139149
3799	1.074359764	1.083873628	1.08675613
3800	1.078638282	1.089307409	1.082542838
3801	1.078105585	1.072598622	1.096137831
3802	1.08908957	1.078156862	1.10264455
3803	1.097811968	1.070567691	1.097457585
3804	1.098601829	1.083883416	1.096397573
3805	1.07358093	1.073379094	1.08143962
3806	1.085504592	1.081724725	1.086909624
3807	1.072962298	1.068609667	1.090338055
3808	1.090558742	1.09574334	1.086693644
3809	1.091615805	1.102037387	1.078637518
3810	1.094311664	1.083474734	1.083069041
3811	1.089947699	1.090383421	1.093747308
3812	1.086629791	1.07872603	1.093886932
3813	1.073610905	1.109220525	1.086542207
3814	1.090417586	1.082486652	1.084062525
3815	1.089024131	1.088121042	1.08663338
3816	1.073373936	1.074216267	1.085711706
3817	1.092430887	1.072097592	1.09182588
3818	1.083795647	1.092703231	1.085900331
3819	1.095795637	1.092490251	1.094381094
3820	1.080379605	1.079254602	1.092223697
3821	1.094111225	1.083692167	1.091046109
3822	1.077998323	1.082928417	1.086447081
3823	1.083160938	1.07298185	1.076771079
3824	1.077900735	1.093167007	1.091420582
3825	1.086572832	1.094015831	1.091708275
3826	1.092835088	1.089884748	1.096037645
3827	1.087462943	1.08333438	1.089493429
3828	1.079664347	1.087946677	1.088452499
3829	1.09367436	1.075450195	1.089205724
3830	1.075666153	1.073045126	1.090089226
3831	1.077736176	1.080244171	1.089122396
3832	1.076143584	1.07150528	1.10199208
3833	1.076950976	1.084046252	1.088635221
3834	1.099380083	1.08613186	1.091220517
3835	1.06082951	1.097454502	1.093693685
3836	1.080145368	1.086923075	1.096721969
3837	1.075190676	1.079757589	1.089331292
3838	1.075506703	1.083144712	1.088430708
3839	1.078918492	1.07854807	1.091020431
3840	1.082345898	1.082309535	1.095030586
3841	1.08528146	1.084575704	1.077545417
3842	1.076125867	1.088951425	1.088517576
3843	1.083509175	1.083875452	1.084402288
3844	1.077699111	1.084523236	1.08550618
3845	1.091246771	1.080711407	1.098447646
3846	1.069839478	1.066900049	1.084868646
3847	1.096693633	1.085639699	1.086446482
3848	1.078688177	1.077574121	1.079905294
3849	1.079328392	1.072358043	1.086157558
3850	1.081208545	1.073472117	1.08474499
3851	1.071205232	1.084620421	1.079681732
3852	1.074580059	1.087623143	1.082899147
3853	1.084585004	1.077077538	1.091831044
3854	1.073726306	1.076499491	1.09412656
3855	1.084403172	1.082202672	1.085053987
3856	1.092806832	1.092361218	1.087411915
3857	1.083603738	1.080248241	1.091234962
3858	1.071094367	1.072090489	1.074430236
3859	1.098030644	1.094064243	1.08826718
3860	1.093331649	1.07885806	1.091969239
3861	1.082650892	1.089973122	1.093526439
3862	1.084956855	1.078712524	1.083945992
3863	1.092393663	1.078708742	1.080418365
3864	1.091451078	1.069878621	1.089308562
3865	1.082460918	1.092945513	1.095249527
3866	1.087528374	1.076328408	1.090532241
3867	1.072049507	1.088938798	1.09001127
3868	1.08183049	1.080965037	1.092707196
3869	1.078359786	1.060867741	1.088647191
3870	1.078745889	1.093922793	1.088438213
3871	1.086442751	1.090407624	1.08737695
3872	1.074086446	1.080478048	1.090406272
3873	1.080792355	1.086985869	1.084511569
3874	1.096725354	1.077356884	1.083623727
3875	1.076388625	1.077459529	1.097744638
3876	1.091413871	1.068069028	1.090375451
3877	1.06427702	1.09040478	1.091672598
3878	1.077187254	1.080064269	1.088703249
3879	1.085058541	1.08344661	1.081973101
3880	1.085594059	1.083730918	1.097369889
3881	1.077372146	1.08119107	1.088676863
3882	1.078148318	1.095568194	1.09246847
3883	1.091420475	1.0776128	1.089728973
3884	1.079766409	1.091086183	1.088141288
3885	1.088364335	1.087678182	1.086112057
3886	1.082689777	1.083724568	1.103191203
3887	1.082358639	1.072608706	1.085415287
3888	1.082499336	1.079405102	1.096785407
3889	1.083603016	1.082695479	1.08981885
3890	1.088671957	1.065707729	1.088403064
3891	1.093449968	1.083688167	1.081982027
3892	1.08787413	1.082230795	1.090620054
3893	1.082094001	1.080815038	1.0859289
3894	1.082388004	1.087035632	1.091227569
3895	1.069035822	1.086059082	1.102728165
3896	1.094121978	1.098262001	1.09546473
3897	1.070946817	1.087317587	1.097296577
3898	1.095127953	1.098680709	1.092904864
3899	1.073703879	1.073976535	1.091003936
3900	1.093419259	1.067640571	1.098321296
3901	1.087253024	1.086334652	1.085490533
3902	1.069098131	1.074025935	1.087351716
3903	1.076777394	1.091380229	1.087077404
3904	1.091838193	1.073433684	1.093445389
3905	1.085113526	1.069853869	1.095311057
3906	1.074510946	1.082570856	1.082645431
3907	1.090096415	1.08352094	1.079450043
3908	1.089519806	1.089446768	1.079978567
3909	1.080700293	1.072377745	1.088690949
3910	1.074685886	1.080874567	1.087529797
3911	1.097599335	1.087531456	1.095299496
3912	1.088641938	1.073691097	1.095083298
3913	1.073263744	1.069716458	1.089890155
3914	1.081088671	1.079402623	1.081042933
3915	1.082267661	1.084327504	1.085912251
3916	1.077411686	1.072065912	1.084689297
3917	1.070501155	1.099632817	1.094865453
3918	1.08413837	1.086482494	1.091058986
3919	1.085580299	1.090087821	1.089921303
3920	1.086082117	1.082470238	1.0908489
3921	1.065629587	1.088903724	1.080209833
3922	1.087486122	1.072062684	1.096959468
3923	1.086832562	1.077748928	1.08669247
3924	1.089613639	1.077086686	1.095070569
3925	1.084423795	1.070598998	1.093675372
3926	1.091166933	1.080326155	1.09041358
3927	1.063647273	1.081782988	1.087845196
3928	1.081647053	1.075776176	1.088424315
3929	1.097996962	1.101989887	1.088412233
3930	1.090482646	1.077832776	1.090160644
3931	1.095628618	1.083874818	1.094276129
3932	1.070690972	1.082143567	1.087498301
3933	1.069640858	1.094443453	1.093770121
3934	1.07420371	1.078297776	1.092121746
3935	1.072666319	1.085404847	1.081206291
3936	1.085522253	1.086482073	1.093701209
3937	1.085911358	1.082139624	1.088267697
3938	1.096018067	1.090965851	1.090337391
3939	1.079317151	1.078094596	1.0849116
3940	1.085583249	1.080778732	1.084445197
3941	1.09499809	1.085754089	1.08453075
3942	1.098775123	1.083479395	1.092280123
3943	1.07057316	1.05848168	1.073125905
3944	1.096332513	1.078028567	1.081991727
3945	1.084895812	1.071942662	1.093579348
3946	1.083141714	1.079537396	1.096033368
3947	1.09298624	1.084592055	1.086304977
3948	1.088610127	1.093014585	1.096050029
3949	1.07680489	1.097654756	1.09537426
3950	1.081375888	1.076699736	1.086279204
3951	1.068475476	1.086638483	1.088029271
3952	1.075068666	1.085168653	1.086517436
3953	1.074100022	1.094444829	1.092135239
3954	1.093615816	1.086160248	1.081041316
3955	1.0854252	1.089045126	1.084856307
3956	1.083879281	1.089350981	1.091237004
3957	1.070069496	1.087675241	1.090162574
3958	1.088201117	1.071193693	1.084726954
3959	1.067002648	1.086378941	1.09107878
3960	1.081901385	1.06685902	1.091832485
3961	1.080037887	1.076539511	1.08743211
3962	1.078345618	1.074327507	1.092035069
3963	1.061994505	1.093604505	1.087030631
3964	1.088764957	1.084230018	1.093323055
3965	1.083090594	1.086296714	1.078538494
3966	1.078516581	1.077402975	1.095168063
3967	1.07764213	1.096932129	1.095324116
3968	1.078402206	1.0841355	1.087801355
3969	1.082673089	1.090829482	1.092564902
3970	1.083024803	1.066447253	1.089517507
3971	1.086029645	1.086808102	1.088192883
3972	1.079940428	1.090742568	1.083766742
3973	1.068711084	1.075788856	1.080044329
3974	1.095652722	1.095338155	1.101936101
3975	1.091336207	1.074753786	1.091922337
3976	1.089549118	1.075110725	1.089813688
3977	1.08709517	1.067782501	1.085435448
3978	1.086878126	1.089072373	1.096287255
3979	1.087636517	1.081572992	1.090354644
3980	1.079538434	1.101619345	1.094639445
3981	1.078283628	1.077609681	1.080057733
3982	1.081076013	1.07822038	1.091105351
3983	1.084570528	1.07986485	1.089912341
3984	1.081676804	1.085447186	1.082495755
3985	1.091662039	1.07942599	1.081205099
3986	1.076341432	1.080946344	1.097545118
3987	1.071591694	1.091338786	1.082644121
3988	1.069984699	1.090694845	1.089689088
3989	1.087576208	1.087644959	1.096226239
3990	1.083889522	1.084782327	1.089097048
3991	1.094453522	1.096095248	1.091375861
3992	1.088075199	1.083088021	1.086537666
3993	1.083027088	1.076605344	1.090820733
3994	1.066342859	1.08560642	1.079242702
3995	1.075561265	1.082286124	1.091802386
3996	1.090268337	1.097958496	1.0945169
3997	1.076350839	1.079835136	1.087073256
3998	1.089984804	1.090209023	1.088610818
3999	1.066405593	1.082462022	1.090199087
4000	1.084667716	1.079742084	1.084463658
4001	1.078348138	1.099101456	1.078991573
4002	1.088748709	1.090036163	1.08656631
4003	1.080035717	1.085074819	1.092027501
4004	1.071080683	1.076904419	1.094213909
4005	1.07459167	1.083431779	1.081587977
4006	1.080433075	1.088244622	1.093488094
4007	1.076616337	1.079175239	1.084186023
4008	1.088432194	1.092406226	1.087303384
4009	1.085640579	1.082994743	1.088482714
4010	1.082331118	1.09864872	1.092525467
4011	1.093435262	1.084909394	1.092193405
4012	1.078242887	1.076573994	1.090309591
4013	1.069095743	1.082849129	1.097637147
4014	1.073650231	1.076985175	1.093776978
4015	1.098040387	1.074399762	1.088014779
4016	1.070309669	1.075456079	1.081080342
4017	1.091127786	1.079200713	1.078944644
4018	1.082703668	1.090921545	1.089589104
4019	1.095513314	1.08337505	1.084636239
4020	1.083158024	1.075919517	1.076961941
4021	1.09441269	1.072730737	1.087104287
4022	1.082182469	1.086086896	1.098926087
4023	1.088886645	1.073989779	1.079027084
4024	1.088094523	1.074161454	1.079929401
4025	1.092208364	1.085916914	1.089594756
4026	1.077990223	1.07557989	1.090135973
4027	1.088307241	1.071759566	1.086277565
4028	1.082801883	1.094590973	1.089609817
4029	1.085121293	1.074183075	1.0907705
4030	1.091835425	1.067881295	1.081878296
4031	1.090644486	1.077604727	1.0902141
4032	1.093776888	1.072839324	1.0868811
4033	1.08488936	1.082129606	1.085417401
4034	1.080064013	1.08194347	1.092188599
4035	1.103336344	1.087766624	1.094797602
4036	1.073430001	1.070779947	1.090311892
4037	1.081350864	1.075263187	1.086649654
4038	1.098538333	1.076650565	1.089438978
4039	1.09343755	1.08731707	1.099305013
4040	1.090538942	1.079969789	1.077542662
4041	1.088944499	1.093787103	1.088280185
4042	1.07302908	1.086417602	1.08466516
4043	1.089276632	1.085573921	1.080407713
4044	1.077826017	1.093843695	1.094163538
4045	1.09334571	1.082691098	1.089128563
4046	1.081570755	1.073937648	1.087536236
4047	1.070369486	1.059664069	1.087458054
4048	1.077072649	1.085674206	1.086111763
4049	1.086670128	1.070616933	1.091605037
4050	1.095486684	1.059856092	1.087976939
4051	1.093838106	1.066165418	1.088514868
4052	1.094590247	1.068150882	1.083819197
4053	1.077568502	1.096242751	1.089974269
4054	1.075947522	1.078538978	1.089193507
4055	1.077806849	1.089447502	1.08851303
4056	1.08083488	1.085442252	1.084792199
4057	1.081025482	1.084759189	1.094932708
4058	1.087868962	1.09266492	1.090527188
4059	1.078901075	1.093277358	1.089340663
4060	1.077456832	1.074358251	1.088467697
4061	1.083513884	1.082889829	1.09044206
4062	1.07976344	1.079895867	1.091885259
4063	1.089970118	1.091260904	1.086337128
4064	1.072687585	1.076923008	1.097314032
4065	1.085003266	1.079578791	1.084356644
4066	1.099896904	1.084570163	1.094231665
4067	1.086977893	1.078845423	1.095060356
4068	1.096152707	1.07497046	1.095659638
4069	1.069628095	1.084454454	1.091298625
4070	1.083032104	1.081742552	1.097296105
4071	1.087768266	1.084321243	1.09265233
4072	1.075165565	1.078339659	1.092857405
4073	1.085247418	1.084358026	1.086684475
4074	1.090678974	1.086878505	1.076449302
4075	1.067442487	1.093646909	1.097569602
4076	1.078717412	1.085777057	1.085057748
4077	1.083372138	1.090606935	1.083091843
4078	1.082223316	1.092223053	1.083263269
4079	1.090621878	1.080437565	1.081458839
4080	1.079423069	1.089036357	1.090292177
4081	1.089065588	1.092865229	1.081522141
4082	1.081246836	1.087420712	1.0910609
4083	1.086556564	1.086397095	1.087918883
4084	1.082121189	1.086566941	1.080632069
4085	1.082361507	1.086641991	1.087374919
4086	1.097480822	1.078837538	1.09505583
4087	1.081479862	1.07744339	1.094260824
4088	1.078132785	1.087904799	1.087783474
4089	1.079184878	1.0888456	1.103194812
4090	1.087799532	1.073370511	1.08847674
4091	1.09634642	1.088436584	1.091200062
4092	1.090075186	1.081437677	1.08931125
4093	1.09803374	1.08110992	1.091949577
4094	1.080121432	1.093121339	1.096520752
4095	1.094733404	1.093448438	1.084507235
4096	1.072803435	1.087038407	1.091792431
4097	1.087837356	1.092724839	1.078607117
4098	1.081299507	1.077791381	1.090201845
4099	1.07090878	1.089482369	1.08883411
4100	1.088702394	1.085972798	1.079452978
4101	1.051855757	1.081709857	1.092119845
4102	1.075779897	1.068816618	1.097376125
4103	1.108297599	1.081029127	1.086387778
4104	1.090878425	1.089448607	1.087613977
4105	1.091728356	1.074290607	1.093624171
4106	1.05773019	1.095347067	1.094310191
4107	1.078954945	1.082017642	1.082097033
4108	1.086856346	1.080214219	1.076018051
4109	1.08995745	1.093602515	1.094214524
4110	1.08449723	1.081229107	1.081345443
4111	1.071915914	1.078604386	1.088627613
4112	1.084665986	1.068758101	1.09022579
4113	1.081436277	1.081648327	1.083409479
4114	1.076075282	1.083440005	1.088045108
4115	1.068225886	1.077463076	1.091590376
4116	1.084226471	1.064679008	1.094191072
4117	1.079534837	1.090590751	1.083000991
4118	1.086578061	1.078360977	1.088786691
4119	1.078967677	1.091670249	1.088521495
4120	1.082847864	1.082637989	1.088110954
4121	1.096930317	1.096110735	1.0955408
4122	1.079663362	1.070674906	1.088364427
4123	1.079346614	1.071857938	1.091723168
4124	1.09092828	1.082201808	1.099683171
4125	1.074103484	1.083833289	1.082286362
4126	1.077332012	1.089392628	1.087731887
4127	1.078045569	1.084936808	1.085351216
4128	1.090165955	1.081568614	1.090816516
4129	1.063377007	1.081784869	1.079700778
4130	1.092550367	1.077598185	1.085487811
4131	1.074135676	1.075490645	1.089656352
4132	1.077481817	1.099778407	1.091243135
4133	1.095717673	1.090078584	1.090207597
4134	1.085612186	1.076776352	1.077328362
4135	1.082850675	1.086323454	1.075156806
4136	1.090429467	1.078760811	1.092946357
4137	1.09244464	1.084248434	1.083081869
4138	1.095005053	1.094573329	1.092040769
4139	1.081649528	1.067447946	1.091581727
4140	1.077240494	1.092677739	1.095707528
4141	1.093003538	1.089341745	1.083428847
4142	1.096203427	1.075723226	1.092486978
4143	1.087557671	1.08750173	1.081865424
4144	1.094658567	1.090823656	1.088408999
4145	1.07962134	1.092078988	1.097592413
4146	1.091958651	1.092287009	1.090035853
4147	1.06929604	1.088126085	1.091016234
4148	1.08434671	1.07981436	1.087151754
4149	1.087861031	1.073569168	1.080555528
4150	1.082770275	1.077249775	1.094926331
4151	1.067861288	1.077507898	1.092545164
4152	1.091059291	1.080216288	1.075970938
4153	1.093938821	1.081111087	1.084823104
4154	1.074382351	1.091876558	1.08958206
4155	1.068994165	1.092370206	1.081949426
4156	1.088819717	1.091612464	1.096718107
4157	1.072964486	1.098755891	1.080330204
4158	1.078688277	1.095369495	1.091050442
4159	1.091731037	1.087637308	1.093994251
4160	1.080171441	1.08618787	1.09764516
4161	1.078593949	1.100098927	1.081259215
4162	1.071295338	1.078687737	1.084809074
4163	1.090454681	1.086116424	1.080323891
4164	1.076256854	1.095843581	1.089120166
4165	1.088475774	1.096943574	1.08748437
4166	1.087149473	1.092572979	1.088216819
4167	1.094126085	1.066678531	1.083081922
4168	1.0765389	1.085946735	1.081993845
4169	1.066679105	1.087410026	1.091960622
4170	1.071177229	1.075710174	1.088125786
4171	1.096126394	1.065647675	1.098368265
4172	1.079348351	1.076190654	1.088894422
4173	1.086872757	1.086846649	1.077132133
4174	1.090195574	1.079458294	1.091806387
4175	1.084375455	1.074995264	1.085716448
4176	1.086736854	1.09386072	1.081302807
4177	1.090452316	1.081577371	1.091159779
4178	1.075686312	1.075201324	1.092288066
4179	1.094634878	1.081369269	1.093099509
4180	1.080163544	1.079861583	1.082881671
4181	1.085666757	1.067575504	1.093580332
4182	1.088800235	1.085843431	1.086160209
4183	1.079103193	1.088429384	1.091038356
4184	1.077225592	1.089781888	1.094211048
4185	1.070467434	1.087072863	1.090756595
4186	1.078893871	1.085862942	1.093791348
4187	1.090155411	1.076924709	1.076080782
4188	1.077612941	1.078033033	1.091340137
4189	1.099692323	1.072413707	1.092823741
4190	1.08561789	1.086744483	1.086607743
4191	1.082752918	1.075310597	1.089645035
4192	1.08996915	1.092701528	1.079873389
4193	1.087505929	1.081116162	1.085209629
4194	1.083695878	1.082394392	1.080563922
4195	1.068573371	1.078469399	1.086831273
4196	1.096395682	1.088651536	1.087325823
4197	1.082860342	1.081343367	1.093113444
4198	1.083505661	1.077269884	1.081309979
4199	1.087703195	1.089185984	1.084711477
4200	1.089567824	1.074380217	1.079791376
4201	1.077416254	1.070867686	1.091445194
4202	1.083998775	1.083467326	1.085984961
4203	1.071040608	1.073031781	1.097922387
4204	1.079467594	1.089794457	1.094256387
4205	1.087318171	1.077282362	1.093751619
4206	1.070712274	1.09221538	1.091326052
4207	1.067780934	1.093263262	1.100836336
4208	1.076358226	1.109147982	1.093600257
4209	1.076136927	1.092258453	1.09173978
4210	1.08208005	1.095866681	1.098600191
4211	1.077274474	1.079215447	1.084853903
4212	1.085132084	1.085646823	1.085994422
4213	1.082229043	1.089763465	1.084104904
4214	1.076158	1.073298571	1.091276043
4215	1.078746272	1.068696994	1.093792917
4216	1.084877792	1.089963915	1.082899043
4217	1.073866358	1.075976842	1.092320787
4218	1.091765788	1.088434365	1.085413955
4219	1.081537466	1.090736083	1.095670053
4220	1.081322152	1.086877611	1.093192939
4221	1.078015709	1.086758548	1.088971553
4222	1.088010771	1.085680135	1.092700532
4223	1.079743014	1.088094745	1.076769911
4224	1.077893785	1.096321363	1.085630595
4225	1.066840014	1.085490006	1.090840757
4226	1.064994215	1.077374569	1.091369354
4227	1.079030831	1.078234967	1.085482065
4228	1.075090117	1.086530879	1.07684534
4229	1.081589003	1.074082097	1.092621248
4230	1.068946447	1.074311772	1.089066506
4231	1.077207269	1.085251137	1.082186371
4232	1.068975583	1.074131887	1.091018213
4233	1.082394585	1.070273223	1.096656447
4234	1.098953855	1.076318464	1.088731736
4235	1.08653819	1.0809526	1.086515865
4236	1.09279848	1.094473265	1.094802615
4237	1.082569819	1.085246126	1.083627284
4238	1.092507547	1.086293711	1.098859765
4239	1.082662055	1.083390299	1.092916842
4240	1.086701521	1.069884129	1.081277374
4241	1.084616106	1.090018812	1.091305333
4242	1.082920627	1.093286124	1.077700334
4243	1.09238108	1.069411297	1.085668865
4244	1.084109764	1.071140668	1.09090913
4245	1.104056879	1.089225317	1.098159699
4246	1.077291083	1.075131416	1.092551833
4247	1.079197827	1.078898615	1.090029578
4248	1.070983701	1.077237459	1.090526189
4249	1.094583884	1.088925175	1.085977268
4250	1.084536778	1.089362638	1.084271118
4251	1.072021748	1.098313872	1.093569441
4252	1.078597291	1.068830989	1.087320198
4253	1.096054992	1.078194507	1.089291736
4254	1.073521493	1.098097919	1.097151864
4255	1.076864089	1.077045031	1.079825507
4256	1.085861058	1.07903365	1.100894013
4257	1.077065555	1.091929903	1.087803002
4258	1.0880305	1.091428528	1.096218466
4259	1.084849608	1.085279712	1.084885124
4260	1.071951092	1.091614899	1.088882543
4261	1.077064733	1.072203272	1.095085908
4262	1.081411514	1.077521199	1.085873412
4263	1.09923638	1.08810626	1.093439129
4264	1.086135627	1.079371888	1.081981972
4265	1.078612677	1.100565448	1.07781435
4266	1.081529605	1.072129262	1.081833709
4267	1.085042275	1.083717749	1.090368244
4268	1.093921774	1.098115454	1.089672615
4269	1.089523364	1.062989068	1.089023751
4270	1.082527175	1.084339945	1.098097582
4271	1.094062597	1.089280815	1.093730367
4272	1.089444595	1.086773928	1.088159404
4273	1.090474948	1.081565904	1.082566158
4274	1.096619519	1.07923746	1.083247819
4275	1.106205703	1.093294166	1.102222807
4276	1.08601658	1.082348133	1.10437167
4277	1.070195055	1.080863893	1.080263681
4278	1.080866683	1.081697473	1.092039851
4279	1.080558468	1.087194152	1.083534451
4280	1.071364993	1.065775892	1.081192478
4281	1.08194505	1.080454699	1.091493584
4282	1.077074766	1.073855696	1.086834613
4283	1.071683962	1.088271411	1.086574665
4284	1.077702331	1.09844889	1.088231712
4285	1.078114032	1.10139007	1.097249928
4286	1.090033479	1.081133828	1.081251239
4287	1.098212689	1.07819464	1.086625155
4288	1.091632595	1.085993309	1.092256816
4289	1.077441846	1.065893298	1.089248554
4290	1.07065457	1.088104872	1.092197996
4291	1.094119062	1.076816236	1.085801885
4292	1.07535176	1.086501681	1.086528317
4293	1.082334062	1.087703133	1.083020529
4294	1.076563916	1.093783314	1.0859993
4295	1.081055708	1.096834899	1.086325351
4296	1.075464776	1.08076784	1.082311524
4297	1.07899691	1.087337511	1.09747884
4298	1.06685525	1.08442888	1.092706357
4299	1.074379525	1.101311292	1.097035334
4300	1.09018908	1.062931618	1.084287177
4301	1.080029296	1.076728465	1.083206632
4302	1.096776183	1.083573526	1.090242902
4303	1.09750547	1.074635217	1.084117125
4304	1.078147463	1.082118003	1.097992659
4305	1.089915812	1.08835942	1.098599408
4306	1.090669283	1.071849591	1.095415293
4307	1.090648171	1.078656431	1.091681774
4308	1.083132693	1.08437391	1.080464578
4309	1.091046899	1.089481286	1.083137722
4310	1.08751596	1.076146558	1.086218999
4311	1.079012532	1.082002738	1.082160102
4312	1.097612522	1.085702845	1.093132447
4313	1.090968387	1.080767192	1.092122502
4314	1.070206803	1.086212738	1.0889291
4315	1.06575497	1.080576341	1.08205449
4316	1.08107278	1.081651574	1.098306347
4317	1.087386388	1.067304842	1.089466118
4318	1.089615283	1.068459879	1.081265422
4319	1.085146003	1.086281975	1.090184954
4320	1.0745945	1.084136618	1.088772033
4321	1.075234057	1.091539501	1.089114804
4322	1.096958713	1.083150778	1.09210506
4323	1.084586899	1.075885805	1.089200435
4324	1.0801168	1.091444472	1.092438615
4325	1.083161577	1.085888058	1.097202925
4326	1.074504529	1.083553274	1.085660037
4327	1.079172689	1.06132481	1.089725808
4328	1.078766762	1.095440947	1.084644684
4329	1.09551094	1.061585253	1.091540617
4330	1.081698824	1.077562934	1.08992978
4331	1.086074248	1.082931671	1.092626898
4332	1.080938404	1.08842327	1.089811794
4333	1.091094376	1.076188919	1.102392414
4334	1.092055569	1.078469937	1.085104247
4335	1.08869971	1.06811974	1.088734633
4336	1.090565586	1.086390077	1.083556868
4337	1.091486214	1.091834378	1.081825099
4338	1.083105837	1.088214394	1.089727904
4339	1.082796009	1.083171343	1.095426852
4340	1.078928819	1.074233749	1.080222269
4341	1.084572124	1.080643728	1.093197976
4342	1.093517393	1.095299304	1.089378024
4343	1.084144026	1.080960869	1.092351317
4344	1.093140515	1.074481938	1.077231604
4345	1.08755744	1.088911824	1.097648241
4346	1.076758016	1.07016453	1.095548788
4347	1.081303214	1.078110336	1.091831434
4348	1.075044699	1.082559364	1.083297805
4349	1.077511101	1.093405872	1.104777825
4350	1.083752544	1.066830141	1.077789509
4351	1.088405526	1.089373354	1.084621624
4352	1.079161544	1.089261981	1.085193497
4353	1.074458563	1.074854259	1.091466364
4354	1.083842731	1.089835691	1.08548146
4355	1.065502914	1.073092527	1.094301077
4356	1.089281073	1.085934221	1.087791073
4357	1.071646111	1.093834785	1.090982207
4358	1.088405305	1.098909579	1.083367831
4359	1.083525421	1.096939218	1.090343267
4360	1.069305084	1.083713316	1.083806786
4361	1.092957095	1.095664962	1.085123425
4362	1.083005445	1.076318178	1.074833833
4363	1.090263223	1.087131049	1.087733275
4364	1.07306751	1.069398158	1.085002932
4365	1.071953621	1.082607208	1.085643096
4366	1.062286894	1.083580428	1.080449551
4367	1.081599298	1.088820519	1.089761656
4368	1.083735061	1.102732169	1.092799677
4369	1.083467797	1.084063585	1.085312987
4370	1.07981267	1.085365258	1.086366647
4371	1.087822896	1.085106564	1.083309173
4372	1.073889674	1.085243581	1.094324165
4373	1.094918143	1.082420041	1.082677595
4374	1.077146299	1.078733789	1.094649704
4375	1.09417545	1.070367877	1.083200373
4376	1.09060379	1.069154568	1.093119814
4377	1.085374857	1.093228666	1.080929661
4378	1.079894648	1.071807725	1.087561281
4379	1.082328197	1.091543072	1.083116088
4380	1.075154389	1.082624181	1.082987808
4381	1.07816467	1.080839142	1.085568661
4382	1.078650624	1.096241601	1.083512345
4383	1.086127475	1.081995948	1.089013977
4384	1.079375482	1.075071436	1.097704612
4385	1.089866424	1.074801253	1.096542266
4386	1.098193372	1.061849517	1.089127032
4387	1.083324096	1.084641786	1.082297839
4388	1.077910701	1.082395422	1.096348145
4389	1.079569496	1.08875151	1.094251261
4390	1.082437538	1.073077056	1.090554151
4391	1.090985033	1.088171972	1.08780189
4392	1.076673006	1.084714813	1.081998169
4393	1.090154146	1.090285748	1.089972612
4394	1.094913386	1.083294297	1.080992284
4395	1.076875214	1.08392685	1.088837873
4396	1.08822045	1.077545929	1.092853331
4397	1.072323429	1.082878361	1.091622003
4398	1.078082266	1.078352098	1.078944835
4399	1.103763918	1.102485907	1.086184471
4400	1.07638552	1.085078912	1.088408695
4401	1.079797808	1.084508574	1.089976555
4402	1.096164719	1.077157993	1.093908063
4403	1.085459643	1.089927054	1.089715344
4404	1.099465682	1.08209273	1.094655539
4405	1.071535671	1.089301371	1.091987515
4406	1.074057543	1.075384422	1.089150885
4407	1.085081737	1.082793282	1.098960051
4408	1.078860136	1.082769947	1.095485303
4409	1.077925229	1.075994804	1.090262296
4410	1.064369289	1.077235214	1.086349165
4411	1.081331474	1.084062584	1.08613337
4412	1.080790153	1.086069702	1.079391908
4413	1.078831802	1.083551966	1.091005774
4414	1.082981802	1.073659038	1.092588752
4415	1.068761641	1.096808789	1.093373264
4416	1.080273687	1.096947671	1.084024328
4417	1.078503727	1.06694317	1.095549618
4418	1.076137305	1.06819973	1.084657374
4419	1.084287517	1.078161433	1.099509528
4420	1.084287761	1.06752802	1.075893328
4421	1.079785577	1.074604474	1.097730661
4422	1.084694813	1.081247157	1.089563622
4423	1.069478602	1.088934235	1.091464412
4424	1.079883765	1.070129529	1.091598436
4425	1.089347201	1.099839232	1.088883028
4426	1.074128155	1.08039663	1.089912156
4427	1.071849064	1.088316299	1.096016542
4428	1.087355332	1.08440287	1.085047368
4429	1.087747692	1.081469633	1.088395394
4430	1.085488516	1.071857691	1.097911645
4431	1.077515508	1.091719689	1.078098756
4432	1.090253079	1.078278796	1.085556413
4433	1.068857507	1.083678074	1.097893908
4434	1.094500765	1.089237983	1.082030726
4435	1.085559442	1.086693999	1.088350949
4436	1.086872278	1.082059262	1.085599297
4437	1.081359601	1.065382518	1.082795602
4438	1.090324463	1.091983431	1.079528205
4439	1.089521457	1.066844144	1.085806101
4440	1.089849926	1.080394394	1.091108003
4441	1.078001913	1.068473805	1.089877775
4442	1.085624196	1.089806157	1.083772559
4443	1.066917817	1.076753057	1.083535567
4444	1.080000094	1.09104375	1.088016584
4445	1.090367113	1.086564409	1.085509419
4446	1.067005877	1.070180598	1.089881746
4447	1.087794644	1.084634889	1.073691892
4448	1.081498685	1.086913807	1.093301682
4449	1.08517348	1.082751696	1.095336687
4450	1.083458023	1.085857574	1.078072151
4451	1.089726073	1.080681392	1.092275668
4452	1.087979275	1.094185105	1.086185516
4453	1.089715849	1.08587425	1.08390382
4454	1.074085754	1.083156714	1.090102813
4455	1.089104636	1.085350024	1.095967877
4456	1.081625217	1.086009783	1.069728395
4457	1.07614318	1.087076939	1.093951385
4458	1.081935586	1.067581607	1.086709144
4459	1.070127618	1.087970221	1.084498658
4460	1.067442081	1.101191806	1.084885965
4461	1.085044446	1.095041274	1.090958258
4462	1.071808502	1.078807704	1.092761317
4463	1.084410564	1.079227207	1.095056158
4464	1.08156495	1.064290793	1.092364439
4465	1.077103234	1.090800876	1.085107516
4466	1.086573798	1.076600489	1.090316911
4467	1.094906023	1.091578862	1.090804427
4468	1.071648775	1.082793755	1.078040763
4469	1.073104034	1.066749633	1.086955438
4470	1.092108778	1.078805457	1.092566015
4471	1.074896105	1.086769382	1.095898125
4472	1.082482007	1.073555562	1.092061394
4473	1.083766413	1.085924975	1.087576457
4474	1.073988255	1.086353269	1.096677002
4475	1.079237341	1.093383774	1.084864881
4476	1.07918718	1.086878082	1.090976726
4477	1.081964889	1.090798577	1.092215876
4478	1.089044319	1.067210509	1.085907886
4479	1.07834995	1.09094217	1.087588686
4480	1.08706068	1.084010109	1.090493388
4481	1.08598446	1.089843218	1.099146304
4482	1.08041426	1.069960128	1.092327501
4483	1.085740888	1.071991404	1.082976417
4484	1.090738632	1.083270653	1.087940069
4485	1.081828816	1.086776196	1.090536602
4486	1.098922211	1.074567337	1.091279193
4487	1.092218993	1.079401866	1.084522429
4488	1.064407983	1.080990381	1.08938307
4489	1.076981666	1.091346996	1.083046674
4490	1.080846674	1.079624646	1.098858345
4491	1.071607115	1.076791314	1.08029776
4492	1.079743144	1.08883857	1.088941672
4493	1.089417363	1.083019974	1.088657911
4494	1.079076543	1.082678093	1.078796379
4495	1.088256381	1.077486809	1.088032486
4496	1.075769234	1.075118956	1.093622208
4497	1.086701385	1.082833267	1.104719886
4498	1.093043809	1.079674785	1.086342941
4499	1.100379577	1.078586479	1.085748363
4500	1.077906786	1.074112578	1.090050254
4501	1.105320729	1.08646417	1.08915853
4502	1.078020674	1.087427649	1.082715197
4503	1.075172217	1.067044308	1.097191166
4504	1.069008877	1.074202753	1.096771861
4505	1.085744846	1.096857934	1.088014975
4506	1.073374398	1.07386067	1.088310184
4507	1.077812696	1.090855921	1.088890877
4508	1.079813818	1.081903423	1.099210214
4509	1.083635198	1.077642098	1.088452078
4510	1.08104516	1.086632381	1.092067567
4511	1.077698384	1.08761796	1.093511462
4512	1.065702062	1.077555388	1.090632175
4513	1.093820663	1.087447794	1.097794478
4514	1.087620296	1.090120696	1.088550014
4515	1.072406486	1.075952172	1.094626059
4516	1.086446896	1.080871217	1.09354316
4517	1.096650685	1.077570296	1.092650219
4518	1.07899499	1.093749531	1.085341569
4519	1.072831316	1.089169443	1.086530779
4520	1.088707487	1.088652964	1.090219846
4521	1.084894963	1.085504072	1.081659711
4522	1.07670393	1.081270058	1.085194236
4523	1.082032993	1.082276497	1.094547174
4524	1.080527476	1.091521223	1.08345343
4525	1.093269665	1.08534625	1.089317725
4526	1.075771325	1.08834675	1.09960607
4527	1.080249587	1.083353756	1.099054799
4528	1.078329195	1.079442988	1.088403234
4529	1.086791816	1.075575951	1.092406064
4530	1.069757819	1.082767274	1.089731144
4531	1.092196804	1.075303629	1.076438683
4532	1.074379749	1.081409685	1.087446945
4533	1.072053463	1.077986347	1.080901064
4534	1.079707743	1.090237316	1.080932961
4535	1.075998402	1.084152115	1.091703003
4536	1.09244347	1.075464858	1.092352547
4537	1.0874303	1.098734655	1.082869436
4538	1.077538985	1.08635868	1.081217749
4539	1.065906046	1.085220324	1.083773591
4540	1.070590328	1.08384647	1.083729493
4541	1.08442054	1.071729976	1.081944053
4542	1.096946687	1.085410757	1.094218687
4543	1.075854114	1.089408178	1.085690476
4544	1.09480642	1.07931337	1.083320208
4545	1.077544267	1.083189059	1.090808731
4546	1.086873285	1.091153675	1.08510447
4547	1.082314396	1.094866658	1.087359588
4548	1.064140965	1.079085224	1.096523296
4549	1.087949186	1.07447243	1.087723158
4550	1.073621003	1.082618757	1.081928631
4551	1.088753552	1.084664864	1.082656982
4552	1.088410985	1.086348487	1.093819767
4553	1.093409874	1.063692971	1.084003904
4554	1.076416739	1.101973229	1.084537353
4555	1.085895263	1.078060083	1.091961209
4556	1.083761313	1.080661808	1.097715966
4557	1.086794873	1.076650553	1.085594691
4558	1.074618283	1.081854067	1.089397013
4559	1.073059388	1.084172385	1.088280043
4560	1.093663965	1.082504251	1.088397538
4561	1.088567362	1.078135997	1.090941906
4562	1.087782785	1.085269852	1.090896489
4563	1.070362812	1.079783879	1.100261654
4564	1.082055202	1.083043603	1.091888728
4565	1.085021752	1.091321093	1.08871961
4566	1.082346896	1.064778849	1.081207029
4567	1.082921182	1.069194528	1.083611158
4568	1.076370476	1.100293086	1.105625224
4569	1.08240763	1.081338529	1.085655175
4570	1.092453596	1.080701134	1.08477382
4571	1.081871342	1.08335132	1.083277722
4572	1.082875798	1.074921865	1.079959215
4573	1.093891187	1.079186653	1.084145444
4574	1.091913423	1.082669002	1.089782107
4575	1.083999341	1.081681201	1.097182732
4576	1.090637797	1.098617987	1.095423992
4577	1.083063041	1.100674513	1.086145951
4578	1.083178901	1.063363122	1.096658547
4579	1.083177873	1.071529997	1.083201067
4580	1.081460408	1.085989996	1.085187851
4581	1.089780951	1.086940285	1.084042056
4582	1.100476117	1.091184188	1.092037023
4583	1.07461822	1.072004948	1.091465302
4584	1.077414645	1.075155603	1.087687637
4585	1.091703583	1.089286993	1.090004588
4586	1.08327426	1.090614863	1.093854742
4587	1.084006271	1.090218918	1.097486584
4588	1.088148643	1.098914408	1.092921679
4589	1.077289837	1.069047894	1.091797835
4590	1.082781769	1.078987793	1.090065738
4591	1.089255392	1.087309967	1.089191217
4592	1.088819177	1.076144433	1.085653385
4593	1.08066275	1.090073032	1.088259943
4594	1.097362415	1.084987613	1.094924805
4595	1.070434922	1.081757128	1.087980703
4596	1.080373717	1.0847923	1.086695721
4597	1.079833673	1.082520905	1.07816972
4598	1.084318494	1.085496578	1.092011572
4599	1.069897979	1.094472754	1.096302345
4600	1.075345482	1.078849793	1.087545876
4601	1.074933306	1.080376474	1.094579099
4602	1.070506204	1.095112895	1.096667926
4603	1.086762725	1.080636841	1.090711824
4604	1.092993668	1.085320438	1.096141244
4605	1.079769369	1.091238578	1.091587291
4606	1.059125766	1.088139158	1.084557838
4607	1.083968539	1.082542767	1.083225612
4608	1.080816162	1.076572056	1.094182218
4609	1.081452669	1.09355266	1.085345731
4610	1.068975859	1.079967183	1.08996597
4611	1.081573479	1.090340724	1.079271346
4612	1.087460636	1.073217725	1.090188861
4613	1.089445841	1.092222744	1.100035402
4614	1.081294756	1.068618819	1.085428177
4615	1.081217131	1.083854012	1.100485248
4616	1.081573581	1.090874988	1.080909149
4617	1.080501188	1.089808418	1.091736114
4618	1.09196027	1.09411851	1.088359521
4619	1.081801882	1.075613335	1.095581537
4620	1.107499818	1.077946345	1.09306462
4621	1.077159235	1.083122931	1.095314569
4622	1.073353081	1.065610721	1.087695837
4623	1.090432567	1.088844722	1.0929526
4624	1.079474181	1.077955853	1.090289593
4625	1.082950959	1.094318071	1.088354591
4626	1.087942655	1.09229786	1.093352119
4627	1.093996067	1.092376535	1.096263444
4628	1.084111425	1.083522661	1.084712091
4629	1.100730287	1.085707461	1.090848448
4630	1.084070884	1.081304194	1.092069049
4631	1.096933413	1.077980002	1.088149428
4632	1.078138119	1.087219416	1.09313708
4633	1.087258684	1.068273082	1.094156167
4634	1.074950364	1.082224577	1.087914204
4635	1.093903035	1.076735941	1.083061794
4636	1.079780813	1.079016659	1.089192146
4637	1.087187289	1.086871616	1.091435419
4638	1.085687438	1.08080814	1.082918831
4639	1.08100689	1.092924009	1.097047358
4640	1.091180312	1.056434795	1.082328704
4641	1.074646605	1.079134573	1.092543886
4642	1.077907356	1.067863418	1.095578992
4643	1.089358266	1.080941788	1.090060792
4644	1.08017779	1.082906668	1.093629823
4645	1.0934655	1.073431504	1.088555377
4646	1.078793314	1.083868666	1.085184714
4647	1.090815806	1.071557018	1.092462412
4648	1.079390218	1.08111914	1.086673725
4649	1.07109483	1.089200286	1.0838154
4650	1.071668034	1.076522957	1.084258078
4651	1.072749811	1.068999397	1.08685311
4652	1.086211528	1.077050921	1.081561532
4653	1.091616275	1.080848021	1.086498673
4654	1.082907021	1.066376442	1.084179122
4655	1.071092422	1.082898571	1.088425314
4656	1.075084976	1.08999505	1.088520744
4657	1.077909151	1.083385795	1.098112029
4658	1.105051097	1.0802143	1.086406424
4659	1.080889256	1.073558494	1.087485121
4660	1.087358787	1.067911905	1.095678947
4661	1.066116227	1.08665781	1.085440029
4662	1.070779435	1.084889357	1.092998776
4663	1.074471237	1.093635649	1.08549722
4664	1.091223653	1.081738274	1.080422373
4665	1.091572763	1.084073685	1.097404923
4666	1.080317706	1.085795518	1.09638662
4667	1.090650139	1.087564083	1.092502786
4668	1.070804762	1.085477625	1.098628177
4669	1.060098941	1.076981994	1.085323372
4670	1.09869463	1.08325764	1.081967432
4671	1.086252402	1.072046969	1.097510933
4672	1.08957554	1.074977515	1.08651986
4673	1.087869486	1.088771947	1.08644013
4674	1.089722235	1.077972556	1.09718214
4675	1.083921252	1.089661097	1.099892888
4676	1.091880194	1.069117593	1.083652205
4677	1.092904903	1.092227464	1.092610166
4678	1.092121673	1.08430917	1.086464119
4679	1.076707184	1.074113518	1.088707869
4680	1.088185834	1.071669717	1.091723434
4681	1.088694624	1.083678095	1.091904558
4682	1.084189164	1.088343745	1.091279666
4683	1.081430345	1.088554704	1.093045113
4684	1.080662601	1.085819582	1.091143663
4685	1.082421209	1.088320422	1.087059889
4686	1.081699034	1.071423194	1.092666459
4687	1.070208982	1.085994294	1.091083437
4688	1.075795782	1.090718809	1.085703059
4689	1.090345595	1.090115144	1.085647396
4690	1.08063552	1.057684054	1.092283194
4691	1.081897151	1.097175693	1.08615814
4692	1.098428757	1.075334711	1.095099499
4693	1.085073692	1.087115079	1.086466443
4694	1.089739503	1.081742	1.093622443
4695	1.098497776	1.100058697	1.095316675
4696	1.092864207	1.072843166	1.091753858
4697	1.078398683	1.07337852	1.088564659
4698	1.06785388	1.083556088	1.089290287
4699	1.090054569	1.089400808	1.08594768
4700	1.090537825	1.071764955	1.077649299
4701	1.089199042	1.087241514	1.079231285
4702	1.089335665	1.090036222	1.092307552
4703	1.088422716	1.06915073	1.089427509
4704	1.074603134	1.082127379	1.093236695
4705	1.067074949	1.068039011	1.091869969
4706	1.096402005	1.0969041	1.095588311
4707	1.090933535	1.075981021	1.097984057
4708	1.080455483	1.082445836	1.080362524
4709	1.097809486	1.087317662	1.08728149
4710	1.080872667	1.086629684	1.093511568
4711	1.091362324	1.081556627	1.085187542
4712	1.068412564	1.085624861	1.092302121
4713	1.096397156	1.080973096	1.091287843
4714	1.089148447	1.089264281	1.092383812
4715	1.077762936	1.073609975	1.100260913
4716	1.069922252	1.085329108	1.097449916
4717	1.08757387	1.080729741	1.087209458
4718	1.085589146	1.091832191	1.093348091
4719	1.084645466	1.079876356	1.092742232
4720	1.087468534	1.075959938	1.090804191
4721	1.086400942	1.105352439	1.085468316
4722	1.086983233	1.080201504	1.088073889
4723	1.070218947	1.070779071	1.089440024
4724	1.080622733	1.090847992	1.085833984
4725	1.08712572	1.070542773	1.08370496
4726	1.088257308	1.083788093	1.084689001
4727	1.077277148	1.08135629	1.096708173
4728	1.085694876	1.087046906	1.093921472
4729	1.090169983	1.088858525	1.082467057
4730	1.087549002	1.082180724	1.087464526
4731	1.081842397	1.080968667	1.088683651
4732	1.096874885	1.092060171	1.08531645
4733	1.083372092	1.07147435	1.082176488
4734	1.087102395	1.084900096	1.090123149
4735	1.094140568	1.085494434	1.091766339
4736	1.079063996	1.087002376	1.089629401
4737	1.074765123	1.085975749	1.092708764
4738	1.073516123	1.073039154	1.094098969
4739	1.075782897	1.080866992	1.087723329
4740	1.086092182	1.089527446	1.080123906
4741	1.084919819	1.081729812	1.079370018
4742	1.07846824	1.081582003	1.086183039
4743	1.083762685	1.085476276	1.078271793
4744	1.079189201	1.076103411	1.085263846
4745	1.081099612	1.083727093	1.094178008
4746	1.094336546	1.080715127	1.092697596
4747	1.088878291	1.085467496	1.094652774
4748	1.0764363	1.087882386	1.087975869
4749	1.080986265	1.077141779	1.08482953
4750	1.078267455	1.075211526	1.091003261
4751	1.077702597	1.092725511	1.092426015
4752	1.095396445	1.094703231	1.089623691
4753	1.08345942	1.083954202	1.080660459
4754	1.086241326	1.081554098	1.098445019
4755	1.06478289	1.066963961	1.091734685
4756	1.076558467	1.079255779	1.090913906
4757	1.083593404	1.075940268	1.087838835
4758	1.064760999	1.092811548	1.08618098
4759	1.093664454	1.083876035	1.084349767
4760	1.091683098	1.088312323	1.090847247
4761	1.088383753	1.082243102	1.099463971
4762	1.083770697	1.090465126	1.075074741
4763	1.08014896	1.08928933	1.09805946
4764	1.073485316	1.073709432	1.0984858
4765	1.079465087	1.089623685	1.08421683
4766	1.076648342	1.0720009	1.082094763
4767	1.083805607	1.083275166	1.08068814
4768	1.085995457	1.077303077	1.097098432
4769	1.08213216	1.095502503	1.090959032
4770	1.08214099	1.076711069	1.084796072
4771	1.096910665	1.087978704	1.084002639
4772	1.07431647	1.081634723	1.080528797
4773	1.093799621	1.083303691	1.097116509
4774	1.090894472	1.089914038	1.090548718
4775	1.080077413	1.094569886	1.102346069
4776	1.077497888	1.092638186	1.090844733
4777	1.081731909	1.078783729	1.0823372
4778	1.082141493	1.08461384	1.08712319
4779	1.07184887	1.094218716	1.077682964
4780	1.081024185	1.088792497	1.091101624
4781	1.08036538	1.061645291	1.091817863
4782	1.085297361	1.086771994	1.091745781
4783	1.090808502	1.068927265	1.098380153
4784	1.085148417	1.081335253	1.08344949
4785	1.090902103	1.077473869	1.083491061
4786	1.077133358	1.066097237	1.096690762
4787	1.075420448	1.085011823	1.091155195
4788	1.08789039	1.074260218	1.086094574
4789	1.074289704	1.08463812	1.089945239
4790	1.075005283	1.081147607	1.083980566
4791	1.079403368	1.093760245	1.093049132
4792	1.084342841	1.092225537	1.085088512
4793	1.068954357	1.089359335	1.074126194
4794	1.086387551	1.090807915	1.078089578
4795	1.09811939	1.068475753	1.091144496
4796	1.092256221	1.082472763	1.084227956
4797	1.081927494	1.08706293	1.078863415
4798	1.077813454	1.079651329	1.086189378
4799	1.082121219	1.078686485	1.096644864
4800	1.086284416	1.078671999	1.087913156
4801	1.088842321	1.089417449	1.092334722
4802	1.090072902	1.082801838	1.083683265
4803	1.093017845	1.090417012	1.090469022
4804	1.077655312	1.081126637	1.089476377
4805	1.086498212	1.063984425	1.095694577
4806	1.08674788	1.080495135	1.077584271
4807	1.076582839	1.07674017	1.089406699
4808	1.075235099	1.088480935	1.093977627
4809	1.084316565	1.09816067	1.078106219
4810	1.074209156	1.079155129	1.094733482
4811	1.0901385	1.08275953	1.097200261
4812	1.092784343	1.068372193	1.087021953
4813	1.081603172	1.083888189	1.082406161
4814	1.086428933	1.080180296	1.093394791
4815	1.082399419	1.063960423	1.087948278
4816	1.08469566	1.081379603	1.08792036
4817	1.094076999	1.068404094	1.087838321
4818	1.08090989	1.083258401	1.092954991
4819	1.073170161	1.09053606	1.088839625
4820	1.084517466	1.078696784	1.099995763
4821	1.075253398	1.081321414	1.086892876
4822	1.087829224	1.087501157	1.089778681
4823	1.085215059	1.074661154	1.089731174
4824	1.084479882	1.078633717	1.079574492
4825	1.089366069	1.08115366	1.086047812
4826	1.099819956	1.08749644	1.086385786
4827	1.072136219	1.076485868	1.086906198
4828	1.092359561	1.081173246	1.079984693
4829	1.075591394	1.106460321	1.08839466
4830	1.090210321	1.085987187	1.095596097
4831	1.084978079	1.087009935	1.090079042
4832	1.088692414	1.068904488	1.078629174
4833	1.086078481	1.097574307	1.090413315
4834	1.082847541	1.091184547	1.098660409
4835	1.078573395	1.074296809	1.084976355
4836	1.075815862	1.065243408	1.089368317
4837	1.076760796	1.072307136	1.091030225
4838	1.084036985	1.088735869	1.088664656
4839	1.081806479	1.079756339	1.085448872
4840	1.075077253	1.081399813	1.082304205
4841	1.079597958	1.088574717	1.083169879
4842	1.073501997	1.0919614	1.077444272
4843	1.076636727	1.085513019	1.089837615
4844	1.098721328	1.075439824	1.094129734
4845	1.087564789	1.081212347	1.083180674
4846	1.085496605	1.098039328	1.094735384
4847	1.07469746	1.077237246	1.083336842
4848	1.096578687	1.082720406	1.08366213
4849	1.071119473	1.090606065	1.094325715
4850	1.091309501	1.093899043	1.090934572
4851	1.077582081	1.076734026	1.084240968
4852	1.089556409	1.07647427	1.074216638
4853	1.073392155	1.084609132	1.08792402
4854	1.088702534	1.084745051	1.082158989
4855	1.080755382	1.082048993	1.07685474
4856	1.073395668	1.091975398	1.089202096
4857	1.077748218	1.078286268	1.081648325
4858	1.091935799	1.071783089	1.080451651
4859	1.097148867	1.078986111	1.084363699
4860	1.086214632	1.090256036	1.079852511
4861	1.082657965	1.087611846	1.082147613
4862	1.07475682	1.073064701	1.083677442
4863	1.087571399	1.089655513	1.089649662
4864	1.0863466	1.074285761	1.086942261
4865	1.087748511	1.091531668	1.088264359
4866	1.085858291	1.08408349	1.091815835
4867	1.078902166	1.091616745	1.090304076
4868	1.080895162	1.095121643	1.088425158
4869	1.078819129	1.073638848	1.090091584
4870	1.07081616	1.084968415	1.088171762
4871	1.080193468	1.077576105	1.097998247
4872	1.087422167	1.079445809	1.095947067
4873	1.078065229	1.082044725	1.090518636
4874	1.083373457	1.091214878	1.090785144
4875	1.073813336	1.079726588	1.086806268
4876	1.084090609	1.098177304	1.095043972
4877	1.087249615	1.078964387	1.09138672
4878	1.104047849	1.075955821	1.090506092
4879	1.076023715	1.082753513	1.087790862
4880	1.073994526	1.080288028	1.087881198
4881	1.071447459	1.084569399	1.091254349
4882	1.072672343	1.0683083	1.082435929
4883	1.086684997	1.082225024	1.089590442
4884	1.077064786	1.089605179	1.084521982
4885	1.099208528	1.082968047	1.091479027
4886	1.064084448	1.067570626	1.093216717
4887	1.079803528	1.070759353	1.090294241
4888	1.091330677	1.075349316	1.090574891
4889	1.103622529	1.080735582	1.102391349
4890	1.07896838	1.077400928	1.088794906
4891	1.083992117	1.083344163	1.085844416
4892	1.064949998	1.067717525	1.086626147
4893	1.071121481	1.078254807	1.093599861
4894	1.079749426	1.09100442	1.092930552
4895	1.087443281	1.088948528	1.089821683
4896	1.082955137	1.080136736	1.090352757
4897	1.077668255	1.075630049	1.09971408
4898	1.076754338	1.073409705	1.089657361
4899	1.086840014	1.077486249	1.089925767
4900	1.065970109	1.086493396	1.091140053
4901	1.083067359	1.071709112	1.086095359
4902	1.084213283	1.079169788	1.090567708
4903	1.090759467	1.051381959	1.079444854
4904	1.085424837	1.084373083	1.089204396
4905	1.075231515	1.090350898	1.087130871
4906	1.087242141	1.070755676	1.09669944
4907	1.091338842	1.085442766	1.083959455
4908	1.090189445	1.092839232	1.088858888
4909	1.083424235	1.069144701	1.082532739
4910	1.077076055	1.081742241	1.094934529
4911	1.095467459	1.082257431	1.091569233
4912	1.087853825	1.080492066	1.084822847
4913	1.076600281	1.098326863	1.096623887
4914	1.090784676	1.086947375	1.081509754
4915	1.095805379	1.083793593	1.085538944
4916	1.072292323	1.081725801	1.095324669
4917	1.084714981	1.076389855	1.08247861
4918	1.094306042	1.083025338	1.089628736
4919	1.08003553	1.080009035	1.09008744
4920	1.083466609	1.078825262	1.099718551
4921	1.079121196	1.072419199	1.093900156
4922	1.076726679	1.085168399	1.089398169
4923	1.086276039	1.083266294	1.093888702
4924	1.082950858	1.092677075	1.09194407
4925	1.092236556	1.084941327	1.095683035
4926	1.094810274	1.073259666	1.07964924
4927	1.080227253	1.086038653	1.081949257
4928	1.068348909	1.075809137	1.090753143
4929	1.097808788	1.090596868	1.084541133
4930	1.07717504	1.093519088	1.083242218
4931	1.086894035	1.10381877	1.088141716
4932	1.092054536	1.080694109	1.094353435
4933	1.07772417	1.085859621	1.083858306
4934	1.097394345	1.089678268	1.093011918
4935	1.086876025	1.086186164	1.097299439
4936	1.080054699	1.08528997	1.089861175
4937	1.087204039	1.096844735	1.094756364
4938	1.082217586	1.086383164	1.093582565
4939	1.072295355	1.086751734	1.084933384
4940	1.085995244	1.083339265	1.07871868
4941	1.089169682	1.076157074	1.092547664
4942	1.073682291	1.076503139	1.082189748
4943	1.079354666	1.077874164	1.09336046
4944	1.077731169	1.091227676	1.098750455
4945	1.070685041	1.089130077	1.099538364
4946	1.06784766	1.076451576	1.088900059
4947	1.085107137	1.087362517	1.090369676
4948	1.091794256	1.073901655	1.089959525
4949	1.079257258	1.086229927	1.087841726
4950	1.0876254	1.08157051	1.085787277
4951	1.077638009	1.062107183	1.091358764
4952	1.073809447	1.090092753	1.097258929
4953	1.082840819	1.083532542	1.085901808
4954	1.103279972	1.07113517	1.092558296
4955	1.078269388	1.09683086	1.085142462
4956	1.085306445	1.083619553	1.096473001
4957	1.087475809	1.073402888	1.082367871
4958	1.073193468	1.100897221	1.078881152
4959	1.083273588	1.075060998	1.08973817
4960	1.071418457	1.076512455	1.084199334
4961	1.096361677	1.084413775	1.081621868
4962	1.082361325	1.087768271	1.08454389
4963	1.072020786	1.087837134	1.089973928
4964	1.085437753	1.082758207	1.0875109
4965	1.089144393	1.074717413	1.086265101
4966	1.073667058	1.083632347	1.092852357
4967	1.063765877	1.09730634	1.09664729
4968	1.079731977	1.092782297	1.09049836
4969	1.081050416	1.082765838	1.09414222
4970	1.08904387	1.081141923	1.091720554
4971	1.068211736	1.086888178	1.096388881
4972	1.084635591	1.079300427	1.095759432
4973	1.089148632	1.08756787	1.085604983
4974	1.072533082	1.080245498	1.086164078
4975	1.089010521	1.075489854	1.085356812
4976	1.091118103	1.087081925	1.090008054
4977	1.084788367	1.083638871	1.093760601
4978	1.08266811	1.079288327	1.089220358
4979	1.089792743	1.088541966	1.090043565
4980	1.075405469	1.089982354	1.084299081
4981	1.084107456	1.07618082	1.089826438
4982	1.093133412	1.077016669	1.08571331
4983	1.082840809	1.081949589	1.091630829
4984	1.079617677	1.08318548	1.096968802
4985	1.076139296	1.07118631	1.094256108
4986	1.086408245	1.108167019	1.099716923
4987	1.095882848	1.075570986	1.09175465
4988	1.072718444	1.072975881	1.089883404
4989	1.085326721	1.092451271	1.0924248
4990	1.082710007	1.082534579	1.092357473
4991	1.093420956	1.08694237	1.08511512
4992	1.074706844	1.07454133	1.094861519
4993	1.074209991	1.085935782	1.088114499
4994	1.077522401	1.093117207	1.089464986
4995	1.075284406	1.083958088	1.091705286
4996	1.088202717	1.077724222	1.091647503
4997	1.06890118	1.096362347	1.083323825
4998	1.090355826	1.087621849	1.096020993
4999	1.068124891	1.072013714	1.090310247
5000	1.09524022	1.078980607	1.087923546


==> plot_data/voltage_pdfs_delta_0.05.dat <==
s	u_ofs_base	u_ofs_plus	u_ofs_minus
1	1.092806974	1.095087675	1.095897509
2	1.089212425	1.08768573	1.092250233
3	1.096633417	1.091189011	1.095276603
4	1.094406723	1.096176084	1.096998092
5	1.095659799	1.089783329	1.095639355
6	1.098200168	1.081427487	1.089565194
7	1.095983789	1.086299662	1.096582315
8	1.093228306	1.08911443	1.089199948
9	1.093356219	1.087081743	1.09104602
10	1.094582376	1.09400004	1.093367336
11	1.090307324	1.085354118	1.094879432
12	1.09591285	1.0831541	1.097289791
13	1.087995995	1.091851071	1.089161198
14	1.090509857	1.08885556	1.093510338
15	1.086529901	1.089188343	1.093248018
16	1.093605805	1.083237689	1.089993407
17	1.093070114	1.092743953	1.096564515
18	1.090510752	1.086637499	1.09787759
19	1.096898547	1.091320688	1.084745301
20	1.08918458	1.092172876	1.095183467
21	1.095456312	1.085767879	1.089395099
22	1.097532798	1.092331063	1.089900544
23	1.093866121	1.088726116	1.089082936
24	1.093226027	1.086190773	1.091671675
25	1.095169614	1.091767478	1.096111229
26	1.088875663	1.085419275	1.092789573
27	1.091828237	1.092889675	1.093863472
28	1.092325598	1.092835286	1.094622249
29	1.090608412	1.08823972	1.093419223
30	1.096793339	1.090469511	1.092186546
31	1.095414472	1.09204864	1.091900074
32	1.086612587	1.088113175	1.089495935
33	1.09269842	1.092073345	1.09503646
34	1.093948176	1.091654457	1.092817009
35	1.093051016	1.090354734	1.093415628
36	1.095265401	1.093182786	1.09956326
37	1.09392811	1.0952898	1.096152219
38	1.0921923	1.091247796	1.090530283
39	1.091005457	1.087231856	1.093097159
40	1.096843279	1.093823208	1.092375398
41	1.094784082	1.09231283	1.094232241
42	1.093640706	1.09086385	1.090161578
43	1.091662604	1.088997857	1.093296098
44	1.088535219	1.083609223	1.094038649
45	1.090215878	1.087868079	1.095604707
46	1.091948046	1.09285727	1.095175717
47	1.089877388	1.086987279	1.09764665
48	1.09515958	1.085242423	1.101168341
49	1.090580294	1.090833141	1.09053711
50	1.088549167	1.088917056	1.094933402
51	1.097471407	1.096467465	1.091369763
52	1.089758563	1.091172698	1.08870728
53	1.095404583	1.091446365	1.090212913
54	1.092394897	1.090134756	1.093923247
55	1.100721939	1.094368794	1.089178959
56	1.088915046	1.092683146	1.089524763
57	1.091282256	1.08608827	1.093393168
58	1.095130172	1.091421861	1.090982559
59	1.09462803	1.087327219	1.092727521
60	1.09320715	1.094180949	1.096915097
61	1.090162905	1.092348143	1.0937291
62	1.090330301	1.088063767	1.091984262
63	1.092290198	1.090323896	1.097862187
64	1.093556549	1.092094956	1.092272175
65	1.094006764	1.08632809	1.095969959
66	1.094583338	1.092218532	1.090148661
67	1.09165573	1.091070631	1.092328947
68	1.097892289	1.088451972	1.089038193
69	1.090257386	1.095286448	1.085138948
70	1.089796952	1.087489193	1.088052879
71	1.088697511	1.099160191	1.100652163
72	1.095787546	1.093559227	1.096629013
73	1.096279089	1.096956974	1.089086587
74	1.097196094	1.088897876	1.099676172
75	1.092191764	1.091427436	1.09387369
76	1.09341281	1.093395414	1.093707427
77	1.089743002	1.089715455	1.098750533
78	1.094241241	1.088905702	1.097094801
79	1.089681267	1.097731248	1.09137091
80	1.091078108	1.087548485	1.093934702
81	1.092311756	1.088917454	1.098013448
82	1.088711909	1.091722326	1.088631811
83	1.099752471	1.087662871	1.095813971
84	1.087932025	1.089790404	1.08952638
85	1.084398287	1.092226258	1.090852034
86	1.090079314	1.087382051	1.096306659
87	1.093011802	1.097663428	1.094267765
88	1.092400188	1.093683101	1.093506871
89	1.088659815	1.093554441	1.095043709
90	1.087640247	1.099252036	1.092740223
91	1.094172009	1.08875682	1.088005996
92	1.091417135	1.086848392	1.094688773
93	1.093842316	1.089736021	1.091868106
94	1.090699347	1.090628322	1.092819735
95	1.088105831	1.088038438	1.093646061
96	1.093419746	1.092442708	1.091929168
97	1.099428705	1.087731651	1.083316743
98	1.089808526	1.088926716	1.089792499
99	1.089563499	1.092882478	1.094309064
100	1.087065016	1.09573446	1.09475228
101	1.097506054	1.086304903	1.089320847
102	1.097873451	1.092798556	1.089389752
103	1.093186932	1.089835719	1.094184401
104	1.094011041	1.097329946	1.094031577
105	1.090904957	1.089124708	1.088192663
106	1.09432693	1.093877942	1.090633488
107	1.094426159	1.092781286	1.095484542
108	1.085326232	1.093978537	1.090273356
109	1.090050956	1.091122232	1.093494708
110	1.090098227	1.094721732	1.09503132
111	1.090653607	1.093843454	1.092076883
112	1.093373588	1.085475637	1.097592252
113	1.091233757	1.08817319	1.089977395
114	1.099418049	1.092819161	1.099581953
115	1.091676682	1.082662588	1.08649492
116	1.085509126	1.089348364	1.094164735
117	1.087968715	1.090905114	1.088637005
118	1.090936274	1.093250085	1.091302508
119	1.091224105	1.095991202	1.093541399
120	1.093152581	1.085840031	1.090950365
121	1.089622747	1.089100584	1.09047716
122	1.086776533	1.094766402	1.098660136
123	1.091298801	1.096173922	1.086593181
124	1.087373881	1.082813266	1.090481788
125	1.087993359	1.092514692	1.094431373
126	1.090351869	1.092203021	1.085670555
127	1.087785755	1.093013878	1.094539889
128	1.091972789	1.090241366	1.095400128
129	1.085793241	1.086680982	1.091868569
130	1.090141324	1.094870425	1.097490617
131	1.090554261	1.091483468	1.098712172
132	1.094979982	1.094087686	1.098485241
133	1.099514327	1.091962935	1.090238946
134	1.092794192	1.084353499	1.091825306
135	1.091529496	1.094473302	1.086561385
136	1.091182388	1.08753152	1.095380978
137	1.086774372	1.099388736	1.084365449
138	1.092737874	1.092680849	1.093539207
139	1.097207036	1.096350109	1.093037123
140	1.091792861	1.094367566	1.091702983
141	1.094207939	1.08969136	1.089994781
142	1.085985847	1.088425857	1.092525575
143	1.095226841	1.094834374	1.093304057
144	1.090052059	1.083282481	1.095631607
145	1.096932505	1.091672752	1.101080437
146	1.085796916	1.090373018	1.090918381
147	1.094272417	1.086614507	1.089694828
148	1.087054639	1.094551634	1.09202599
149	1.09458561	1.089808309	1.094835451
150	1.085577191	1.092566488	1.092600334
151	1.09548547	1.092845751	1.093803401
152	1.088835204	1.091736464	1.094641715
153	1.093177331	1.085444212	1.092046691
154	1.092263806	1.091316782	1.088906573
155	1.090155605	1.088289854	1.092368921
156	1.09254904	1.090039095	1.097162593
157	1.094566131	1.088697436	1.093238197
158	1.091544356	1.087260827	1.094257178
159	1.093165428	1.096177258	1.094145974
160	1.096946185	1.089044628	1.095232136
161	1.085892272	1.096577425	1.094751905
162	1.091281305	1.097391166	1.093352438
163	1.09250486	1.087278849	1.089482214
164	1.097078503	1.091505305	1.091582729
165	1.089454592	1.089687144	1.093520433
166	1.089587588	1.093315028	1.092884855
167	1.089889665	1.092277449	1.091757499
168	1.083890147	1.096263596	1.092086077
169	1.0917454	1.091806868	1.088659819
170	1.097921157	1.086184523	1.101565108
171	1.091926798	1.094716245	1.088593576
172	1.098136779	1.088837305	1.09275688
173	1.09936481	1.090703234	1.091023358
174	1.089914023	1.096238631	1.092181822
175	1.089996618	1.091198255	1.093795575
176	1.097003236	1.090579414	1.096972715
177	1.087989179	1.092021266	1.092410203
178	1.092996384	1.093489817	1.097990851
179	1.09153354	1.094124759	1.0898033
180	1.087624255	1.090107177	1.097670292
181	1.094979207	1.08745194	1.091971105
182	1.095321091	1.089790985	1.094094315
183	1.09195944	1.090094798	1.100120397
184	1.095858011	1.096804847	1.092925499
185	1.098925451	1.097628078	1.093045031
186	1.090219621	1.09362899	1.090270928
187	1.086073402	1.089734392	1.092677781
188	1.092610284	1.088559577	1.0924138
189	1.095704344	1.091274497	1.089185681
190	1.097162404	1.091382282	1.088760269
191	1.087226258	1.094891826	1.094131071
192	1.095318166	1.095294306	1.092956777
193	1.086435335	1.094309123	1.090718975
194	1.092722424	1.08702511	1.087143736
195	1.093475216	1.094471402	1.081229907
196	1.086017468	1.092760104	1.090802307
197	1.089649705	1.093881325	1.091005666
198	1.088054085	1.094238883	1.091391561
199	1.091394474	1.094640311	1.091415871
200	1.089222168	1.084503288	1.091122219
201	1.094428803	1.092756365	1.090100219
202	1.091785834	1.092929709	1.093717486
203	1.094691035	1.0856932	1.090699325
204	1.093550951	1.08754468	1.098047806
205	1.085092537	1.096067275	1.097995694
206	1.084727212	1.086307196	1.092764779
207	1.092006785	1.09497227	1.088921876
208	1.097452891	1.093904566	1.092118216
209	1.09526571	1.088933287	1.091299725
210	1.088713558	1.090094289	1.091790522
211	1.095836281	1.084907946	1.090941264
212	1.092402401	1.095080022	1.099048621
213	1.089134892	1.089285807	1.097658358
214	1.083889037	1.097491984	1.091778141
215	1.095490176	1.08756597	1.094936712
216	1.095150199	1.090548778	1.096742291
217	1.088294793	1.093956769	1.091988337
218	1.091715236	1.087827676	1.094739806
219	1.089969545	1.085622412	1.094490682
220	1.095430711	1.090333741	1.09840398
221	1.098524865	1.093849121	1.095744676
222	1.091250748	1.082637995	1.085998215
223	1.101872158	1.096221437	1.091713747
224	1.094631329	1.094566463	1.087664228
225	1.086988742	1.08991853	1.097170283
226	1.095728582	1.091574892	1.093061868
227	1.090067557	1.091794895	1.089008704
228	1.09610945	1.089909924	1.094478606
229	1.089955402	1.091172785	1.08967916
230	1.093173845	1.091886093	1.090437855
231	1.084910336	1.086000174	1.094341616
232	1.098278845	1.086176181	1.094230976
233	1.089651994	1.091831903	1.097929048
234	1.09442391	1.097005851	1.094284362
235	1.09486317	1.091732477	1.089957069
236	1.093108825	1.093044413	1.09295346
237	1.091730356	1.086488851	1.09337432
238	1.08875954	1.092754678	1.092925251
239	1.089252556	1.091374861	1.087260075
240	1.096438365	1.086676639	1.096136044
241	1.099647029	1.090639973	1.096088852
242	1.092558423	1.097575902	1.088725834
243	1.095109374	1.092814197	1.089227217
244	1.095403347	1.094416078	1.089892122
245	1.093952467	1.088684803	1.09500853
246	1.09329446	1.085583379	1.09358103
247	1.095986164	1.088620502	1.097554462
248	1.090775037	1.090965486	1.09243769
249	1.0968977	1.085691279	1.093131546
250	1.091452755	1.092266139	1.096728955
251	1.094995178	1.091824423	1.098798571
252	1.090807462	1.093428672	1.091181126
253	1.090050824	1.08522671	1.092012155
254	1.096583663	1.088913936	1.089907419
255	1.096145921	1.088332317	1.092253699
256	1.093028265	1.092537637	1.096528375
257	1.098255672	1.092408312	1.091874682
258	1.094290397	1.093586645	1.095448905
259	1.094305443	1.089811206	1.095762788
260	1.089247763	1.088767579	1.091783128
261	1.088240329	1.09831916	1.097125264
262	1.097202927	1.089786828	1.094737982
263	1.096770102	1.094767835	1.091214205
264	1.091925141	1.091544852	1.08948818
265	1.090677106	1.095331498	1.084282641
266	1.097074341	1.088070285	1.097605327
267	1.094993782	1.085065195	1.092075167
268	1.093448385	1.095949057	1.089944274
269	1.090784977	1.100897889	1.096313547
270	1.098452199	1.089641143	1.095618311
271	1.091218659	1.086496746	1.092941956
272	1.091419771	1.092101727	1.091204127
273	1.086507352	1.090348414	1.092150849
274	1.093359135	1.094281289	1.089881276
275	1.094403512	1.083611519	1.092166133
276	1.090470625	1.095177753	1.091509932
277	1.087901591	1.089109353	1.087050939
278	1.094663569	1.088210087	1.092187603
279	1.092090559	1.087884115	1.096390265
280	1.09483465	1.086892487	1.098859932
281	1.086057325	1.09248221	1.093247824
282	1.098970807	1.09006322	1.095697705
283	1.095076224	1.089281352	1.09418749
284	1.090253418	1.090956481	1.098716722
285	1.093503832	1.085371581	1.09662747
286	1.092807179	1.094814255	1.096479015
287	1.097243808	1.082877935	1.091127703
288	1.091718617	1.090471365	1.097221875
289	1.09358983	1.086343002	1.092947861
290	1.092625243	1.094124125	1.098510445
291	1.093980861	1.088858394	1.094169961
292	1.088541056	1.087455764	1.090778636
293	1.090361936	1.088788652	1.094744423
294	1.08885469	1.093015181	1.093241113
295	1.092694765	1.099519731	1.093595175
296	1.091307321	1.083632046	1.095300099
297	1.09045162	1.091317929	1.094224764
298	1.092990064	1.085606483	1.096608254
299	1.089643328	1.092154239	1.0932804
300	1.091401742	1.088497392	1.088960263
301	1.092290212	1.090906792	1.090897072
302	1.091071257	1.092702054	1.088868552
303	1.092240545	1.091760082	1.095460905
304	1.097089239	1.093340162	1.091507077
305	1.08926511	1.097824594	1.094616057
306	1.094897952	1.092709136	1.088269403
307	1.096518592	1.086345337	1.090285037
308	1.089294688	1.095691723	1.0919802
309	1.101258488	1.098040297	1.089925981
310	1.089359807	1.099172844	1.092751936
311	1.094313722	1.093381265	1.090316505
312	1.088489059	1.095075529	1.094323651
313	1.093993948	1.087847172	1.087354049
314	1.09442244	1.088994404	1.096307678
315	1.093688185	1.092368371	1.097209986
316	1.093217152	1.093443126	1.098368928
317	1.093976914	1.086813615	1.090821463
318	1.094311574	1.087720318	1.089776443
319	1.090928686	1.0933225	1.092326075
320	1.090364308	1.094252036	1.091631584
321	1.092762719	1.09398849	1.089363358
322	1.094813849	1.089567758	1.092782926
323	1.083000657	1.09343829	1.08939896
324	1.094291002	1.097974048	1.096213319
325	1.087608701	1.091533006	1.092641093
326	1.10218923	1.090267723	1.091168808
327	1.095044648	1.087687304	1.093009144
328	1.09170885	1.092386838	1.088189986
329	1.087386373	1.09060428	1.096986118
330	1.095310267	1.093173057	1.093327734
331	1.097466743	1.093427085	1.09135141
332	1.092211026	1.092252365	1.09236683
333	1.093767436	1.091282347	1.095405262
334	1.091851502	1.086093103	1.086219565
335	1.088520161	1.090930657	1.094486989
336	1.08538987	1.092607207	1.096255394
337	1.08598258	1.087731326	1.087400798
338	1.091989899	1.095849167	1.098128102
339	1.095190522	1.085994427	1.096647637
340	1.093324311	1.08371686	1.09516694
341	1.090442726	1.089128606	1.090831493
342	1.091014963	1.09677981	1.095594202
343	1.08755988	1.090403099	1.090103652
344	1.095126918	1.090280005	1.087399727
345	1.088762758	1.093959037	1.09431601
346	1.086082005	1.10150712	1.095821971
347	1.094902662	1.08990356	1.090848014
348	1.091688961	1.089488551	1.093649848
349	1.091124022	1.098277745	1.096221853
350	1.098900942	1.084128776	1.090937249
351	1.083124212	1.088287528	1.093091886
352	1.090674646	1.093543431	1.092830866
353	1.087570192	1.093435877	1.090698197
354	1.097958288	1.091442172	1.090379697
355	1.090664978	1.091385836	1.095555271
356	1.088693478	1.08540084	1.098694114
357	1.08839167	1.087239406	1.095225324
358	1.090103187	1.088165298	1.094886994
359	1.09215398	1.092368365	1.091997132
360	1.09259354	1.090625206	1.093891871
361	1.088620136	1.090286204	1.093085625
362	1.092076235	1.092588005	1.099392799
363	1.088122917	1.083961702	1.090353205
364	1.098258516	1.087931736	1.091383781
365	1.094538001	1.092232903	1.096057464
366	1.091366043	1.089819816	1.094156148
367	1.09103097	1.095453726	1.091878185
368	1.083433841	1.090014612	1.093660216
369	1.094279976	1.094639003	1.096781838
370	1.092066584	1.088240973	1.09491448
371	1.098363142	1.094188276	1.09585213
372	1.087586068	1.088464261	1.092607574
373	1.095355199	1.093726966	1.094666781
374	1.092712642	1.090874575	1.092203243
375	1.091105379	1.089512731	1.09415365
376	1.094941924	1.094233725	1.090475057
377	1.093142805	1.08846138	1.100930252
378	1.098446393	1.092702261	1.094122785
379	1.090433925	1.094463801	1.093117634
380	1.087316742	1.092534118	1.095204516
381	1.094838877	1.092238676	1.095801675
382	1.094041185	1.090575512	1.093105288
383	1.086214741	1.091385663	1.092227169
384	1.093092107	1.087695305	1.093974189
385	1.085419338	1.082312185	1.097873066
386	1.096994848	1.092691233	1.09004421
387	1.09246598	1.086967272	1.087403109
388	1.090465116	1.093087556	1.095319178
389	1.096082215	1.09009313	1.091696368
390	1.092437546	1.090450907	1.09406613
391	1.091519143	1.087890814	1.08796137
392	1.093599069	1.094273017	1.093898811
393	1.093408657	1.089120759	1.088770941
394	1.094217577	1.090508073	1.099923085
395	1.087045503	1.093139986	1.090093013
396	1.09197027	1.09328506	1.091427666
397	1.091718087	1.093451799	1.092484878
398	1.087656762	1.090553661	1.091450826
399	1.091427774	1.089947862	1.094275153
400	1.089501049	1.095209171	1.098717031
401	1.091337898	1.08995902	1.094682396
402	1.095065146	1.094322237	1.091602203
403	1.09417207	1.090996201	1.097731472
404	1.084070341	1.093326464	1.093634455
405	1.095442263	1.087338117	1.0920803
406	1.087440089	1.098252845	1.095954775
407	1.091544934	1.085969781	1.090134023
408	1.089025689	1.091230052	1.085466879
409	1.08921445	1.092463255	1.09946983
410	1.097652081	1.090457178	1.095972825
411	1.098279484	1.093679119	1.091765179
412	1.090014564	1.079519733	1.092078899
413	1.099049783	1.08612514	1.091592721
414	1.089914473	1.086913644	1.091333253
415	1.091951192	1.091064373	1.097792023
416	1.092994671	1.089997555	1.093052866
417	1.095130969	1.092392898	1.086017085
418	1.095604486	1.088362378	1.093412191
419	1.08837008	1.089344131	1.091589738
420	1.088176932	1.089660701	1.093960351
421	1.08936136	1.091888539	1.0915221
422	1.093221473	1.086556828	1.08833399
423	1.090705168	1.088633551	1.094991721
424	1.09604093	1.091367973	1.091208235
425	1.095699637	1.086607643	1.094697267
426	1.098392889	1.097594044	1.096974455
427	1.091669657	1.092733407	1.094132979
428	1.094754717	1.094001344	1.091434178
429	1.092270995	1.091160803	1.092327987
430	1.089217082	1.093585048	1.093340775
431	1.093604003	1.083812338	1.097292186
432	1.084464099	1.098677605	1.095875888
433	1.08828346	1.088788043	1.093348845
434	1.091116032	1.096185868	1.091402455
435	1.093881974	1.098260726	1.091548456
436	1.086264339	1.09420635	1.09132552
437	1.090135764	1.093430148	1.090079818
438	1.092215413	1.096915473	1.088929653
439	1.096845342	1.09662002	1.09367633
440	1.089466063	1.094779243	1.09487713
441	1.093067953	1.087417858	1.08976466
442	1.092407942	1.088718183	1.095777006
443	1.09678521	1.09096563	1.095766326
444	1.090542596	1.089945307	1.099706925
445	1.091384624	1.095934186	1.090071031
446	1.090505692	1.090657631	1.092270124
447	1.089170381	1.092208423	1.097642048
448	1.093069627	1.093120833	1.09433523
449	1.092475027	1.094143152	1.094397781
450	1.090735729	1.085665688	1.091315201
451	1.09750002	1.089108353	1.090324812
452	1.097676009	1.086765321	1.093672504
453	1.09509632	1.087916186	1.094722712
454	1.091883776	1.089934129	1.093322091
455	1.090859609	1.090268992	1.096611205
456	1.089620189	1.090667281	1.09164519
457	1.101734488	1.089306326	1.091344603
458	1.090627938	1.091074095	1.084612401
459	1.097555087	1.084338801	1.090416285
460	1.091243312	1.094692431	1.096239839
461	1.096451848	1.095998189	1.082565822
462	1.094384796	1.093004049	1.094574516
463	1.086581377	1.08845594	1.092504363
464	1.091481759	1.093837307	1.098128179
465	1.085925842	1.09665066	1.0884179
466	1.097841268	1.092252384	1.092793053
467	1.089906574	1.093638904	1.091451813
468	1.097161203	1.087088541	1.099402541
469	1.093013307	1.091135459	1.089769715
470	1.091869056	1.096527496	1.093069889
471	1.091440495	1.085503296	1.088591771
472	1.090206684	1.086092387	1.09037907
473	1.084405932	1.089773516	1.094742151
474	1.091179449	1.094024739	1.089114396
475	1.094368014	1.087482698	1.09136821
476	1.090297259	1.09237583	1.095270476
477	1.095074885	1.084315727	1.089657557
478	1.091838357	1.088336448	1.090881548
479	1.090161393	1.089381391	1.096820489
480	1.095593052	1.098468178	1.090515116
481	1.088898821	1.087218243	1.093531221
482	1.099153189	1.095038355	1.100640548
483	1.08263047	1.088452944	1.09170046
484	1.096803699	1.093067786	1.089305881
485	1.094860418	1.089944055	1.090480105
486	1.09520346	1.091168193	1.091157231
487	1.088529284	1.094475647	1.094987337
488	1.09414952	1.09443349	1.09171397
489	1.094149584	1.089905224	1.091550784
490	1.094354689	1.092614685	1.095133165
491	1.089816192	1.086997408	1.090792273
492	1.095400374	1.096793521	1.089127809
493	1.090583168	1.1019922	1.09044971
494	1.093383617	1.092371028	1.090230465
495	1.097109781	1.093706692	1.090797982
496	1.096435019	1.096364928	1.090994968
497	1.093783236	1.095225079	1.098217372
498	1.089221146	1.091975729	1.096192508
499	1.086494723	1.090554918	1.096680524
500	1.098814317	1.090412773	1.090838406
501	1.087190247	1.087769005	1.096540558
502	1.093200678	1.090866858	1.098068172
503	1.096971915	1.086804265	1.092696847
504	1.095902796	1.093565941	1.086098276
505	1.090813076	1.087821827	1.093219879
506	1.093963835	1.089859517	1.091518479
507	1.09171976	1.084588548	1.091020656
508	1.083249597	1.097395333	1.092376294
509	1.089441739	1.094044534	1.093842802
510	1.0924334	1.094800869	1.095829614
511	1.093761066	1.085351468	1.09144655
512	1.099680197	1.081327013	1.097062484
513	1.086094107	1.090549675	1.088687009
514	1.089843405	1.092532078	1.087430104
515	1.090224383	1.090624817	1.089750178
516	1.090190507	1.093825056	1.093412726
517	1.090307043	1.085802274	1.09089806
518	1.084023862	1.092961545	1.094515134
519	1.094505869	1.091955127	1.094007506
520	1.093480406	1.09016642	1.092652456
521	1.08986673	1.090943459	1.093631118
522	1.089670884	1.088423017	1.090277979
523	1.090387218	1.088346895	1.094176621
524	1.096643486	1.091588369	1.088641533
525	1.088386612	1.088151273	1.090548524
526	1.09227734	1.094435572	1.100177984
527	1.083253837	1.096663825	1.09045871
528	1.094854426	1.086686333	1.093643598
529	1.093173114	1.089825524	1.098641019
530	1.092803226	1.083643279	1.094144453
531	1.087058575	1.091053707	1.088076842
532	1.085144996	1.096543013	1.093646507
533	1.092366424	1.097938608	1.097790624
534	1.09134928	1.090431732	1.089294897
535	1.086801884	1.091792119	1.088409351
536	1.093985765	1.096338077	1.091152755
537	1.086153068	1.095320129	1.094851959
538	1.098093209	1.085666542	1.096931141
539	1.092826197	1.0963716	1.092527735
540	1.089156135	1.088679881	1.092347483
541	1.090399498	1.094988083	1.089011614
542	1.092627244	1.09359815	1.094665923
543	1.094472366	1.087531221	1.097580047
544	1.090284028	1.097456866	1.097111621
545	1.092405516	1.092971736	1.097015832
546	1.092517729	1.087842724	1.09429554
547	1.087499513	1.095257368	1.091774292
548	1.091857989	1.089259531	1.094944003
549	1.090578255	1.094803085	1.08917805
550	1.091817971	1.087072769	1.094853197
551	1.092998123	1.092966575	1.092139012
552	1.093554274	1.092828271	1.095697643
553	1.096342634	1.084334556	1.095178381
554	1.088982681	1.093965301	1.092498891
555	1.100142304	1.097843011	1.089944773
556	1.096149413	1.089297641	1.097345528
557	1.090091787	1.090902107	1.087698031
558	1.097033263	1.091300923	1.096627396
559	1.09405167	1.099543941	1.097677864
560	1.094427225	1.094476066	1.099025505
561	1.091300858	1.083841694	1.092098141
562	1.094579863	1.090213708	1.095005427
563	1.084376864	1.096596853	1.097410769
564	1.090627688	1.091690695	1.094825183
565	1.091245878	1.096686576	1.09307314
566	1.092854452	1.090193272	1.089665927
567	1.088741734	1.093755775	1.096490418
568	1.094320032	1.090445058	1.091477069
569	1.095199707	1.094282943	1.094140858
570	1.100114341	1.088939041	1.096401308
571	1.091196589	1.089129562	1.096127084
572	1.093952338	1.092546177	1.090205912
573	1.087892234	1.089059662	1.095065965
574	1.089925418	1.098513102	1.088471315
575	1.088224609	1.092371673	1.091394286
576	1.091179253	1.087985513	1.09616134
577	1.093633065	1.092264133	1.091180848
578	1.091054339	1.092541475	1.097520134
579	1.090440709	1.089805554	1.095733107
580	1.095072235	1.085748419	1.093419245
581	1.096871346	1.088952238	1.091490182
582	1.089719093	1.084430081	1.092421301
583	1.090756482	1.087881682	1.091385839
584	1.093423063	1.095789799	1.091612725
585	1.095128661	1.089406036	1.095169041
586	1.097091079	1.092355848	1.089032259
587	1.094567247	1.095287256	1.08851586
588	1.08882395	1.093572673	1.089964017
589	1.097588523	1.088619175	1.098569881
590	1.090320724	1.092897913	1.094342359
591	1.08823499	1.087865997	1.100204656
592	1.093250387	1.082442162	1.094928545
593	1.093997254	1.08825538	1.089853773
594	1.08809443	1.088170052	1.098260813
595	1.096934434	1.093013879	1.097584601
596	1.089733247	1.084462008	1.095431185
597	1.099053347	1.08826115	1.083090972
598	1.096755692	1.089325938	1.092934622
599	1.094579542	1.085994123	1.08719772
600	1.088237715	1.093508253	1.093877349
601	1.092680812	1.093435928	1.091333181
602	1.090529302	1.094207387	1.090491193
603	1.085491446	1.089470535	1.094009969
604	1.093509655	1.089854784	1.091169469
605	1.093341657	1.090339653	1.095052519
606	1.093942545	1.095571437	1.091996649
607	1.100449949	1.089147672	1.09654764
608	1.09581515	1.094022542	1.091051367
609	1.091361125	1.090930573	1.094011193
610	1.088812383	1.095510839	1.090748399
611	1.091687213	1.097863148	1.087385172
612	1.091609864	1.090966971	1.095866696
613	1.091551698	1.088958491	1.09520118
614	1.09340011	1.089748259	1.091545145
615	1.091964326	1.090990898	1.093337624
616	1.088284487	1.099775196	1.092136319
617	1.083950866	1.086036229	1.090392103
618	1.092214143	1.095007239	1.094650388
619	1.098921053	1.088958638	1.091426381
620	1.094442586	1.09294896	1.094792472
621	1.088610648	1.09474318	1.091250819
622	1.091472389	1.096113903	1.093426515
623	1.088853396	1.093625852	1.095599577
624	1.099837709	1.096511113	1.092287578
625	1.10020355	1.093189624	1.097907621
626	1.091944664	1.087803363	1.091554572
627	1.096509923	1.088977146	1.092632156
628	1.088963043	1.095107379	1.094228212
629	1.093045915	1.089798807	1.0915207
630	1.09075308	1.088015756	1.091131909
631	1.09808573	1.093917722	1.091892884
632	1.089612714	1.082773668	1.094055931
633	1.088187328	1.092994302	1.085834087
634	1.089581098	1.093791963	1.088535429
635	1.088893193	1.093487728	1.094505406
636	1.091794647	1.085888158	1.090888621
637	1.09429581	1.08773187	1.090853639
638	1.089107322	1.096457271	1.092266485
639	1.097924409	1.086849561	1.094709085
640	1.094883166	1.095412934	1.096575426
641	1.086515698	1.087958272	1.096194541
642	1.098377644	1.087964409	1.094799364
643	1.09166627	1.086937579	1.092051593
644	1.093429778	1.089670004	1.096338061
645	1.092539423	1.087254033	1.094734411
646	1.088681993	1.089988773	1.094491848
647	1.093946336	1.097505547	1.098232738
648	1.10071652	1.087689974	1.09066845
649	1.088981897	1.097560969	1.088680836
650	1.097505471	1.093948236	1.093696485
651	1.084474243	1.086604167	1.094384478
652	1.094587266	1.087508078	1.094171267
653	1.086280254	1.089691774	1.087515533
654	1.094063387	1.091248732	1.091057446
655	1.088702577	1.095543319	1.096106295
656	1.087951539	1.093723631	1.101249088
657	1.08848019	1.097782908	1.097059958
658	1.09020526	1.097044012	1.093961263
659	1.08798602	1.093524852	1.094740246
660	1.089947298	1.097586341	1.095634451
661	1.090024896	1.087502564	1.096942798
662	1.096343524	1.089064862	1.091801473
663	1.095971679	1.088608589	1.100374885
664	1.090434916	1.094896766	1.09250191
665	1.095619642	1.094035989	1.092232933
666	1.097604421	1.094744617	1.09569584
667	1.092139427	1.092503223	1.096439349
668	1.098373704	1.089902217	1.097240863
669	1.096006221	1.092011931	1.087803606
670	1.091987378	1.096422666	1.09363408
671	1.094524348	1.090976106	1.08386714
672	1.088932077	1.085903339	1.098633832
673	1.089807012	1.08980039	1.087955668
674	1.093266191	1.088536367	1.093327177
675	1.092774267	1.097140913	1.094394501
676	1.087625703	1.090199878	1.093939901
677	1.093990309	1.084576652	1.093240217
678	1.095051977	1.088421988	1.095468182
679	1.097522229	1.088325615	1.092769297
680	1.090877531	1.091224505	1.093123359
681	1.09749008	1.095422248	1.090998222
682	1.090302744	1.097566162	1.095481822
683	1.08714689	1.098540723	1.094596672
684	1.099968399	1.090015166	1.091406912
685	1.09362076	1.084989882	1.091762262
686	1.091226528	1.091461622	1.094926377
687	1.096589393	1.085784627	1.094001063
688	1.095117949	1.084833723	1.089672163
689	1.093230185	1.085359889	1.088910208
690	1.092952514	1.093284794	1.091295622
691	1.093396995	1.08774169	1.095194187
692	1.094745497	1.092193059	1.095792537
693	1.087620824	1.090217492	1.090740553
694	1.093602867	1.093140074	1.087661435
695	1.089466381	1.093309836	1.088988021
696	1.089139463	1.092258656	1.096290366
697	1.095504863	1.092631795	1.099647193
698	1.093369515	1.088937475	1.095189686
699	1.085370385	1.086466054	1.095397493
700	1.087519451	1.089977027	1.087189562
701	1.093325962	1.089497831	1.092551767
702	1.094036685	1.091499572	1.094253589
703	1.087255003	1.094528773	1.097069522
704	1.091544897	1.096082865	1.098571051
705	1.086545363	1.088586215	1.092023395
706	1.09252723	1.096526959	1.090008485
707	1.094725057	1.0966863	1.091033895
708	1.087858337	1.092944765	1.090370919
709	1.09121711	1.0905567	1.093936217
710	1.090867466	1.095974756	1.100011431
711	1.093342468	1.088456535	1.090538684
712	1.093054795	1.090248211	1.089908009
713	1.088111377	1.084630679	1.093276878
714	1.09186515	1.087330618	1.090387356
715	1.09080046	1.090544654	1.091217463
716	1.088170422	1.089317261	1.093687376
717	1.098737938	1.089907675	1.096436803
718	1.092909867	1.095439892	1.092444429
719	1.087467746	1.090266106	1.093874664
720	1.095576015	1.09288301	1.094359842
721	1.097052757	1.088066587	1.091461136
722	1.099315862	1.092583003	1.090090968
723	1.091742671	1.087992743	1.097894434
724	1.095556145	1.095507484	1.095443921
725	1.094786937	1.092969214	1.096083164
726	1.093938741	1.086466685	1.092011112
727	1.09473675	1.094709596	1.090444413
728	1.088552024	1.093560496	1.086028304
729	1.098184274	1.090449825	1.092943984
730	1.091253046	1.092317834	1.095505506
731	1.094678834	1.096066725	1.089547438
732	1.088381524	1.092521192	1.09499554
733	1.0886919	1.09126886	1.092859353
734	1.093131202	1.085775074	1.092277609
735	1.094562201	1.094480679	1.090895503
736	1.089065244	1.090375943	1.089502278
737	1.095454922	1.087739718	1.098425155
738	1.091284434	1.088873826	1.093802397
739	1.095741895	1.094237596	1.09173424
740	1.091790473	1.092132498	1.093530984
741	1.094718329	1.085061894	1.099549183
742	1.095739863	1.08975742	1.091110628
743	1.09331349	1.092302919	1.095789622
744	1.090911826	1.089900736	1.096999751
745	1.094664451	1.088074807	1.096608348
746	1.091351932	1.089965559	1.093218952
747	1.089414325	1.089885371	1.093521112
748	1.093244584	1.089657211	1.0949398
749	1.095595237	1.083137063	1.091300003
750	1.097551913	1.089004151	1.095535329
751	1.087245104	1.096558693	1.090837945
752	1.087176541	1.089442429	1.093572215
753	1.101528287	1.089613948	1.091006152
754	1.094843927	1.089658982	1.094631452
755	1.081990581	1.085651005	1.096320831
756	1.094488662	1.09542015	1.09895584
757	1.094039197	1.088110533	1.090910697
758	1.094736955	1.094079742	1.096495689
759	1.090405493	1.086890538	1.088970481
760	1.094983446	1.095687119	1.08813672
761	1.091996096	1.095693841	1.092443487
762	1.091564923	1.092988971	1.0925473
763	1.08620455	1.084407994	1.095643536
764	1.091360191	1.092233461	1.092329127
765	1.094402533	1.087345937	1.095941959
766	1.090274692	1.092157873	1.098809049
767	1.091020319	1.090204923	1.092865695
768	1.08948374	1.08672612	1.092016059
769	1.098835395	1.092509511	1.096109013
770	1.096027062	1.097777389	1.09253551
771	1.095778517	1.09519974	1.088613959
772	1.097066546	1.09405731	1.092799591
773	1.091834295	1.092076681	1.092883274
774	1.096618869	1.089620783	1.094601589
775	1.087649684	1.095474846	1.094261712
776	1.102088647	1.090860087	1.087213853
777	1.092141458	1.09061523	1.08939947
778	1.090621035	1.091017465	1.093717682
779	1.089351397	1.094098728	1.097405717
780	1.090989716	1.089103647	1.085701591
781	1.094777603	1.08371961	1.092174404
782	1.082402295	1.090126391	1.099551274
783	1.089694092	1.088056133	1.096456421
784	1.091518636	1.088156021	1.091118247
785	1.093952402	1.087084932	1.095698532
786	1.089022977	1.091543064	1.088049025
787	1.09539539	1.096022439	1.096176109
788	1.088414119	1.087562479	1.091713062
789	1.09221881	1.088175741	1.096027523
790	1.090215072	1.09073226	1.092912389
791	1.089754009	1.089079595	1.089730223
792	1.09406356	1.097164821	1.094560594
793	1.094955939	1.093855334	1.092285877
794	1.094340035	1.086819227	1.088918265
795	1.094719452	1.08740717	1.094503516
796	1.090092108	1.094492506	1.093303619
797	1.092237395	1.095530551	1.090544162
798	1.089388792	1.086480391	1.090782627
799	1.092280297	1.093458733	1.09523069
800	1.091156894	1.090075509	1.090282178
801	1.091259433	1.088409019	1.097864745
802	1.091343771	1.090138633	1.094525092
803	1.090513453	1.091344513	1.094525899
804	1.090534338	1.086120078	1.099042047
805	1.095936768	1.09818774	1.086811659
806	1.091640439	1.093425002	1.09377363
807	1.088654819	1.090530126	1.096785394
808	1.093009512	1.093252576	1.095104501
809	1.089011081	1.089621414	1.093425163
810	1.093114431	1.09190784	1.100141513
811	1.093233294	1.087378829	1.093918387
812	1.095106275	1.095811106	1.096393182
813	1.095892488	1.092079802	1.09936072
814	1.09719241	1.098248239	1.097495983
815	1.0965791	1.091349129	1.08834388
816	1.09362232	1.090104091	1.095745677
817	1.094293937	1.091386607	1.092626105
818	1.089145153	1.090443901	1.093238502
819	1.088091834	1.081720596	1.089840591
820	1.087160801	1.090296079	1.095991662
821	1.097241379	1.090351095	1.091619456
822	1.095926235	1.091059875	1.093855901
823	1.098084141	1.09292786	1.09846523
824	1.091743266	1.086155351	1.10067642
825	1.090436527	1.093221539	1.10035766
826	1.097447623	1.087324781	1.085868635
827	1.090497134	1.091034807	1.092917293
828	1.096659939	1.099432821	1.093180266
829	1.094754818	1.092928578	1.092046235
830	1.087386551	1.09491896	1.088709695
831	1.092926008	1.093492618	1.094544462
832	1.085812285	1.089737829	1.093153183
833	1.093867696	1.094142769	1.095070804
834	1.093819974	1.091703926	1.087525211
835	1.092364198	1.092746174	1.089841424
836	1.093009178	1.092655128	1.094200758
837	1.093360128	1.090215309	1.091989814
838	1.090391748	1.094759764	1.087944407
839	1.089885808	1.086687567	1.087050888
840	1.09266894	1.085370527	1.093490698
841	1.091523215	1.089526192	1.099495326
842	1.092618828	1.09685688	1.095907055
843	1.09672876	1.087441616	1.087728581
844	1.100635609	1.089258499	1.097949389
845	1.097723413	1.091981086	1.092201297
846	1.087321224	1.084040563	1.096510416
847	1.095445394	1.093123543	1.090800866
848	1.092212061	1.095781126	1.094519937
849	1.093195017	1.084679377	1.101377371
850	1.094166578	1.099058153	1.098430521
851	1.08585891	1.092625961	1.089605957
852	1.083371376	1.092589928	1.090819143
853	1.092595846	1.092794072	1.094930771
854	1.094100847	1.091209324	1.095915746
855	1.089581526	1.09388416	1.09784503
856	1.09880596	1.08671038	1.091277153
857	1.08810844	1.090676465	1.089693061
858	1.096547129	1.09671823	1.094434965
859	1.09152649	1.086962505	1.093901821
860	1.097344475	1.090486317	1.091078259
861	1.093318276	1.088013061	1.088726012
862	1.090087304	1.09288289	1.093292738
863	1.09649463	1.087614222	1.090151425
864	1.088162608	1.089141213	1.096482583
865	1.089224323	1.090394955	1.091407663
866	1.086002208	1.096913573	1.087389323
867	1.089110798	1.090406619	1.094878916
868	1.093820394	1.087109403	1.090243398
869	1.098167259	1.08797352	1.09047354
870	1.085155597	1.087195698	1.093060745
871	1.101160028	1.088285005	1.089518522
872	1.095320461	1.095551207	1.090998702
873	1.089287569	1.091049922	1.099353168
874	1.085774944	1.086948084	1.089303019
875	1.091438062	1.092538138	1.085819091
876	1.099212548	1.087681692	1.090784899
877	1.089649875	1.091235602	1.08693727
878	1.089389642	1.090954699	1.09483085
879	1.090353549	1.091892274	1.095312302
880	1.092192042	1.084078314	1.088432401
881	1.091669813	1.092617099	1.09098132
882	1.095680492	1.085760141	1.096995944
883	1.092427642	1.088960009	1.09286048
884	1.096060384	1.083443223	1.089901375
885	1.092479675	1.086982693	1.092165404
886	1.091483482	1.083822939	1.092163262
887	1.094574592	1.09467695	1.092598188
888	1.091421401	1.08871543	1.092185331
889	1.093666585	1.089089243	1.097464776
890	1.091781673	1.089856585	1.099349784
891	1.09378284	1.091913059	1.089546283
892	1.098509002	1.086174847	1.091649631
893	1.092350744	1.098229625	1.094230672
894	1.092407529	1.090130863	1.094087736
895	1.090581738	1.088697137	1.089191224
896	1.095637429	1.085458504	1.096557376
897	1.089408714	1.087442215	1.090920296
898	1.092685905	1.087719405	1.093996355
899	1.096411355	1.093229586	1.092620271
900	1.091170272	1.090496248	1.09682719
901	1.094373543	1.088726995	1.09547862
902	1.095477782	1.087081056	1.089686709
903	1.092442992	1.089824781	1.091480262
904	1.088197214	1.098260469	1.09629937
905	1.088064803	1.091143189	1.090682164
906	1.095152522	1.086506166	1.092514535
907	1.092635618	1.09489155	1.089488432
908	1.091860621	1.088767812	1.092867918
909	1.094644462	1.093048054	1.095356827
910	1.09194028	1.086989387	1.088957559
911	1.093795364	1.097799338	1.091467938
912	1.094661336	1.092325668	1.094675618
913	1.092433336	1.091668312	1.096130405
914	1.092037861	1.091331716	1.096911028
915	1.091591536	1.084039478	1.098857947
916	1.098082978	1.083911025	1.094459131
917	1.088153794	1.089371759	1.092518526
918	1.096821642	1.092864172	1.093870841
919	1.098062756	1.092185041	1.097503458
920	1.096721322	1.088807251	1.092812674
921	1.094912193	1.089411831	1.095101296
922	1.091309243	1.094242309	1.090357358
923	1.091092897	1.089576671	1.090779294
924	1.100339546	1.095356576	1.091465398
925	1.090676562	1.088465381	1.086616351
926	1.094992342	1.091632788	1.092353811
927	1.09043063	1.091258978	1.101275289
928	1.089983822	1.088475072	1.102980527
929	1.08882081	1.086447695	1.095727376
930	1.084690572	1.086211812	1.093437354
931	1.094174835	1.094741624	1.092142889
932	1.097090644	1.092632845	1.090742893
933	1.098680378	1.091534181	1.093184926
934	1.091913922	1.088333573	1.088318086
935	1.095415531	1.090006773	1.088779393
936	1.093898704	1.08994283	1.096267568
937	1.096453785	1.086264899	1.088589802
938	1.087639363	1.087516252	1.09460091
939	1.096494666	1.090294712	1.09836087
940	1.092364219	1.089970505	1.097838198
941	1.094463409	1.096987218	1.090829657
942	1.091955282	1.090367704	1.088642241
943	1.091712707	1.092426728	1.088423726
944	1.085283125	1.08879726	1.094857255
945	1.095099242	1.091773922	1.094636626
946	1.08695185	1.090328187	1.096293616
947	1.090284716	1.095017548	1.097851422
948	1.090136245	1.090903716	1.09270671
949	1.086294951	1.097285439	1.095273631
950	1.092242377	1.089952581	1.101792581
951	1.095055589	1.08829924	1.091994589
952	1.094677069	1.086079888	1.093004085
953	1.090865009	1.08491137	1.095824674
954	1.090712093	1.090794853	1.095774863
955	1.083871565	1.089906692	1.090864459
956	1.093410898	1.09333118	1.094488032
957	1.089419849	1.088624404	1.093632873
958	1.08527656	1.099797702	1.09520292
959	1.091479593	1.089745908	1.084775596
960	1.090795798	1.096375066	1.093696841
961	1.097334326	1.089467088	1.095419333
962	1.095091587	1.08771939	1.095349777
963	1.098431447	1.091646631	1.094438531
964	1.093413564	1.08992798	1.094753558
965	1.094712416	1.094449609	1.097302681
966	1.095206219	1.089281008	1.089758919
967	1.100161939	1.083057728	1.089374161
968	1.094675457	1.090866804	1.096057672
969	1.084905293	1.095410835	1.090388647
970	1.086083715	1.094376026	1.095664924
971	1.088637727	1.090450902	1.094783175
972	1.091715112	1.086458867	1.08977419
973	1.094726215	1.087115187	1.09034946
974	1.090985741	1.091192213	1.094722434
975	1.089006278	1.086872238	1.087893394
976	1.089560678	1.091038424	1.094172832
977	1.087321517	1.090284643	1.095046788
978	1.092684521	1.094373069	1.092031149
979	1.095538258	1.08589189	1.091579561
980	1.092500694	1.095420599	1.090116041
981	1.090840781	1.08578841	1.095749478
982	1.095632668	1.096218951	1.087127615
983	1.091613435	1.090050494	1.090300214
984	1.099382629	1.089524262	1.095311391
985	1.098105953	1.090227275	1.096154903
986	1.092180206	1.093364617	1.088375085
987	1.083138206	1.094712045	1.092200349
988	1.089397658	1.08936219	1.094056864
989	1.093251835	1.093649389	1.089562843
990	1.096608292	1.093652937	1.092093416
991	1.092707797	1.086067044	1.091115925
992	1.092287258	1.09442905	1.096390346
993	1.101334719	1.094756301	1.090083875
994	1.09601766	1.090198501	1.09148474
995	1.096148578	1.089528822	1.094410407
996	1.093475923	1.090331295	1.092944385
997	1.08876531	1.083059945	1.087882173
998	1.095722149	1.091527628	1.09458538
999	1.093953013	1.094105066	1.093990557
1000	1.093694346	1.090815479	1.090156204
1001	1.090669253	1.09519504	1.095408941
1002	1.089064167	1.093400683	1.098619151
1003	1.096409937	1.08513008	1.090726751
1004	1.092212029	1.092104451	1.091256187
1005	1.091918671	1.094754252	1.088499664
1006	1.092275585	1.093976212	1.089891315
1007	1.08734319	1.085129053	1.086248815
1008	1.097368427	1.090109781	1.090226663
1009	1.090223193	1.090430507	1.091810678
1010	1.090088518	1.083093738	1.098100892
1011	1.088504639	1.096057094	1.089350826
1012	1.096445605	1.093834568	1.094453844
1013	1.083439194	1.086471519	1.093290042
1014	1.084385977	1.086671424	1.099623968
1015	1.096024	1.090626488	1.093378004
1016	1.094315459	1.09068415	1.093616067
1017	1.097674321	1.085610624	1.094824291
1018	1.091375249	1.088502805	1.092288219
1019	1.089535449	1.085420049	1.08710517
1020	1.096016793	1.091974349	1.095418472
1021	1.088863594	1.093249702	1.089192856
1022	1.099062806	1.082933287	1.08512672
1023	1.090510809	1.094355202	1.095939712
1024	1.091735551	1.089179563	1.091699272
1025	1.086648651	1.087351681	1.086537011
1026	1.092780953	1.094849674	1.088140479
1027	1.094139639	1.091065715	1.09192037
1028	1.087391645	1.099802054	1.097030854
1029	1.089814214	1.09400489	1.09312549
1030	1.09008713	1.088484669	1.094420073
1031	1.093628158	1.100778091	1.0953742
1032	1.089144122	1.094233496	1.093690806
1033	1.096582091	1.096243682	1.095420299
1034	1.093726538	1.086187862	1.093937294
1035	1.092488287	1.087207443	1.095042695
1036	1.098628167	1.086978013	1.094523542
1037	1.086969907	1.095362655	1.089662891
1038	1.093373222	1.093668177	1.089820232
1039	1.097369566	1.094634727	1.092866078
1040	1.091815315	1.090675212	1.097148502
1041	1.095967579	1.086800994	1.095426512
1042	1.091601208	1.091093567	1.090721856
1043	1.089051608	1.092391428	1.091834397
1044	1.094001965	1.090841555	1.094440099
1045	1.094356787	1.091281039	1.094401993
1046	1.089477732	1.086553505	1.100047882
1047	1.093389298	1.085885203	1.094151118
1048	1.08023333	1.094007539	1.090999406
1049	1.095345554	1.086276966	1.093543257
1050	1.088719451	1.096246799	1.092571932
1051	1.094644669	1.093137762	1.09701075
1052	1.090739682	1.087061395	1.096262117
1053	1.099654846	1.093384354	1.094066691
1054	1.098603858	1.088445745	1.093328668
1055	1.085546683	1.088211082	1.093213097
1056	1.093901389	1.087514901	1.093724066
1057	1.092492627	1.093733901	1.093296441
1058	1.087000176	1.095856147	1.092387858
1059	1.093749059	1.087496172	1.092200703
1060	1.093451811	1.088822094	1.098126677
1061	1.09594588	1.092036152	1.095355553
1062	1.09368284	1.094042441	1.096242554
1063	1.094448667	1.094470001	1.090425947
1064	1.090006901	1.085847091	1.09077946
1065	1.096757157	1.090504915	1.092145398
1066	1.093796269	1.098773614	1.095926389
1067	1.094674638	1.090693342	1.096894678
1068	1.09318973	1.095102749	1.083738385
1069	1.094558135	1.089093595	1.092450199
1070	1.090307583	1.093821094	1.095151958
1071	1.092334551	1.086738165	1.100273006
1072	1.088342427	1.090669772	1.093673741
1073	1.094234332	1.09337714	1.093751517
1074	1.096256712	1.088598497	1.096077731
1075	1.090493382	1.09292606	1.092445361
1076	1.089768588	1.091759123	1.088160836
1077	1.089132103	1.095584015	1.089893046
1078	1.092659451	1.088393956	1.093745944
1079	1.090780055	1.089311882	1.093624806
1080	1.086064873	1.095336612	1.090449828
1081	1.092374723	1.089112731	1.089213256
1082	1.09132888	1.091377709	1.089762811
1083	1.08787659	1.091495207	1.091599582
1084	1.091423342	1.088441757	1.097950941
1085	1.092021854	1.089719605	1.096618453
1086	1.093633114	1.087313138	1.096658761
1087	1.090587571	1.093430028	1.091017265
1088	1.097387604	1.090366591	1.096181864
1089	1.093878038	1.093575801	1.093160654
1090	1.087395499	1.09228516	1.09248475
1091	1.089989298	1.08850025	1.092743865
1092	1.094642063	1.088167069	1.093215025
1093	1.090468692	1.092335589	1.092060765
1094	1.091672642	1.085193443	1.095397796
1095	1.091759096	1.086664507	1.092447471
1096	1.093064777	1.086998498	1.100451019
1097	1.091850885	1.083733722	1.089145455
1098	1.090801886	1.091078566	1.091166108
1099	1.0886084	1.090602453	1.094980675
1100	1.08813815	1.087680698	1.095751815
1101	1.090394559	1.08928938	1.091767435
1102	1.088455648	1.094014565	1.087882066
1103	1.093873577	1.088099869	1.09384511
1104	1.099255655	1.082438599	1.101516753
1105	1.085184816	1.088316379	1.096570811
1106	1.093906793	1.08705603	1.092891219
1107	1.086386842	1.094200669	1.084638887
1108	1.09649811	1.094121289	1.093352635
1109	1.096445897	1.090740074	1.086725775
1110	1.092783137	1.086466166	1.093638423
1111	1.091851969	1.089504476	1.095326162
1112	1.085245459	1.088605199	1.093086155
1113	1.096150918	1.088087583	1.094924404
1114	1.094149231	1.094279781	1.099820391
1115	1.094427493	1.088976361	1.096347382
1116	1.096246578	1.094006413	1.089138663
1117	1.090300124	1.089018998	1.092509343
1118	1.092306152	1.090391756	1.098608789
1119	1.095008988	1.085624269	1.089714321
1120	1.098844767	1.094419047	1.097178674
1121	1.09774742	1.090577389	1.095577772
1122	1.093006792	1.087683857	1.09278893
1123	1.088736842	1.093474095	1.091193832
1124	1.099563101	1.091516976	1.089888001
1125	1.093523006	1.090457563	1.089369755
1126	1.08967498	1.092225966	1.092400094
1127	1.085950842	1.086978831	1.092142712
1128	1.088679858	1.085218342	1.095534373
1129	1.089452238	1.089183054	1.095579097
1130	1.096458217	1.092738805	1.091945302
1131	1.084182507	1.086777324	1.095563426
1132	1.100017817	1.095503298	1.091343223
1133	1.090848391	1.081878883	1.089648178
1134	1.093246229	1.090228639	1.095920262
1135	1.094627561	1.089407929	1.092980948
1136	1.093813494	1.091630765	1.095521876
1137	1.09474603	1.094276081	1.093807383
1138	1.092558955	1.095894139	1.093076572
1139	1.096485229	1.092165079	1.090471243
1140	1.094900811	1.09006793	1.090502206
1141	1.092579686	1.09633633	1.094472512
1142	1.09436945	1.087978127	1.093131051
1143	1.090380394	1.095219047	1.09291249
1144	1.095176223	1.089330637	1.090577817
1145	1.092008054	1.090889686	1.092765563
1146	1.10045812	1.090810905	1.093219729
1147	1.097533035	1.097315799	1.087408019
1148	1.090275083	1.084993511	1.098782807
1149	1.093631665	1.091093657	1.090407246
1150	1.091361201	1.090063838	1.100137193
1151	1.085021163	1.095513818	1.091217823
1152	1.097807796	1.089126257	1.090032754
1153	1.091164337	1.084266079	1.088647703
1154	1.090617884	1.087397109	1.090460959
1155	1.097165031	1.091677074	1.096840906
1156	1.092566577	1.09509289	1.088930019
1157	1.092436853	1.090137494	1.089769178
1158	1.094035152	1.098167229	1.101421815
1159	1.08331079	1.089451669	1.091157019
1160	1.092082564	1.09094184	1.096267814
1161	1.090869305	1.094942054	1.088626103
1162	1.098972628	1.095205716	1.096914204
1163	1.093176534	1.089766492	1.093834924
1164	1.095907863	1.088415134	1.089674049
1165	1.087768964	1.097911273	1.089188822
1166	1.090627232	1.092794853	1.100072012
1167	1.086273176	1.095919008	1.092131982
1168	1.08731324	1.094078755	1.0873581
1169	1.094738248	1.097216749	1.091917873
1170	1.089034974	1.093382252	1.096508405
1171	1.08723412	1.092568103	1.094536376
1172	1.088948752	1.08424703	1.095425383
1173	1.091451531	1.088325875	1.090825615
1174	1.098964774	1.085841619	1.088218618
1175	1.091321874	1.091520944	1.095629839
1176	1.096346121	1.085471958	1.096053981
1177	1.094541519	1.083790586	1.091338659
1178	1.090622034	1.090627333	1.093562176
1179	1.094461214	1.091593657	1.089677914
1180	1.089733609	1.090905316	1.09267594
1181	1.091031666	1.09604153	1.094642764
1182	1.094900123	1.088149602	1.095224934
1183	1.088486206	1.085947838	1.097417168
1184	1.092434884	1.094169835	1.088876466
1185	1.098859481	1.091403517	1.094198738
1186	1.086297071	1.096705117	1.09688888
1187	1.09475133	1.091434767	1.096995091
1188	1.094399352	1.08874004	1.094524068
1189	1.090965855	1.094247767	1.095131698
1190	1.090709462	1.095812505	1.090799397
1191	1.08843193	1.088061085	1.092515111
1192	1.091987727	1.087835694	1.093003819
1193	1.084072313	1.093496604	1.09419525
1194	1.092304485	1.089921251	1.095990897
1195	1.086754545	1.092997015	1.094521438
1196	1.095410701	1.091665491	1.094765358
1197	1.082507226	1.093585963	1.0917772
1198	1.092467622	1.083613008	1.105215562
1199	1.093713525	1.093119124	1.100601792
1200	1.093847398	1.093804724	1.092466396
1201	1.088466868	1.085644372	1.094053235
1202	1.084705679	1.09937269	1.092588381
1203	1.086498384	1.08786897	1.09463563
1204	1.087629859	1.099952989	1.09659541
1205	1.090036296	1.090796657	1.088387001
1206	1.106742381	1.093292366	1.089631025
1207	1.093957977	1.085234011	1.090747788
1208	1.087532397	1.092134974	1.09313522
1209	1.089433702	1.085199135	1.0940716
1210	1.091696655	1.092185019	1.095550891
1211	1.090413613	1.092779386	1.093730507
1212	1.092305596	1.093640049	1.090919938
1213	1.09486691	1.088436515	1.087989103
1214	1.098658226	1.09222275	1.101834427
1215	1.091165395	1.093606296	1.098030609
1216	1.095081457	1.09773532	1.094938688
1217	1.091477508	1.086102244	1.099471382
1218	1.08915052	1.088452185	1.091751596
1219	1.097176444	1.085309832	1.094555426
1220	1.089556058	1.089687884	1.093083947
1221	1.092341823	1.092058897	1.095032816
1222	1.094170002	1.093565714	1.089804008
1223	1.091404902	1.094668487	1.095164347
1224	1.095312427	1.088415806	1.09234972
1225	1.092982701	1.092222763	1.096731731
1226	1.090003104	1.090568574	1.092085323
1227	1.099430724	1.090499428	1.093593809
1228	1.093655803	1.093724032	1.094492379
1229	1.091992505	1.089419573	1.098295006
1230	1.085531801	1.093989866	1.089831692
1231	1.090308056	1.087265532	1.094935885
1232	1.091287656	1.091990601	1.095713401
1233	1.091215938	1.085463884	1.092227831
1234	1.100529146	1.098058657	1.097784833
1235	1.090016375	1.087674887	1.096628011
1236	1.090102437	1.086868459	1.089732777
1237	1.093867214	1.091622004	1.087381208
1238	1.090962495	1.089966907	1.091567997
1239	1.090683793	1.091031425	1.093884481
1240	1.090468132	1.095930988	1.088441675
1241	1.086185328	1.0906916	1.092278715
1242	1.088337455	1.088691551	1.08927951
1243	1.095010852	1.090162592	1.094889008
1244	1.092091129	1.099176018	1.092728543
1245	1.096825335	1.087288354	1.094511778
1246	1.088810874	1.090665138	1.098503584
1247	1.095074056	1.088971138	1.085749507
1248	1.096283651	1.091295862	1.093339133
1249	1.093251903	1.089834963	1.093223337
1250	1.09299993	1.083590697	1.098494002
1251	1.100551665	1.098144123	1.091853551
1252	1.095950438	1.09021635	1.090038084
1253	1.097019742	1.096668389	1.101540425
1254	1.091060516	1.08686498	1.095315033
1255	1.095604957	1.090550157	1.09675703
1256	1.092535539	1.092394532	1.092397877
1257	1.085007756	1.087779071	1.097436226
1258	1.093743317	1.087628488	1.091947698
1259	1.089432857	1.091997042	1.096554054
1260	1.093761927	1.090258514	1.08909548
1261	1.087771829	1.091843085	1.090401752
1262	1.09134318	1.091818653	1.090865819
1263	1.094851154	1.091823027	1.09197027
1264	1.088731042	1.089101611	1.092861324
1265	1.099507291	1.091508376	1.099409302
1266	1.087991956	1.087968867	1.086203975
1267	1.096355001	1.093376067	1.09153113
1268	1.090900514	1.095774643	1.089499839
1269	1.086806352	1.086832556	1.090696314
1270	1.096699965	1.090739045	1.091962321
1271	1.092274453	1.099670468	1.089819383
1272	1.090241021	1.089664462	1.094019807
1273	1.095723138	1.088448556	1.093801326
1274	1.091554159	1.088103667	1.09169451
1275	1.092342596	1.090289372	1.088846833
1276	1.092118999	1.089937729	1.094099019
1277	1.093100384	1.088879453	1.091978323
1278	1.096427478	1.079616938	1.087074303
1279	1.089698365	1.093499811	1.097566717
1280	1.093326404	1.088796195	1.088489954
1281	1.095005217	1.086087698	1.096317628
1282	1.093995008	1.090210488	1.09649926
1283	1.093186299	1.09090557	1.092177637
1284	1.09151597	1.093180324	1.092487011
1285	1.091277073	1.089416213	1.0893265
1286	1.089230233	1.086184941	1.09022029
1287	1.089684404	1.093422888	1.091440025
1288	1.087135776	1.089110596	1.097383433
1289	1.100083159	1.094304547	1.093644153
1290	1.095610661	1.097167724	1.099045889
1291	1.096171498	1.093399191	1.087950981
1292	1.089191718	1.099273	1.087767237
1293	1.090009344	1.093115737	1.094248933
1294	1.091494046	1.084147014	1.088584742
1295	1.09352337	1.089608053	1.097241998
1296	1.101698369	1.096587779	1.091884758
1297	1.092695629	1.094106228	1.091569848
1298	1.091346762	1.087306891	1.093767128
1299	1.090361482	1.095245667	1.091272711
1300	1.094259698	1.094305497	1.099558745
1301	1.095225253	1.087267695	1.091481597
1302	1.093452745	1.093880544	1.093444857
1303	1.09023616	1.093391534	1.094011359
1304	1.090755276	1.092209095	1.099410517
1305	1.093288648	1.09404534	1.089650547
1306	1.093319006	1.089190769	1.090872497
1307	1.098720441	1.091191988	1.101922724
1308	1.088171076	1.084294299	1.09763759
1309	1.094387402	1.091752033	1.094536805
1310	1.085294026	1.087029618	1.08808342
1311	1.095851221	1.094103744	1.094065908
1312	1.095604831	1.083608651	1.09493716
1313	1.091185774	1.098226277	1.095863157
1314	1.094497891	1.092241167	1.091312403
1315	1.098819014	1.092516654	1.094521171
1316	1.088715808	1.090359096	1.100656491
1317	1.098017361	1.098304735	1.096672212
1318	1.090522436	1.09092441	1.096196288
1319	1.090495467	1.087789486	1.097307374
1320	1.092443653	1.089192148	1.090199768
1321	1.094598285	1.094113554	1.092697331
1322	1.091179744	1.093041869	1.097037238
1323	1.094505657	1.099622722	1.090814938
1324	1.087116685	1.088809504	1.090925048
1325	1.09108026	1.096879505	1.093226886
1326	1.086108304	1.087802486	1.093844817
1327	1.087829128	1.095924252	1.092802531
1328	1.092556441	1.091280003	1.090807532
1329	1.092768967	1.093152195	1.091258818
1330	1.094091219	1.085932551	1.099688686
1331	1.08982315	1.09724785	1.090205639
1332	1.09570502	1.092683176	1.087521662
1333	1.093522773	1.084374467	1.09478833
1334	1.092823779	1.093947146	1.089499425
1335	1.092421306	1.091173003	1.094612307
1336	1.089076572	1.092818499	1.086325715
1337	1.093552908	1.097549201	1.091013702
1338	1.093952777	1.08711077	1.088166428
1339	1.086693348	1.086805358	1.097978862
1340	1.095668962	1.094343349	1.096978819
1341	1.097415072	1.088277068	1.091553208
1342	1.094174072	1.098276332	1.092878891
1343	1.096980673	1.092592465	1.092520773
1344	1.090853268	1.091399637	1.093494661
1345	1.096989736	1.088864608	1.092725548
1346	1.095656221	1.083620048	1.090783334
1347	1.091786379	1.088498793	1.091047159
1348	1.090644358	1.089186638	1.096544298
1349	1.099046769	1.094704697	1.092086551
1350	1.093381703	1.09210662	1.085890581
1351	1.084823428	1.088853506	1.089257783
1352	1.092560105	1.095181016	1.093420115
1353	1.090072902	1.088843598	1.096100142
1354	1.092706881	1.093764532	1.090824169
1355	1.095015889	1.097750446	1.094118318
1356	1.096615758	1.093510519	1.088932085
1357	1.096758364	1.090941927	1.086072627
1358	1.087392797	1.093131271	1.095361208
1359	1.098538835	1.091748399	1.097181333
1360	1.09578313	1.088369502	1.092287795
1361	1.095651652	1.088963722	1.092320604
1362	1.091041128	1.09480451	1.095704975
1363	1.092239973	1.090024929	1.093185804
1364	1.091288537	1.093296266	1.096300635
1365	1.092285665	1.093920578	1.094226741
1366	1.092270447	1.089888289	1.094972482
1367	1.093115546	1.086991381	1.094029215
1368	1.098754362	1.093452118	1.089361012
1369	1.093859528	1.090639356	1.097420849
1370	1.094063256	1.088309341	1.099847435
1371	1.096635556	1.0919704	1.092554698
1372	1.091319108	1.093323796	1.092772342
1373	1.091561485	1.092690962	1.094975718
1374	1.097269128	1.08618666	1.092776267
1375	1.091655965	1.089336355	1.097205125
1376	1.090423072	1.086945834	1.089157871
1377	1.092441401	1.085317544	1.098521698
1378	1.094694997	1.092752658	1.087184069
1379	1.092865686	1.094287273	1.091034024
1380	1.09851741	1.086846384	1.090603789
1381	1.102050539	1.098909253	1.093186434
1382	1.094434729	1.092690215	1.089268849
1383	1.09498057	1.085469886	1.094757727
1384	1.094046468	1.090734019	1.089641398
1385	1.092361635	1.086374641	1.094747536
1386	1.09186659	1.092791402	1.094988372
1387	1.093443121	1.093031698	1.088522481
1388	1.098337614	1.091153221	1.092751485
1389	1.086423987	1.084682526	1.085452024
1390	1.088242027	1.088161492	1.096352309
1391	1.092032862	1.085885506	1.094943131
1392	1.093113327	1.083757297	1.090933669
1393	1.098420196	1.087856036	1.096601064
1394	1.08974205	1.094994717	1.093683713
1395	1.098531435	1.087726475	1.08705767
1396	1.093633297	1.095111593	1.097926486
1397	1.094144386	1.090735621	1.092292264
1398	1.090432535	1.093906162	1.092156554
1399	1.092981476	1.090456306	1.089135867
1400	1.094298547	1.093026309	1.088367053
1401	1.09051377	1.095000858	1.090528079
1402	1.094986677	1.086604637	1.085732669
1403	1.089367923	1.097297784	1.098413029
1404	1.090915896	1.09102061	1.091825654
1405	1.083993485	1.09047435	1.101409397
1406	1.094203055	1.091810686	1.095020603
1407	1.088658642	1.089229712	1.091621754
1408	1.097548623	1.095134962	1.097452447
1409	1.098017826	1.09848804	1.094747761
1410	1.091898614	1.092331177	1.091295393
1411	1.088004346	1.090753926	1.101688079
1412	1.089771697	1.08989019	1.097954317
1413	1.097827075	1.092790678	1.098271976
1414	1.099396847	1.088848564	1.091207306
1415	1.087550693	1.087623361	1.100407909
1416	1.090471396	1.095593999	1.097843241
1417	1.089010778	1.092564258	1.09444988
1418	1.094063312	1.093131575	1.093600783
1419	1.092630976	1.085656535	1.087618493
1420	1.092641349	1.091915312	1.093703702
1421	1.094247939	1.090560752	1.10036268
1422	1.087699395	1.098621225	1.090487995
1423	1.099374672	1.092127926	1.096212431
1424	1.097465767	1.090345441	1.096877232
1425	1.095882034	1.093085876	1.089219212
1426	1.085917609	1.087709944	1.095409059
1427	1.086584282	1.092251154	1.090762152
1428	1.091731485	1.091648588	1.093222014
1429	1.094291656	1.086042117	1.092210289
1430	1.090412793	1.086996094	1.096635109
1431	1.089951451	1.087276216	1.088910871
1432	1.089757899	1.096742126	1.096020882
1433	1.09181117	1.090261253	1.094009506
1434	1.095368027	1.089319691	1.090014135
1435	1.094779182	1.09004469	1.086767341
1436	1.096125924	1.092521691	1.095464676
1437	1.093349152	1.085012947	1.096992254
1438	1.094907543	1.0860053	1.096492657
1439	1.097498883	1.08506853	1.096074153
1440	1.096670252	1.089434566	1.087937961
1441	1.097336083	1.090852426	1.093223787
1442	1.091921588	1.087604057	1.09264491
1443	1.094651368	1.090930158	1.09406915
1444	1.088797057	1.087109512	1.091464655
1445	1.089675313	1.09106387	1.09631215
1446	1.098163272	1.085910384	1.094181851
1447	1.091276014	1.08765957	1.095465369
1448	1.093460492	1.093832113	1.094265104
1449	1.086750006	1.087292227	1.094926086
1450	1.08961129	1.090998526	1.095515634
1451	1.09606157	1.091998258	1.094982228
1452	1.09304384	1.0861981	1.088291125
1453	1.091791172	1.094439705	1.093694758
1454	1.095053689	1.087026756	1.091015446
1455	1.09599813	1.097577478	1.092927311
1456	1.086036865	1.093724493	1.0925051
1457	1.087199581	1.084498858	1.08985682
1458	1.098960447	1.093608706	1.095063475
1459	1.090159828	1.09292809	1.091985163
1460	1.093745836	1.092851826	1.091340497
1461	1.094837066	1.095677822	1.088857418
1462	1.090119136	1.081103544	1.091456911
1463	1.090661866	1.088063964	1.08825098
1464	1.092631677	1.087880255	1.091143636
1465	1.097509808	1.086669186	1.093642213
1466	1.086450828	1.097421848	1.086631927
1467	1.093876752	1.091098364	1.090742959
1468	1.09539019	1.095604486	1.095991085
1469	1.083762747	1.096386577	1.090632469
1470	1.087907726	1.088685346	1.095531339
1471	1.086249917	1.090681319	1.097835066
1472	1.093369782	1.091162304	1.090154438
1473	1.092680134	1.087619265	1.098467413
1474	1.089863265	1.084634305	1.088851768
1475	1.085182896	1.086738183	1.089571767
1476	1.090771412	1.096413013	1.093607733
1477	1.089759257	1.088541804	1.085521185
1478	1.093147074	1.088387624	1.09429393
1479	1.092353923	1.090046965	1.095096032
1480	1.095476875	1.094374306	1.092492118
1481	1.095785076	1.095628332	1.091682056
1482	1.090133667	1.093295972	1.090377464
1483	1.094944896	1.097376966	1.092605429
1484	1.086370855	1.092503878	1.09683686
1485	1.085873666	1.087122077	1.09560209
1486	1.094545385	1.088339856	1.096244702
1487	1.098861645	1.087672961	1.095747858
1488	1.092112785	1.086510686	1.094933859
1489	1.088924007	1.096031648	1.089157749
1490	1.089376623	1.088109138	1.094430811
1491	1.097960455	1.087360342	1.091440772
1492	1.092315255	1.095537981	1.089144947
1493	1.092191275	1.086160074	1.092854384
1494	1.09711786	1.087167501	1.099921885
1495	1.090453285	1.088721903	1.093185384
1496	1.089994264	1.093154574	1.096586489
1497	1.093122902	1.093472308	1.09601745
1498	1.098446069	1.09737349	1.099911376
1499	1.091730228	1.090474728	1.103378484
1500	1.090860125	1.095603862	1.099792879
1501	1.090215441	1.091537123	1.094053188
1502	1.100464235	1.095187314	1.08939222
1503	1.091248189	1.084703056	1.094890918
1504	1.095635186	1.091920083	1.098341684
1505	1.094538387	1.090716083	1.089432269
1506	1.099058531	1.090774568	1.085061583
1507	1.094344302	1.095159884	1.091438246
1508	1.097221505	1.092057525	1.093396015
1509	1.094815869	1.091673163	1.094379858
1510	1.095738046	1.092689148	1.086828562
1511	1.090956069	1.095161019	1.094463611
1512	1.090955083	1.092933694	1.094100633
1513	1.084455363	1.09172804	1.086179341
1514	1.096507037	1.095347583	1.08975186
1515	1.094200356	1.09481535	1.092140487
1516	1.094794436	1.082267379	1.092848391
1517	1.08690817	1.091475221	1.093432489
1518	1.089217836	1.092052489	1.100030814
1519	1.095280037	1.092250504	1.095769624
1520	1.093806597	1.095458569	1.100551702
1521	1.093032598	1.088488005	1.087577182
1522	1.0957013	1.092839555	1.091536769
1523	1.088240203	1.095054218	1.095072073
1524	1.089249358	1.095157671	1.097682359
1525	1.087498603	1.089423338	1.098992238
1526	1.094539532	1.090037751	1.091241112
1527	1.098074232	1.092047961	1.092785912
1528	1.090578825	1.090797559	1.091714932
1529	1.089959882	1.08612081	1.093993452
1530	1.091914618	1.085626169	1.088578209
1531	1.09248459	1.089079075	1.087448718
1532	1.094687211	1.089307404	1.094940947
1533	1.093996839	1.090680587	1.100103405
1534	1.091892892	1.090644225	1.090859877
1535	1.08469521	1.089845258	1.095475936
1536	1.094058927	1.088275157	1.084023566
1537	1.090582294	1.097241344	1.091295123
1538	1.092182392	1.090012991	1.095202836
1539	1.095607779	1.090813684	1.092667487
1540	1.09596215	1.091961043	1.097381481
1541	1.092658066	1.086950943	1.091343509
1542	1.093265583	1.086240738	1.090528482
1543	1.091428784	1.093237607	1.094762224
1544	1.090486914	1.091269524	1.094355124
1545	1.094565991	1.096363726	1.090841123
1546	1.092759262	1.08968173	1.093155343
1547	1.090997054	1.084987763	1.099538799
1548	1.091135117	1.087184623	1.093744378
1549	1.097557123	1.089997502	1.093959326
1550	1.097014926	1.088564989	1.095132861
1551	1.089312797	1.089863424	1.096132128
1552	1.092924262	1.084813733	1.091796741
1553	1.09067298	1.096938206	1.096859313
1554	1.095903242	1.090437769	1.095359015
1555	1.090902504	1.087298243	1.087429928
1556	1.093288021	1.088425616	1.093488224
1557	1.087287572	1.091852199	1.094142519
1558	1.093746696	1.088191276	1.09465128
1559	1.094075814	1.087015608	1.09341208
1560	1.089697698	1.088695032	1.09208554
1561	1.08933092	1.094171811	1.087263091
1562	1.094072991	1.085591478	1.089157065
1563	1.09104674	1.094888055	1.091847172
1564	1.092413886	1.088229521	1.08757625
1565	1.096437868	1.088893221	1.095712201
1566	1.085141595	1.088866859	1.087534561
1567	1.095220513	1.096416194	1.08557528
1568	1.090954016	1.083719484	1.092829517
1569	1.089837951	1.093248106	1.085580265
1570	1.093564235	1.099275175	1.089073433
1571	1.091721888	1.095072163	1.09804708
1572	1.097729488	1.091816806	1.095871564
1573	1.09082137	1.093782999	1.094051713
1574	1.095137149	1.088399034	1.096515082
1575	1.089059629	1.09038928	1.102161523
1576	1.091160627	1.092675004	1.090547268
1577	1.097425979	1.091366594	1.092055995
1578	1.090320509	1.088834926	1.089074122
1579	1.09069923	1.090631526	1.087199311
1580	1.101153834	1.090700061	1.096332132
1581	1.091688119	1.093475508	1.084726089
1582	1.09027512	1.09417583	1.091455779
1583	1.097569175	1.094841172	1.090327314
1584	1.089185927	1.087893647	1.097174588
1585	1.097064636	1.087031744	1.09279685
1586	1.088284693	1.088351917	1.097398681
1587	1.095383823	1.086392809	1.09240134
1588	1.086593987	1.084211121	1.091839547
1589	1.085414449	1.094050508	1.09153022
1590	1.094985914	1.090709372	1.096851246
1591	1.09758774	1.092038325	1.090804681
1592	1.090732238	1.088188721	1.094711381
1593	1.088208692	1.088265626	1.094980456
1594	1.092853923	1.089055002	1.095902864
1595	1.097570549	1.0888069	1.09598072
1596	1.086581067	1.089846063	1.099276278
1597	1.090084886	1.092506705	1.090587247
1598	1.084166093	1.091960314	1.094350736
1599	1.091356903	1.087597015	1.08756307
1600	1.087788941	1.096029888	1.093829672
1601	1.089270461	1.097306915	1.094611441
1602	1.094885946	1.092624659	1.100031012
1603	1.09022724	1.097709297	1.092363835
1604	1.091356623	1.087876296	1.09068965
1605	1.089649971	1.08768531	1.089138252
1606	1.091716335	1.089457059	1.08955077
1607	1.088644813	1.090323786	1.097359837
1608	1.092321371	1.097086182	1.0928917
1609	1.088467806	1.091463048	1.093364736
1610	1.090332592	1.085084708	1.089160045
1611	1.088493345	1.094142827	1.092997919
1612	1.09412987	1.085653167	1.091935819
1613	1.093050329	1.096038295	1.087915176
1614	1.096308898	1.084118917	1.098732848
1615	1.086502103	1.090702558	1.094626033
1616	1.099383373	1.089742548	1.100835728
1617	1.091244459	1.090718115	1.096084028
1618	1.09863991	1.094063927	1.097835731
1619	1.095171378	1.086693874	1.089044257
1620	1.095841505	1.088824616	1.091548463
1621	1.093495015	1.094861459	1.09647268
1622	1.086395193	1.088859285	1.098664215
1623	1.085445057	1.09283512	1.096221888
1624	1.08605264	1.099509446	1.090842057
1625	1.098387443	1.091888797	1.093478349
1626	1.094977826	1.089046571	1.093816819
1627	1.0889966	1.090003248	1.091182375
1628	1.093257151	1.093200434	1.090731049
1629	1.088112944	1.087881067	1.094843988
1630	1.089956668	1.093275501	1.092418085
1631	1.095188922	1.09449394	1.095744732
1632	1.087146704	1.089277149	1.093510429
1633	1.09808131	1.087698925	1.090790871
1634	1.091613816	1.088757757	1.091182236
1635	1.102884461	1.090704328	1.096497877
1636	1.091697097	1.093215361	1.092216024
1637	1.091918872	1.088576751	1.092091353
1638	1.096766654	1.096695144	1.094056738
1639	1.092153826	1.086930445	1.095842707
1640	1.093747161	1.100258712	1.097624237
1641	1.088069783	1.09544888	1.094529707
1642	1.090925971	1.090557888	1.092597758
1643	1.094748282	1.095816184	1.088511808
1644	1.092625066	1.090248469	1.092085167
1645	1.091367394	1.091196578	1.094890013
1646	1.089719029	1.09924383	1.094370086
1647	1.085111594	1.088347279	1.094952087
1648	1.0974728	1.099055183	1.093911996
1649	1.0915768	1.089544167	1.088923659
1650	1.096032641	1.091103979	1.091002322
1651	1.093935604	1.087848614	1.089356464
1652	1.089410545	1.090005241	1.097562574
1653	1.090386791	1.092597096	1.088201003
1654	1.093105807	1.090952717	1.097157765
1655	1.091494494	1.088822744	1.091751004
1656	1.099253787	1.089547917	1.090608062
1657	1.092551266	1.081253083	1.091806261
1658	1.100702657	1.093755524	1.083489291
1659	1.092922177	1.090720427	1.090379726
1660	1.092536074	1.089157274	1.085586565
1661	1.083177634	1.091618054	1.092727416
1662	1.090842392	1.089851303	1.084476067
1663	1.089488112	1.094162948	1.096064708
1664	1.092413395	1.095562947	1.088213736
1665	1.088433257	1.087603179	1.097429463
1666	1.09105338	1.097082043	1.092783859
1667	1.091571282	1.092049619	1.089313568
1668	1.082934524	1.096033347	1.090430057
1669	1.09774452	1.088694424	1.094047849
1670	1.086153504	1.0946169	1.101650961
1671	1.091562458	1.087528875	1.094256144
1672	1.093574088	1.08876178	1.095700783
1673	1.091513317	1.093983091	1.096443145
1674	1.091425525	1.091097377	1.091643857
1675	1.091682087	1.093153084	1.092954369
1676	1.096079174	1.092514557	1.089093994
1677	1.088389294	1.087944974	1.092069096
1678	1.095802516	1.093136941	1.095247845
1679	1.096660885	1.089257254	1.088455233
1680	1.092053222	1.090424574	1.091092035
1681	1.100115705	1.090620544	1.094376089
1682	1.090242745	1.085576061	1.092589199
1683	1.091786931	1.084918804	1.086686298
1684	1.094915392	1.089425167	1.096062791
1685	1.088672047	1.092621495	1.09423754
1686	1.097015506	1.096041386	1.093381574
1687	1.089278108	1.087515086	1.094446808
1688	1.092200925	1.086025074	1.096354726
1689	1.09091133	1.091119776	1.094702794
1690	1.089258607	1.091746636	1.092095193
1691	1.094899173	1.093377707	1.09245059
1692	1.096637454	1.095980607	1.088449167
1693	1.095881911	1.085375575	1.088658073
1694	1.091719454	1.093006017	1.096890357
1695	1.092736787	1.097157099	1.095558838
1696	1.089913989	1.092842484	1.089724002
1697	1.089549176	1.088734691	1.090485219
1698	1.100187462	1.092701288	1.094589243
1699	1.088645993	1.093520356	1.096542673
1700	1.089979183	1.086729045	1.090446154
1701	1.092369906	1.089670807	1.097471719
1702	1.093670927	1.092324078	1.097014939
1703	1.098914379	1.096112668	1.091428763
1704	1.089541205	1.096368553	1.093983085
1705	1.094561279	1.087334996	1.091851598
1706	1.0924221	1.094544158	1.089387695
1707	1.093603286	1.084450212	1.098090904
1708	1.092704611	1.083648845	1.094084554
1709	1.088981083	1.090775577	1.089926166
1710	1.078245378	1.090346691	1.092317479
1711	1.087057827	1.085558035	1.093906159
1712	1.086327172	1.088525565	1.090520345
1713	1.090328706	1.09049075	1.100684662
1714	1.095664281	1.087105401	1.088129773
1715	1.092839702	1.091698512	1.098824493
1716	1.091171959	1.089547323	1.091337516
1717	1.092337904	1.089531871	1.094254148
1718	1.088196171	1.089479589	1.093830171
1719	1.091205985	1.094608535	1.084944403
1720	1.095639547	1.092970237	1.094557549
1721	1.101783669	1.093720952	1.093877897
1722	1.089597569	1.097394629	1.09652481
1723	1.082993479	1.090433934	1.090022694
1724	1.086424234	1.091928662	1.092134392
1725	1.100891997	1.090812126	1.090572901
1726	1.08928283	1.091163016	1.093375566
1727	1.089938865	1.087334188	1.090802655
1728	1.089471102	1.083132704	1.094953196
1729	1.090109676	1.089583542	1.095879014
1730	1.095035595	1.093324342	1.096827638
1731	1.093084763	1.09476545	1.089965351
1732	1.096337309	1.090207046	1.094349011
1733	1.095063466	1.094785705	1.089659168
1734	1.092145347	1.09622289	1.09562777
1735	1.099589838	1.087312856	1.092885549
1736	1.089150693	1.093169774	1.095048652
1737	1.090440359	1.089458072	1.088805822
1738	1.098229448	1.092688523	1.095686263
1739	1.086585427	1.089603902	1.090959141
1740	1.089743239	1.086264905	1.092134501
1741	1.095908235	1.094799096	1.092985245
1742	1.099113064	1.086870026	1.095803131
1743	1.091016734	1.094837136	1.092284208
1744	1.091425479	1.092864921	1.093856865
1745	1.098447812	1.088153625	1.094125641
1746	1.097888489	1.09309006	1.092775799
1747	1.097234444	1.084426416	1.09325892
1748	1.089150279	1.089317258	1.091033287
1749	1.091480509	1.096557976	1.092429857
1750	1.097141061	1.093972066	1.096525508
1751	1.093941084	1.089776339	1.092169583
1752	1.095179911	1.097153167	1.091349433
1753	1.089647705	1.092269957	1.092861755
1754	1.096469637	1.088762446	1.091394752
1755	1.086937004	1.088728143	1.095463705
1756	1.088432059	1.093215929	1.087338504
1757	1.093879319	1.084812967	1.094767692
1758	1.088621129	1.087585515	1.087482282
1759	1.097059252	1.089009544	1.099434056
1760	1.098899529	1.094103986	1.097315813
1761	1.098533073	1.090151988	1.08586306
1762	1.092705368	1.091136691	1.094117082
1763	1.090226784	1.094437738	1.09734887
1764	1.08913031	1.087753571	1.095448792
1765	1.092096957	1.086931477	1.089374811
1766	1.091930207	1.089468064	1.087038748
1767	1.091803402	1.085613639	1.093735032
1768	1.091339018	1.08980652	1.094424129
1769	1.097680604	1.088739265	1.102469254
1770	1.088875604	1.088744142	1.096114009
1771	1.090983556	1.089593961	1.094533785
1772	1.096447189	1.096701114	1.091834894
1773	1.088619715	1.101367201	1.096310538
1774	1.089563452	1.097196722	1.092472227
1775	1.096390202	1.084356542	1.097051968
1776	1.089873733	1.089809635	1.092695141
1777	1.092093777	1.086189998	1.09562439
1778	1.093842727	1.091714893	1.092851204
1779	1.08930634	1.089545951	1.093527795
1780	1.094099611	1.100484824	1.090671477
1781	1.089117819	1.091067827	1.091702502
1782	1.094327099	1.090986255	1.088895468
1783	1.091825893	1.092042546	1.092328201
1784	1.090193259	1.091232569	1.095586687
1785	1.094309073	1.095444555	1.098231592
1786	1.091099223	1.089438853	1.093756048
1787	1.093194442	1.101840128	1.094713371
1788	1.099784348	1.088508705	1.094650036
1789	1.087558861	1.090503021	1.092461534
1790	1.094514375	1.09079446	1.094596622
1791	1.08936547	1.087304194	1.091374131
1792	1.092700363	1.084229067	1.089551987
1793	1.091850786	1.085956775	1.092797275
1794	1.09379327	1.091141476	1.096012439
1795	1.088981674	1.086554963	1.091645983
1796	1.098518774	1.096785388	1.09438563
1797	1.089052039	1.084162863	1.09372348
1798	1.087706365	1.084859313	1.093790206
1799	1.097481001	1.095753697	1.090267216
1800	1.093286095	1.087554987	1.096926526
1801	1.093689956	1.088115191	1.097902205
1802	1.093073235	1.086614773	1.095755307
1803	1.089831159	1.090127326	1.101332802
1804	1.095119943	1.091406427	1.08472244
1805	1.086102853	1.092686811	1.098252029
1806	1.092300923	1.083551851	1.093100789
1807	1.097499133	1.09053198	1.090263886
1808	1.092345348	1.089031099	1.090970822
1809	1.094113156	1.093484555	1.08988084
1810	1.097221923	1.082906947	1.094215527
1811	1.094505705	1.094816391	1.095708163
1812	1.096265074	1.094931221	1.093262702
1813	1.095151058	1.092660132	1.091642145
1814	1.090031526	1.087148719	1.099691442
1815	1.095381538	1.090524012	1.090396683
1816	1.089562296	1.090159907	1.089131208
1817	1.091406516	1.088180285	1.093675709
1818	1.08960071	1.090642596	1.091929642
1819	1.094772725	1.094589188	1.091926243
1820	1.095935264	1.093142851	1.085191748
1821	1.094183157	1.094235644	1.096977302
1822	1.09437525	1.086618962	1.087758901
1823	1.096302596	1.095762036	1.094331316
1824	1.097346405	1.088146877	1.087664257
1825	1.091493077	1.092540732	1.09710617
1826	1.094335145	1.090804161	1.08898932
1827	1.096647596	1.089406502	1.095004819
1828	1.092171827	1.085292051	1.093203598
1829	1.09030446	1.091813375	1.088885343
1830	1.089707054	1.082970029	1.090514668
1831	1.095852215	1.089764902	1.091958075
1832	1.091264759	1.090943145	1.100215298
1833	1.089304605	1.090279009	1.093944403
1834	1.099186657	1.093876064	1.099984777
1835	1.094732842	1.091178275	1.094599705
1836	1.087276808	1.0897505	1.095035653
1837	1.090741036	1.08624806	1.102178027
1838	1.091078467	1.090637181	1.089589539
1839	1.094787106	1.088556479	1.096625443
1840	1.094806608	1.083522265	1.0906634
1841	1.097725562	1.091400272	1.093755887
1842	1.091194537	1.093015159	1.08240098
1843	1.092471332	1.096589008	1.095625277
1844	1.089613845	1.096184085	1.096611508
1845	1.091300326	1.093982642	1.09481448
1846	1.100187062	1.09500146	1.094934995
1847	1.089039179	1.096244503	1.098517448
1848	1.090637226	1.093243632	1.097817295
1849	1.090798885	1.097506767	1.091798647
1850	1.090232993	1.090845651	1.096891911
1851	1.093296428	1.086966553	1.092245108
1852	1.093440289	1.093878527	1.092884296
1853	1.09569351	1.085302767	1.099586807
1854	1.086823271	1.095098508	1.090607239
1855	1.08901413	1.091301344	1.094007127
1856	1.099212699	1.08834143	1.093270908
1857	1.087221108	1.088991568	1.094009722
1858	1.097225522	1.087994444	1.093106546
1859	1.090397149	1.085897131	1.094620444
1860	1.089282793	1.089760054	1.091515687
1861	1.095617366	1.087576173	1.093725579
1862	1.097537341	1.090348282	1.087801521
1863	1.097127076	1.094348494	1.09211285
1864	1.086782108	1.092155543	1.090658398
1865	1.092282597	1.08946112	1.091592581
1866	1.083913758	1.093035204	1.08659599
1867	1.092173311	1.086100328	1.094184295
1868	1.090908646	1.090812183	1.091978912
1869	1.088423193	1.087932406	1.0923657
1870	1.099595077	1.092933269	1.089173388
1871	1.094934232	1.08710745	1.09045011
1872	1.092030681	1.085783034	1.097490258
1873	1.089745906	1.099347548	1.091048847
1874	1.09628761	1.094513128	1.090918105
1875	1.087482312	1.096322125	1.096642069
1876	1.090911291	1.081613416	1.093517641
1877	1.092200855	1.089234338	1.090503846
1878	1.086170542	1.092240596	1.09519767
1879	1.088844008	1.09217978	1.087770108
1880	1.092989036	1.085487572	1.088597107
1881	1.089614313	1.092820945	1.100197287
1882	1.0844335	1.091063102	1.093283876
1883	1.095009856	1.093821649	1.093348554
1884	1.089449278	1.086378479	1.094434298
1885	1.094561597	1.082020957	1.091197501
1886	1.089622396	1.091625458	1.092396643
1887	1.090850632	1.091998544	1.089730874
1888	1.089869025	1.089722997	1.094294337
1889	1.089536584	1.094249772	1.096898899
1890	1.091754731	1.093326031	1.086526188
1891	1.089727437	1.08989329	1.093125993
1892	1.099510776	1.094940128	1.091663337
1893	1.087415776	1.089253875	1.086639941
1894	1.098574377	1.089252467	1.089077819
1895	1.09430292	1.091866521	1.094295829
1896	1.095986052	1.078889642	1.094366174
1897	1.092876081	1.088272668	1.089496051
1898	1.093166317	1.083670778	1.097103882
1899	1.089403662	1.085547927	1.092161248
1900	1.090037314	1.09289061	1.092769261
1901	1.093755891	1.091465933	1.093983729
1902	1.093385934	1.099675119	1.088135976
1903	1.097287434	1.090423946	1.08840954
1904	1.086302976	1.090461786	1.092871773
1905	1.089210307	1.089382039	1.097282896
1906	1.092171024	1.08975196	1.087795098
1907	1.092068333	1.089366173	1.090528256
1908	1.095238291	1.092806085	1.100847076
1909	1.088386739	1.094392878	1.094694335
1910	1.092586365	1.092385297	1.090904132
1911	1.087924782	1.090333033	1.098155177
1912	1.093439301	1.083229137	1.093230742
1913	1.092880213	1.092885682	1.089263541
1914	1.088021068	1.095413326	1.09468797
1915	1.092684365	1.090311912	1.097918388
1916	1.09499251	1.093139859	1.091983196
1917	1.094280079	1.080435283	1.0889173
1918	1.083673606	1.092812083	1.089308422
1919	1.095092116	1.100277957	1.092334684
1920	1.090259099	1.09300093	1.096969257
1921	1.092116009	1.091136476	1.095995519
1922	1.092751802	1.086145639	1.097701163
1923	1.090037558	1.091276671	1.090798394
1924	1.082595489	1.086459852	1.090704782
1925	1.09246401	1.089883814	1.088205898
1926	1.093324966	1.084807814	1.097117243
1927	1.096643291	1.090200916	1.096437098
1928	1.096757988	1.094687055	1.094786382
1929	1.093260467	1.095243078	1.099511866
1930	1.091581795	1.08975519	1.098804018
1931	1.092788412	1.09716869	1.093638062
1932	1.094177503	1.091726578	1.096261663
1933	1.096715643	1.089800033	1.093162741
1934	1.09278591	1.091573105	1.092841002
1935	1.088479476	1.091971845	1.092964366
1936	1.09438082	1.094313148	1.085030808
1937	1.097013769	1.093882421	1.098215568
1938	1.091703425	1.092388701	1.095595963
1939	1.091237637	1.094306231	1.094360525
1940	1.098691237	1.086937015	1.093089362
1941	1.098868688	1.095148989	1.091726784
1942	1.096852544	1.091397021	1.097800549
1943	1.096757475	1.092345187	1.086699304
1944	1.090986679	1.086481682	1.097706163
1945	1.091866376	1.094188851	1.091636619
1946	1.091784153	1.089478552	1.092564968
1947	1.091944175	1.092039876	1.095866737
1948	1.08942886	1.089307458	1.092199744
1949	1.087117916	1.09220653	1.09402362
1950	1.093031301	1.097792195	1.090157091
1951	1.094090495	1.094453514	1.094039906
1952	1.092209184	1.092561512	1.094755321
1953	1.090555107	1.096762859	1.089399568
1954	1.100541687	1.089914929	1.092246608
1955	1.089252568	1.09920725	1.094765372
1956	1.08515005	1.092302904	1.096043677
1957	1.093531718	1.090873753	1.090637898
1958	1.096921808	1.087102416	1.094681086
1959	1.096686814	1.089853757	1.091452634
1960	1.092010428	1.08876085	1.091948176
1961	1.090794593	1.087485189	1.098975016
1962	1.096132651	1.085064405	1.097372619
1963	1.090978818	1.092331295	1.091918556
1964	1.089734542	1.086641302	1.093589683
1965	1.091580807	1.087721433	1.095066722
1966	1.090172639	1.090396066	1.095548543
1967	1.097092518	1.093239897	1.096034881
1968	1.092569708	1.096158899	1.092256914
1969	1.088383541	1.093956499	1.094258007
1970	1.092676491	1.087869884	1.096625198
1971	1.089243682	1.090309056	1.096395249
1972	1.092578139	1.082256038	1.092893213
1973	1.092880662	1.091701021	1.089767545
1974	1.085177662	1.091454112	1.089673477
1975	1.097151419	1.092771224	1.094212325
1976	1.093554398	1.084014561	1.090337278
1977	1.094316738	1.091443491	1.095560095
1978	1.089259877	1.088943167	1.092801848
1979	1.100021369	1.094244054	1.088227437
1980	1.094625825	1.097377296	1.096926144
1981	1.09691588	1.090118784	1.090477226
1982	1.092170415	1.089726404	1.090894673
1983	1.087955495	1.091498724	1.097372686
1984	1.088592858	1.091316879	1.090865451
1985	1.09250911	1.083196731	1.08862928
1986	1.08577526	1.088637844	1.093879067
1987	1.092431769	1.08978266	1.09142281
1988	1.093149942	1.089882498	1.095073204
1989	1.094977131	1.094813676	1.090783344
1990	1.089123666	1.087431884	1.095265244
1991	1.095067128	1.091462331	1.098574095
1992	1.097117855	1.089547899	1.098057401
1993	1.08533082	1.090060997	1.095907824
1994	1.089983725	1.093274402	1.092484077
1995	1.088319894	1.092177926	1.095610446
1996	1.091112458	1.091988866	1.088512232
1997	1.090992439	1.090941343	1.08973898
1998	1.090871611	1.10285522	1.092841696
1999	1.093821455	1.090834545	1.093040898
2000	1.090917225	1.089780214	1.09107252
2001	1.088902608	1.093051641	1.091337422
2002	1.086839216	1.089417046	1.094004464
2003	1.086470115	1.096198409	1.092498025
2004	1.094000483	1.089946668	1.088914462
2005	1.096809111	1.09601964	1.093650009
2006	1.097444277	1.08800876	1.087883584
2007	1.087930632	1.087084047	1.101117897
2008	1.092474993	1.090436839	1.09274201
2009	1.095468187	1.087425091	1.089641931
2010	1.091505181	1.093437841	1.098616064
2011	1.092331902	1.088729574	1.096545319
2012	1.089287737	1.091162524	1.094989862
2013	1.097816706	1.09206538	1.097479315
2014	1.089629163	1.093252658	1.090888496
2015	1.093100222	1.0905159	1.092753402
2016	1.098724565	1.091155994	1.093046361
2017	1.099658851	1.094085025	1.097059882
2018	1.094740376	1.084700051	1.091466414
2019	1.094560185	1.095729151	1.091937986
2020	1.091729374	1.09130822	1.089884833
2021	1.09014058	1.090026298	1.089165091
2022	1.091654215	1.095610076	1.092061393
2023	1.089384183	1.08892577	1.091494074
2024	1.095175742	1.09446323	1.087049857
2025	1.089061344	1.089271261	1.09726215
2026	1.09598953	1.090910686	1.095825137
2027	1.087271185	1.087415831	1.085517327
2028	1.089199634	1.091473754	1.090549678
2029	1.096729395	1.084639421	1.093288205
2030	1.091772536	1.094093902	1.090225607
2031	1.094176676	1.089202194	1.092545714
2032	1.100503927	1.09154947	1.091756643
2033	1.09156114	1.096433117	1.089023065
2034	1.095354745	1.091394471	1.090849879
2035	1.090010616	1.097886572	1.090065738
2036	1.092909604	1.093847487	1.093003006
2037	1.092443645	1.08815824	1.091445297
2038	1.086664087	1.086312212	1.100249514
2039	1.093677573	1.090064094	1.093518682
2040	1.096138765	1.090960211	1.086775925
2041	1.091708298	1.092284577	1.094640102
2042	1.087212875	1.09113258	1.096577542
2043	1.08980811	1.087015783	1.089522572
2044	1.095503973	1.085568149	1.09488673
2045	1.09160061	1.090892577	1.088221726
2046	1.092471283	1.082615514	1.095819202
2047	1.086934245	1.091265561	1.090949668
2048	1.090519071	1.08671915	1.093395674
2049	1.094246625	1.09639245	1.096425163
2050	1.09359529	1.086928941	1.094380448
2051	1.091084938	1.096490379	1.099243149
2052	1.084285341	1.098819687	1.091112795
2053	1.092195219	1.085968474	1.087725022
2054	1.09652166	1.096485035	1.09727057
2055	1.092466207	1.09907132	1.088477802
2056	1.09888112	1.087953012	1.093563282
2057	1.095019977	1.088091974	1.095163905
2058	1.086340348	1.088721911	1.088207111
2059	1.09346287	1.089896237	1.096571549
2060	1.091063128	1.088486038	1.094689305
2061	1.097547645	1.093214111	1.091303346
2062	1.089108765	1.089407418	1.087062357
2063	1.099267704	1.091754363	1.092686183
2064	1.096095879	1.087770221	1.094598258
2065	1.093822561	1.09658981	1.094080492
2066	1.086581678	1.090778672	1.092863562
2067	1.091031503	1.086975755	1.089358014
2068	1.088357461	1.091030159	1.093724131
2069	1.094285743	1.084341722	1.096799246
2070	1.093855386	1.090027412	1.090565311
2071	1.090335779	1.094183418	1.094363402
2072	1.099474175	1.091182436	1.093966507
2073	1.09237465	1.083317431	1.090055414
2074	1.089283783	1.086072023	1.100156509
2075	1.093491244	1.095934359	1.09801043
2076	1.097495878	1.094959405	1.097743908
2077	1.082468655	1.087790107	1.093909649
2078	1.087811757	1.091682743	1.092827947
2079	1.091517057	1.090663165	1.090261348
2080	1.098205913	1.091174161	1.095038322
2081	1.092569309	1.091126275	1.088083296
2082	1.094594754	1.103216664	1.091987939
2083	1.085638663	1.083660998	1.089025724
2084	1.097491884	1.090560376	1.091053108
2085	1.094792132	1.086069562	1.092068125
2086	1.094396937	1.089379122	1.083876629
2087	1.089184334	1.094942745	1.098663965
2088	1.094078949	1.083297913	1.095527442
2089	1.093562881	1.085157059	1.097643337
2090	1.084394171	1.092199803	1.088166384
2091	1.091565821	1.091020344	1.090231969
2092	1.087576847	1.095093303	1.088051158
2093	1.091197641	1.083039865	1.089224869
2094	1.090874526	1.091236524	1.095715397
2095	1.098209134	1.089016464	1.094639136
2096	1.09680685	1.091908955	1.093838101
2097	1.092098578	1.099257776	1.090234778
2098	1.091528515	1.095302862	1.096426405
2099	1.089284811	1.094029887	1.093653794
2100	1.092521271	1.089631706	1.093658435
2101	1.092415417	1.094895748	1.091365904
2102	1.090471592	1.086028132	1.091768568
2103	1.093743682	1.091210667	1.092094999
2104	1.088031021	1.092966477	1.085617169
2105	1.092352029	1.084402067	1.092995171
2106	1.094837315	1.088391177	1.088757978
2107	1.095083414	1.094489972	1.091133599
2108	1.087290906	1.086768159	1.08840649
2109	1.091549373	1.082829884	1.093459042
2110	1.097114833	1.091619988	1.093676616
2111	1.087100984	1.089325096	1.094181007
2112	1.094624004	1.085023259	1.094782111
2113	1.094646874	1.089908477	1.093171756
2114	1.097748119	1.091654178	1.096916026
2115	1.092304753	1.083436168	1.093573388
2116	1.086141927	1.090048246	1.093273685
2117	1.092095193	1.088899616	1.088917647
2118	1.092876592	1.088551455	1.09429291
2119	1.093999759	1.09184114	1.095262336
2120	1.093990796	1.091958292	1.096110452
2121	1.08666329	1.089980678	1.098222926
2122	1.09145783	1.091080179	1.092885706
2123	1.087634128	1.093144581	1.093119227
2124	1.088985902	1.08634196	1.097025149
2125	1.091159032	1.091256533	1.08835637
2126	1.094560097	1.086501007	1.090481432
2127	1.098509702	1.084591404	1.104632953
2128	1.097573205	1.090229916	1.097672329
2129	1.094520404	1.094266816	1.09166193
2130	1.094661796	1.087613661	1.093989405
2131	1.090301933	1.08423823	1.08639709
2132	1.097419435	1.086241912	1.090062861
2133	1.09271991	1.090750427	1.093073177
2134	1.095943965	1.09058761	1.095294533
2135	1.089408957	1.092702348	1.094941159
2136	1.092004229	1.088532855	1.096215275
2137	1.090760234	1.094316157	1.089699897
2138	1.088338526	1.092324838	1.095642987
2139	1.089226292	1.096497486	1.088317706
2140	1.088504847	1.093536137	1.091513562
2141	1.09396124	1.090540778	1.087290907
2142	1.091590001	1.091929426	1.088744385
2143	1.095707927	1.09479442	1.09453604
2144	1.095791041	1.093085601	1.091272204
2145	1.092299504	1.089335241	1.09522381
2146	1.094152293	1.097412202	1.093976563
2147	1.09330409	1.085319876	1.103751631
2148	1.090074457	1.090705465	1.093219189
2149	1.086486916	1.09059096	1.097424256
2150	1.095254757	1.092079129	1.087413955
2151	1.087848894	1.085933897	1.087845451
2152	1.088671508	1.097770327	1.09172103
2153	1.088557789	1.087487476	1.084536387
2154	1.093738459	1.088031506	1.088916081
2155	1.096898274	1.094843462	1.092017741
2156	1.089880656	1.092733397	1.096331495
2157	1.088790258	1.087586022	1.094194038
2158	1.085846494	1.085290988	1.095233943
2159	1.093397194	1.086623602	1.096810207
2160	1.100120833	1.094147036	1.091802754
2161	1.087319588	1.086276205	1.090108487
2162	1.088990903	1.081753087	1.093848997
2163	1.094725407	1.087634066	1.091109863
2164	1.096797885	1.089679235	1.093726769
2165	1.086912232	1.092086115	1.095030213
2166	1.098930192	1.095633019	1.093074071
2167	1.092051608	1.088532687	1.09960982
2168	1.090568073	1.093288519	1.091042997
2169	1.092074503	1.091894779	1.091574439
2170	1.084999276	1.08823538	1.096448786
2171	1.095571218	1.094896217	1.096316308
2172	1.094384151	1.090901936	1.096794135
2173	1.092341543	1.094581538	1.092731332
2174	1.090030647	1.089980829	1.095554224
2175	1.087661146	1.080169158	1.091912773
2176	1.090444544	1.088462418	1.092316632
2177	1.090227771	1.088169582	1.089275922
2178	1.088724435	1.093612891	1.086793167
2179	1.091341602	1.097822888	1.09705309
2180	1.09576002	1.09738635	1.092191365
2181	1.088603489	1.095967065	1.091948682
2182	1.093273653	1.091025823	1.089227937
2183	1.09295252	1.088664266	1.091299261
2184	1.099220808	1.094413638	1.089177936
2185	1.09197575	1.092268441	1.095429252
2186	1.094887794	1.090513289	1.094455233
2187	1.086575384	1.093093648	1.093114862
2188	1.090881769	1.084256224	1.092071594
2189	1.094063168	1.087129322	1.095036742
2190	1.093313041	1.088555492	1.096158773
2191	1.083915043	1.085850375	1.094853378
2192	1.094567187	1.093047806	1.092158385
2193	1.092748997	1.092118367	1.091741062
2194	1.093002041	1.091025631	1.095726076
2195	1.094870119	1.088411766	1.093073101
2196	1.092540202	1.096713089	1.088195143
2197	1.096903438	1.09419417	1.086140065
2198	1.09486567	1.091962795	1.091324323
2199	1.084183842	1.09038638	1.091982915
2200	1.089312446	1.097165105	1.093851477
2201	1.093158145	1.087050609	1.089406536
2202	1.091872993	1.096908849	1.097738905
2203	1.093923696	1.091092062	1.095993103
2204	1.086839777	1.093793839	1.093207676
2205	1.097331797	1.093587875	1.090755942
2206	1.090071697	1.09061806	1.094064389
2207	1.086980018	1.089486778	1.085268442
2208	1.090829593	1.08664067	1.08968267
2209	1.091005436	1.095254741	1.090839084
2210	1.098378114	1.090081924	1.092200027
2211	1.09085228	1.090653424	1.095456171
2212	1.092630517	1.091332817	1.091066751
2213	1.09759938	1.100154205	1.098672256
2214	1.09017365	1.090385031	1.095998217
2215	1.096291912	1.085519676	1.095427362
2216	1.096301565	1.094152384	1.091633669
2217	1.0919893	1.081989302	1.091777053
2218	1.093940535	1.092766508	1.093125858
2219	1.086740306	1.081997067	1.091920585
2220	1.095646942	1.08720098	1.095156402
2221	1.092968233	1.093371273	1.092087731
2222	1.094924638	1.086078554	1.094761146
2223	1.094814564	1.090664307	1.092984583
2224	1.089740647	1.096655816	1.096975631
2225	1.090891829	1.089461517	1.091417681
2226	1.092523883	1.086264393	1.094974479
2227	1.097108945	1.087207305	1.096457254
2228	1.0924988	1.08911421	1.093708958
2229	1.095403887	1.085924466	1.094600587
2230	1.093814752	1.090128402	1.094681834
2231	1.092561233	1.092748892	1.093001285
2232	1.093073068	1.089759276	1.098006029
2233	1.089399015	1.095979399	1.091783152
2234	1.093988967	1.090969408	1.097352769
2235	1.089964763	1.091088204	1.09123505
2236	1.091254819	1.092651274	1.087529888
2237	1.095592639	1.090505122	1.088393419
2238	1.089910611	1.091833287	1.090956212
2239	1.091014114	1.081777228	1.086243056
2240	1.093884664	1.088157229	1.097040319
2241	1.090100505	1.09469734	1.094687471
2242	1.094218925	1.089929746	1.095197895
2243	1.091569646	1.089566246	1.091387574
2244	1.097577054	1.096055755	1.092420566
2245	1.093600578	1.087143793	1.092403236
2246	1.091731079	1.08704043	1.092607975
2247	1.096592573	1.087157152	1.096337812
2248	1.093209547	1.093521693	1.093726325
2249	1.094879041	1.092005208	1.099989131
2250	1.094291229	1.08992336	1.096025933
2251	1.09047578	1.092960581	1.097402991
2252	1.090492465	1.094110138	1.092216548
2253	1.089779608	1.090094763	1.092452071
2254	1.091470851	1.082351988	1.091441689
2255	1.088296055	1.09935431	1.097152009
2256	1.09956811	1.084048597	1.098851255
2257	1.087688704	1.089132203	1.089859235
2258	1.093680143	1.096976501	1.090368006
2259	1.095837041	1.099845107	1.090046203
2260	1.09245062	1.090651719	1.093756846
2261	1.088987694	1.093944345	1.096908008
2262	1.095544361	1.086807474	1.090961872
2263	1.09107522	1.093895878	1.095095021
2264	1.091521367	1.094201179	1.088384745
2265	1.094560673	1.090371286	1.096258023
2266	1.09481189	1.089561485	1.08706388
2267	1.095767119	1.091552902	1.091331138
2268	1.094566541	1.089648349	1.096840012
2269	1.093878275	1.087808684	1.096883268
2270	1.091286074	1.092471839	1.087475948
2271	1.08825486	1.084536186	1.09042533
2272	1.089981134	1.094314229	1.095563267
2273	1.089114173	1.085858621	1.102520613
2274	1.095049286	1.084860513	1.097369525
2275	1.090331488	1.092203376	1.088945709
2276	1.087857362	1.094654421	1.094995904
2277	1.091928304	1.098630674	1.084118372
2278	1.084103852	1.091085035	1.087008587
2279	1.096574074	1.082046286	1.095129212
2280	1.096390318	1.09352734	1.096123738
2281	1.096564502	1.095496752	1.086765935
2282	1.091024501	1.085327952	1.095473811
2283	1.096650987	1.091709719	1.092920794
2284	1.093717387	1.088112289	1.093694105
2285	1.09593221	1.089792241	1.101281121
2286	1.096109268	1.09671045	1.084484332
2287	1.090033472	1.090069857	1.088797971
2288	1.094984188	1.093681935	1.084005953
2289	1.095138411	1.093239071	1.090083796
2290	1.097989026	1.089646074	1.097728569
2291	1.092784591	1.08619362	1.086484131
2292	1.09517033	1.088824582	1.09613485
2293	1.094745415	1.089542096	1.096725019
2294	1.08996081	1.089288194	1.099295986
2295	1.089628431	1.098313365	1.093003978
2296	1.094160406	1.097472686	1.097950544
2297	1.092539936	1.084967864	1.092508263
2298	1.089330731	1.096141541	1.092890019
2299	1.092442047	1.088742504	1.092638778
2300	1.089284979	1.097671163	1.094507903
2301	1.090585639	1.086236403	1.099206107
2302	1.100120434	1.096534073	1.095669336
2303	1.091314939	1.095911873	1.097005251
2304	1.094821478	1.093588921	1.088411587
2305	1.095738755	1.091702199	1.094029685
2306	1.08919728	1.090143818	1.091175104
2307	1.090658199	1.093956457	1.09666864
2308	1.093875819	1.089678878	1.094896271
2309	1.090441437	1.090649065	1.091067761
2310	1.091405244	1.085642476	1.092873943
2311	1.091609901	1.086692792	1.090354618
2312	1.081576482	1.091477873	1.089009872
2313	1.08807492	1.091655769	1.093130442
2314	1.093591171	1.089414216	1.093695789
2315	1.091919637	1.088683392	1.093239496
2316	1.093149705	1.089774131	1.095492382
2317	1.091364563	1.08931951	1.09583677
2318	1.093463125	1.087003129	1.096182567
2319	1.091554558	1.086682024	1.093254994
2320	1.090617349	1.092919829	1.098434234
2321	1.097353637	1.09317922	1.087758166
2322	1.09141763	1.085579863	1.095932008
2323	1.094002452	1.089407392	1.098357025
2324	1.0853616	1.090147426	1.095867002
2325	1.08883388	1.088322508	1.088042436
2326	1.092468332	1.08703726	1.087218973
2327	1.094691343	1.091067873	1.096794999
2328	1.096499245	1.09251551	1.092039304
2329	1.090056806	1.093092388	1.096601476
2330	1.095474727	1.095894758	1.099010866
2331	1.089461484	1.091878019	1.093616678
2332	1.090781006	1.091185646	1.093568344
2333	1.083987824	1.088740321	1.092485052
2334	1.092322915	1.092581241	1.090532353
2335	1.098197985	1.094935	1.095691415
2336	1.093224669	1.093253971	1.088587682
2337	1.092661363	1.087822739	1.093993157
2338	1.091766669	1.085095621	1.095983758
2339	1.092866787	1.099003426	1.087681123
2340	1.089868431	1.093987941	1.097228611
2341	1.091393191	1.087935463	1.092716889
2342	1.092872374	1.092409638	1.095066027
2343	1.098647963	1.090608082	1.093442704
2344	1.08858364	1.094940139	1.092371766
2345	1.090346032	1.089607867	1.094744181
2346	1.086259204	1.097054268	1.095313915
2347	1.092710988	1.090487149	1.091197967
2348	1.094511606	1.094004822	1.093204813
2349	1.088506139	1.092558251	1.089467719
2350	1.098395172	1.090016344	1.100062774
2351	1.088268664	1.087008381	1.088419264
2352	1.094099073	1.092841225	1.091195208
2353	1.097841093	1.089326758	1.093519127
2354	1.095464092	1.091580604	1.092673471
2355	1.09109981	1.092348974	1.087551003
2356	1.090512829	1.086367234	1.096343833
2357	1.091135688	1.088469236	1.098260625
2358	1.090094995	1.094664562	1.097293362
2359	1.097164115	1.094072308	1.094146699
2360	1.092493535	1.088696856	1.094347412
2361	1.098171304	1.08934669	1.091901181
2362	1.088011635	1.092318027	1.095652822
2363	1.095262179	1.08868811	1.094454377
2364	1.094801137	1.090835329	1.090742531
2365	1.09067077	1.101170053	1.093279853
2366	1.090862619	1.088972815	1.092312969
2367	1.093482977	1.088480738	1.0950215
2368	1.092915148	1.089738883	1.093585248
2369	1.092106079	1.084178256	1.092078021
2370	1.089481256	1.096471716	1.093928002
2371	1.08395395	1.094232848	1.086911531
2372	1.090098758	1.084028973	1.096748407
2373	1.094965502	1.093854648	1.097001847
2374	1.092167262	1.093960112	1.090339946
2375	1.093002033	1.094752557	1.092117401
2376	1.092818815	1.09365683	1.092713576
2377	1.092318274	1.09069259	1.09830681
2378	1.086893466	1.090764607	1.097110137
2379	1.10077115	1.097199059	1.098260493
2380	1.090225907	1.087647309	1.091013607
2381	1.093933149	1.08858913	1.093151544
2382	1.088620145	1.094037044	1.090950271
2383	1.086310107	1.096471818	1.085128137
2384	1.088249439	1.088490689	1.091770298
2385	1.089163538	1.084252253	1.087947652
2386	1.09213511	1.093123667	1.092942983
2387	1.099127757	1.095141477	1.094439731
2388	1.094213862	1.090081608	1.095563714
2389	1.091912055	1.092546031	1.093450427
2390	1.088216607	1.082985593	1.100542104
2391	1.095488723	1.087716414	1.095833862
2392	1.098743946	1.08583009	1.089869127
2393	1.091036848	1.090636384	1.089988347
2394	1.094624949	1.091410432	1.094150226
2395	1.087663103	1.090804313	1.089716205
2396	1.091371879	1.092897512	1.088601298
2397	1.091347339	1.092515321	1.09003601
2398	1.091130921	1.094237891	1.091376418
2399	1.093380804	1.094401638	1.096103404
2400	1.090441485	1.089130463	1.089294299
2401	1.094766077	1.092032246	1.095490528
2402	1.096580601	1.084352883	1.09644221
2403	1.088644933	1.097992819	1.088504113
2404	1.089089536	1.085392851	1.098316747
2405	1.090322031	1.090718259	1.096135791
2406	1.094915677	1.083381954	1.089584397
2407	1.097795588	1.086607664	1.087742029
2408	1.090938723	1.093495856	1.095044849
2409	1.092017239	1.093801385	1.089648907
2410	1.091589216	1.08983299	1.091841913
2411	1.089296183	1.094120186	1.095790999
2412	1.09917865	1.087328363	1.095403305
2413	1.089697908	1.097623158	1.095462181
2414	1.100217422	1.094712429	1.089309564
2415	1.095843183	1.091991769	1.090564392
2416	1.092103771	1.095222311	1.090982464
2417	1.094144186	1.09062974	1.090944092
2418	1.085982594	1.094901762	1.089319461
2419	1.089266396	1.092182584	1.087945651
2420	1.091173495	1.097651161	1.094473139
2421	1.094438772	1.097072561	1.089141164
2422	1.084679666	1.091727813	1.089603923
2423	1.093959696	1.094610599	1.098821385
2424	1.090591617	1.092918183	1.09986192
2425	1.099305472	1.090156038	1.092672735
2426	1.093132065	1.087307956	1.093237287
2427	1.092354746	1.094771215	1.091226264
2428	1.094568119	1.085805721	1.093394369
2429	1.093498271	1.092125881	1.091853979
2430	1.096038389	1.086643634	1.089837332
2431	1.086867395	1.089219498	1.097352577
2432	1.091226172	1.092227633	1.095422133
2433	1.084859882	1.089739707	1.091511136
2434	1.094934195	1.083937711	1.096060518
2435	1.090793973	1.086003932	1.085628186
2436	1.094838894	1.089629041	1.099661149
2437	1.096149448	1.089695635	1.092156097
2438	1.085159899	1.092169705	1.094623634
2439	1.096527106	1.091775338	1.097893233
2440	1.096899856	1.097381247	1.093226309
2441	1.098866564	1.087609401	1.090966331
2442	1.089908009	1.08965238	1.092348541
2443	1.093108158	1.091165816	1.08720742
2444	1.093339122	1.094996231	1.099031381
2445	1.09508455	1.093966763	1.08838236
2446	1.093001225	1.087719894	1.08921205
2447	1.093506988	1.090235687	1.092143636
2448	1.091778918	1.088634558	1.092895335
2449	1.091505199	1.088989366	1.095856613
2450	1.08877288	1.08864315	1.095494237
2451	1.095256113	1.085295375	1.092534366
2452	1.091441193	1.091816441	1.0969647
2453	1.094332891	1.093383913	1.100239167
2454	1.080989749	1.087500266	1.098289745
2455	1.087329536	1.084313951	1.098069912
2456	1.089518122	1.088567888	1.099306512
2457	1.093534714	1.095649523	1.092834134
2458	1.097945938	1.09263735	1.091148499
2459	1.090793676	1.093106841	1.091592148
2460	1.093914613	1.090674652	1.090614974
2461	1.092681766	1.090714962	1.096395141
2462	1.096401253	1.088708625	1.093634827
2463	1.08836637	1.091188732	1.089204613
2464	1.091182884	1.0912193	1.098669416
2465	1.09033069	1.09840422	1.097553343
2466	1.092050782	1.089013386	1.098429868
2467	1.089616898	1.091749332	1.08945506
2468	1.090636024	1.094863153	1.095090684
2469	1.086825399	1.094981601	1.091250485
2470	1.090083301	1.091651618	1.092529187
2471	1.091930877	1.086596244	1.091246563
2472	1.090972903	1.093914209	1.090232871
2473	1.091855912	1.099434309	1.096621197
2474	1.086140196	1.090799513	1.090538041
2475	1.087896177	1.091023505	1.097002159
2476	1.089671924	1.090864015	1.089174249
2477	1.097714359	1.090080646	1.093376268
2478	1.098178086	1.0925499	1.097836451
2479	1.092806879	1.089224875	1.091843001
2480	1.084434778	1.089590988	1.094337511
2481	1.088764049	1.093254571	1.100919911
2482	1.085033454	1.09325434	1.092453087
2483	1.093715685	1.102297305	1.095343199
2484	1.091540886	1.088426316	1.089010293
2485	1.09541993	1.089720193	1.089579068
2486	1.089790503	1.093057321	1.088554662
2487	1.096160415	1.092203478	1.0898244
2488	1.088286196	1.093996525	1.094755729
2489	1.092612291	1.096593447	1.09530587
2490	1.098570516	1.089203074	1.096796326
2491	1.090498821	1.091312906	1.093168396
2492	1.092872996	1.089625912	1.092454812
2493	1.091770307	1.096195445	1.092846094
2494	1.093293229	1.089075853	1.095502219
2495	1.094972988	1.090636767	1.096089989
2496	1.092375487	1.09320026	1.089541818
2497	1.095503756	1.089017341	1.097565608
2498	1.09129904	1.089504537	1.096553829
2499	1.096267486	1.090894893	1.093242105
2500	1.088368567	1.090562766	1.09270063
2501	1.099646981	1.089086957	1.091414405
2502	1.093374132	1.084815414	1.096468021
2503	1.089686189	1.098920078	1.090876606
2504	1.092651799	1.094221297	1.090783999
2505	1.092842644	1.084939931	1.088458187
2506	1.090680855	1.088634015	1.093530227
2507	1.090152017	1.086359882	1.096783477
2508	1.094214953	1.09411891	1.091672227
2509	1.094751636	1.090585434	1.099452541
2510	1.092016047	1.089360158	1.099363415
2511	1.091709421	1.090404868	1.08988375
2512	1.092101766	1.092289808	1.092185087
2513	1.087713736	1.089410302	1.094418581
2514	1.085647283	1.089971818	1.101539893
2515	1.091186839	1.092184338	1.091361627
2516	1.096237892	1.094420779	1.086702509
2517	1.093889988	1.094403399	1.091795479
2518	1.093152972	1.092285326	1.088737344
2519	1.091506871	1.093983965	1.094402176
2520	1.092830983	1.093106712	1.093762198
2521	1.09317517	1.090067979	1.08930826
2522	1.09342598	1.095066338	1.095334609
2523	1.086681794	1.08755181	1.089809791
2524	1.088626485	1.092228784	1.094296148
2525	1.094170913	1.091855395	1.093441049
2526	1.088675862	1.081776496	1.092132648
2527	1.089407994	1.093374579	1.091333534
2528	1.092968032	1.091760735	1.094072049
2529	1.094486035	1.09122979	1.092257631
2530	1.090745479	1.089286981	1.094122772
2531	1.095969526	1.095542978	1.095979194
2532	1.093778198	1.09136588	1.095046675
2533	1.089346623	1.096936051	1.101761855
2534	1.094043013	1.09178677	1.095996451
2535	1.085435231	1.099380068	1.093159782
2536	1.090206033	1.090573966	1.089558993
2537	1.08580304	1.092122161	1.099795552
2538	1.0843517	1.094575413	1.087066208
2539	1.089944468	1.099575772	1.09700167
2540	1.092891551	1.084485341	1.095368033
2541	1.09341373	1.089871032	1.092718948
2542	1.089648937	1.085254557	1.096080783
2543	1.091349098	1.090981732	1.089391734
2544	1.090308871	1.087039221	1.086202737
2545	1.091100381	1.089423433	1.089810246
2546	1.096427797	1.078759527	1.095834155
2547	1.091934327	1.089664365	1.094034138
2548	1.094701003	1.0911698	1.09262214
2549	1.087168483	1.090155693	1.094366129
2550	1.092267977	1.087503246	1.098475332
2551	1.086206641	1.091574974	1.088182507
2552	1.088703525	1.09186382	1.092304861
2553	1.088577617	1.088618123	1.089394929
2554	1.093910809	1.089239182	1.094397562
2555	1.092132128	1.090792888	1.093750745
2556	1.094093593	1.087823463	1.089599042
2557	1.097070734	1.091824269	1.093972697
2558	1.085824449	1.092475666	1.093084729
2559	1.089851824	1.087205118	1.092000698
2560	1.093447557	1.088668623	1.09341071
2561	1.091078066	1.089711479	1.093925172
2562	1.093577814	1.091743658	1.095141455
2563	1.091665248	1.090073063	1.09316217
2564	1.094474964	1.093194063	1.100092694
2565	1.09264341	1.096623615	1.09365507
2566	1.086644386	1.086170709	1.090979622
2567	1.091937081	1.089770358	1.08929048
2568	1.09332687	1.087637765	1.095911231
2569	1.099989928	1.093654779	1.095101139
2570	1.089660399	1.095003677	1.088162731
2571	1.093242696	1.095676874	1.09775243
2572	1.089362833	1.089101886	1.088245202
2573	1.095839797	1.087862951	1.091596527
2574	1.093667248	1.089558234	1.088971832
2575	1.092349554	1.092925809	1.095217727
2576	1.096177259	1.087178409	1.0980446
2577	1.095665334	1.089500641	1.098345924
2578	1.093233608	1.092637955	1.091361013
2579	1.090295659	1.091190513	1.088817224
2580	1.090023548	1.088710301	1.096230506
2581	1.085747459	1.094910527	1.09490959
2582	1.087658461	1.097126867	1.09504091
2583	1.087641637	1.081150574	1.093091447
2584	1.08861108	1.095926677	1.089132794
2585	1.092202842	1.084839553	1.097341014
2586	1.093973955	1.092736926	1.099690026
2587	1.088257587	1.095343289	1.093137074
2588	1.092428268	1.083663189	1.093994514
2589	1.097360305	1.095099762	1.097268977
2590	1.087661007	1.093070104	1.090458909
2591	1.098223527	1.090544779	1.09182839
2592	1.08882285	1.089647658	1.098046567
2593	1.093798569	1.091957514	1.087479126
2594	1.097447693	1.087580586	1.090098209
2595	1.089457176	1.09675655	1.096656527
2596	1.089592163	1.093592552	1.091980456
2597	1.093462825	1.094295355	1.096362947
2598	1.094084133	1.08948719	1.091921518
2599	1.093139387	1.090860467	1.094473846
2600	1.095362504	1.081717221	1.095746247
2601	1.097249039	1.09286109	1.088112298
2602	1.096908295	1.088263783	1.090013943
2603	1.091639944	1.087882057	1.094144546
2604	1.094342758	1.090012148	1.098396073
2605	1.089286499	1.092956766	1.092178465
2606	1.090331326	1.092990826	1.08753087
2607	1.100324706	1.082806566	1.0930737
2608	1.095886963	1.086299044	1.098107153
2609	1.085641471	1.093610456	1.096173848
2610	1.094898996	1.086155235	1.094999054
2611	1.092172654	1.089848481	1.097505091
2612	1.093375397	1.091310446	1.094669245
2613	1.094211918	1.097478871	1.090423259
2614	1.085803839	1.088706192	1.088183732
2615	1.09128476	1.091757702	1.094406867
2616	1.091871253	1.085557025	1.089504743
2617	1.089459381	1.092658628	1.093769951
2618	1.090015007	1.092761845	1.091736673
2619	1.088249689	1.086023585	1.090605428
2620	1.094375857	1.092573988	1.096339775
2621	1.09364309	1.087091495	1.090719904
2622	1.095891231	1.091522872	1.094460926
2623	1.089132585	1.081456012	1.097715916
2624	1.091180867	1.084112436	1.097470542
2625	1.089469408	1.084969742	1.095662614
2626	1.096680111	1.092483048	1.090344942
2627	1.092630182	1.088035657	1.091585695
2628	1.088790634	1.091670021	1.095254647
2629	1.099883299	1.094092283	1.093544204
2630	1.095405296	1.096799138	1.092665874
2631	1.087094089	1.092300229	1.090767025
2632	1.088389215	1.086817074	1.094824116
2633	1.095190386	1.091809833	1.093835984
2634	1.08914141	1.095685608	1.091822298
2635	1.092587478	1.08495685	1.09603418
2636	1.095810613	1.091464027	1.090257728
2637	1.089360499	1.093530247	1.099768728
2638	1.093088302	1.085691983	1.094630292
2639	1.096734785	1.095345978	1.086490526
2640	1.087303869	1.084505503	1.094092954
2641	1.092949479	1.092290111	1.096099377
2642	1.091149729	1.090643035	1.099047938
2643	1.097547749	1.09012081	1.095499864
2644	1.090690749	1.091726661	1.096536921
2645	1.091753307	1.090733857	1.098192012
2646	1.093990659	1.091800436	1.09599885
2647	1.092993583	1.08689694	1.089347523
2648	1.097392325	1.090176087	1.097364147
2649	1.099751858	1.09257732	1.095118543
2650	1.090636376	1.088935063	1.090380566
2651	1.087287052	1.098459301	1.09388122
2652	1.092773039	1.085767064	1.094607658
2653	1.093780515	1.086820569	1.087872562
2654	1.091310185	1.08727353	1.093540419
2655	1.091548941	1.09710627	1.096022499
2656	1.09274694	1.085885962	1.094223586
2657	1.084874108	1.095918531	1.090360755
2658	1.096447196	1.087090638	1.093303671
2659	1.099715293	1.0927942	1.09436092
2660	1.091809402	1.094910971	1.094434434
2661	1.08584269	1.092644217	1.093607193
2662	1.095272735	1.087458483	1.096840281
2663	1.093698457	1.09106633	1.09364243
2664	1.089364774	1.088703002	1.092615941
2665	1.086494585	1.097102391	1.092583687
2666	1.092084806	1.090433488	1.099376792
2667	1.089029769	1.088040315	1.090703126
2668	1.087162461	1.085267581	1.088091561
2669	1.092839233	1.088817525	1.095150946
2670	1.091319561	1.085162163	1.091837031
2671	1.085340614	1.088129915	1.095737379
2672	1.093764139	1.091428933	1.088171993
2673	1.098093316	1.09083492	1.090757054
2674	1.092095583	1.092862206	1.090566122
2675	1.097396111	1.088437259	1.094850767
2676	1.100213308	1.094556328	1.087032967
2677	1.095300369	1.086884644	1.09406019
2678	1.090159466	1.0926814	1.088889229
2679	1.096148758	1.095918274	1.089769961
2680	1.08506499	1.0866156	1.086879775
2681	1.097394915	1.093615111	1.096040076
2682	1.096379637	1.098299682	1.094037701
2683	1.093591592	1.088927037	1.098811248
2684	1.096295049	1.091688638	1.097424783
2685	1.091332607	1.092929489	1.094265124
2686	1.095809479	1.092514899	1.090782472
2687	1.092332215	1.091379184	1.100022409
2688	1.08727904	1.082032536	1.095387487
2689	1.090665975	1.092125184	1.094602326
2690	1.093751932	1.094874504	1.097373531
2691	1.09467378	1.087008607	1.097191339
2692	1.089623365	1.087473735	1.099145052
2693	1.100644146	1.09125233	1.09391301
2694	1.093391726	1.092658205	1.09096947
2695	1.089892636	1.095565356	1.091494325
2696	1.097716273	1.090923076	1.091942093
2697	1.088434793	1.089953799	1.094915172
2698	1.084971176	1.088268891	1.095809553
2699	1.081595269	1.083814948	1.096054694
2700	1.090866248	1.093931574	1.095510538
2701	1.093247078	1.09107224	1.097369223
2702	1.091743983	1.093143858	1.097158638
2703	1.08979952	1.088008865	1.099436954
2704	1.092867326	1.091328209	1.091622087
2705	1.084845202	1.092520206	1.094522118
2706	1.09106841	1.092823388	1.09446588
2707	1.088708028	1.08731664	1.095142599
2708	1.098439707	1.092087832	1.095344686
2709	1.101068906	1.088064559	1.093851917
2710	1.091300096	1.090870734	1.09052424
2711	1.085817429	1.094530771	1.094877279
2712	1.093450986	1.100962371	1.097836651
2713	1.086589128	1.089609113	1.090208552
2714	1.093286347	1.085881966	1.0902673
2715	1.089162884	1.090562699	1.089678963
2716	1.090711035	1.088402071	1.092719413
2717	1.095829867	1.090031634	1.0936155
2718	1.091316385	1.091063925	1.097109292
2719	1.0946067	1.098191868	1.089525364
2720	1.092184746	1.083726661	1.095224381
2721	1.095876897	1.095957012	1.096315977
2722	1.090329252	1.087812585	1.090928992
2723	1.090615235	1.094716612	1.092306666
2724	1.087805629	1.084865345	1.092647158
2725	1.090389634	1.091493493	1.090880564
2726	1.084923219	1.088453888	1.094571082
2727	1.096272162	1.093234976	1.094006154
2728	1.090310482	1.084857759	1.097243229
2729	1.098157611	1.092410205	1.091119965
2730	1.095599262	1.096382437	1.088120967
2731	1.09745977	1.086815666	1.096886639
2732	1.08779592	1.092048408	1.095078523
2733	1.09245916	1.088206871	1.090239196
2734	1.089882988	1.099354312	1.088434921
2735	1.094242659	1.089364241	1.087005276
2736	1.092169167	1.088973086	1.091240667
2737	1.096515657	1.093660478	1.090272157
2738	1.086959599	1.08222385	1.095441847
2739	1.090428073	1.084118638	1.090302039
2740	1.093048094	1.085501278	1.094347891
2741	1.093762861	1.087607546	1.090613988
2742	1.095828428	1.090379631	1.095900648
2743	1.091374454	1.08906067	1.096141347
2744	1.0881152	1.0912382	1.09222097
2745	1.09303654	1.095982568	1.095768469
2746	1.099558852	1.087226161	1.09081704
2747	1.097237815	1.097450994	1.093385945
2748	1.091899205	1.087416441	1.098753584
2749	1.088539575	1.095770977	1.087875694
2750	1.093147144	1.088035233	1.099261577
2751	1.094427338	1.101324799	1.089003205
2752	1.094090611	1.091545486	1.09422988
2753	1.098202176	1.089138844	1.095773857
2754	1.091092796	1.089909109	1.090340246
2755	1.089429967	1.085929624	1.091200401
2756	1.089587611	1.091065719	1.096450883
2757	1.093409615	1.090469053	1.095264966
2758	1.092616344	1.095727721	1.09270291
2759	1.097774424	1.100512175	1.08859132
2760	1.086005698	1.09323101	1.093002188
2761	1.092910917	1.094935815	1.091458954
2762	1.092366037	1.095007195	1.092587314
2763	1.093261062	1.090047416	1.086127901
2764	1.084846671	1.09609258	1.094433355
2765	1.088330744	1.092211704	1.092146701
2766	1.094715151	1.094801073	1.092944987
2767	1.092321917	1.090380571	1.102197172
2768	1.093138722	1.09164429	1.097752969
2769	1.093173209	1.087627016	1.091930175
2770	1.084272047	1.08764814	1.095543269
2771	1.093231794	1.093653731	1.095882198
2772	1.09415931	1.094253765	1.096559634
2773	1.096389245	1.091333394	1.087163171
2774	1.096074488	1.093992316	1.093901535
2775	1.09328014	1.097054691	1.089007641
2776	1.093502586	1.092625198	1.098604171
2777	1.09685834	1.09176476	1.098369063
2778	1.091163319	1.086744971	1.092441002
2779	1.096349117	1.085752456	1.093868149
2780	1.100748441	1.091384652	1.092567102
2781	1.091894831	1.087204495	1.093277496
2782	1.094729884	1.091663138	1.094656646
2783	1.096942019	1.096182347	1.1022867
2784	1.091616323	1.089024036	1.092247309
2785	1.090776817	1.090671866	1.096692345
2786	1.094904814	1.09332774	1.091688274
2787	1.097977804	1.091349351	1.096335154
2788	1.095740175	1.093332085	1.100176932
2789	1.094779811	1.096636762	1.094405209
2790	1.085175774	1.090808804	1.09135964
2791	1.093880937	1.084484972	1.097523342
2792	1.087474616	1.098683404	1.097156049
2793	1.088790396	1.090419753	1.090556883
2794	1.090719176	1.091571945	1.094369026
2795	1.091009725	1.086307648	1.093719783
2796	1.09205081	1.087475271	1.093415309
2797	1.098230448	1.092848035	1.092624344
2798	1.09135115	1.090820021	1.091822219
2799	1.084648482	1.089502248	1.093018262
2800	1.094553751	1.087740332	1.09288849
2801	1.084606226	1.090531927	1.092043078
2802	1.092402435	1.097603975	1.09206907
2803	1.093491397	1.096799579	1.094426456
2804	1.097724744	1.090792618	1.097641467
2805	1.090637481	1.088450136	1.095238145
2806	1.093600695	1.096945726	1.091358201
2807	1.0932381	1.089032052	1.094049034
2808	1.091335029	1.091679065	1.089728403
2809	1.091918597	1.091506317	1.089890076
2810	1.091717047	1.085875136	1.096483373
2811	1.093536717	1.092527458	1.092041173
2812	1.088757857	1.090593018	1.096298579
2813	1.08774957	1.088747695	1.092223884
2814	1.096286578	1.083315004	1.09127371
2815	1.093404933	1.098802826	1.090425141
2816	1.091307374	1.090545004	1.091183489
2817	1.095925772	1.091287396	1.098903602
2818	1.091664073	1.098395425	1.094722601
2819	1.092740154	1.090726882	1.09445277
2820	1.093186165	1.09189787	1.098566597
2821	1.091128108	1.086192923	1.091742747
2822	1.090597661	1.087628118	1.089064924
2823	1.088598375	1.079453688	1.095462512
2824	1.095663709	1.092143342	1.093366041
2825	1.09000377	1.09310308	1.094363573
2826	1.092333099	1.09378815	1.092671891
2827	1.09500649	1.090027426	1.097904671
2828	1.085112154	1.087153695	1.095913162
2829	1.094976377	1.094536694	1.096637916
2830	1.094101619	1.084803472	1.089538803
2831	1.087627653	1.0950583	1.095543788
2832	1.098314626	1.087995429	1.094050695
2833	1.088308717	1.085576326	1.083998434
2834	1.089216029	1.099097758	1.091810463
2835	1.095933802	1.091225205	1.100123988
2836	1.092465007	1.083099732	1.091685127
2837	1.089892045	1.090735237	1.093758283
2838	1.095244738	1.090258794	1.09502787
2839	1.097958997	1.091685938	1.091120557
2840	1.091588185	1.097152427	1.097990445
2841	1.096027192	1.08879801	1.093773168
2842	1.08628171	1.096985495	1.089641041
2843	1.095081869	1.089845143	1.09856556
2844	1.091256257	1.091634923	1.097353211
2845	1.09116208	1.089071094	1.091965713
2846	1.088672008	1.089587257	1.092484724
2847	1.088810152	1.083899204	1.089821525
2848	1.093774734	1.095175361	1.095757351
2849	1.094551121	1.096677567	1.096368293
2850	1.091220984	1.09270482	1.091075034
2851	1.09730614	1.093056093	1.092644026
2852	1.085321556	1.088808731	1.088196509
2853	1.093491408	1.087376849	1.086740091
2854	1.085661844	1.087144208	1.094797206
2855	1.097989518	1.095462132	1.096952519
2856	1.093636751	1.091302432	1.093880088
2857	1.089117034	1.091106896	1.095615764
2858	1.099026485	1.086955252	1.097155151
2859	1.094569024	1.094389381	1.095529437
2860	1.093116707	1.088483437	1.096542755
2861	1.103573358	1.088520409	1.090235101
2862	1.093147996	1.087999906	1.092211568
2863	1.092880911	1.092281814	1.089541816
2864	1.097183197	1.091850953	1.097532347
2865	1.094759856	1.090284871	1.091380073
2866	1.0964962	1.089304976	1.092095814
2867	1.087392111	1.090560435	1.093752164
2868	1.099996338	1.086530651	1.095445746
2869	1.084723274	1.092664376	1.092310472
2870	1.090719837	1.090911883	1.094808918
2871	1.093951203	1.093551825	1.093275935
2872	1.092196815	1.0899367	1.090901736
2873	1.095691903	1.088637361	1.093352924
2874	1.090229456	1.089172404	1.090877936
2875	1.096524301	1.097499928	1.095863068
2876	1.096107043	1.089372738	1.092335749
2877	1.096985844	1.089520449	1.097437997
2878	1.094842206	1.093594229	1.091634504
2879	1.090189791	1.093833876	1.092446047
2880	1.093803862	1.090550029	1.089102832
2881	1.098869632	1.09055929	1.091355654
2882	1.088441717	1.08675619	1.092195814
2883	1.099715083	1.091416213	1.085917061
2884	1.089063169	1.101466389	1.091308505
2885	1.087763395	1.085725478	1.090838216
2886	1.09732559	1.08953098	1.095984929
2887	1.09442393	1.092199609	1.086389861
2888	1.092413743	1.093863898	1.094993475
2889	1.089012881	1.101732491	1.095395032
2890	1.096762358	1.089870347	1.091837279
2891	1.090767685	1.089237395	1.087889893
2892	1.088347509	1.094151522	1.090039641
2893	1.090142689	1.086442784	1.097298264
2894	1.086655392	1.084727729	1.089897032
2895	1.093015268	1.089057349	1.092177758
2896	1.092446633	1.091079262	1.090791195
2897	1.092089601	1.091566202	1.093145494
2898	1.095487121	1.086534188	1.096202414
2899	1.095915767	1.08797121	1.083670895
2900	1.096418183	1.08792953	1.088866905
2901	1.092161774	1.086694873	1.10028192
2902	1.089561843	1.09155712	1.098625069
2903	1.087004565	1.094024573	1.097573209
2904	1.087576606	1.091194907	1.092634873
2905	1.091666263	1.087105138	1.090690989
2906	1.090043458	1.087398454	1.094478921
2907	1.092551372	1.093360892	1.094842166
2908	1.10045863	1.08439812	1.096693398
2909	1.089711159	1.09364227	1.097765611
2910	1.090650989	1.091469327	1.09230742
2911	1.094961545	1.091430929	1.092837334
2912	1.087980353	1.0922923	1.08812526
2913	1.091517323	1.08793562	1.096873042
2914	1.097433596	1.089872644	1.094811066
2915	1.084076761	1.092146112	1.090638774
2916	1.089078595	1.0868243	1.094408975
2917	1.086864349	1.088101523	1.08896928
2918	1.08625347	1.088286137	1.091543024
2919	1.094034107	1.088392312	1.096722833
2920	1.089406209	1.089077091	1.094158553
2921	1.093862341	1.091409533	1.098806495
2922	1.093062373	1.086770938	1.098644925
2923	1.095574353	1.097499971	1.089606671
2924	1.088373498	1.097213986	1.091884994
2925	1.094062852	1.094259161	1.096762178
2926	1.089547095	1.09124913	1.091402978
2927	1.08905159	1.090417451	1.08721957
2928	1.099288777	1.096116272	1.094181452
2929	1.089837875	1.088746316	1.097545883
2930	1.087891498	1.085288179	1.091497787
2931	1.094180906	1.093064243	1.093784974
2932	1.098654697	1.091078943	1.097147666
2933	1.08694289	1.091688761	1.096830722
2934	1.093615554	1.09777339	1.091325642
2935	1.092626162	1.092554109	1.091596773
2936	1.087952737	1.08687589	1.09054437
2937	1.088203333	1.087899056	1.094769858
2938	1.098730318	1.090879906	1.08788457
2939	1.094170299	1.090225602	1.096852278
2940	1.093420585	1.088892431	1.087593874
2941	1.088370842	1.085476038	1.093225815
2942	1.091957847	1.08486366	1.097371925
2943	1.090320292	1.087234287	1.093001762
2944	1.090264958	1.08966901	1.099247259
2945	1.086529071	1.088393661	1.089683147
2946	1.089881376	1.091668976	1.09267431
2947	1.093471305	1.081521112	1.094621612
2948	1.093540051	1.088968179	1.09035147
2949	1.089420746	1.091248496	1.087285071
2950	1.093391834	1.097281183	1.09290671
2951	1.098556247	1.092775276	1.094896971
2952	1.08981361	1.090244529	1.091761732
2953	1.089093646	1.086994755	1.084721337
2954	1.094982055	1.0894455	1.095958001
2955	1.09532077	1.09056956	1.092234427
2956	1.090751331	1.088055235	1.095132645
2957	1.095268333	1.087600974	1.091192441
2958	1.088804614	1.090775463	1.094096099
2959	1.093340068	1.09699014	1.088740041
2960	1.093633707	1.089324994	1.092618593
2961	1.090753944	1.093573849	1.094501312
2962	1.084789599	1.080858931	1.095538633
2963	1.094197713	1.093712491	1.090452371
2964	1.087577782	1.090454625	1.089590674
2965	1.099526181	1.08813191	1.089268673
2966	1.089473525	1.090714949	1.087874896
2967	1.086452496	1.083898444	1.092982971
2968	1.087450734	1.089216447	1.093803457
2969	1.085193322	1.099309561	1.094716093
2970	1.088793023	1.087551112	1.090508821
2971	1.092191525	1.089569082	1.093927204
2972	1.094205208	1.088436944	1.094255733
2973	1.093550496	1.08825047	1.094236437
2974	1.097129616	1.097260212	1.097906082
2975	1.096751492	1.102697524	1.091385829
2976	1.098899078	1.088273586	1.094746445
2977	1.091912131	1.0914492	1.096558229
2978	1.105486208	1.08900736	1.093392298
2979	1.087936478	1.088307173	1.092149094
2980	1.092335339	1.086739556	1.094336181
2981	1.091350465	1.092931888	1.096983621
2982	1.086896146	1.092250588	1.090838562
2983	1.096493605	1.088070756	1.09238936
2984	1.093221959	1.099320396	1.09571428
2985	1.094821384	1.088449515	1.090913809
2986	1.092144922	1.091052813	1.0925693
2987	1.096080445	1.08908697	1.091901167
2988	1.095399486	1.093464812	1.097305987
2989	1.087361539	1.088827954	1.089445237
2990	1.090329858	1.087550848	1.094089953
2991	1.095510355	1.085858367	1.092306906
2992	1.096490764	1.088384766	1.101120719
2993	1.088997796	1.090044985	1.09468021
2994	1.09073062	1.094385651	1.096033902
2995	1.088794265	1.092126502	1.089894282
2996	1.08789166	1.091776602	1.094185022
2997	1.094170095	1.089895068	1.088924911
2998	1.093405235	1.087125207	1.090731867
2999	1.089241363	1.090777509	1.095870574
3000	1.085818505	1.092762269	1.087201592
3001	1.089017207	1.092758411	1.095442185
3002	1.086298829	1.095143046	1.097606316
3003	1.089861281	1.095045906	1.094403192
3004	1.099708106	1.095141359	1.09593603
3005	1.088900797	1.091433424	1.093077373
3006	1.087639895	1.09053105	1.086461286
3007	1.086675576	1.088614822	1.101525806
3008	1.094596055	1.08548761	1.090187272
3009	1.094524653	1.084877343	1.090821174
3010	1.091291543	1.08897751	1.09014007
3011	1.089021674	1.089054158	1.091408232
3012	1.088517678	1.091246472	1.096040894
3013	1.095834415	1.088965286	1.089006293
3014	1.098604454	1.083815787	1.09264851
3015	1.092461367	1.083884073	1.097489874
3016	1.096704472	1.09429525	1.091063755
3017	1.097939144	1.088542005	1.094560776
3018	1.09260063	1.089930662	1.094552404
3019	1.094086806	1.09118152	1.092598575
3020	1.096845449	1.091946556	1.092702383
3021	1.095921213	1.092841624	1.09228794
3022	1.095377211	1.090176493	1.092879203
3023	1.092383601	1.091013996	1.088001067
3024	1.086209994	1.087562476	1.097172468
3025	1.086558688	1.089546673	1.089045806
3026	1.092296101	1.089957309	1.096407827
3027	1.093596124	1.085883944	1.098145251
3028	1.089750901	1.090709227	1.089062941
3029	1.097029276	1.089430936	1.092370662
3030	1.096811849	1.095806238	1.084958178
3031	1.095250875	1.089413198	1.091435111
3032	1.090629391	1.096177294	1.092102113
3033	1.094430097	1.09067487	1.095375308
3034	1.091511959	1.093235793	1.091446365
3035	1.090571994	1.089902343	1.09494889
3036	1.08892056	1.0916411	1.099349745
3037	1.092090429	1.083638278	1.09444253
3038	1.09441396	1.104152718	1.091480368
3039	1.096021669	1.086910376	1.094445337
3040	1.093402605	1.091718064	1.100788034
3041	1.08661152	1.090382674	1.094867721
3042	1.092770095	1.094271693	1.091081357
3043	1.092993663	1.085436923	1.095720181
3044	1.093256008	1.090398301	1.091495392
3045	1.089739567	1.087825179	1.093487351
3046	1.083447078	1.092933721	1.092516578
3047	1.08931556	1.08794966	1.092470708
3048	1.092833588	1.090366501	1.089473854
3049	1.097709327	1.096511793	1.090246243
3050	1.093608774	1.092223648	1.089153947
3051	1.095329788	1.092797708	1.089942016
3052	1.092437783	1.082345168	1.092457213
3053	1.092202934	1.087961771	1.093677296
3054	1.096074966	1.091493208	1.098449424
3055	1.088305735	1.097327674	1.092787622
3056	1.094408797	1.095748839	1.08865042
3057	1.090186387	1.085221305	1.090201216
3058	1.094471348	1.088134535	1.092530017
3059	1.090378158	1.090129753	1.094650791
3060	1.092287633	1.092486405	1.100743054
3061	1.092897951	1.094229573	1.088953604
3062	1.091181376	1.08805461	1.098966838
3063	1.089537681	1.089321647	1.094048854
3064	1.093550665	1.087997353	1.091314668
3065	1.097550133	1.091466154	1.098975278
3066	1.092761585	1.093435384	1.090832361
3067	1.096634623	1.0983627	1.095503253
3068	1.092092348	1.087914891	1.09687511
3069	1.096659684	1.089783824	1.08843355
3070	1.098000426	1.087517628	1.092095813
3071	1.094123818	1.079366524	1.092276794
3072	1.091071475	1.097429237	1.090123242
3073	1.089925403	1.078412096	1.096134487
3074	1.088573729	1.089730942	1.09457078
3075	1.089025092	1.093552564	1.098071365
3076	1.091356753	1.086793772	1.091180455
3077	1.092204192	1.090274101	1.095315994
3078	1.092205254	1.090010385	1.095924406
3079	1.098783738	1.091178403	1.094282224
3080	1.100378067	1.079698837	1.092699096
3081	1.0900638	1.086650232	1.092438459
3082	1.088650089	1.087828946	1.094155912
3083	1.093513869	1.093447217	1.092179607
3084	1.097207225	1.091634844	1.092155367
3085	1.091537319	1.095246571	1.091504108
3086	1.091971934	1.092428304	1.099439018
3087	1.087698556	1.087417172	1.090189897
3088	1.08602135	1.097002775	1.09667845
3089	1.094263246	1.09173586	1.091936841
3090	1.093898128	1.090128004	1.090650842
3091	1.100253552	1.09275544	1.093366757
3092	1.093648121	1.088846623	1.0912903
3093	1.089997514	1.08289061	1.095534373
3094	1.094407614	1.095924349	1.0947306
3095	1.091437565	1.099985261	1.090956199
3096	1.095689579	1.086351779	1.091033721
3097	1.092318534	1.091609372	1.091949497
3098	1.089143795	1.09503304	1.096123026
3099	1.090272724	1.092234608	1.092253479
3100	1.095308934	1.096739151	1.098855549
3101	1.088201123	1.087711574	1.088102572
3102	1.097519006	1.089671527	1.094093765
3103	1.089620171	1.089108609	1.099072611
3104	1.08789875	1.093576713	1.094363684
3105	1.090046254	1.091504347	1.093852906
3106	1.092434378	1.09024509	1.098264207
3107	1.09231544	1.091703127	1.097936304
3108	1.097170017	1.092906763	1.090770909
3109	1.090735384	1.08725101	1.090882923
3110	1.093847478	1.092070633	1.087705267
3111	1.086706853	1.090188263	1.091473478
3112	1.08912431	1.091011253	1.096231615
3113	1.089050927	1.098235001	1.094351764
3114	1.096487463	1.097049077	1.095154601
3115	1.090742217	1.093457815	1.098477717
3116	1.091929573	1.091431116	1.091547494
3117	1.095956902	1.092777579	1.09894305
3118	1.096367945	1.094317567	1.099308348
3119	1.100401129	1.096901904	1.095418902
3120	1.092476001	1.091288192	1.093665859
3121	1.095672829	1.093024354	1.094488621
3122	1.092308328	1.086611333	1.091466898
3123	1.091068992	1.088085154	1.095292101
3124	1.089260776	1.093228062	1.095542743
3125	1.093556224	1.090423658	1.101302907
3126	1.100190352	1.093157326	1.094081729
3127	1.096000253	1.088544303	1.093751831
3128	1.092753659	1.08796178	1.097960638
3129	1.090462658	1.091263241	1.097182739
3130	1.096463243	1.08873141	1.094165581
3131	1.085375913	1.096794275	1.092735495
3132	1.088366967	1.093751349	1.095408029
3133	1.091185228	1.083940822	1.089380233
3134	1.090535738	1.087268735	1.092884217
3135	1.089031069	1.091563266	1.095893253
3136	1.082467302	1.090487614	1.094161856
3137	1.090868589	1.094759876	1.098107298
3138	1.090926658	1.089151215	1.096378986
3139	1.087901801	1.091225401	1.093636841
3140	1.093422725	1.094485653	1.095089509
3141	1.08894484	1.091724382	1.090065624
3142	1.096050814	1.0896045	1.095452375
3143	1.09026915	1.096673954	1.095116214
3144	1.091733743	1.090300362	1.091959662
3145	1.092724791	1.089778674	1.089871399
3146	1.089200881	1.101207136	1.097930365
3147	1.094062253	1.091412507	1.090629949
3148	1.095957139	1.088469698	1.095983304
3149	1.096119403	1.086710061	1.09208582
3150	1.09307312	1.085837448	1.093497149
3151	1.096244449	1.091816448	1.088751815
3152	1.089115303	1.092789078	1.100581358
3153	1.092102977	1.09084102	1.09060053
3154	1.09117655	1.093486641	1.087340762
3155	1.09795559	1.092727833	1.08863553
3156	1.091489157	1.092431687	1.093328005
3157	1.093505001	1.093939847	1.099620398
3158	1.094131592	1.09517648	1.097582819
3159	1.10200304	1.09128397	1.096485789
3160	1.095045477	1.086336682	1.091280837
3161	1.095099998	1.089383765	1.093990649
3162	1.097444949	1.094285168	1.096605423
3163	1.092406028	1.086378456	1.088489391
3164	1.094929687	1.084754562	1.094223996
3165	1.091656674	1.094204054	1.090363275
3166	1.090976481	1.090415112	1.09658651
3167	1.087997871	1.091016472	1.087779049
3168	1.08825991	1.091565129	1.09237421
3169	1.087567578	1.086660071	1.098394339
3170	1.087341276	1.088069058	1.091184218
3171	1.098928175	1.091155934	1.094404041
3172	1.090897905	1.094100419	1.095429268
3173	1.09188571	1.093039251	1.094448101
3174	1.094173075	1.094007761	1.095055345
3175	1.090576196	1.084888372	1.096546373
3176	1.086211463	1.086048064	1.092584283
3177	1.093182503	1.088872214	1.08652561
3178	1.091245253	1.09748613	1.088160139
3179	1.085927658	1.090670174	1.089972194
3180	1.091821519	1.09291369	1.095986557
3181	1.09306747	1.08776537	1.09541941
3182	1.095038121	1.094223472	1.092302389
3183	1.092904284	1.093016773	1.089334859
3184	1.088000783	1.092742968	1.090543749
3185	1.098257199	1.088221685	1.088958331
3186	1.09494334	1.094868496	1.089634085
3187	1.092631056	1.084135575	1.092454676
3188	1.086408357	1.09229617	1.096052325
3189	1.091632022	1.093541722	1.09008509
3190	1.096522421	1.091240169	1.083230001
3191	1.092266006	1.089423532	1.099742312
3192	1.086931261	1.090100601	1.096305295
3193	1.089014037	1.088406222	1.087075205
3194	1.096605867	1.085390074	1.089439561
3195	1.090173196	1.091967436	1.089221945
3196	1.093959065	1.08942328	1.093502961
3197	1.087903642	1.086104918	1.091428552
3198	1.092519721	1.090854541	1.084873029
3199	1.092191813	1.09159977	1.09361215
3200	1.09198659	1.094794329	1.093783767
3201	1.095970867	1.087659498	1.096040094
3202	1.087409522	1.088044767	1.092131351
3203	1.086526616	1.089523598	1.093875507
3204	1.093333282	1.090150746	1.097364245
3205	1.103016605	1.083440924	1.098580644
3206	1.088562958	1.095769111	1.0948061
3207	1.090970468	1.089870264	1.089982127
3208	1.092676472	1.090039668	1.083977018
3209	1.096209403	1.088614667	1.099613161
3210	1.086513936	1.086552044	1.09424597
3211	1.095185702	1.08635529	1.087979446
3212	1.087081842	1.085183885	1.090329999
3213	1.085821419	1.093166689	1.090104949
3214	1.09846983	1.093182673	1.092178589
3215	1.087106884	1.086764798	1.088595701
3216	1.090232433	1.090333059	1.099737809
3217	1.097417874	1.088480737	1.090997672
3218	1.095524309	1.087431835	1.09146905
3219	1.092189313	1.093575776	1.095806886
3220	1.093675359	1.09283916	1.095384093
3221	1.097575007	1.093558021	1.104129788
3222	1.088129387	1.08843228	1.092503463
3223	1.093700574	1.09094017	1.088570872
3224	1.092476815	1.093591218	1.0877194
3225	1.091709362	1.096109464	1.095036767
3226	1.09381872	1.08481993	1.088415541
3227	1.089963657	1.083871083	1.090854954
3228	1.08563612	1.091309558	1.088361844
3229	1.091538811	1.092589769	1.095594809
3230	1.092207083	1.08725995	1.090768686
3231	1.09490448	1.087732708	1.089505865
3232	1.092292379	1.092967382	1.09857725
3233	1.092112659	1.088076908	1.102279763
3234	1.090139035	1.093083123	1.097419002
3235	1.098161297	1.085832129	1.088660302
3236	1.094352632	1.087689525	1.091954094
3237	1.09209569	1.095009107	1.088787414
3238	1.092344405	1.092650317	1.086872874
3239	1.092988246	1.090980445	1.096519195
3240	1.085281722	1.093250697	1.093726276
3241	1.087021587	1.092673819	1.088333556
3242	1.086594497	1.090064632	1.092586703
3243	1.095227098	1.089099269	1.090093218
3244	1.092056412	1.096991476	1.08564781
3245	1.090940279	1.094804269	1.090514039
3246	1.087144958	1.091109583	1.090568204
3247	1.102274505	1.081423727	1.095662117
3248	1.090174801	1.087380417	1.096952568
3249	1.099852622	1.084425972	1.089271472
3250	1.088910036	1.097660346	1.091283624
3251	1.096992745	1.089216557	1.093716055
3252	1.087013286	1.097963256	1.090771461
3253	1.093232995	1.092775731	1.088993851
3254	1.096078285	1.089491741	1.094879359
3255	1.092716641	1.088184711	1.089944667
3256	1.084648478	1.091923425	1.095067808
3257	1.084206097	1.097627003	1.094405098
3258	1.094051576	1.086830323	1.10149515
3259	1.089099233	1.085250288	1.093267756
3260	1.099854029	1.096315163	1.096330967
3261	1.089131347	1.092653545	1.098484054
3262	1.090752256	1.083268747	1.094729908
3263	1.094826193	1.084246576	1.095344105
3264	1.093775464	1.090202454	1.096654834
3265	1.084222678	1.09385485	1.09021702
3266	1.096008407	1.096847982	1.095680841
3267	1.095913145	1.090887218	1.094383221
3268	1.085335866	1.089124598	1.089863127
3269	1.091599303	1.082871736	1.100153086
3270	1.085184646	1.087947317	1.089353884
3271	1.100325976	1.085532779	1.088160033
3272	1.089576926	1.093698288	1.096281045
3273	1.092686058	1.094946004	1.097097558
3274	1.087615666	1.088367873	1.093060651
3275	1.095257771	1.083919147	1.094953431
3276	1.089092276	1.09286437	1.09619245
3277	1.092396186	1.094461642	1.094526461
3278	1.090084093	1.088527082	1.091175708
3279	1.09635704	1.096362059	1.096990965
3280	1.091650863	1.090103507	1.095703744
3281	1.095820769	1.092337311	1.099506625
3282	1.090604095	1.092512146	1.089168972
3283	1.093303718	1.091570128	1.086459491
3284	1.091025877	1.09602673	1.092278425
3285	1.098714066	1.089134315	1.093145984
3286	1.091974682	1.092407041	1.088844915
3287	1.098211845	1.086726531	1.092180992
3288	1.090509542	1.08772417	1.096295675
3289	1.090987691	1.082452074	1.094781233
3290	1.091670499	1.093802946	1.095019874
3291	1.088199322	1.089982663	1.090875332
3292	1.089800738	1.09027929	1.092283459
3293	1.089595504	1.089914052	1.089693992
3294	1.096847039	1.088877659	1.090349072
3295	1.09127301	1.091978291	1.094597433
3296	1.094515755	1.093347352	1.095495744
3297	1.091797265	1.09292345	1.09314346
3298	1.091631589	1.083790126	1.091560347
3299	1.092583411	1.087360136	1.098716719
3300	1.089762726	1.097386056	1.096221284
3301	1.097268681	1.085661427	1.096506506
3302	1.089631409	1.092395917	1.087809402
3303	1.097049236	1.090574667	1.099576655
3304	1.09263456	1.091068134	1.092849502
3305	1.090706802	1.092070461	1.093676545
3306	1.094905166	1.088248489	1.092693544
3307	1.093547368	1.09401994	1.096241435
3308	1.095576771	1.100866045	1.093259703
3309	1.09671306	1.090915008	1.086450625
3310	1.091965955	1.089626513	1.09294091
3311	1.09407113	1.093106564	1.094484546
3312	1.09655786	1.090316764	1.083487633
3313	1.093108522	1.084327756	1.095707532
3314	1.094897347	1.088085929	1.096053666
3315	1.091427289	1.092043287	1.092655553
3316	1.09001301	1.089112054	1.088372244
3317	1.092267303	1.092418729	1.093799004
3318	1.087735514	1.09425713	1.093692733
3319	1.09229735	1.09144608	1.098297009
3320	1.098204475	1.089557141	1.089676043
3321	1.093524477	1.092646634	1.091854072
3322	1.090671978	1.096560052	1.096184987
3323	1.095101829	1.097694896	1.095595003
3324	1.093305161	1.087166991	1.093115747
3325	1.09469873	1.088712341	1.092842541
3326	1.099648767	1.0892964	1.098865952
3327	1.090140258	1.091579803	1.093774188
3328	1.093016513	1.08288629	1.093674573
3329	1.091364887	1.093740514	1.088890563
3330	1.091419523	1.092459684	1.09665554
3331	1.087226035	1.092236589	1.094480496
3332	1.088910177	1.087573065	1.093544282
3333	1.096974868	1.084953835	1.092425829
3334	1.096374269	1.093680284	1.095489082
3335	1.096165412	1.08622189	1.090494766
3336	1.098831876	1.086781258	1.091819542
3337	1.087851746	1.096791318	1.094273716
3338	1.092827979	1.091218959	1.094233224
3339	1.085548108	1.088174272	1.094720528
3340	1.090641209	1.091786789	1.090918991
3341	1.099305068	1.089994844	1.094973145
3342	1.091895719	1.093349516	1.092208192
3343	1.096655073	1.086090226	1.086988974
3344	1.095226554	1.093648177	1.091909524
3345	1.090766823	1.087995708	1.089932978
3346	1.095512432	1.092374565	1.091283464
3347	1.090133636	1.093366001	1.097897283
3348	1.090351336	1.094551472	1.091889871
3349	1.092138902	1.096124392	1.090880085
3350	1.095868975	1.093967544	1.096616834
3351	1.097630277	1.092308172	1.090702552
3352	1.088526016	1.086080045	1.092024454
3353	1.093571336	1.087454904	1.093633536
3354	1.087034636	1.094437279	1.094366731
3355	1.087877882	1.097674459	1.096413712
3356	1.091939078	1.089319438	1.092636649
3357	1.095709821	1.090815956	1.09232647
3358	1.095018712	1.088892241	1.096408065
3359	1.091396578	1.090821448	1.096857502
3360	1.089536644	1.099032792	1.097732245
3361	1.097347874	1.089028948	1.09243858
3362	1.097016925	1.088892124	1.092767623
3363	1.088494086	1.091202279	1.092566184
3364	1.093235237	1.098046696	1.090688438
3365	1.089536578	1.084841576	1.09483433
3366	1.09596316	1.092863571	1.098175345
3367	1.09632247	1.089058416	1.090167392
3368	1.091357395	1.0859211	1.08756084
3369	1.089754621	1.091279585	1.092442031
3370	1.091211502	1.090896572	1.094126694
3371	1.086600468	1.091686868	1.094047737
3372	1.094154972	1.095617185	1.089384272
3373	1.092468105	1.087822635	1.099781007
3374	1.092095793	1.090643266	1.095143498
3375	1.092981406	1.094439323	1.099805869
3376	1.091433824	1.088274311	1.093955557
3377	1.092903285	1.091587342	1.093980597
3378	1.097972558	1.087532952	1.096826146
3379	1.09440295	1.095246439	1.092520357
3380	1.097521294	1.090349036	1.093486342
3381	1.090833461	1.090202163	1.093308372
3382	1.088180788	1.093399487	1.092077209
3383	1.081438175	1.096799229	1.099391705
3384	1.0862187	1.095790324	1.092306045
3385	1.094963803	1.089372496	1.096611532
3386	1.087986698	1.093525551	1.089780772
3387	1.091835236	1.088114943	1.092936812
3388	1.095004029	1.089450463	1.09538531
3389	1.097841594	1.089488507	1.091949133
3390	1.094186319	1.095547386	1.095998546
3391	1.094795752	1.092174151	1.087608615
3392	1.089648583	1.101225887	1.099115471
3393	1.094350961	1.088007994	1.093980731
3394	1.093721392	1.088520223	1.090887082
3395	1.091190866	1.088349235	1.087511371
3396	1.08819595	1.083258034	1.090083698
3397	1.087662401	1.097386344	1.096642137
3398	1.093911584	1.091446949	1.09032017
3399	1.08749999	1.094868542	1.091056905
3400	1.091198088	1.090235501	1.097676306
3401	1.092261226	1.094482393	1.091600119
3402	1.091096072	1.091612761	1.09356008
3403	1.092697317	1.090330127	1.091952931
3404	1.089863877	1.090066357	1.087358058
3405	1.096232868	1.092625684	1.092506993
3406	1.091592655	1.090082587	1.088477293
3407	1.090748634	1.09257273	1.093355267
3408	1.091746149	1.088562519	1.095266674
3409	1.096977362	1.097691884	1.093151265
3410	1.095626099	1.09252202	1.092466209
3411	1.092214111	1.089707683	1.083999555
3412	1.095095498	1.09355274	1.094903498
3413	1.092489779	1.089392757	1.088582222
3414	1.09691404	1.091335167	1.090337846
3415	1.092132068	1.089281453	1.096858364
3416	1.093012769	1.088912501	1.093394242
3417	1.09015442	1.094789734	1.099124305
3418	1.091706736	1.097782504	1.094141559
3419	1.093161962	1.089339155	1.0874989
3420	1.094747956	1.09169799	1.098337743
3421	1.088147675	1.090667807	1.090757404
3422	1.08961805	1.09920485	1.091257352
3423	1.091374511	1.089424167	1.092471122
3424	1.099602723	1.091684427	1.091656
3425	1.096998467	1.090205443	1.089235355
3426	1.088074657	1.099529449	1.097768554
3427	1.091286384	1.089715944	1.095376759
3428	1.091793314	1.091422278	1.098147048
3429	1.090383147	1.092705263	1.091565228
3430	1.09281908	1.09518218	1.096204591
3431	1.089751757	1.086922202	1.088972559
3432	1.084800113	1.08821575	1.092159542
3433	1.097282531	1.094429943	1.092996683
3434	1.099734383	1.085061135	1.088311719
3435	1.095697395	1.088392725	1.090132815
3436	1.095502067	1.092570661	1.096517546
3437	1.091208458	1.092426935	1.09120314
3438	1.086873213	1.090514327	1.092145532
3439	1.084025034	1.094421508	1.088786078
3440	1.094831174	1.092831208	1.091069023
3441	1.094545216	1.091159823	1.095752785
3442	1.093078458	1.091272505	1.092646793
3443	1.094609196	1.089685052	1.09655475
3444	1.098223797	1.083578069	1.09148487
3445	1.093295799	1.095800198	1.094724
3446	1.090536022	1.090787222	1.096361912
3447	1.087769058	1.090391233	1.093283128
3448	1.095599842	1.089423904	1.088872085
3449	1.087179927	1.090550387	1.095506328
3450	1.095078815	1.086485826	1.090340254
3451	1.089261395	1.089615254	1.091038084
3452	1.095941238	1.086091293	1.093267067
3453	1.088160201	1.097592956	1.092594834
3454	1.090117198	1.088288449	1.094069798
3455	1.094139499	1.089337697	1.095390837
3456	1.098503881	1.095150797	1.092204167
3457	1.08713724	1.091568618	1.09369141
3458	1.087536581	1.092645072	1.100804019
3459	1.093844145	1.083943874	1.094237584
3460	1.091928728	1.09229964	1.086994211
3461	1.09448041	1.097179768	1.092363084
3462	1.094834827	1.095252809	1.092578979
3463	1.09512084	1.083234979	1.094317357
3464	1.093039695	1.087961713	1.097597195
3465	1.101585155	1.090437138	1.093385063
3466	1.096748769	1.091949668	1.093862553
3467	1.092889722	1.100827189	1.096276108
3468	1.095347306	1.091721174	1.094471223
3469	1.088796359	1.098872621	1.09499625
3470	1.091478314	1.094816284	1.092187941
3471	1.091753764	1.090809786	1.096804732
3472	1.093907243	1.082426443	1.097036709
3473	1.090118535	1.085754603	1.084910674
3474	1.094076898	1.09500722	1.090208125
3475	1.088110388	1.096642431	1.087789664
3476	1.088410307	1.092945264	1.091178196
3477	1.097023844	1.090489542	1.089987708
3478	1.09413878	1.088231191	1.088160238
3479	1.098097057	1.09440626	1.090374515
3480	1.091945036	1.091572704	1.097434034
3481	1.088122652	1.087548825	1.089210278
3482	1.094877217	1.089327332	1.097220078
3483	1.09352732	1.093131544	1.094122194
3484	1.092665565	1.086643361	1.099491675
3485	1.096221548	1.095935904	1.090748953
3486	1.090671239	1.090517492	1.09371259
3487	1.091735905	1.086767229	1.092919668
3488	1.091354492	1.088706563	1.090722269
3489	1.089887626	1.091065805	1.095569383
3490	1.09012478	1.096446697	1.092344146
3491	1.09794769	1.087299718	1.089309936
3492	1.092115271	1.091044483	1.086922901
3493	1.088449036	1.087940723	1.095180881
3494	1.095365984	1.09154662	1.086594015
3495	1.092008828	1.08294826	1.092959652
3496	1.092334093	1.092141538	1.087411813
3497	1.086869975	1.094577521	1.09413908
3498	1.093635082	1.091747993	1.088092404
3499	1.098858327	1.088635719	1.099080431
3500	1.089822594	1.091454895	1.096287347
3501	1.097347838	1.097817704	1.091949686
3502	1.083820551	1.090450164	1.094029123
3503	1.092260023	1.087150683	1.094620841
3504	1.092860141	1.086364903	1.091378871
3505	1.091240612	1.091319402	1.096255118
3506	1.09330901	1.093186398	1.091112854
3507	1.092692354	1.092254912	1.100267119
3508	1.104312065	1.083186307	1.093399336
3509	1.092498276	1.092590004	1.093153758
3510	1.092822263	1.085466679	1.095613483
3511	1.094130896	1.08607415	1.091230987
3512	1.092678852	1.092472553	1.08712554
3513	1.092649789	1.092204095	1.088553438
3514	1.087820873	1.090459222	1.093392068
3515	1.088036842	1.091200457	1.096286143
3516	1.091682283	1.095313769	1.089721137
3517	1.095685899	1.087862062	1.090537333
3518	1.088573102	1.087643527	1.09322754
3519	1.099384286	1.094437296	1.085766077
3520	1.09819079	1.089650748	1.095334752
3521	1.092464958	1.090051737	1.088135505
3522	1.093025903	1.096648211	1.091873391
3523	1.092724331	1.093738143	1.098908087
3524	1.097783515	1.087370411	1.089135392
3525	1.095534651	1.090660353	1.096647387
3526	1.093998946	1.087388854	1.094504967
3527	1.095752716	1.088535827	1.098084248
3528	1.094131905	1.09159517	1.090269722
3529	1.091753227	1.091968945	1.098161399
3530	1.09288582	1.089771948	1.097792993
3531	1.094383243	1.094330736	1.093967357
3532	1.094771697	1.097322585	1.092055005
3533	1.091982673	1.089513131	1.093983864
3534	1.0950158	1.092437241	1.091593619
3535	1.092254516	1.092254325	1.093122994
3536	1.090504446	1.095180801	1.096123778
3537	1.098997799	1.08491959	1.092742938
3538	1.085143233	1.088987612	1.098002909
3539	1.090341551	1.09201054	1.099502734
3540	1.089960845	1.092726932	1.095905281
3541	1.092625494	1.093751499	1.091140423
3542	1.090637767	1.092205493	1.090659745
3543	1.092391095	1.089450135	1.092898707
3544	1.097195288	1.088411692	1.091529221
3545	1.093602657	1.094543158	1.090773406
3546	1.094944411	1.091594331	1.092908684
3547	1.095152622	1.089803381	1.09310408
3548	1.087288755	1.090167675	1.096782454
3549	1.091558638	1.089280477	1.09014518
3550	1.092019499	1.092339125	1.089591655
3551	1.092871287	1.087993603	1.088989329
3552	1.091862583	1.090727724	1.089431781
3553	1.088150289	1.091290358	1.090342444
3554	1.092812473	1.0919803	1.096670865
3555	1.092404006	1.082869791	1.097428188
3556	1.096349833	1.100471618	1.090554231
3557	1.09456915	1.087105689	1.089151873
3558	1.097355873	1.085830692	1.096918352
3559	1.089963186	1.090040275	1.095533945
3560	1.089699566	1.090465362	1.08995703
3561	1.094310492	1.095191125	1.090715452
3562	1.091320804	1.091345604	1.094684583
3563	1.093321822	1.099527184	1.093587454
3564	1.092810768	1.092775219	1.098991522
3565	1.096479837	1.088707318	1.088990411
3566	1.09697214	1.095274689	1.092230709
3567	1.096200244	1.092654243	1.099019797
3568	1.099665879	1.088996773	1.092586556
3569	1.097032812	1.087374531	1.096018145
3570	1.097069517	1.093431969	1.09546065
3571	1.089590804	1.087859164	1.102127913
3572	1.09033956	1.092466146	1.091339804
3573	1.087354967	1.089443478	1.09144298
3574	1.084370144	1.09102953	1.084130518
3575	1.09361272	1.085607947	1.091965972
3576	1.085649334	1.089828825	1.09334656
3577	1.090551535	1.092524951	1.095284453
3578	1.089419336	1.093762343	1.095681299
3579	1.091178988	1.096442508	1.089946041
3580	1.089839011	1.090860794	1.095523496
3581	1.095398911	1.088284005	1.086554185
3582	1.082364608	1.0916013	1.097436819
3583	1.088337146	1.090961572	1.092576275
3584	1.088259705	1.092702158	1.09364334
3585	1.091269731	1.097717354	1.097223529
3586	1.090474109	1.097452122	1.098219148
3587	1.091809302	1.091252578	1.098314344
3588	1.09373405	1.091908895	1.090938963
3589	1.09096692	1.091757462	1.091200966
3590	1.098014736	1.090267626	1.086968133
3591	1.093310299	1.094678985	1.093060641
3592	1.086027946	1.089705216	1.097981713
3593	1.097976707	1.10001747	1.097631312
3594	1.098966468	1.091887141	1.091847269
3595	1.088566424	1.091031703	1.089913323
3596	1.089884891	1.093412294	1.090984954
3597	1.094825026	1.092708048	1.096092658
3598	1.089955806	1.089429285	1.09744787
3599	1.096822286	1.090678604	1.096062114
3600	1.093621431	1.091061821	1.097233004
3601	1.094860709	1.08985864	1.090652875
3602	1.096209313	1.089598213	1.093577858
3603	1.090937984	1.091803076	1.091067346
3604	1.093460965	1.0939826	1.094871382
3605	1.093194074	1.088510405	1.093613103
3606	1.09581198	1.094305329	1.095114884
3607	1.096367253	1.091321946	1.088179841
3608	1.089179428	1.097546192	1.094508511
3609	1.089642183	1.084941525	1.096105601
3610	1.098435807	1.092420291	1.100002847
3611	1.091786444	1.096672743	1.095486335
3612	1.094052824	1.093665833	1.094844057
3613	1.094830093	1.09550824	1.093032234
3614	1.084539427	1.097707925	1.088208075
3615	1.089446232	1.091754553	1.089962116
3616	1.088180598	1.096680914	1.096180913
3617	1.088821613	1.089485205	1.101396015
3618	1.089999528	1.086595778	1.096451443
3619	1.091668969	1.086552409	1.098041768
3620	1.089371206	1.090373813	1.090308107
3621	1.09328621	1.089601468	1.088252755
3622	1.091152696	1.089667919	1.093467807
3623	1.10072694	1.09204627	1.09157101
3624	1.098235284	1.096709743	1.096769133
3625	1.090567141	1.096366779	1.09231954
3626	1.089180145	1.08531089	1.091929192
3627	1.100412407	1.089469064	1.085349747
3628	1.091663976	1.0966903	1.095559679
3629	1.091859523	1.0869636	1.092010256
3630	1.092288807	1.084574104	1.086134829
3631	1.090467849	1.091897157	1.088624796
3632	1.093839542	1.088455539	1.097067922
3633	1.088015399	1.086864528	1.096600056
3634	1.086387373	1.096384185	1.092249549
3635	1.092085107	1.089526392	1.092534863
3636	1.097143158	1.089883023	1.094479375
3637	1.091664547	1.084138434	1.09909324
3638	1.094485081	1.092988149	1.096275743
3639	1.093123142	1.090568601	1.095646255
3640	1.093304616	1.081643087	1.093324071
3641	1.096311676	1.095086118	1.088321681
3642	1.095935855	1.091138357	1.100088138
3643	1.087707996	1.09149799	1.09501855
3644	1.091027085	1.086979334	1.09195983
3645	1.092810126	1.086778254	1.09526915
3646	1.099586898	1.088146581	1.098021271
3647	1.091273264	1.090751292	1.097591848
3648	1.091194812	1.094684457	1.099162448
3649	1.094318608	1.093624373	1.096135881
3650	1.089404828	1.085375696	1.095737624
3651	1.092719134	1.089066269	1.093850623
3652	1.086862015	1.092986418	1.090144528
3653	1.092790922	1.091657983	1.096045541
3654	1.084269493	1.091722192	1.087769679
3655	1.090723547	1.093872779	1.089133006
3656	1.092229821	1.089733496	1.087250799
3657	1.089271735	1.097200127	1.091853082
3658	1.09162351	1.088590257	1.100544911
3659	1.085694819	1.0891322	1.095527231
3660	1.095003424	1.095235791	1.093587046
3661	1.093703614	1.090915672	1.094610365
3662	1.092450686	1.095741039	1.095846633
3663	1.093945449	1.088534778	1.092237112
3664	1.096424352	1.093944409	1.097017983
3665	1.089659752	1.082522691	1.094438216
3666	1.087300008	1.091610562	1.095186259
3667	1.09766799	1.093205689	1.089451206
3668	1.089627325	1.097559598	1.088680972
3669	1.091109023	1.093327668	1.092299822
3670	1.09589158	1.094409736	1.094210335
3671	1.094139057	1.090987507	1.094683582
3672	1.098106705	1.087760378	1.097836661
3673	1.092497157	1.092498483	1.09385381
3674	1.09139177	1.092970103	1.097291967
3675	1.09163596	1.090514146	1.090295159
3676	1.088943393	1.089300297	1.093254035
3677	1.094000055	1.092657917	1.092247748
3678	1.089593827	1.095135464	1.094485298
3679	1.091993152	1.087447114	1.0894417
3680	1.094021742	1.093048368	1.086471665
3681	1.091804972	1.088014305	1.096039684
3682	1.087843484	1.094562455	1.091838541
3683	1.087602364	1.08667661	1.095630231
3684	1.093311033	1.08877682	1.094294609
3685	1.086113154	1.093763146	1.094432879
3686	1.09696208	1.085211836	1.091032975
3687	1.093871036	1.098884524	1.087799036
3688	1.097695945	1.093301807	1.083939874
3689	1.099058557	1.092099558	1.096645854
3690	1.09249868	1.093147612	1.094707687
3691	1.090049044	1.093838368	1.094460794
3692	1.09676037	1.091799749	1.095266031
3693	1.095346788	1.087490286	1.092440796
3694	1.086489953	1.092721924	1.08982146
3695	1.091886959	1.090717491	1.093634187
3696	1.091486746	1.08849728	1.091227899
3697	1.094535751	1.099702476	1.095274582
3698	1.088051829	1.092178348	1.094613293
3699	1.089223248	1.090026937	1.095687325
3700	1.086308525	1.094858494	1.094070283
3701	1.092255587	1.097049015	1.093059889
3702	1.092276472	1.094681422	1.091360592
3703	1.089216053	1.09279028	1.100025644
3704	1.091427451	1.089083721	1.092811579
3705	1.091337112	1.095714376	1.09139501
3706	1.090540033	1.092175176	1.089404042
3707	1.091263173	1.09443124	1.091306768
3708	1.092189951	1.091517002	1.092662197
3709	1.093861971	1.083140683	1.095816836
3710	1.088640047	1.092014834	1.090513364
3711	1.088626662	1.08944839	1.094217895
3712	1.091533173	1.090526794	1.09646145
3713	1.09112762	1.093157522	1.089632055
3714	1.086060934	1.09239818	1.093634637
3715	1.085105093	1.092520447	1.095286854
3716	1.090513404	1.086341599	1.091997827
3717	1.098119725	1.091958414	1.093670658
3718	1.089730164	1.089980718	1.090676905
3719	1.091956704	1.088579099	1.095513293
3720	1.091455927	1.089890405	1.089844568
3721	1.09080044	1.088844754	1.090779093
3722	1.090199894	1.093094333	1.097626679
3723	1.096175276	1.088081321	1.09039622
3724	1.08239314	1.098504223	1.091414401
3725	1.091005747	1.089375097	1.096260382
3726	1.09214705	1.094131341	1.101104499
3727	1.091110269	1.091575656	1.090956633
3728	1.088561531	1.088955879	1.0915531
3729	1.094024515	1.09218989	1.089976596
3730	1.095616119	1.084453972	1.091614458
3731	1.092174323	1.090198696	1.094481265
3732	1.097660921	1.084954	1.095987289
3733	1.098657107	1.09145618	1.092574662
3734	1.094422503	1.092223204	1.094435857
3735	1.087363944	1.088692598	1.094629492
3736	1.085148132	1.089676872	1.092951751
3737	1.088804908	1.091479573	1.089042531
3738	1.085528047	1.096567735	1.093507014
3739	1.094416971	1.09195775	1.10217088
3740	1.092892607	1.088690553	1.093141829
3741	1.092915061	1.097688142	1.093201766
3742	1.099952162	1.084236896	1.097401867
3743	1.097162856	1.095787878	1.099559201
3744	1.096183774	1.088491033	1.09227076
3745	1.085981753	1.094338242	1.101332687
3746	1.094975131	1.096983184	1.097096141
3747	1.093523828	1.093497087	1.092865541
3748	1.093163011	1.091556883	1.095154488
3749	1.090462015	1.090673945	1.098211653
3750	1.084526502	1.090309144	1.084942719
3751	1.093426646	1.086857826	1.084597605
3752	1.08589351	1.0930762	1.093589234
3753	1.094017915	1.089394778	1.095795602
3754	1.090208717	1.09380222	1.097182556
3755	1.092930837	1.087883545	1.094050421
3756	1.09349079	1.083834902	1.091328701
3757	1.091371696	1.097338057	1.096229379
3758	1.096732473	1.091267092	1.098828336
3759	1.094043156	1.091678203	1.089241185
3760	1.091065939	1.096865002	1.089190977
3761	1.08689826	1.092494688	1.093551734
3762	1.094212199	1.096018921	1.095765694
3763	1.096030683	1.093184142	1.088226834
3764	1.088521383	1.093777334	1.09807236
3765	1.094529309	1.083688341	1.093352697
3766	1.094092153	1.090704054	1.09707928
3767	1.094310429	1.087576504	1.092998116
3768	1.096512986	1.087947646	1.094626736
3769	1.09641407	1.089257964	1.097369534
3770	1.090765665	1.086686064	1.093724527
3771	1.091909207	1.093292724	1.087000349
3772	1.09394005	1.094101428	1.094884115
3773	1.092341428	1.086252583	1.095196137
3774	1.088159191	1.088586769	1.089155916
3775	1.090880423	1.090129385	1.092857607
3776	1.088776664	1.086708632	1.089909802
3777	1.087688226	1.091372451	1.093890343
3778	1.090650242	1.088884437	1.090521663
3779	1.092166137	1.096048598	1.095973797
3780	1.093926925	1.084361812	1.094395365
3781	1.089128561	1.087079294	1.090022009
3782	1.090434031	1.093725066	1.090520496
3783	1.097379375	1.090869036	1.098467458
3784	1.092094507	1.100601874	1.095879364
3785	1.094852756	1.095036602	1.095266962
3786	1.094562721	1.094163023	1.086841595
3787	1.085481031	1.092204519	1.09147542
3788	1.093226625	1.095069144	1.090587319
3789	1.094662451	1.096848256	1.09324862
3790	1.092241709	1.092444822	1.100070602
3791	1.092221044	1.086843453	1.096852626
3792	1.086235611	1.093821895	1.087452842
3793	1.097273028	1.090199612	1.095318695
3794	1.092247799	1.095157674	1.089620704
3795	1.095655271	1.087027136	1.085819224
3796	1.090050718	1.084152677	1.093882009
3797	1.096256851	1.088223738	1.08752302
3798	1.095843458	1.090300659	1.099056268
3799	1.096236111	1.086819979	1.093788552
3800	1.087190236	1.091025591	1.094855091
3801	1.085893485	1.092885998	1.0959194
3802	1.08424568	1.089691147	1.09049588
3803	1.09436325	1.093699539	1.098521065
3804	1.090675286	1.092244412	1.092967875
3805	1.089332468	1.091143056	1.095698023
3806	1.090749145	1.091502004	1.094645048
3807	1.098197465	1.09290307	1.094689224
3808	1.09421119	1.096508332	1.090859631
3809	1.092847113	1.094997522	1.088944841
3810	1.094042692	1.085372321	1.0961509
3811	1.088484503	1.089409652	1.095668722
3812	1.094079247	1.091762933	1.089659679
3813	1.093434359	1.096365373	1.092655632
3814	1.082660537	1.096258018	1.093424895
3815	1.095784031	1.090053221	1.095288581
3816	1.089652322	1.093236676	1.094240296
3817	1.093064382	1.093443353	1.093447216
3818	1.09289355	1.095108522	1.092179518
3819	1.089101266	1.097280358	1.093808831
3820	1.088180278	1.091067836	1.095460301
3821	1.094477698	1.087634219	1.086315968
3822	1.093744419	1.092595466	1.095035788
3823	1.089545078	1.098562511	1.095362249
3824	1.090876892	1.08215059	1.090727248
3825	1.091083762	1.091337232	1.096294721
3826	1.092910923	1.093050524	1.092959063
3827	1.091117392	1.084899252	1.089832707
3828	1.09214977	1.088453084	1.096587078
3829	1.088585495	1.087820425	1.090616219
3830	1.092929905	1.091423662	1.094192552
3831	1.087823317	1.090262821	1.089610764
3832	1.089247672	1.088520657	1.094343699
3833	1.087716023	1.093484104	1.098345574
3834	1.092807763	1.083651522	1.088429758
3835	1.095352573	1.08968083	1.093872227
3836	1.092842381	1.089732833	1.094119342
3837	1.094373264	1.092441076	1.092941874
3838	1.086896498	1.093784488	1.097627025
3839	1.092762976	1.093278339	1.092756535
3840	1.085479366	1.09748706	1.096071687
3841	1.092543441	1.079918967	1.091333758
3842	1.090343844	1.097349576	1.090069556
3843	1.096257309	1.093674405	1.090804045
3844	1.085317946	1.091233812	1.092730771
3845	1.088476139	1.094331459	1.093766448
3846	1.090191519	1.091149999	1.092408033
3847	1.098940572	1.095237722	1.094370942
3848	1.085939617	1.090717991	1.092310435
3849	1.093042455	1.088916736	1.09542939
3850	1.09039222	1.086194755	1.093604883
3851	1.094579849	1.088759432	1.090326865
3852	1.089938798	1.091228252	1.094600839
3853	1.097461292	1.094853677	1.098268933
3854	1.088382455	1.089131711	1.089465948
3855	1.090011333	1.096239834	1.092909407
3856	1.092009407	1.087674676	1.096701584
3857	1.094056298	1.088383043	1.093712388
3858	1.091616698	1.092198228	1.089599006
3859	1.093688569	1.089912256	1.097066453
3860	1.099219417	1.088331632	1.093109316
3861	1.09016582	1.088710193	1.091626112
3862	1.091156462	1.096643563	1.094768626
3863	1.087939839	1.092560961	1.09066741
3864	1.08791525	1.091220448	1.093563957
3865	1.09747005	1.090603691	1.092031175
3866	1.092295991	1.094529203	1.094415221
3867	1.092936052	1.090271515	1.088374456
3868	1.088176742	1.084992781	1.093680187
3869	1.083737389	1.087987161	1.096358275
3870	1.093546807	1.088856757	1.095957673
3871	1.097516538	1.091829959	1.096002307
3872	1.089331284	1.088837345	1.093778699
3873	1.094619795	1.084896589	1.097795612
3874	1.097407341	1.094217597	1.091630806
3875	1.099838636	1.0923842	1.097041633
3876	1.091557925	1.090515654	1.095949242
3877	1.093394868	1.088113822	1.09619253
3878	1.094139889	1.081692929	1.095606029
3879	1.088331266	1.08633244	1.098017515
3880	1.095889531	1.090526942	1.092987613
3881	1.093092041	1.09260475	1.092546852
3882	1.088848995	1.08822072	1.092731788
3883	1.096351927	1.097016606	1.090509765
3884	1.093586106	1.090668676	1.091179857
3885	1.092392713	1.094110278	1.095014124
3886	1.094710186	1.093371229	1.092767812
3887	1.093808174	1.092116658	1.095246185
3888	1.089125424	1.09562262	1.091802091
3889	1.09265702	1.087199091	1.093889554
3890	1.08974567	1.091047172	1.095737811
3891	1.087349133	1.095556925	1.090213176
3892	1.088448826	1.08766072	1.092254553
3893	1.099440908	1.089709852	1.093550836
3894	1.088254053	1.0859838	1.097395263
3895	1.082898599	1.092999467	1.092829859
3896	1.095121481	1.090749762	1.085544705
3897	1.087788125	1.081715851	1.090782961
3898	1.087953115	1.097501884	1.096775899
3899	1.089977707	1.087224803	1.093044611
3900	1.091815736	1.089003319	1.096945844
3901	1.100711921	1.092168091	1.093420325
3902	1.089467819	1.096676056	1.088856162
3903	1.094045989	1.093030382	1.096551438
3904	1.091992654	1.091532196	1.092948943
3905	1.088144385	1.097518288	1.09143997
3906	1.09371147	1.091194702	1.091028726
3907	1.086632422	1.083838031	1.091122879
3908	1.090690533	1.094879292	1.090687453
3909	1.090516996	1.092566386	1.09387227
3910	1.08304996	1.094305859	1.098403057
3911	1.087237649	1.094050046	1.090814419
3912	1.100217054	1.091077491	1.096207595
3913	1.092771985	1.090277208	1.090074025
3914	1.096700686	1.090403269	1.089613813
3915	1.097751835	1.089732369	1.09660714
3916	1.094661852	1.093844823	1.095704612
3917	1.090856386	1.086806226	1.097984087
3918	1.093894454	1.090456205	1.091173101
3919	1.091593973	1.08641229	1.098527443
3920	1.089833396	1.088576845	1.094090029
3921	1.099313706	1.090064809	1.09334914
3922	1.093083402	1.09685879	1.093360081
3923	1.098596263	1.093972348	1.095707327
3924	1.088752728	1.09247294	1.095250991
3925	1.094441105	1.097549433	1.092456446
3926	1.088900329	1.091843905	1.094057756
3927	1.095418398	1.085687797	1.090658706
3928	1.091097547	1.092333602	1.09815637
3929	1.088254002	1.090265675	1.09229287
3930	1.093815317	1.096107648	1.089928299
3931	1.088813812	1.092474809	1.092914504
3932	1.091056842	1.094707638	1.091165473
3933	1.093162219	1.082052797	1.091508342
3934	1.094388343	1.091145422	1.095216121
3935	1.091233336	1.093955868	1.090871621
3936	1.093884239	1.081143137	1.095512551
3937	1.096261467	1.084283631	1.092974343
3938	1.091469082	1.087076657	1.103167753
3939	1.08614761	1.093268631	1.088570967
3940	1.089659614	1.082432378	1.095079843
3941	1.09114923	1.095878659	1.092920682
3942	1.094494467	1.086795195	1.092076833
3943	1.094828535	1.089909561	1.089252154
3944	1.090805408	1.088731757	1.087449063
3945	1.0880988	1.095737763	1.098739294
3946	1.090726573	1.084759994	1.097910444
3947	1.09817575	1.09114677	1.082468262
3948	1.084359437	1.081954292	1.095379773
3949	1.09965922	1.093549956	1.09430089
3950	1.097213756	1.090273929	1.085405434
3951	1.09456654	1.091171131	1.091992907
3952	1.08861446	1.101747145	1.088734256
3953	1.093303884	1.096316639	1.098273417
3954	1.088772715	1.085196204	1.089814101
3955	1.098967179	1.08951621	1.088534557
3956	1.093526808	1.095934444	1.086914542
3957	1.096210221	1.094229846	1.09879014
3958	1.093716149	1.096287424	1.09341501
3959	1.086197508	1.091228561	1.096847652
3960	1.092229175	1.093750618	1.090423931
3961	1.091134694	1.094970773	1.091445338
3962	1.097118598	1.089398256	1.093591716
3963	1.091066581	1.091802171	1.09875503
3964	1.091457064	1.093076468	1.093528007
3965	1.095860818	1.090335543	1.085017125
3966	1.088384866	1.092910666	1.093303669
3967	1.090715319	1.098134514	1.098139962
3968	1.089660535	1.09085877	1.094258617
3969	1.087810929	1.095802854	1.095319676
3970	1.089853308	1.090211285	1.094902104
3971	1.093609516	1.087522093	1.095804004
3972	1.095280877	1.085086482	1.095549212
3973	1.091813861	1.091419799	1.097067245
3974	1.092510489	1.090232044	1.091927724
3975	1.097000595	1.08982844	1.097051676
3976	1.097642874	1.087210588	1.095371815
3977	1.098065031	1.090121305	1.089116018
3978	1.094520957	1.085503795	1.089549639
3979	1.095554602	1.097692048	1.099046366
3980	1.0917278	1.089374319	1.095575539
3981	1.097013039	1.091971959	1.090197943
3982	1.100192479	1.089962822	1.097558523
3983	1.092555177	1.092098181	1.093260854
3984	1.091695313	1.092348467	1.092758894
3985	1.091406833	1.09434986	1.094852166
3986	1.090581168	1.094494965	1.095419979
3987	1.094977058	1.08480753	1.100091401
3988	1.091123672	1.090802422	1.095754947
3989	1.09234157	1.090740525	1.092465919
3990	1.093627925	1.095955793	1.087341565
3991	1.087932534	1.086883223	1.094347612
3992	1.092221453	1.091863482	1.098212868
3993	1.093776283	1.089109044	1.087976228
3994	1.094329188	1.096570303	1.097467182
3995	1.091222102	1.086958229	1.089117424
3996	1.090089006	1.086173653	1.091649768
3997	1.097955606	1.09875284	1.093468867
3998	1.092491312	1.090987083	1.091937283
3999	1.096978448	1.0940072	1.086638017
4000	1.090923636	1.095786882	1.096433665
4001	1.08810835	1.090008811	1.095145465
4002	1.094767088	1.090857704	1.092836379
4003	1.092076634	1.087634437	1.094541735
4004	1.091066268	1.089472877	1.092053314
4005	1.091057871	1.094340388	1.093920203
4006	1.097386735	1.094680542	1.096700491
4007	1.094502688	1.088466551	1.096562765
4008	1.097371296	1.091186575	1.093372591
4009	1.098067635	1.093950851	1.088750789
4010	1.089808836	1.092448314	1.095330731
4011	1.096794105	1.091584128	1.094636434
4012	1.084597855	1.094686883	1.096054225
4013	1.094773722	1.094385601	1.094968016
4014	1.088721904	1.090815759	1.09021511
4015	1.09625212	1.08781228	1.094979063
4016	1.093549837	1.093459526	1.096884709
4017	1.093258252	1.094426444	1.094446239
4018	1.094936507	1.092107582	1.091871282
4019	1.090513738	1.090123482	1.092034303
4020	1.090717847	1.09036714	1.09493295
4021	1.089267779	1.090934436	1.094377849
4022	1.094735514	1.090914424	1.092434982
4023	1.095699972	1.087013838	1.091784991
4024	1.087136559	1.099215722	1.084241311
4025	1.089557792	1.087186098	1.096682443
4026	1.091670009	1.092396202	1.094755331
4027	1.092651906	1.095895133	1.091404308
4028	1.097258138	1.096742943	1.08775792
4029	1.100487814	1.088183571	1.09511988
4030	1.089372165	1.090718906	1.08556051
4031	1.093554152	1.083299635	1.08898037
4032	1.089795811	1.087732814	1.091578315
4033	1.091896304	1.090104726	1.088650497
4034	1.092241831	1.092853034	1.09102151
4035	1.089711173	1.092078657	1.085716676
4036	1.091684685	1.098486796	1.087954306
4037	1.088443448	1.09147574	1.090286664
4038	1.08934624	1.087736051	1.093012371
4039	1.093631944	1.08834691	1.0955055
4040	1.095790634	1.09071532	1.09583339
4041	1.085662363	1.096065	1.091701215
4042	1.096594284	1.09445567	1.093774117
4043	1.096332292	1.090566232	1.089873151
4044	1.093576342	1.09368932	1.093924915
4045	1.093920827	1.090122257	1.096202357
4046	1.09479133	1.087368392	1.096725264
4047	1.09836265	1.08744251	1.090371679
4048	1.093413935	1.088720655	1.09282322
4049	1.091819698	1.092129636	1.09363959
4050	1.090545551	1.093193369	1.089163845
4051	1.0907006	1.090798543	1.095802125
4052	1.091422	1.094767315	1.090512289
4053	1.089178987	1.085377145	1.092474411
4054	1.085599909	1.090378466	1.095204457
4055	1.088920457	1.090199338	1.0956781
4056	1.094566299	1.088536284	1.09116991
4057	1.091735408	1.096277464	1.093167757
4058	1.091386398	1.083416232	1.090628644
4059	1.088439098	1.09109377	1.091004636
4060	1.091900658	1.088728858	1.095930271
4061	1.091066579	1.094562093	1.09776817
4062	1.091171749	1.091974403	1.088542855
4063	1.092271409	1.085864844	1.096140278
4064	1.086899647	1.094461736	1.087206556
4065	1.098403501	1.095786265	1.093110921
4066	1.084974419	1.087879813	1.096864017
4067	1.099125504	1.093171098	1.090882416
4068	1.092720931	1.09102902	1.091490482
4069	1.081251815	1.097476424	1.090862092
4070	1.091251791	1.095892698	1.095252795
4071	1.09122741	1.095920408	1.096686037
4072	1.094407596	1.08249719	1.0952735
4073	1.0898534	1.09273596	1.093982313
4074	1.09039807	1.096425465	1.090904684
4075	1.094103786	1.090636385	1.092562687
4076	1.090719101	1.091468795	1.099385354
4077	1.092459344	1.089700664	1.09361171
4078	1.088851831	1.093269786	1.091757714
4079	1.090411348	1.087520484	1.094812473
4080	1.095867645	1.089861444	1.093813172
4081	1.092952626	1.091314193	1.091895858
4082	1.105474975	1.092677817	1.09339554
4083	1.09152901	1.091714479	1.095927916
4084	1.096603319	1.095210746	1.098336377
4085	1.095800237	1.092555075	1.087933844
4086	1.08868615	1.094271246	1.09195327
4087	1.091392532	1.089517502	1.091079213
4088	1.093867557	1.096225469	1.096160294
4089	1.0969106	1.092001004	1.096992503
4090	1.095465453	1.085202792	1.094603259
4091	1.092726921	1.092528889	1.089210475
4092	1.097367977	1.094320267	1.090547809
4093	1.094628583	1.083166329	1.095523639
4094	1.086105234	1.087265434	1.099090379
4095	1.087231764	1.097345438	1.09525004
4096	1.093926328	1.096972831	1.092868901
4097	1.089170146	1.092312764	1.096257052
4098	1.084358143	1.093052592	1.092700203
4099	1.091845219	1.091156404	1.098347024
4100	1.093733046	1.092079126	1.092203805
4101	1.093491334	1.098649582	1.087941761
4102	1.091307066	1.092505395	1.09334164
4103	1.084737117	1.090145401	1.094116105
4104	1.095823504	1.086631898	1.093065695
4105	1.091621203	1.095725165	1.091285919
4106	1.091322375	1.089754952	1.09129712
4107	1.094570612	1.096945113	1.089871906
4108	1.09144575	1.095793419	1.093861188
4109	1.089666076	1.091534099	1.091347428
4110	1.089343289	1.088382532	1.096549043
4111	1.089015169	1.096127796	1.088415679
4112	1.093580599	1.089622592	1.093611324
4113	1.088316399	1.084374529	1.098447193
4114	1.092152445	1.087961664	1.095021939
4115	1.089900631	1.088059893	1.095621026
4116	1.096966931	1.086854568	1.092239106
4117	1.088130133	1.091399775	1.088556977
4118	1.093469129	1.086790147	1.093589125
4119	1.088891017	1.087042365	1.090277725
4120	1.0934436	1.087895131	1.092300076
4121	1.091884499	1.084397489	1.089126018
4122	1.093964432	1.095063096	1.09198096
4123	1.092541359	1.090734654	1.090868539
4124	1.089391092	1.092850351	1.092418556
4125	1.092735578	1.09331737	1.097627937
4126	1.08700542	1.091079695	1.094144692
4127	1.101100743	1.093258067	1.088421598
4128	1.090511325	1.091484948	1.093933986
4129	1.095225654	1.086783305	1.097578409
4130	1.091170919	1.08934572	1.088944617
4131	1.091646049	1.09105674	1.094095992
4132	1.092994283	1.088300751	1.0888533
4133	1.092080897	1.091317894	1.094498968
4134	1.090658289	1.096740624	1.094662818
4135	1.091182469	1.098040079	1.089889508
4136	1.090044836	1.095824559	1.089341277
4137	1.09140809	1.095014385	1.088990812
4138	1.095915831	1.089144847	1.089913435
4139	1.09292342	1.085895666	1.095644011
4140	1.094537191	1.099411947	1.094577955
4141	1.091351212	1.09055641	1.099872358
4142	1.098110267	1.085621277	1.091054023
4143	1.092330165	1.093191003	1.094025288
4144	1.090974298	1.094854957	1.100778456
4145	1.092332817	1.085499893	1.09299974
4146	1.093159083	1.093541977	1.089719945
4147	1.08951005	1.092429431	1.096448506
4148	1.091031943	1.100809233	1.097923456
4149	1.09695838	1.095967017	1.090984712
4150	1.089668123	1.088908881	1.096997696
4151	1.08466385	1.093463008	1.094633783
4152	1.096156424	1.095984744	1.092308834
4153	1.089391557	1.09431661	1.091201328
4154	1.09394787	1.088761435	1.092406754
4155	1.091061495	1.089413725	1.091099094
4156	1.089919593	1.090956442	1.097852591
4157	1.092298512	1.094202468	1.090098752
4158	1.088841891	1.09054138	1.09604603
4159	1.089968638	1.088622134	1.088797594
4160	1.09581482	1.095868025	1.090476804
4161	1.095783664	1.087142386	1.090370804
4162	1.095967614	1.089619256	1.097576282
4163	1.094394118	1.089373036	1.094422373
4164	1.10048231	1.093321383	1.094041004
4165	1.095126606	1.098058622	1.093283193
4166	1.089072008	1.089824444	1.094579614
4167	1.093015694	1.088330636	1.09507623
4168	1.096504089	1.087101505	1.093950467
4169	1.094016042	1.091187101	1.094279954
4170	1.09290599	1.092051952	1.092557997
4171	1.08897401	1.089142605	1.095987061
4172	1.091277465	1.094171324	1.08757477
4173	1.095574685	1.092849776	1.0950147
4174	1.088393598	1.090193083	1.09663522
4175	1.088035437	1.093491569	1.093441053
4176	1.095404179	1.09205855	1.095098848
4177	1.097062574	1.09289464	1.095577797
4178	1.08677832	1.085087546	1.094332127
4179	1.087783421	1.084896996	1.09092738
4180	1.095807915	1.091810414	1.095882634
4181	1.094237266	1.096595411	1.088675503
4182	1.088754856	1.0936719	1.094244812
4183	1.098473173	1.087174816	1.093823958
4184	1.093732839	1.093519173	1.095720126
4185	1.093967666	1.091262676	1.092105278
4186	1.087768105	1.094684348	1.094241825
4187	1.093480659	1.084428628	1.092416463
4188	1.094367909	1.087379589	1.09109165
4189	1.094588219	1.088782939	1.094471548
4190	1.094232658	1.089299305	1.097760425
4191	1.099918804	1.094775141	1.090838636
4192	1.099371435	1.097179824	1.091651209
4193	1.093143112	1.093645554	1.095968196
4194	1.095672114	1.097826967	1.092018341
4195	1.092409031	1.093496368	1.089437561
4196	1.093657875	1.096585282	1.092755011
4197	1.093414267	1.094846782	1.092451165
4198	1.091383396	1.092212503	1.094714662
4199	1.088528484	1.086339556	1.096117578
4200	1.088044056	1.094788239	1.094634237
4201	1.094301941	1.089951528	1.092599241
4202	1.089206931	1.096285565	1.090813892
4203	1.090673868	1.095153505	1.085598637
4204	1.094455497	1.088451813	1.092753006
4205	1.093324687	1.088069557	1.097784068
4206	1.093820303	1.090912292	1.095940924
4207	1.099302528	1.091871722	1.091561376
4208	1.096128743	1.092317473	1.093336127
4209	1.086830535	1.088992933	1.093611253
4210	1.08962771	1.086571089	1.08974374
4211	1.092489899	1.090177322	1.090281368
4212	1.091092109	1.093821052	1.089137472
4213	1.091644821	1.092238404	1.088544124
4214	1.090773783	1.085036278	1.096084351
4215	1.092452402	1.093691623	1.092695015
4216	1.09234282	1.09164283	1.092185072
4217	1.087715222	1.089936722	1.091122044
4218	1.095469969	1.082729962	1.100674131
4219	1.091382228	1.096824068	1.094633845
4220	1.08981607	1.094304325	1.087435541
4221	1.095388731	1.096326912	1.094073415
4222	1.089075698	1.086185546	1.089355205
4223	1.091681066	1.086795933	1.098446923
4224	1.09830763	1.095639058	1.085462854
4225	1.080610045	1.093148722	1.092421167
4226	1.093473166	1.09161137	1.08979006
4227	1.091792764	1.09463488	1.100469191
4228	1.099958059	1.090909744	1.091397139
4229	1.094066491	1.092143246	1.095797277
4230	1.091503263	1.09380868	1.09343567
4231	1.093404908	1.091644123	1.094818789
4232	1.092725048	1.087961354	1.091919949
4233	1.086698232	1.086513111	1.090806438
4234	1.097298868	1.088471914	1.090255933
4235	1.089383802	1.087161912	1.094269261
4236	1.092615518	1.097000499	1.095014519
4237	1.086391293	1.08923041	1.087089297
4238	1.094823772	1.095357821	1.095352758
4239	1.091295406	1.096804523	1.088435059
4240	1.09413317	1.083916225	1.087941286
4241	1.094784657	1.091108898	1.098736401
4242	1.095655293	1.091661411	1.089030966
4243	1.088188487	1.089304803	1.091070388
4244	1.090735284	1.096120262	1.094699066
4245	1.092457432	1.094267043	1.092022429
4246	1.092756308	1.0973262	1.092303476
4247	1.095987351	1.090796534	1.094237202
4248	1.085788166	1.09136482	1.091238529
4249	1.08697287	1.090985467	1.09727436
4250	1.096255089	1.089357118	1.093177353
4251	1.08904957	1.100901997	1.09043735
4252	1.097002615	1.089324615	1.093703299
4253	1.099815124	1.09470041	1.08957756
4254	1.096263677	1.083271849	1.091700891
4255	1.088353586	1.090598759	1.095912447
4256	1.086614718	1.091650186	1.094489102
4257	1.085869336	1.094120144	1.096181101
4258	1.095719369	1.083660765	1.090688846
4259	1.09197001	1.091468624	1.089264573
4260	1.090894248	1.09538068	1.092537479
4261	1.093039483	1.096030305	1.096288602
4262	1.089555911	1.086274265	1.091538327
4263	1.094110436	1.089924233	1.090550072
4264	1.092159153	1.085406503	1.094299887
4265	1.097161124	1.087934214	1.093201838
4266	1.089673893	1.091408258	1.093126234
4267	1.088826554	1.095650527	1.093776967
4268	1.091467861	1.089986861	1.094044624
4269	1.092470363	1.089645266	1.096894234
4270	1.09349894	1.095168531	1.0916945
4271	1.092764078	1.094241875	1.092725819
4272	1.094726996	1.091393307	1.0941647
4273	1.092502083	1.087058917	1.082024749
4274	1.087719483	1.088342476	1.094263064
4275	1.098071554	1.095231594	1.09179105
4276	1.089529644	1.093136809	1.093736797
4277	1.094153859	1.092900871	1.089629164
4278	1.084837147	1.089994225	1.095535462
4279	1.093204366	1.088267929	1.09802615
4280	1.087138428	1.097296079	1.100012429
4281	1.087832263	1.098237064	1.093223605
4282	1.091476475	1.087575998	1.086360849
4283	1.086255378	1.09156682	1.095140925
4284	1.088321087	1.090887004	1.090754025
4285	1.089003728	1.088111176	1.094218284
4286	1.091975831	1.084871495	1.088951217
4287	1.089536069	1.083784853	1.095467241
4288	1.087136198	1.094018871	1.089443651
4289	1.091934191	1.097184393	1.099372926
4290	1.0907746	1.096849222	1.097328591
4291	1.08842836	1.08678672	1.093079884
4292	1.099104696	1.087906831	1.088165742
4293	1.092481912	1.088607802	1.096703507
4294	1.094803069	1.095521935	1.088676486
4295	1.087108185	1.09120019	1.08909516
4296	1.087782697	1.092825251	1.093270292
4297	1.091235284	1.092612986	1.096701872
4298	1.096943141	1.092342704	1.086092093
4299	1.094030638	1.090757149	1.096404835
4300	1.088987537	1.09538436	1.095017548
4301	1.097359619	1.096713689	1.093354471
4302	1.090542626	1.095975483	1.089988601
4303	1.09127172	1.092792595	1.096267479
4304	1.087673192	1.092230637	1.0959749
4305	1.092478259	1.085611034	1.097194294
4306	1.094394778	1.084747375	1.098795907
4307	1.085076896	1.085634809	1.090715593
4308	1.091727683	1.09933145	1.089356584
4309	1.093411125	1.093828573	1.09028476
4310	1.094570739	1.090444281	1.094226166
4311	1.092838349	1.087908443	1.090459385
4312	1.090634107	1.088510733	1.089400182
4313	1.094273216	1.092088635	1.095965148
4314	1.092707688	1.086120097	1.09777251
4315	1.086531342	1.096446178	1.094253229
4316	1.094069315	1.092689515	1.089339253
4317	1.094635541	1.092896794	1.092832962
4318	1.090975757	1.095667253	1.098611525
4319	1.094598339	1.091030869	1.090916715
4320	1.087351268	1.085139823	1.094015996
4321	1.095837236	1.087258197	1.087363653
4322	1.090774186	1.087159894	1.091971933
4323	1.094244828	1.09457148	1.089952828
4324	1.089219818	1.093586278	1.094191982
4325	1.094172509	1.085595456	1.098325492
4326	1.089933545	1.089805098	1.092000202
4327	1.085037124	1.090224652	1.090747303
4328	1.090525384	1.088842568	1.089076082
4329	1.09536805	1.096884526	1.090102568
4330	1.090071718	1.093676035	1.09559976
4331	1.08965863	1.092198787	1.092507202
4332	1.087966981	1.092678219	1.084710628
4333	1.091156939	1.094348463	1.091346154
4334	1.093393934	1.088364384	1.09217272
4335	1.09249249	1.086347619	1.095831606
4336	1.096457049	1.090071057	1.093756248
4337	1.092469999	1.082678757	1.101703533
4338	1.093779375	1.086373854	1.089986412
4339	1.094866974	1.093082306	1.090412242
4340	1.086162227	1.093484218	1.088830745
4341	1.094830566	1.093504595	1.093238476
4342	1.103088242	1.08506954	1.090461404
4343	1.099346521	1.091915135	1.090439919
4344	1.087956636	1.093867055	1.094200776
4345	1.095566387	1.081995513	1.091275565
4346	1.089849795	1.093820876	1.09083259
4347	1.094877628	1.091691658	1.092336363
4348	1.09320129	1.085467176	1.094491603
4349	1.085316739	1.091744004	1.092530642
4350	1.091439315	1.097424105	1.091500694
4351	1.098844291	1.089381662	1.092272236
4352	1.097759379	1.090660858	1.091375331
4353	1.102573255	1.084929715	1.098929834
4354	1.088936831	1.093039878	1.089973703
4355	1.091118373	1.089413487	1.094650672
4356	1.0873809	1.096338531	1.093124598
4357	1.096396608	1.089067377	1.09460213
4358	1.088615766	1.096253171	1.09397902
4359	1.094982514	1.094607904	1.092965338
4360	1.094816874	1.089687996	1.089386689
4361	1.09188191	1.096145169	1.092918336
4362	1.091496778	1.083109401	1.097767737
4363	1.093350535	1.091806989	1.09576023
4364	1.089965446	1.08880269	1.089362215
4365	1.09492579	1.08731474	1.092911742
4366	1.087025342	1.091681212	1.091361271
4367	1.090807304	1.089772868	1.089672342
4368	1.091136589	1.090330793	1.096620594
4369	1.088428454	1.090354272	1.093561157
4370	1.089453853	1.092526422	1.095924109
4371	1.092938126	1.090458423	1.097608794
4372	1.096361809	1.081286367	1.091783883
4373	1.089295972	1.092866265	1.091567135
4374	1.092641318	1.094815303	1.097330113
4375	1.093084474	1.094983335	1.098092441
4376	1.093495208	1.089249921	1.093005732
4377	1.100614466	1.094020668	1.094108037
4378	1.090455487	1.082913242	1.091318618
4379	1.096135021	1.093947363	1.092172994
4380	1.095321334	1.092300251	1.090381047
4381	1.092961914	1.101384002	1.094653113
4382	1.090500945	1.094935279	1.092128875
4383	1.094089846	1.091595466	1.095489423
4384	1.094019537	1.090881183	1.09512421
4385	1.099257191	1.088410615	1.089365666
4386	1.091452567	1.089890944	1.089096188
4387	1.085140181	1.087991052	1.090316382
4388	1.086895731	1.08902833	1.092649516
4389	1.086894733	1.09237623	1.097273582
4390	1.094320026	1.088909997	1.092627554
4391	1.099860883	1.090967809	1.088848469
4392	1.090563254	1.089337951	1.09526406
4393	1.091804617	1.093183767	1.094488872
4394	1.096306192	1.089673964	1.093061537
4395	1.08636889	1.09137478	1.091663968
4396	1.095232557	1.094720409	1.086686365
4397	1.087510786	1.09419664	1.094977949
4398	1.091103169	1.093221852	1.102936203
4399	1.095199651	1.091718707	1.095264354
4400	1.085661182	1.089466466	1.09247097
4401	1.093719657	1.087416803	1.090984715
4402	1.088310661	1.097810385	1.09239141
4403	1.098112228	1.089423328	1.095401633
4404	1.091149942	1.08676775	1.090519409
4405	1.090205931	1.091410222	1.09947279
4406	1.094067252	1.087181628	1.091920487
4407	1.090217115	1.093538242	1.094585392
4408	1.097960063	1.096431871	1.090087641
4409	1.094169496	1.091473836	1.094876867
4410	1.090939608	1.091986426	1.094448733
4411	1.095478233	1.093927124	1.094217039
4412	1.092982669	1.093150079	1.092343225
4413	1.097686611	1.087526535	1.088735678
4414	1.092411394	1.096219117	1.094857103
4415	1.098695091	1.088279629	1.093752272
4416	1.087624843	1.092768793	1.09442591
4417	1.092878741	1.0861552	1.095309403
4418	1.089558173	1.092059983	1.091619889
4419	1.093068604	1.087436692	1.097867189
4420	1.091746632	1.089770913	1.095994423
4421	1.091130707	1.091607727	1.092045503
4422	1.089566518	1.0993254	1.097119846
4423	1.094019528	1.084545661	1.095253399
4424	1.093363978	1.096306617	1.091862376
4425	1.0876111	1.091382089	1.088382941
4426	1.089837332	1.087509375	1.093378004
4427	1.084717059	1.089850137	1.097820579
4428	1.090832156	1.092394852	1.096832373
4429	1.0911417	1.085252091	1.090772592
4430	1.09347244	1.095127924	1.089218031
4431	1.091301248	1.086872059	1.091985625
4432	1.093173998	1.091133587	1.097256321
4433	1.087908337	1.096013554	1.092098237
4434	1.095675838	1.091955283	1.090839376
4435	1.088781746	1.093377976	1.090537274
4436	1.091594944	1.093487696	1.089896941
4437	1.093898366	1.091844574	1.092330876
4438	1.093440965	1.092198492	1.091033958
4439	1.092013067	1.092137112	1.097239063
4440	1.086025487	1.090014442	1.093667364
4441	1.090250425	1.092657937	1.088941408
4442	1.086727275	1.087973703	1.089117058
4443	1.089186316	1.095736516	1.096146942
4444	1.091419469	1.08540804	1.088591938
4445	1.08993252	1.089370491	1.098575386
4446	1.089407409	1.086288124	1.091094891
4447	1.090016479	1.090693671	1.090996211
4448	1.090060425	1.084740251	1.094963539
4449	1.096219605	1.090401435	1.090860766
4450	1.086201044	1.087669014	1.08524131
4451	1.095763812	1.091053561	1.093804984
4452	1.086525786	1.085808653	1.097317949
4453	1.089344232	1.086580676	1.091182833
4454	1.091079517	1.091032255	1.092293158
4455	1.091454967	1.08799848	1.096339904
4456	1.093781408	1.08933937	1.095091129
4457	1.092449402	1.091157094	1.096493741
4458	1.092594074	1.096116094	1.091460117
4459	1.09004446	1.094559138	1.093280942
4460	1.097219825	1.092207352	1.092125426
4461	1.086642004	1.087145761	1.090013837
4462	1.083087181	1.089534632	1.088390787
4463	1.090185572	1.089982981	1.095988991
4464	1.097798959	1.093302349	1.08986307
4465	1.088418802	1.090545159	1.095959571
4466	1.09354939	1.093988901	1.087162539
4467	1.087047344	1.088259858	1.084699121
4468	1.094113455	1.091369065	1.096634301
4469	1.094729579	1.100362765	1.087065247
4470	1.09466142	1.08859961	1.091473917
4471	1.094191157	1.098893453	1.094286534
4472	1.080615679	1.089957123	1.097982319
4473	1.092140115	1.093058038	1.090529009
4474	1.096258985	1.092730183	1.089151122
4475	1.095137734	1.086067697	1.095048796
4476	1.091831477	1.090015702	1.089689023
4477	1.08767779	1.095583918	1.099353979
4478	1.089680935	1.09362131	1.092286638
4479	1.095757935	1.0872863	1.088799411
4480	1.089046909	1.088872107	1.094399977
4481	1.093954192	1.088333397	1.091482213
4482	1.096332007	1.090862848	1.090136037
4483	1.098001273	1.087858175	1.09170456
4484	1.088856826	1.093820618	1.091604343
4485	1.09470106	1.084488016	1.097812527
4486	1.095294377	1.093310087	1.089732976
4487	1.0906259	1.085252572	1.089859468
4488	1.098475936	1.091083616	1.09373758
4489	1.096958719	1.087662733	1.093424986
4490	1.092522878	1.085317155	1.094672742
4491	1.095591902	1.090904271	1.093902348
4492	1.090759434	1.08827538	1.09441928
4493	1.092658395	1.095072055	1.093574307
4494	1.096216553	1.093491246	1.093870901
4495	1.08727803	1.101256024	1.093342388
4496	1.099422518	1.089989283	1.092584141
4497	1.086180653	1.091646235	1.097547427
4498	1.094711857	1.091457187	1.093646983
4499	1.093268702	1.095077389	1.090201341
4500	1.091810797	1.093003295	1.099660096
4501	1.095985424	1.091837006	1.094586251
4502	1.089703737	1.082432467	1.085371262
4503	1.089566421	1.089650403	1.088392637
4504	1.085605385	1.090578765	1.089478608
4505	1.09681718	1.091680871	1.092997039
4506	1.092377885	1.085577006	1.093208379
4507	1.086934781	1.087893884	1.092341311
4508	1.094973809	1.086884508	1.092598322
4509	1.087679989	1.088089712	1.093941781
4510	1.087414945	1.086484771	1.093133126
4511	1.100971329	1.091113528	1.095174253
4512	1.095766753	1.090455484	1.093301824
4513	1.093670977	1.086353547	1.090250002
4514	1.095754558	1.091142846	1.093208397
4515	1.090368089	1.089410828	1.093649046
4516	1.095038207	1.089721676	1.095283235
4517	1.089805534	1.094552227	1.097382115
4518	1.084530151	1.088565568	1.09525657
4519	1.090959254	1.086960539	1.088650286
4520	1.093639787	1.093318677	1.097382473
4521	1.094879803	1.094303253	1.091136696
4522	1.092470834	1.088875253	1.097676032
4523	1.087693706	1.094984705	1.091853128
4524	1.090158492	1.088239317	1.090362476
4525	1.095206501	1.089854122	1.097018527
4526	1.090366458	1.088532415	1.093919362
4527	1.093364143	1.092359685	1.09513904
4528	1.094175837	1.092654961	1.08996363
4529	1.091888074	1.095177182	1.095767492
4530	1.090344126	1.08971683	1.096261172
4531	1.093605867	1.085627265	1.095534349
4532	1.088461674	1.097373579	1.091569549
4533	1.08734588	1.087998867	1.092608736
4534	1.09461914	1.091468292	1.093197043
4535	1.095401883	1.09112377	1.091844793
4536	1.089591185	1.088507165	1.090772957
4537	1.088739501	1.086647347	1.088360324
4538	1.090722177	1.096639564	1.096749868
4539	1.095593356	1.084277031	1.090661451
4540	1.089179497	1.094465788	1.090698283
4541	1.089756331	1.093646115	1.090511286
4542	1.094703672	1.090430356	1.093704153
4543	1.09870807	1.09264139	1.089409825
4544	1.089986736	1.085309245	1.097995138
4545	1.098105958	1.088572941	1.090619068
4546	1.095333113	1.086296047	1.091082683
4547	1.090058653	1.094672672	1.097320272
4548	1.089239201	1.090866014	1.09420318
4549	1.098742544	1.089286202	1.097218995
4550	1.087712439	1.097907109	1.091286784
4551	1.095002136	1.08528014	1.089818503
4552	1.090952684	1.086664167	1.087703747
4553	1.091047573	1.098437856	1.094876195
4554	1.090966734	1.088707332	1.087308177
4555	1.099935515	1.088030002	1.092747674
4556	1.090822823	1.090444847	1.089556366
4557	1.093907261	1.089211278	1.086078547
4558	1.08817933	1.090331682	1.09202265
4559	1.086923504	1.082892858	1.091510473
4560	1.088728542	1.08985332	1.091821993
4561	1.088707089	1.09266306	1.097040208
4562	1.09151445	1.094042618	1.095628184
4563	1.092135095	1.092596871	1.09806043
4564	1.093865281	1.090570029	1.093019406
4565	1.087107159	1.092605382	1.092768278
4566	1.090846506	1.098852739	1.088483774
4567	1.086965921	1.092236668	1.094275404
4568	1.089371954	1.086657944	1.088627916
4569	1.093494613	1.089582452	1.094664609
4570	1.090464993	1.084226349	1.087547042
4571	1.09975489	1.092554013	1.100418437
4572	1.091811276	1.083531599	1.097757647
4573	1.092461259	1.097845249	1.085341545
4574	1.097208179	1.087526251	1.092849434
4575	1.086154839	1.094419819	1.092380717
4576	1.091906368	1.086043628	1.092924603
4577	1.095492081	1.088651966	1.090768841
4578	1.089712431	1.094312046	1.087573434
4579	1.09259616	1.089668696	1.097356201
4580	1.089383786	1.086370711	1.092758491
4581	1.097906725	1.090148358	1.092362488
4582	1.093876216	1.085051395	1.091081526
4583	1.095042254	1.093962413	1.091449579
4584	1.090446508	1.090162781	1.095191913
4585	1.092161709	1.091349712	1.093467742
4586	1.091625049	1.088007276	1.096084477
4587	1.093303984	1.087908872	1.093783149
4588	1.089746968	1.092976341	1.093153596
4589	1.094077203	1.08551303	1.093894027
4590	1.089667879	1.093823815	1.091717648
4591	1.089181282	1.094155098	1.096996009
4592	1.096267792	1.089140434	1.094149153
4593	1.093368641	1.090408326	1.097588827
4594	1.089281105	1.086449901	1.089031297
4595	1.0892741	1.096277504	1.099615546
4596	1.091835204	1.090021955	1.089112219
4597	1.089004359	1.084525549	1.097349086
4598	1.088807336	1.097608924	1.089523538
4599	1.095676787	1.087369563	1.088337528
4600	1.101214814	1.08831829	1.094588687
4601	1.098926436	1.094637228	1.093851069
4602	1.089827153	1.095739431	1.097676367
4603	1.092269854	1.09076222	1.092349792
4604	1.094814162	1.088391557	1.1002074
4605	1.085793134	1.091915333	1.089131589
4606	1.09277021	1.089285358	1.098407629
4607	1.0906799	1.09477678	1.095580749
4608	1.091461791	1.08605984	1.095591693
4609	1.094976147	1.083425516	1.088525494
4610	1.095435105	1.090402994	1.092627784
4611	1.086962751	1.088727448	1.095506433
4612	1.087249343	1.095336975	1.089538714
4613	1.096909877	1.090920857	1.089754404
4614	1.092698207	1.094547479	1.094287364
4615	1.08915652	1.097413206	1.095779561
4616	1.095626568	1.086815602	1.093114857
4617	1.097581588	1.091595675	1.091551751
4618	1.093197524	1.088846098	1.090099007
4619	1.091765359	1.095086093	1.091865948
4620	1.096744971	1.088017597	1.095982761
4621	1.092400135	1.08923498	1.101436992
4622	1.091434896	1.094491254	1.092693373
4623	1.091111806	1.094127516	1.087088835
4624	1.095355888	1.094546527	1.093761375
4625	1.092612037	1.088407067	1.092966052
4626	1.091155011	1.094560926	1.090348828
4627	1.086218708	1.091390881	1.091909751
4628	1.098529352	1.08991479	1.095130688
4629	1.092498515	1.090144867	1.096389689
4630	1.088830862	1.088899683	1.096031377
4631	1.087127109	1.092669061	1.089702748
4632	1.093266486	1.092447914	1.0916401
4633	1.092640586	1.09325552	1.094461491
4634	1.095414693	1.090558015	1.09288017
4635	1.086447856	1.095662325	1.095625381
4636	1.089790026	1.091437237	1.100699585
4637	1.096769265	1.087260961	1.090547791
4638	1.093027432	1.091701868	1.096549891
4639	1.096864095	1.095900945	1.096077679
4640	1.096761231	1.086057413	1.090392705
4641	1.094832152	1.086457612	1.096684733
4642	1.098572312	1.089103606	1.088708796
4643	1.093100678	1.087911953	1.093303895
4644	1.094324865	1.086299622	1.09267336
4645	1.096076059	1.096297817	1.092830977
4646	1.090467204	1.09302694	1.096596836
4647	1.09156099	1.093859336	1.092248726
4648	1.095142052	1.095624635	1.08795547
4649	1.090809965	1.091780971	1.099599219
4650	1.08966991	1.095670239	1.08907534
4651	1.086535676	1.089957234	1.096575776
4652	1.083152525	1.094264114	1.090981089
4653	1.090755873	1.093718425	1.093486668
4654	1.093852901	1.090493333	1.092208069
4655	1.097009449	1.089960377	1.097262979
4656	1.090649527	1.086915361	1.09735365
4657	1.098499441	1.092622801	1.090810915
4658	1.097182006	1.088655203	1.095442772
4659	1.087140173	1.091481558	1.091814429
4660	1.103605741	1.095683765	1.095159299
4661	1.090719028	1.092308635	1.094937639
4662	1.093625665	1.102765048	1.091626162
4663	1.09166855	1.091739277	1.091342048
4664	1.090080193	1.087528607	1.097371074
4665	1.086119662	1.08756543	1.089970512
4666	1.095519286	1.094400928	1.097796979
4667	1.098924816	1.093517364	1.093525285
4668	1.09759936	1.088041634	1.093343338
4669	1.094297456	1.085375192	1.094545883
4670	1.090390198	1.084613214	1.09225873
4671	1.087524521	1.09022657	1.095689063
4672	1.096094768	1.085947027	1.09630286
4673	1.094951445	1.086663902	1.091823691
4674	1.097546732	1.086556599	1.09372201
4675	1.094727253	1.086224022	1.094980107
4676	1.092919405	1.094371962	1.088528796
4677	1.096835368	1.09497831	1.088716867
4678	1.090724531	1.085114454	1.095094668
4679	1.091505153	1.086336014	1.093833228
4680	1.096268973	1.088776699	1.092144838
4681	1.098047763	1.080878627	1.096559765
4682	1.086882716	1.086498142	1.08654893
4683	1.097591279	1.094954543	1.094531339
4684	1.088785248	1.082903863	1.094876699
4685	1.094473455	1.08942624	1.091368177
4686	1.100533787	1.092950355	1.089429852
4687	1.094196184	1.089632144	1.09235317
4688	1.08944293	1.087405579	1.090028068
4689	1.092289603	1.091121925	1.097331484
4690	1.093537883	1.08732486	1.095245609
4691	1.101462792	1.087981947	1.09522323
4692	1.091668128	1.094857198	1.090329223
4693	1.089376593	1.089333945	1.096203101
4694	1.090589942	1.093120107	1.094282793
4695	1.084936586	1.094158509	1.092715095
4696	1.096908244	1.09781937	1.096481612
4697	1.095433774	1.095305388	1.091793114
4698	1.093843096	1.092631181	1.093525564
4699	1.088767358	1.092374007	1.088051632
4700	1.087955108	1.091321465	1.092286554
4701	1.093011617	1.096221656	1.094425625
4702	1.088550445	1.090409769	1.092487451
4703	1.088425156	1.09320244	1.09749066
4704	1.090914075	1.087982514	1.099000569
4705	1.091069213	1.09314397	1.08909522
4706	1.096813206	1.092213078	1.090913532
4707	1.083082599	1.089374348	1.094153482
4708	1.087222042	1.094180333	1.09086272
4709	1.091392479	1.085755917	1.093812643
4710	1.094850452	1.087946758	1.095571813
4711	1.091007258	1.090956327	1.090946291
4712	1.090979712	1.089858518	1.093084843
4713	1.094795472	1.088436989	1.096549011
4714	1.094492534	1.092305912	1.096970402
4715	1.087135262	1.084573996	1.099148426
4716	1.090564105	1.092901957	1.091103554
4717	1.094813386	1.091799475	1.097185982
4718	1.096687936	1.087292272	1.090784671
4719	1.092647843	1.087624456	1.093038829
4720	1.085024072	1.096755728	1.092969775
4721	1.094101079	1.09142594	1.094903926
4722	1.08743136	1.089254981	1.093803224
4723	1.091325467	1.083273279	1.092707608
4724	1.092303025	1.093337456	1.092397536
4725	1.090002523	1.088580116	1.094341767
4726	1.093629676	1.097173486	1.090425011
4727	1.095528588	1.091448549	1.086999449
4728	1.092398942	1.083729908	1.097436628
4729	1.093157276	1.091101634	1.090378986
4730	1.096286755	1.088585824	1.097302974
4731	1.102488886	1.091072933	1.091755465
4732	1.096005129	1.097807968	1.095407147
4733	1.092854287	1.09499707	1.093077904
4734	1.092805264	1.089689574	1.094765392
4735	1.088194939	1.094339082	1.102266874
4736	1.0891626	1.080111231	1.091629182
4737	1.091078988	1.091107828	1.092248702
4738	1.097213676	1.090615362	1.093372592
4739	1.095735086	1.096609067	1.09295482
4740	1.092717569	1.088679603	1.097958942
4741	1.087148693	1.089523426	1.098786818
4742	1.094103484	1.086588919	1.093516818
4743	1.094981726	1.095468351	1.094434856
4744	1.089534394	1.093424541	1.092701788
4745	1.089909924	1.092110937	1.092074271
4746	1.090246124	1.088515615	1.092195623
4747	1.09739537	1.089822519	1.091786043
4748	1.089754706	1.090249848	1.093520289
4749	1.091838921	1.089410009	1.08765173
4750	1.097414299	1.093488931	1.093048533
4751	1.097289428	1.090789789	1.094087581
4752	1.090599646	1.085715419	1.090948504
4753	1.090301939	1.091277233	1.094768602
4754	1.092478126	1.095129632	1.090431556
4755	1.091462144	1.096423936	1.091813314
4756	1.088247091	1.091095553	1.098729918
4757	1.086560677	1.087995506	1.093617853
4758	1.088375728	1.087385511	1.093519667
4759	1.091405097	1.091955436	1.099580556
4760	1.09306143	1.0929715	1.095785405
4761	1.094404839	1.092699952	1.093808684
4762	1.099925129	1.091729806	1.089450958
4763	1.092323201	1.094158438	1.092890362
4764	1.095119446	1.091512054	1.090477776
4765	1.093429556	1.08864957	1.091099775
4766	1.097098426	1.089171506	1.094274278
4767	1.0886153	1.094843658	1.094334868
4768	1.092758174	1.094511684	1.090777282
4769	1.092454194	1.089763061	1.085977674
4770	1.089178402	1.087192647	1.096649093
4771	1.095575611	1.092675952	1.089516671
4772	1.083406057	1.088151918	1.101351032
4773	1.091656088	1.086300558	1.090476063
4774	1.093297537	1.098202361	1.093092072
4775	1.091779498	1.091609246	1.091012638
4776	1.090365696	1.091791589	1.090686544
4777	1.096345309	1.093829817	1.092420461
4778	1.095544173	1.086911251	1.092341732
4779	1.091670896	1.087296374	1.088395289
4780	1.095576016	1.088860932	1.091879917
4781	1.088211771	1.092252511	1.091245223
4782	1.098017755	1.090147362	1.097679121
4783	1.086842415	1.093267571	1.08910334
4784	1.093152405	1.08759378	1.094784961
4785	1.096485184	1.094187557	1.088966747
4786	1.097680572	1.089876009	1.096771701
4787	1.097124786	1.089584955	1.090310909
4788	1.093301952	1.087769154	1.091560518
4789	1.095503056	1.0875471	1.092384743
4790	1.095107966	1.092222972	1.089703059
4791	1.091808644	1.091668071	1.093192491
4792	1.092486202	1.096746653	1.097342477
4793	1.09527903	1.093590068	1.10071391
4794	1.094951564	1.094910549	1.09683562
4795	1.095365256	1.088420667	1.090960478
4796	1.092041634	1.098466191	1.094727738
4797	1.093908325	1.090329777	1.092810551
4798	1.091584512	1.088484108	1.092316427
4799	1.095599435	1.093702959	1.096086743
4800	1.092533582	1.089661402	1.091915246
4801	1.090400926	1.092710033	1.08671347
4802	1.097089186	1.087752429	1.093801923
4803	1.097345903	1.08479045	1.094806677
4804	1.091595845	1.092633794	1.08923704
4805	1.098169154	1.090249905	1.096677203
4806	1.092202208	1.093543868	1.092652041
4807	1.087674863	1.086217569	1.09773378
4808	1.088945083	1.092830438	1.098869284
4809	1.092202427	1.087345191	1.09113703
4810	1.086590193	1.094449113	1.102836657
4811	1.093254071	1.099121536	1.092502166
4812	1.093928664	1.092662723	1.092739326
4813	1.099515339	1.096935794	1.099201027
4814	1.084825499	1.090084681	1.097333084
4815	1.09279006	1.086418033	1.095881223
4816	1.092681346	1.091816062	1.090292238
4817	1.096403321	1.086846748	1.091924763
4818	1.095369478	1.095248805	1.098610998
4819	1.097294586	1.091450175	1.094216639
4820	1.094776725	1.09223223	1.097376854
4821	1.090683951	1.093763498	1.097829538
4822	1.09302372	1.091548084	1.096543952
4823	1.096543321	1.094704673	1.098342117
4824	1.094420049	1.092419389	1.093194154
4825	1.090318266	1.092882126	1.093196126
4826	1.091120209	1.098809223	1.091265532
4827	1.084166498	1.09425367	1.098075976
4828	1.088510041	1.092972689	1.096549608
4829	1.099379182	1.083402281	1.095739974
4830	1.097608053	1.094794313	1.092711175
4831	1.090781819	1.092956993	1.090480475
4832	1.088977817	1.100346195	1.092937439
4833	1.093801507	1.083124461	1.094342648
4834	1.095458427	1.0878219	1.09364678
4835	1.096662877	1.087537822	1.094073638
4836	1.090382768	1.091287043	1.095595543
4837	1.098097786	1.08201864	1.088057188
4838	1.091813253	1.090498637	1.090035298
4839	1.086202134	1.098240593	1.096699628
4840	1.091127431	1.091579703	1.089431894
4841	1.089853718	1.093566016	1.09541378
4842	1.095226126	1.094529949	1.098446522
4843	1.086505725	1.096958614	1.097206277
4844	1.087479034	1.093670194	1.087036103
4845	1.087025781	1.088389738	1.089057314
4846	1.08887406	1.086857481	1.09523326
4847	1.090198679	1.086739904	1.09366606
4848	1.092314633	1.091756286	1.09437173
4849	1.0935987	1.082823975	1.1001842
4850	1.09477059	1.090837711	1.092142564
4851	1.09012919	1.084340693	1.087613094
4852	1.093252361	1.090039557	1.097804173
4853	1.087102018	1.091834607	1.097025661
4854	1.090644848	1.091520861	1.097571651
4855	1.095233972	1.094615915	1.094214244
4856	1.08785133	1.091171084	1.096584955
4857	1.091172429	1.090842378	1.096840738
4858	1.090799742	1.092175984	1.094978823
4859	1.090008645	1.095043245	1.091627111
4860	1.092016704	1.091396574	1.092980625
4861	1.099107381	1.093147062	1.094177588
4862	1.090267305	1.091145929	1.094766406
4863	1.089639867	1.092593253	1.094644847
4864	1.088873666	1.09260419	1.092721458
4865	1.094792058	1.082650276	1.086430824
4866	1.091192897	1.089626271	1.098059565
4867	1.091950076	1.090249289	1.094258495
4868	1.091839624	1.089913707	1.085954123
4869	1.090651116	1.092572607	1.093396435
4870	1.094508258	1.095191329	1.087974659
4871	1.097449179	1.089588406	1.09324381
4872	1.090157199	1.097422602	1.097278267
4873	1.08488554	1.097745358	1.095341452
4874	1.098140197	1.089950542	1.091357097
4875	1.089449249	1.081414308	1.093625591
4876	1.087074606	1.091350481	1.087747549
4877	1.095170618	1.091473152	1.094907523
4878	1.091802943	1.086603317	1.093016282
4879	1.092788396	1.09660888	1.091551519
4880	1.096179776	1.092010765	1.089431894
4881	1.08790657	1.084354989	1.094120735
4882	1.09796293	1.091462424	1.091129466
4883	1.092539931	1.084888215	1.086621672
4884	1.089818011	1.086683274	1.090102737
4885	1.093179669	1.091526369	1.096534938
4886	1.099060653	1.089962779	1.090673094
4887	1.097643756	1.089378584	1.093152719
4888	1.096324944	1.096825189	1.097612079
4889	1.09424302	1.090174606	1.094076157
4890	1.095904852	1.096007691	1.09994677
4891	1.093507507	1.096488077	1.092599236
4892	1.098236219	1.093706619	1.091604794
4893	1.087613966	1.087964642	1.091528049
4894	1.093299887	1.088857616	1.095863436
4895	1.094546546	1.094547536	1.091014452
4896	1.09287523	1.090304918	1.091118933
4897	1.093259639	1.096603684	1.104178475
4898	1.082525199	1.082738328	1.092984366
4899	1.102540495	1.095535808	1.091283745
4900	1.095341869	1.094124537	1.092905736
4901	1.096773592	1.089037969	1.086366355
4902	1.090261377	1.092839889	1.092356014
4903	1.091123704	1.084542393	1.093770162
4904	1.096594431	1.091549936	1.093762253
4905	1.095907276	1.092078978	1.092231857
4906	1.092069498	1.095047189	1.091964758
4907	1.095526745	1.088912048	1.092004109
4908	1.098264	1.091062857	1.09553383
4909	1.092336701	1.09344743	1.095518122
4910	1.098332935	1.092854441	1.092842914
4911	1.090586617	1.091368112	1.094984198
4912	1.089775341	1.090242642	1.098176853
4913	1.090583343	1.083366711	1.094975914
4914	1.094027663	1.093269862	1.092973303
4915	1.093997484	1.089593298	1.093808833
4916	1.095947789	1.091619945	1.091154657
4917	1.09067774	1.088237757	1.094659572
4918	1.092821833	1.089873995	1.093793894
4919	1.093718912	1.094288108	1.093961022
4920	1.092771861	1.092939635	1.094419098
4921	1.097960965	1.094413358	1.097245617
4922	1.086764316	1.088251875	1.08976706
4923	1.08936297	1.08925519	1.094226646
4924	1.090221993	1.092089874	1.092328027
4925	1.098057256	1.087091499	1.092820318
4926	1.091206581	1.083414242	1.093745953
4927	1.092269885	1.092860109	1.09183123
4928	1.093937579	1.087315277	1.093995708
4929	1.093398669	1.088569924	1.091554154
4930	1.095346222	1.085766631	1.088902312
4931	1.092263097	1.082432163	1.095276554
4932	1.095149836	1.086476848	1.093962641
4933	1.096209394	1.092498403	1.093978988
4934	1.091427827	1.08985464	1.096494024
4935	1.094231878	1.086601623	1.090481916
4936	1.096981499	1.096056103	1.091306016
4937	1.096364755	1.090751349	1.097859209
4938	1.095087388	1.099266732	1.090713835
4939	1.087057763	1.089527879	1.090227903
4940	1.099079772	1.090357859	1.094068987
4941	1.092342136	1.08849681	1.090740201
4942	1.09059938	1.093897215	1.09418015
4943	1.099371348	1.088081662	1.095119969
4944	1.09383498	1.092686075	1.091348607
4945	1.099627169	1.092690601	1.090787888
4946	1.092746802	1.089880265	1.094990539
4947	1.091789993	1.09190626	1.088086608
4948	1.094923743	1.091514451	1.097358959
4949	1.089928988	1.095599306	1.089440595
4950	1.094460706	1.08666778	1.097242835
4951	1.090059587	1.086142022	1.093354518
4952	1.088649367	1.088329303	1.095541308
4953	1.09488817	1.094483449	1.093655921
4954	1.0925487	1.094958894	1.092373664
4955	1.092132392	1.093104744	1.088731476
4956	1.094601721	1.094045276	1.095588166
4957	1.091594173	1.08584259	1.092491658
4958	1.091488786	1.09582021	1.096275277
4959	1.089162699	1.094936408	1.094790683
4960	1.094387786	1.084370512	1.084441014
4961	1.093305783	1.093347279	1.096599961
4962	1.092585305	1.083720942	1.092041566
4963	1.098246196	1.092636374	1.093865718
4964	1.088812454	1.095873852	1.093225166
4965	1.090243315	1.092641339	1.085140851
4966	1.087413732	1.092885271	1.091756145
4967	1.090221084	1.082865713	1.088822605
4968	1.091574615	1.087039247	1.088988364
4969	1.090550222	1.09007544	1.095825338
4970	1.08988839	1.083804097	1.093748944
4971	1.090335435	1.094929974	1.094349788
4972	1.089535586	1.089756849	1.0949158
4973	1.090048813	1.091031395	1.087857625
4974	1.092881103	1.096686367	1.097105613
4975	1.092669098	1.093666457	1.089513137
4976	1.089156771	1.084310178	1.096445821
4977	1.091923116	1.093363409	1.088819645
4978	1.096966051	1.095776083	1.092893302
4979	1.088404392	1.090036612	1.097030635
4980	1.093452536	1.097536801	1.090449767
4981	1.090350148	1.091909861	1.094232641
4982	1.096244424	1.089518893	1.087415901
4983	1.090519415	1.093795838	1.087869943
4984	1.09622994	1.089856138	1.09531339
4985	1.092233071	1.092213561	1.095411893
4986	1.094522454	1.089322518	1.090350359
4987	1.102116473	1.089012046	1.091650181
4988	1.097449774	1.093795707	1.096146452
4989	1.087795384	1.091261527	1.090209022
4990	1.097376684	1.093878874	1.0896063
4991	1.089434904	1.092280822	1.099244115
4992	1.093937902	1.091319606	1.094792436
4993	1.09797356	1.090842728	1.094002547
4994	1.088624091	1.086339675	1.097126581
4995	1.084515436	1.095568611	1.092244395
4996	1.097266623	1.093938228	1.093274256
4997	1.095332508	1.094979015	1.096547586
4998	1.097398333	1.094303034	1.096278539
4999	1.087199293	1.090557125	1.08832663
5000	1.091724671	1.096242241	1.099731354


==> plot_data/voltage_pdfs_delta_0.75.dat <==
s	u_ofs_base	u_ofs_plus	u_ofs_minus
1	1.093437268	1.092457711	1.093380853
2	1.092291861	1.0870389	1.092162714
3	1.089140117	1.095357576	1.096898901
4	1.093144794	1.08994582	1.094089397
5	1.093839695	1.090772526	1.099175704
6	1.092642631	1.0906869	1.09337568
7	1.095535498	1.087529176	1.096346231
8	1.093045897	1.089951731	1.093619241
9	1.095233299	1.089423979	1.094865372
10	1.096727857	1.088807262	1.096211684
11	1.094521134	1.08955875	1.09976568
12	1.093924652	1.088740133	1.094980081
13	1.093557404	1.088183007	1.09881474
14	1.091746292	1.08820611	1.099257836
15	1.091312055	1.090864698	1.094222235
16	1.095813431	1.090864971	1.096042719
17	1.094495383	1.088888138	1.095153956
18	1.093364746	1.092095479	1.095921237
19	1.095152137	1.089183301	1.096749002
20	1.093391605	1.093664291	1.095049992
21	1.095102203	1.08748056	1.093426363
22	1.090687974	1.087639935	1.095809726
23	1.092962397	1.089671112	1.096023862
24	1.090265968	1.082762133	1.098543045
25	1.095194699	1.087484443	1.09712627
26	1.092888865	1.089720457	1.095922102
27	1.09240679	1.094046389	1.099048405
28	1.097943609	1.087758142	1.096150607
29	1.096755244	1.0889534	1.095729029
30	1.09895932	1.088362488	1.09641543
31	1.094017178	1.087532079	1.093777941
32	1.092212769	1.090463919	1.091856067
33	1.089942649	1.091046384	1.095284202
34	1.091734632	1.087622594	1.098750648
35	1.093679064	1.087575263	1.093225243
36	1.093772942	1.091954901	1.096905619
37	1.092057242	1.088180929	1.097423537
38	1.090583222	1.087114919	1.094416981
39	1.090858102	1.087695006	1.091890068
40	1.089690024	1.090148058	1.094849992
41	1.093181573	1.089180735	1.095702442
42	1.094024488	1.089877375	1.095480023
43	1.094000397	1.084856514	1.097915456
44	1.092263313	1.091903334	1.097298222
45	1.096323677	1.093049727	1.095680099
46	1.089868838	1.086261746	1.099137699
47	1.092806113	1.088655934	1.098508741
48	1.091791203	1.085005571	1.095626783
49	1.09194842	1.089940947	1.095297051
50	1.094945803	1.089693265	1.092668188
51	1.091515011	1.08664713	1.095322089
52	1.097623101	1.089882909	1.09666837
53	1.092448714	1.089172883	1.092244325
54	1.091340846	1.088133082	1.095623846
55	1.091356734	1.088227438	1.096872956
56	1.098645318	1.089403092	1.099464209
57	1.09284767	1.089649843	1.093774339
58	1.09694767	1.088800554	1.093842068
59	1.09385422	1.091198729	1.098687509
60	1.091938875	1.090084288	1.100872535
61	1.094486743	1.084568106	1.095273908
62	1.092451993	1.090393761	1.094334549
63	1.092874493	1.09269871	1.095189344
64	1.090054727	1.087883837	1.096094706
65	1.09509461	1.088493172	1.098925191
66	1.094388284	1.089555333	1.098228584
67	1.094308191	1.087160986	1.096657333
68	1.096144804	1.089356179	1.098062073
69	1.092283854	1.087694255	1.092076466
70	1.094061632	1.087821695	1.094300907
71	1.092962701	1.09147354	1.093344863
72	1.094574344	1.092189229	1.09571327
73	1.094666624	1.090686625	1.097376089
74	1.093762312	1.087119188	1.094135569
75	1.091302642	1.088055715	1.100752182
76	1.091609095	1.086068377	1.094639656
77	1.092334753	1.090265232	1.097918295
78	1.088781101	1.088955702	1.095142876
79	1.095272665	1.089758862	1.098097368
80	1.089769687	1.086505938	1.096433478
81	1.092622777	1.088318876	1.097919704
82	1.094327317	1.087462788	1.096345483
83	1.095585302	1.08617153	1.093661311
84	1.088403943	1.090607933	1.095223584
85	1.095536604	1.089452905	1.093902194
86	1.096921459	1.086706768	1.097909839
87	1.092746153	1.089328706	1.09339345
88	1.091341071	1.091498199	1.09625335
89	1.097557121	1.087162341	1.095309173
90	1.095983881	1.087186457	1.095072917
91	1.092085073	1.087163009	1.09735883
92	1.094828641	1.087265256	1.098513928
93	1.093879972	1.091016076	1.097221126
94	1.090754227	1.089188909	1.098627781
95	1.093395526	1.088151384	1.096052169
96	1.094033082	1.088010494	1.096100191
97	1.095607286	1.086845789	1.09671742
98	1.097561693	1.088744728	1.096028554
99	1.089368879	1.092142634	1.093978933
100	1.094307798	1.085978062	1.099113737
101	1.095179855	1.085879712	1.096133401
102	1.091842485	1.09020352	1.096426623
103	1.093406027	1.090090428	1.09644095
104	1.091071535	1.09065539	1.095407393
105	1.089265387	1.088212663	1.093688276
106	1.092985262	1.086471691	1.097603548
107	1.094581257	1.086746591	1.095349529
108	1.094383399	1.085300552	1.09959159
109	1.091914841	1.087453148	1.096600742
110	1.093087895	1.093045906	1.098308306
111	1.096013348	1.092877584	1.098488499
112	1.093549075	1.089843298	1.097982204
113	1.094717085	1.089352179	1.098262103
114	1.093656608	1.086868287	1.097060699
115	1.093735967	1.090158534	1.096631848
116	1.093889578	1.088873103	1.095028064
117	1.092815879	1.089994281	1.096638017
118	1.096250461	1.086908884	1.097708287
119	1.092124901	1.090382118	1.094823358
120	1.091027604	1.087545478	1.094412832
121	1.091652186	1.087212308	1.096717238
122	1.093942897	1.087478269	1.096022975
123	1.09384304	1.087743858	1.096079218
124	1.09488392	1.088156778	1.095198161
125	1.090091474	1.088148036	1.098162195
126	1.095697211	1.085445232	1.091815186
127	1.090564084	1.086454979	1.101821504
128	1.095544803	1.088354482	1.093534368
129	1.09330154	1.088545269	1.094102777
130	1.091247032	1.087969961	1.093948297
131	1.093483231	1.083816149	1.09655232
132	1.093131671	1.088044803	1.093148847
133	1.091007378	1.089082	1.095843328
134	1.095310866	1.087960409	1.095191994
135	1.09113301	1.090481136	1.096929107
136	1.092483494	1.086811177	1.095233268
137	1.094500263	1.087308847	1.098048517
138	1.095419971	1.088936976	1.094900975
139	1.09291118	1.087107134	1.096090334
140	1.096449859	1.082930927	1.095075775
141	1.095343788	1.085737983	1.097694763
142	1.094578856	1.088348366	1.096322531
143	1.095400554	1.086583613	1.097216439
144	1.096679565	1.087837949	1.092849932
145	1.095349467	1.087135489	1.097212086
146	1.095007774	1.088369318	1.095492487
147	1.092636397	1.088704517	1.0983011
148	1.094533452	1.089274253	1.09708167
149	1.09410068	1.088377628	1.095648438
150	1.093198659	1.088082544	1.09352235
151	1.094328095	1.091844486	1.09593213
152	1.089581487	1.083888247	1.093437634
153	1.09556154	1.091684533	1.098641771
154	1.091766775	1.090331629	1.095620132
155	1.094881411	1.090227437	1.096611313
156	1.095333451	1.089963895	1.093871271
157	1.094325295	1.089997066	1.09626399
158	1.094982478	1.090592512	1.094734753
159	1.093058194	1.088162373	1.09786468
160	1.096421539	1.091051527	1.095263823
161	1.096113806	1.089129375	1.096254495
162	1.093881075	1.087600257	1.094422662
163	1.093868064	1.087768582	1.096399608
164	1.091526164	1.090279078	1.092838482
165	1.094516622	1.087830507	1.097277967
166	1.091490555	1.084576647	1.098795311
167	1.095623412	1.087667853	1.094814371
168	1.09326077	1.085651075	1.094579425
169	1.092074029	1.089797406	1.095306124
170	1.097555089	1.086477866	1.097512506
171	1.093657739	1.090723113	1.094021287
172	1.094522092	1.091953189	1.09611098
173	1.094713593	1.088570887	1.094984989
174	1.097337601	1.087908142	1.096058843
175	1.090824928	1.091453796	1.099034357
176	1.09605672	1.090258311	1.095920987
177	1.095711672	1.089914908	1.093542314
178	1.095630357	1.089564132	1.096236943
179	1.093444618	1.089345397	1.096711717
180	1.092292819	1.087880601	1.099623537
181	1.094738668	1.087442312	1.096078147
182	1.090103601	1.089045642	1.096253581
183	1.092349223	1.090288825	1.09421096
184	1.092022622	1.08833072	1.098105847
185	1.091673849	1.083806535	1.100077452
186	1.095878521	1.084665724	1.094503113
187	1.092587569	1.088330508	1.093871169
188	1.093381098	1.089361675	1.09511596
189	1.094788632	1.091413114	1.095052932
190	1.092355187	1.088949927	1.095882161
191	1.093655367	1.087663803	1.097418425
192	1.091082194	1.086179983	1.098067424
193	1.094482706	1.087925173	1.094763065
194	1.093284289	1.089219529	1.09728899
195	1.095101349	1.085333118	1.095831181
196	1.093647757	1.093281379	1.093850596
197	1.09359502	1.088639821	1.093415321
198	1.092922529	1.090165729	1.096440035
199	1.093079799	1.08933546	1.099462446
200	1.092902909	1.086490351	1.097961435
201	1.094632789	1.088102531	1.098253989
202	1.097863281	1.089787697	1.095114219
203	1.089453065	1.087273771	1.098693894
204	1.0947155	1.088550539	1.096251588
205	1.093437258	1.090258024	1.097031203
206	1.094795423	1.091791101	1.09766089
207	1.093781683	1.089543197	1.09647038
208	1.090880041	1.08905691	1.093987212
209	1.091391356	1.086382132	1.096273781
210	1.093813797	1.090086753	1.095297019
211	1.093763148	1.089730808	1.096275086
212	1.096600833	1.092265831	1.09371782
213	1.095267866	1.090011631	1.095439543
214	1.095274696	1.089501446	1.094142101
215	1.093018014	1.087731399	1.093759856
216	1.091352828	1.089697457	1.098219554
217	1.094173788	1.089091963	1.095650603
218	1.096958793	1.088103199	1.095616497
219	1.092970785	1.08817154	1.098613301
220	1.094073627	1.089598119	1.093997676
221	1.094065695	1.087448447	1.094948896
222	1.091661544	1.085543024	1.099227995
223	1.092716797	1.090021822	1.096797378
224	1.093624462	1.08621336	1.096071335
225	1.096704472	1.087423774	1.096354409
226	1.092404309	1.090651068	1.095104708
227	1.097203327	1.087292252	1.096225311
228	1.092414133	1.091298568	1.096544606
229	1.092025504	1.087588676	1.093026009
230	1.097375732	1.090112274	1.094887329
231	1.094936837	1.090272085	1.098043537
232	1.095079474	1.090145075	1.095239489
233	1.09576207	1.086561381	1.095348333
234	1.092849387	1.090438703	1.097497838
235	1.095621899	1.089529026	1.097085147
236	1.092923611	1.08682676	1.097634829
237	1.093710587	1.08676371	1.096449
238	1.090671383	1.092309446	1.094081652
239	1.095942633	1.08524657	1.095534654
240	1.094672702	1.085244007	1.095688487
241	1.094882603	1.091117697	1.097722012
242	1.093964641	1.088488522	1.096207694
243	1.096181144	1.089299459	1.094505044
244	1.09400925	1.089375351	1.094419939
245	1.093092053	1.090687524	1.095428831
246	1.091964171	1.086575681	1.095959188
247	1.096307543	1.091455407	1.098001782
248	1.09506285	1.086993275	1.097926009
249	1.09235605	1.087966832	1.097505112
250	1.095320023	1.087576805	1.095472733
251	1.094125969	1.086744056	1.099421664
252	1.094347008	1.090134717	1.097237929
253	1.094013913	1.09156381	1.096089306
254	1.09469498	1.091387733	1.093921895
255	1.092010297	1.089709112	1.096105248
256	1.093065883	1.090347523	1.095562394
257	1.095646415	1.091159432	1.096893
258	1.094471666	1.090816282	1.09366301
259	1.094476541	1.089374871	1.095720268
260	1.094140336	1.089550323	1.098857427
261	1.092641294	1.089830648	1.092721287
262	1.097944529	1.09064505	1.096850576
263	1.08921697	1.089963603	1.095199173
264	1.097236083	1.087002222	1.093512346
265	1.095035285	1.091595408	1.094456117
266	1.094227359	1.09282788	1.097350923
267	1.092907758	1.08921341	1.095222963
268	1.096213423	1.090567	1.093660138
269	1.091199129	1.090103775	1.097043173
270	1.095123423	1.087104835	1.097812429
271	1.093861452	1.090039042	1.094589515
272	1.093975459	1.088825892	1.09504333
273	1.094066766	1.092601204	1.096121211
274	1.095177914	1.088070675	1.096669687
275	1.093411215	1.08837894	1.097023773
276	1.095738508	1.088624966	1.097960232
277	1.09642682	1.089452505	1.094484467
278	1.095156072	1.089074696	1.094657121
279	1.093464762	1.090924107	1.096733717
280	1.09237474	1.087209318	1.097713241
281	1.094870652	1.090445827	1.099281247
282	1.093336301	1.084505078	1.097240672
283	1.097566714	1.091765198	1.097108373
284	1.090535159	1.089314151	1.09518066
285	1.092741928	1.086098643	1.096447794
286	1.095080629	1.088247616	1.098487184
287	1.095099698	1.0865881	1.098990452
288	1.094302286	1.086363927	1.097347262
289	1.094260649	1.090433909	1.094324305
290	1.093949778	1.091572967	1.093416202
291	1.09480886	1.091078409	1.094560127
292	1.092829784	1.089209288	1.097880694
293	1.09538628	1.08922547	1.095455212
294	1.09434773	1.09149681	1.096292354
295	1.094632429	1.089695992	1.094846187
296	1.091370629	1.090911895	1.09439393
297	1.094377514	1.089414764	1.09893537
298	1.090186189	1.088707452	1.09128332
299	1.095043588	1.088021083	1.095685722
300	1.096201359	1.086282486	1.092330023
301	1.090823116	1.090148154	1.095589943
302	1.094266739	1.086988413	1.098721683
303	1.092027316	1.090101205	1.095550554
304	1.094472775	1.091057946	1.095068908
305	1.09449184	1.088983057	1.094128208
306	1.093053936	1.089107895	1.096031272
307	1.093786765	1.088750116	1.092210911
308	1.094025583	1.090045272	1.096772754
309	1.091221997	1.088643554	1.095690947
310	1.093870811	1.088708901	1.094833922
311	1.091099378	1.092934086	1.096102778
312	1.095070173	1.088621328	1.096111226
313	1.093782559	1.09163713	1.094506304
314	1.092138088	1.089099745	1.095436352
315	1.094755941	1.09292835	1.098161088
316	1.092298623	1.090357766	1.096058651
317	1.093826207	1.089411227	1.091440139
318	1.094875466	1.084236578	1.09306972
319	1.091381369	1.09017498	1.097464536
320	1.092562401	1.087324617	1.095114588
321	1.096046299	1.086845529	1.096503667
322	1.09596288	1.088880416	1.094287967
323	1.091866401	1.091202412	1.098867297
324	1.092446871	1.090156207	1.096471144
325	1.092779764	1.088992229	1.091822843
326	1.097137863	1.090354798	1.092936926
327	1.093268642	1.088120943	1.093920271
328	1.094441198	1.086909744	1.094171007
329	1.090256901	1.090716821	1.09592647
330	1.09311827	1.086258833	1.092084154
331	1.095382512	1.086649772	1.097779486
332	1.093028882	1.090492165	1.097646697
333	1.095461354	1.090189962	1.097217488
334	1.095692792	1.085998408	1.095850113
335	1.092732821	1.086775829	1.10094117
336	1.09384496	1.091809323	1.095521222
337	1.096446083	1.086266371	1.092342796
338	1.095327847	1.085670203	1.096368007
339	1.094666002	1.086357159	1.094145496
340	1.094470094	1.088922634	1.100286516
341	1.092171599	1.083313477	1.095224156
342	1.093512142	1.088788102	1.095768526
343	1.09277958	1.087085485	1.09502298
344	1.093019715	1.087349042	1.09784823
345	1.092104061	1.091765399	1.096936696
346	1.093240071	1.091431671	1.096205738
347	1.093084924	1.089650667	1.095664357
348	1.09522028	1.087576578	1.096187716
349	1.093189836	1.084430394	1.093693585
350	1.093443203	1.088943904	1.096620763
351	1.09580183	1.09135878	1.094011046
352	1.091689623	1.093073358	1.097286074
353	1.094236906	1.088835791	1.096889981
354	1.091309687	1.091691665	1.096359556
355	1.093688927	1.086192949	1.095314475
356	1.091864759	1.087498146	1.096715967
357	1.091450898	1.087642141	1.095683763
358	1.095445221	1.086217939	1.097816024
359	1.095429409	1.089193737	1.097541044
360	1.094018282	1.089066072	1.093532737
361	1.096190606	1.090782821	1.097941245
362	1.093855313	1.087587058	1.096704298
363	1.095545913	1.090759172	1.100080158
364	1.092418177	1.087679746	1.094550106
365	1.09563086	1.088528416	1.096706152
366	1.091936961	1.086888047	1.093946796
367	1.094901274	1.085802676	1.096624672
368	1.092595848	1.086208518	1.099657714
369	1.09565808	1.089246853	1.10121029
370	1.093644196	1.090302179	1.093146171
371	1.090869047	1.08972145	1.100504386
372	1.094422697	1.087810917	1.096112882
373	1.097259224	1.09188078	1.097171842
374	1.093043531	1.088807424	1.097477245
375	1.097134177	1.088695737	1.095550096
376	1.095620043	1.091554857	1.0930372
377	1.093839329	1.084870998	1.095301158
378	1.091346412	1.088508944	1.098294539
379	1.094988882	1.087737947	1.100152349
380	1.092325589	1.089321579	1.097303382
381	1.092470635	1.090993148	1.096505799
382	1.096084633	1.087360513	1.097252287
383	1.09183184	1.086949224	1.096682883
384	1.094683551	1.091052379	1.095247073
385	1.094197658	1.088344762	1.097933559
386	1.095210301	1.087564388	1.094911177
387	1.089830036	1.088608191	1.096687563
388	1.09300123	1.087640999	1.092529054
389	1.091855499	1.086577359	1.100387065
390	1.092040741	1.090128851	1.094512778
391	1.094305205	1.085893422	1.094076541
392	1.092001979	1.08664563	1.098102523
393	1.092303998	1.088352342	1.097705172
394	1.092887599	1.088299964	1.095839444
395	1.091316473	1.088633621	1.095451743
396	1.093700029	1.084870808	1.098482336
397	1.096390964	1.090271726	1.098839216
398	1.097012104	1.08807902	1.093985793
399	1.095577859	1.090135705	1.097362957
400	1.092651179	1.091314124	1.097998679
401	1.095406941	1.089600231	1.099986041
402	1.092705487	1.087776086	1.094022605
403	1.09414503	1.089323319	1.095812967
404	1.091509042	1.093198327	1.096825386
405	1.09309539	1.085986542	1.09402032
406	1.097684977	1.087363173	1.097474087
407	1.09593447	1.086472907	1.097775328
408	1.093983567	1.086490257	1.095867783
409	1.092685917	1.08978436	1.096300527
410	1.092517922	1.089598206	1.096065029
411	1.095941233	1.087701383	1.09507965
412	1.093623201	1.086994303	1.095560104
413	1.100198809	1.088714556	1.093543992
414	1.094619653	1.087713088	1.093234507
415	1.095293705	1.085719839	1.095185018
416	1.094999627	1.088467508	1.096112869
417	1.09228177	1.089119504	1.097467223
418	1.09306428	1.088371247	1.091569914
419	1.093323957	1.085496729	1.091409559
420	1.093497878	1.088615032	1.099369395
421	1.09767191	1.08834585	1.097003406
422	1.095955165	1.088064711	1.092201732
423	1.092271936	1.08670541	1.099457801
424	1.09341253	1.091190428	1.099894894
425	1.089281049	1.093070359	1.094843789
426	1.096321632	1.086728824	1.095888044
427	1.092437684	1.091376809	1.095768517
428	1.09541574	1.091271145	1.096920719
429	1.092864475	1.090448415	1.09663816
430	1.091571069	1.088076498	1.095385062
431	1.097911029	1.086496962	1.095441189
432	1.092645586	1.091191347	1.094733845
433	1.090791805	1.093344465	1.091451982
434	1.095506199	1.088709376	1.095310146
435	1.093175164	1.089199962	1.09562499
436	1.093196562	1.08821463	1.095227537
437	1.093093296	1.090696725	1.094739527
438	1.094879499	1.086664258	1.092965
439	1.090380675	1.085103503	1.095736883
440	1.090301413	1.087289958	1.097651414
441	1.090618234	1.085595524	1.094637233
442	1.088638515	1.088848945	1.094939566
443	1.092063269	1.089598447	1.093671321
444	1.092812	1.089488076	1.09838808
445	1.092293115	1.093479821	1.094779695
446	1.095064599	1.08947606	1.092216591
447	1.092882251	1.088124919	1.096158471
448	1.093268905	1.089347058	1.098226128
449	1.092348368	1.0850406	1.0953753
450	1.096162601	1.088571097	1.096338408
451	1.093478282	1.089228736	1.09184565
452	1.094533712	1.085387278	1.096022563
453	1.09383386	1.08784053	1.094643002
454	1.093906258	1.087609225	1.096482512
455	1.094439143	1.085849883	1.094609622
456	1.09497201	1.090565386	1.096893277
457	1.095879381	1.089314446	1.095892531
458	1.092419762	1.089726682	1.095269565
459	1.093890111	1.089125755	1.092681365
460	1.094375418	1.090787159	1.096914267
461	1.09465156	1.088286636	1.09559646
462	1.092977563	1.087565149	1.094103015
463	1.094139393	1.088650105	1.100610337
464	1.097008681	1.091945802	1.095494474
465	1.094677302	1.088422741	1.095917091
466	1.093371497	1.088395822	1.097124208
467	1.091218601	1.087140955	1.095779194
468	1.092445972	1.087196731	1.096046163
469	1.094163115	1.091246182	1.096440287
470	1.097667507	1.086697798	1.097971634
471	1.09579513	1.090966168	1.095817879
472	1.092302359	1.087944357	1.09683306
473	1.095074588	1.08804612	1.098805033
474	1.092205394	1.087758774	1.09524731
475	1.093035184	1.087190258	1.095350559
476	1.092683541	1.086873303	1.095711068
477	1.093447015	1.090188889	1.092688712
478	1.093739293	1.089687501	1.098958231
479	1.094571621	1.084758036	1.094304281
480	1.096161807	1.088122699	1.09405935
481	1.090189003	1.086906403	1.098536725
482	1.095274114	1.089470973	1.095400142
483	1.093280926	1.087437002	1.097761134
484	1.091314665	1.088171487	1.095924438
485	1.096155548	1.091067379	1.09682627
486	1.095183297	1.090018222	1.094914191
487	1.094999467	1.092021855	1.094129241
488	1.091488831	1.089765255	1.096534123
489	1.093505489	1.090721274	1.098748407
490	1.094414341	1.089639408	1.099391249
491	1.096459382	1.088890653	1.094593732
492	1.099490045	1.091400284	1.099680411
493	1.090571303	1.086127621	1.096240647
494	1.093227578	1.088740839	1.092259539
495	1.092188767	1.089218301	1.098309935
496	1.093553261	1.088063867	1.095231445
497	1.095954128	1.086029626	1.096133223
498	1.091942274	1.086522972	1.094964864
499	1.091705642	1.082997514	1.094236016
500	1.095562455	1.08899942	1.096581922
501	1.091810902	1.09167336	1.097057327
502	1.09385738	1.085873708	1.094368737
503	1.090539818	1.085687083	1.096303565
504	1.09385944	1.090146443	1.094653012
505	1.092789973	1.089207069	1.097385269
506	1.095863695	1.087868771	1.09321923
507	1.095081657	1.087388355	1.094518573
508	1.093897699	1.087412574	1.099282665
509	1.093873851	1.092197145	1.095984669
510	1.090754449	1.087948078	1.096972675
511	1.091728909	1.086900347	1.097302587
512	1.094108103	1.089565242	1.095389935
513	1.095062423	1.086874234	1.092747262
514	1.097079783	1.089362178	1.097049683
515	1.096273615	1.087668655	1.099365668
516	1.092906927	1.089206385	1.095152386
517	1.089767266	1.086955552	1.093012592
518	1.091103075	1.086415581	1.093564231
519	1.094028037	1.088033961	1.092943385
520	1.095627213	1.085226785	1.09360098
521	1.093730833	1.084186304	1.095200914
522	1.093739916	1.089576718	1.095068888
523	1.090887134	1.087241798	1.097360341
524	1.094124367	1.08692463	1.097211428
525	1.09764016	1.092953816	1.094699804
526	1.094052838	1.089528565	1.095486882
527	1.094287606	1.085745073	1.095809679
528	1.093032044	1.086151997	1.092641671
529	1.090905449	1.089927533	1.093085924
530	1.091079623	1.093158939	1.09242631
531	1.092661574	1.087751556	1.095565984
532	1.096085222	1.090868477	1.095195267
533	1.093797757	1.089011865	1.095826001
534	1.094276222	1.086274616	1.097124891
535	1.093072807	1.092390934	1.092675989
536	1.090596184	1.084949937	1.096462266
537	1.094443434	1.088743583	1.095409245
538	1.09037963	1.088861957	1.099621046
539	1.091901911	1.090250861	1.097000755
540	1.091272384	1.088461556	1.094670358
541	1.096755863	1.091253564	1.098588848
542	1.095318231	1.087451522	1.092709237
543	1.095444975	1.092386648	1.094346385
544	1.092648585	1.086409421	1.095659518
545	1.092642044	1.092196741	1.096646306
546	1.092930035	1.08856078	1.098603196
547	1.090053622	1.086313523	1.095814991
548	1.091467972	1.088484096	1.094296217
549	1.093287636	1.084596717	1.09420506
550	1.088692233	1.088169531	1.096288999
551	1.093560168	1.087003241	1.097200051
552	1.093687984	1.089073597	1.097991866
553	1.093285823	1.089407797	1.09650683
554	1.094914478	1.090284262	1.095762465
555	1.093428288	1.090824176	1.096008745
556	1.093034936	1.089200213	1.098737312
557	1.091161724	1.091511132	1.094878981
558	1.097809075	1.093543453	1.092568829
559	1.094175977	1.089141477	1.096323237
560	1.090949073	1.089458656	1.094438625
561	1.0916263	1.089344082	1.092215186
562	1.095217945	1.089608711	1.095388689
563	1.095934817	1.089199625	1.09493586
564	1.093796127	1.089470102	1.091514202
565	1.096821315	1.093368811	1.097578927
566	1.096257894	1.085847733	1.097265491
567	1.096213588	1.084584325	1.097085311
568	1.094337169	1.087721661	1.095559006
569	1.097677229	1.090233748	1.094740476
570	1.093118549	1.086301564	1.095946036
571	1.095762676	1.087545567	1.095022198
572	1.092519849	1.086433817	1.095284616
573	1.091099487	1.087953415	1.095750823
574	1.093470733	1.08574541	1.094437523
575	1.09220656	1.090273105	1.094667513
576	1.094278771	1.089312735	1.096130119
577	1.093816095	1.088077657	1.094480169
578	1.094693423	1.085249926	1.09508119
579	1.097372719	1.086362985	1.096755839
580	1.092953619	1.087532595	1.095768942
581	1.093858807	1.087842662	1.093161629
582	1.093687514	1.088363398	1.095226593
583	1.098450362	1.08952859	1.093179604
584	1.093086221	1.089211642	1.095148478
585	1.095128991	1.088910229	1.091783046
586	1.093781168	1.084446569	1.094588154
587	1.094452043	1.088698268	1.097637495
588	1.091543002	1.090261186	1.095860364
589	1.096274962	1.086088565	1.097091774
590	1.090953817	1.088623453	1.099570984
591	1.094314064	1.089114095	1.095816933
592	1.092334798	1.087859308	1.097588057
593	1.094938186	1.085428429	1.098032094
594	1.093164377	1.086859501	1.094713463
595	1.091479911	1.089884247	1.098519872
596	1.090696163	1.088042641	1.093790283
597	1.090171948	1.088203694	1.097427186
598	1.095185789	1.087316015	1.094660917
599	1.09573376	1.090537855	1.094999098
600	1.092406251	1.086899797	1.095005571
601	1.091350678	1.08565202	1.097414004
602	1.093161908	1.091156434	1.098447013
603	1.092910285	1.084191794	1.097507328
604	1.094182816	1.089846568	1.093946871
605	1.093173067	1.088736542	1.100175566
606	1.093501611	1.088300533	1.095867659
607	1.094845678	1.089994924	1.097570735
608	1.092583561	1.089471692	1.093940245
609	1.094898561	1.088643528	1.095082487
610	1.091133636	1.090879451	1.096511578
611	1.093643759	1.090816496	1.097420314
612	1.096138983	1.089848427	1.094727158
613	1.095712196	1.087518523	1.094239026
614	1.097337377	1.088224327	1.096022024
615	1.092095861	1.086963358	1.095687672
616	1.091796571	1.088001903	1.096840771
617	1.096863958	1.087193331	1.097386613
618	1.094950555	1.088093755	1.098442044
619	1.096360535	1.08646676	1.095053098
620	1.098580477	1.084543763	1.097010132
621	1.097301742	1.086303747	1.095683207
622	1.093543126	1.086831112	1.095954822
623	1.091584907	1.090579055	1.098734527
624	1.095188102	1.088455049	1.095965399
625	1.094099983	1.087412541	1.094866711
626	1.098574635	1.086169512	1.093987361
627	1.093716672	1.088312036	1.097852563
628	1.096358554	1.089546259	1.101664371
629	1.095830468	1.091341259	1.098583856
630	1.094673191	1.0895572	1.09568309
631	1.09294767	1.090632351	1.09232091
632	1.094807091	1.090235505	1.095125699
633	1.09216658	1.088374734	1.097696317
634	1.097123367	1.086889214	1.099959877
635	1.092552208	1.092041555	1.092858987
636	1.091150236	1.089064222	1.093432087
637	1.092820637	1.086712604	1.097471291
638	1.095247502	1.088826632	1.096811784
639	1.094502474	1.087034891	1.096691702
640	1.091369819	1.085691707	1.093879316
641	1.091605835	1.088448696	1.094764967
642	1.097051649	1.089425185	1.097409386
643	1.093263028	1.088402177	1.09832822
644	1.095551612	1.084551402	1.095359888
645	1.096662215	1.089147314	1.09706703
646	1.092653379	1.08858119	1.094891968
647	1.094276271	1.087637205	1.097365522
648	1.096874803	1.085402853	1.098654716
649	1.098496911	1.089231378	1.09490922
650	1.094286199	1.09139511	1.094454123
651	1.098233202	1.085830249	1.093101929
652	1.096904425	1.090236881	1.095508114
653	1.092218833	1.083512418	1.096465195
654	1.09589039	1.089861865	1.090387654
655	1.095244608	1.088940378	1.095354978
656	1.093823828	1.089590011	1.094106695
657	1.094779913	1.090130324	1.097859257
658	1.092826755	1.091153475	1.095215366
659	1.093518145	1.08862703	1.096294447
660	1.093815653	1.086262948	1.094919092
661	1.094446901	1.086987733	1.096986581
662	1.094417161	1.090145668	1.099071399
663	1.093475195	1.087663147	1.095862971
664	1.096671925	1.089234732	1.098032121
665	1.098121805	1.088505508	1.095944691
666	1.094756569	1.088087977	1.096660129
667	1.093886774	1.089727584	1.097968961
668	1.093668419	1.089976567	1.096072115
669	1.093740956	1.086653689	1.098379139
670	1.091615087	1.090148264	1.097198096
671	1.095490213	1.088978119	1.100404344
672	1.092008889	1.090688767	1.095250364
673	1.093735813	1.089007161	1.096370022
674	1.091606555	1.089831394	1.096534694
675	1.095116026	1.087774914	1.099832761
676	1.093580532	1.092285553	1.099392017
677	1.088721094	1.08796544	1.097206731
678	1.090236896	1.085605396	1.095214688
679	1.094355771	1.089079995	1.097803978
680	1.094199136	1.091370032	1.099999372
681	1.09219616	1.091610703	1.095927885
682	1.095402171	1.090143446	1.097452281
683	1.092600794	1.088315742	1.097758221
684	1.095121601	1.086156677	1.097685528
685	1.092581947	1.085588541	1.095458489
686	1.092392981	1.086515518	1.096076193
687	1.095676244	1.091026993	1.095731601
688	1.092324678	1.090055984	1.098009044
689	1.096106311	1.085079765	1.095102846
690	1.092061196	1.088345456	1.094969744
691	1.094912949	1.086734538	1.095987288
692	1.09286398	1.087679544	1.094655263
693	1.096283342	1.087504898	1.09516129
694	1.09246636	1.087590819	1.09628581
695	1.093918555	1.089591965	1.094855089
696	1.09168561	1.088449452	1.093676454
697	1.093345113	1.08861005	1.097908277
698	1.094111486	1.089884513	1.095292685
699	1.089215369	1.092035467	1.09834714
700	1.091707511	1.08900501	1.095270479
701	1.093403821	1.084549878	1.096782226
702	1.095808093	1.087054097	1.095969903
703	1.095193522	1.089485501	1.097334082
704	1.094439318	1.089499784	1.098419378
705	1.094572092	1.088331356	1.097582358
706	1.094164477	1.088071748	1.094974462
707	1.094517267	1.087754302	1.096570379
708	1.095268278	1.087155176	1.094715228
709	1.091854421	1.090510916	1.094587399
710	1.089851297	1.087660601	1.095015467
711	1.094082484	1.087555399	1.097754479
712	1.090119711	1.089393834	1.097547967
713	1.096448159	1.087106441	1.096167912
714	1.095064462	1.087894795	1.09615178
715	1.092578648	1.091514617	1.096252946
716	1.095404854	1.089162677	1.097844374
717	1.094760452	1.086510303	1.093451998
718	1.093323253	1.090332268	1.093950383
719	1.094492294	1.08888685	1.095707881
720	1.09491511	1.085770506	1.092463056
721	1.094091325	1.08694724	1.09499217
722	1.094565639	1.090376756	1.092592353
723	1.094976075	1.092769588	1.096528687
724	1.092700601	1.087950315	1.094324013
725	1.093586347	1.091227697	1.095738896
726	1.095685182	1.08635515	1.096822437
727	1.091008226	1.087962138	1.095251205
728	1.091856898	1.08949638	1.097444353
729	1.091273387	1.085728818	1.096603499
730	1.093428563	1.086090315	1.098572973
731	1.092579885	1.089634685	1.094529295
732	1.093135132	1.089190102	1.096520439
733	1.08868171	1.088192514	1.095789049
734	1.094202809	1.089374501	1.09718531
735	1.096119996	1.086239765	1.096708858
736	1.091635318	1.087332782	1.098379397
737	1.09598215	1.089545336	1.095392466
738	1.091530139	1.092864363	1.098407009
739	1.093136053	1.090541575	1.095028295
740	1.096793936	1.091350571	1.096606997
741	1.095123287	1.090577281	1.095724762
742	1.093532917	1.090217581	1.094268919
743	1.098348713	1.089722883	1.097658541
744	1.094372958	1.088545792	1.099798023
745	1.095463647	1.089809808	1.095811898
746	1.092947377	1.08830446	1.094211899
747	1.091111691	1.09008341	1.095581137
748	1.094660643	1.089544639	1.097583611
749	1.092583089	1.089533095	1.096230738
750	1.09413064	1.088192559	1.096058102
751	1.092333037	1.088452419	1.101817616
752	1.097003581	1.090090734	1.098620619
753	1.095673621	1.089525524	1.096240239
754	1.092239231	1.089034049	1.096880922
755	1.094069175	1.086223233	1.097418887
756	1.092863512	1.090499723	1.09480794
757	1.09073494	1.088605316	1.093862073
758	1.097259933	1.090200296	1.096365336
759	1.093375364	1.088261246	1.094745905
760	1.095949342	1.087796898	1.095901824
761	1.092765172	1.086847169	1.095017061
762	1.09158534	1.088358738	1.098102334
763	1.094047908	1.088996648	1.099729575
764	1.091386466	1.087291199	1.09581038
765	1.094449952	1.088604391	1.101174791
766	1.094757586	1.084575014	1.094387214
767	1.09874945	1.088082677	1.095738719
768	1.095293238	1.089287895	1.099543015
769	1.092583382	1.087529522	1.098914424
770	1.095564173	1.090638474	1.097324644
771	1.095847698	1.088373257	1.09872116
772	1.094961538	1.089837468	1.096119669
773	1.095764577	1.088651702	1.09841391
774	1.092452454	1.087587653	1.093839932
775	1.094219642	1.08984191	1.09598819
776	1.093100361	1.08578298	1.097367702
777	1.093287849	1.089054546	1.094929638
778	1.090595016	1.088584571	1.096409732
779	1.095397428	1.088827144	1.092469712
780	1.09376312	1.088987823	1.095341728
781	1.092207585	1.087781957	1.096608164
782	1.09590839	1.088033482	1.094892917
783	1.093192491	1.088828155	1.095459947
784	1.09100203	1.08785735	1.094343134
785	1.092186899	1.090612621	1.096905715
786	1.09226553	1.087539383	1.096406677
787	1.093855505	1.09024466	1.094644739
788	1.092356762	1.088899146	1.099321465
789	1.094033787	1.089560889	1.09754525
790	1.092883435	1.088028954	1.097821828
791	1.093920382	1.087919276	1.100020204
792	1.092100155	1.086341743	1.10088844
793	1.096622408	1.088589202	1.097527066
794	1.095386954	1.0884606	1.097980487
795	1.091991254	1.086753451	1.098143532
796	1.095571339	1.09375551	1.098779227
797	1.091070662	1.088665787	1.09847552
798	1.097749692	1.087851494	1.093543052
799	1.091474616	1.088239028	1.093362967
800	1.094427212	1.089451642	1.094981528
801	1.093350007	1.08867654	1.09856172
802	1.095816922	1.08616645	1.09736877
803	1.095428072	1.092150808	1.096739496
804	1.096315966	1.087891062	1.093571352
805	1.092897608	1.089365528	1.099320451
806	1.092762984	1.09019199	1.097285068
807	1.093434842	1.087382683	1.094646358
808	1.091980997	1.085867378	1.09571115
809	1.092779018	1.088361409	1.094424
810	1.095041265	1.090159119	1.094492736
811	1.0904986	1.087453856	1.094285898
812	1.093717336	1.090966318	1.095000845
813	1.090914897	1.088127829	1.096339844
814	1.093483824	1.086819638	1.096420023
815	1.092465099	1.093175766	1.095248398
816	1.094597424	1.091318494	1.094614215
817	1.093126897	1.08683512	1.092237272
818	1.096803979	1.085927879	1.09447125
819	1.0935675	1.089837978	1.098189862
820	1.09770975	1.090896824	1.098283848
821	1.091135094	1.085120605	1.095429653
822	1.093377158	1.08907696	1.094741384
823	1.093047596	1.08855418	1.094069312
824	1.090623501	1.088806023	1.099972249
825	1.09209412	1.091842506	1.098008868
826	1.093495218	1.090052506	1.098281857
827	1.094099072	1.088424108	1.097515858
828	1.091816809	1.083755251	1.094793313
829	1.093970839	1.091692619	1.095648804
830	1.091910316	1.086680327	1.095528991
831	1.092475269	1.085129804	1.094617967
832	1.095638218	1.087943225	1.094229196
833	1.094514673	1.08820283	1.094684842
834	1.090546866	1.089845021	1.096831252
835	1.091882341	1.087968522	1.099488655
836	1.094543408	1.088044045	1.098133356
837	1.091898132	1.091029204	1.094853646
838	1.093235317	1.089227589	1.096245582
839	1.093726828	1.089395765	1.0965704
840	1.096428497	1.085432813	1.094897278
841	1.091505138	1.086343911	1.096392768
842	1.095600381	1.091315742	1.093076676
843	1.09499442	1.090278389	1.096835013
844	1.091060313	1.091850532	1.096241449
845	1.093314365	1.089103188	1.096496806
846	1.093262351	1.088103454	1.094429316
847	1.091429067	1.088189801	1.099147363
848	1.095332654	1.090846903	1.094070574
849	1.093327284	1.090377106	1.098564649
850	1.093511459	1.089891327	1.099839499
851	1.097998582	1.086167072	1.096259727
852	1.091932635	1.089167278	1.097790143
853	1.093671025	1.089520976	1.096082048
854	1.094625237	1.08648362	1.095865442
855	1.093825141	1.08524391	1.099585017
856	1.094637379	1.088662264	1.097738624
857	1.092520165	1.090886897	1.097293615
858	1.096309025	1.089109128	1.100238651
859	1.087844559	1.089954389	1.09375524
860	1.094272171	1.088459638	1.099047808
861	1.093418815	1.088945874	1.095883463
862	1.09194299	1.091332357	1.099581854
863	1.096142331	1.088959106	1.096515126
864	1.093436247	1.08555926	1.09484601
865	1.091789506	1.088277855	1.099225242
866	1.093628219	1.085588472	1.097016167
867	1.093995628	1.090758153	1.096229053
868	1.090219616	1.088322557	1.09724087
869	1.096168816	1.091988915	1.097516496
870	1.093989183	1.085657513	1.094150093
871	1.09594447	1.091180111	1.094514261
872	1.095190603	1.087772647	1.096779475
873	1.09627898	1.085081117	1.096366864
874	1.092765718	1.087258851	1.097467321
875	1.09407798	1.089306014	1.095871206
876	1.091640439	1.089354462	1.095563801
877	1.09667118	1.088572537	1.101848483
878	1.099125563	1.086940258	1.094901999
879	1.094648104	1.088908541	1.094546951
880	1.090850617	1.087989294	1.095647436
881	1.092362468	1.091748451	1.097212164
882	1.095666882	1.088801008	1.095868219
883	1.090689058	1.089808206	1.09533585
884	1.093665558	1.089453329	1.094036528
885	1.097843318	1.088270249	1.093894337
886	1.093526559	1.092331227	1.093349177
887	1.09547477	1.087437166	1.097064911
888	1.095284417	1.090814247	1.096836248
889	1.092141862	1.090435204	1.09617039
890	1.091773855	1.087595043	1.098518678
891	1.090942715	1.087577576	1.097522953
892	1.095096739	1.087631523	1.096440598
893	1.090945633	1.088831238	1.093249371
894	1.092579139	1.088684572	1.097677941
895	1.095293731	1.088010011	1.095754187
896	1.092859592	1.086060862	1.095505944
897	1.09388012	1.090036449	1.095238821
898	1.091434444	1.088859376	1.097459635
899	1.092467458	1.089759996	1.098435667
900	1.094907853	1.090074686	1.095692126
901	1.097600999	1.085776805	1.095191083
902	1.094572306	1.087793531	1.098316224
903	1.091203062	1.089480097	1.096676613
904	1.095176055	1.088176656	1.096424179
905	1.094561503	1.088878525	1.096826591
906	1.094839428	1.086924851	1.098195691
907	1.091358028	1.089234177	1.096060569
908	1.096306037	1.088463047	1.098891173
909	1.090614199	1.086210685	1.096740708
910	1.094967508	1.087849758	1.095482513
911	1.091583937	1.088506433	1.093648817
912	1.091283911	1.087570423	1.096674873
913	1.092032176	1.089021681	1.094984768
914	1.094275666	1.087346611	1.095634367
915	1.089504271	1.090490553	1.097133195
916	1.090661943	1.091980418	1.094703696
917	1.093724882	1.090033636	1.09342485
918	1.096287244	1.089663714	1.097171725
919	1.090841203	1.091047419	1.094939593
920	1.091042202	1.090894762	1.095763718
921	1.092816737	1.092681587	1.093180718
922	1.094182499	1.089196279	1.094546083
923	1.092643921	1.091845883	1.098515309
924	1.095149464	1.092886463	1.097666688
925	1.092865711	1.089931681	1.094385341
926	1.093943035	1.093398713	1.095644382
927	1.095950269	1.089517741	1.097079386
928	1.095684256	1.09082484	1.096730766
929	1.094387564	1.088250818	1.095937453
930	1.093433164	1.089532228	1.096315384
931	1.093561754	1.089183441	1.09711105
932	1.094613673	1.089027083	1.096482969
933	1.091142826	1.088072368	1.096189785
934	1.091211667	1.089543103	1.096000457
935	1.090572826	1.089275991	1.093542767
936	1.094427088	1.086087196	1.097210785
937	1.095738506	1.087788172	1.092071659
938	1.090770257	1.091720771	1.095397385
939	1.094584685	1.086911543	1.096825366
940	1.091423161	1.086219555	1.097081723
941	1.092793687	1.086640018	1.095986562
942	1.091029871	1.08526289	1.095597826
943	1.092852352	1.08858569	1.097485332
944	1.096132902	1.086057548	1.09257282
945	1.091435702	1.088741759	1.093836152
946	1.093454208	1.088623878	1.093145536
947	1.094695058	1.089932273	1.092668861
948	1.093049492	1.088330326	1.095084731
949	1.091249557	1.088536339	1.09333242
950	1.097866167	1.088609578	1.09905339
951	1.094236936	1.086955438	1.097798463
952	1.093061965	1.088869788	1.097623968
953	1.090692521	1.087323723	1.095889711
954	1.092612346	1.083739393	1.094616065
955	1.091942423	1.088896023	1.098349868
956	1.093715065	1.091053776	1.093846799
957	1.091909678	1.086789072	1.092929134
958	1.094661506	1.089745626	1.09860795
959	1.093423137	1.090274499	1.094579691
960	1.098252562	1.08990864	1.097962265
961	1.094440958	1.090517835	1.095607181
962	1.093836372	1.091919907	1.091837177
963	1.096602934	1.088798018	1.097156037
964	1.095434595	1.091266587	1.095769156
965	1.09326122	1.086870617	1.095222475
966	1.094542775	1.089284062	1.095377042
967	1.093765457	1.091015975	1.092979249
968	1.093543491	1.088503093	1.097307738
969	1.093259731	1.086745347	1.09489154
970	1.092615783	1.087249027	1.096210431
971	1.091489178	1.086177736	1.100593297
972	1.096810829	1.086648026	1.097512497
973	1.092812939	1.09160108	1.093718231
974	1.095154593	1.089517911	1.093767534
975	1.09369503	1.087256389	1.095403936
976	1.09335371	1.089213562	1.095737752
977	1.0914743	1.092020688	1.094486933
978	1.097764942	1.086829976	1.095632529
979	1.092785993	1.089900165	1.095304367
980	1.092571502	1.090660848	1.098358449
981	1.09357688	1.089460225	1.09505671
982	1.093749315	1.090660455	1.09449111
983	1.093500011	1.090743637	1.094555201
984	1.091894712	1.090058418	1.094642555
985	1.095537656	1.088267421	1.097819656
986	1.093058221	1.087543151	1.098394473
987	1.09417029	1.090931438	1.099589768
988	1.093612618	1.083483841	1.096332186
989	1.09241928	1.08462147	1.099435928
990	1.093188297	1.08984627	1.094363318
991	1.094289401	1.086840666	1.096901061
992	1.095104664	1.090809404	1.099140182
993	1.09229879	1.089356273	1.095051517
994	1.092062216	1.088909243	1.09827032
995	1.094838094	1.090425628	1.098038808
996	1.094104587	1.089363186	1.09694739
997	1.090755246	1.088251193	1.096140863
998	1.092301438	1.085988749	1.099220178
999	1.098649916	1.092713304	1.098180711
1000	1.09497888	1.086723107	1.096244647
1001	1.091534215	1.095246758	1.096717785
1002	1.094607094	1.089254653	1.097567893
1003	1.094136903	1.087790857	1.094950118
1004	1.095622001	1.087955582	1.091871598
1005	1.095104317	1.090391998	1.09566104
1006	1.097071699	1.087438797	1.099465339
1007	1.097469309	1.083707756	1.097808242
1008	1.090589705	1.090279522	1.100053035
1009	1.091201597	1.089608728	1.099733064
1010	1.097728776	1.088034832	1.09484332
1011	1.091207784	1.09073733	1.094645936
1012	1.097001549	1.090016557	1.096270523
1013	1.09516924	1.08883456	1.09542184
1014	1.093887013	1.087945646	1.09793028
1015	1.093762153	1.088428491	1.094791688
1016	1.092095825	1.087912911	1.094897938
1017	1.09456688	1.085657302	1.095229651
1018	1.09220187	1.090827763	1.09613691
1019	1.092649184	1.088522322	1.093365162
1020	1.095038601	1.088198055	1.096237756
1021	1.09275574	1.090126743	1.097229251
1022	1.092647914	1.092414416	1.097781005
1023	1.095467296	1.090963827	1.095495189
1024	1.089301882	1.088933839	1.097569778
1025	1.095290992	1.088817113	1.095215278
1026	1.094141019	1.087909466	1.094299883
1027	1.091822813	1.089758236	1.094688821
1028	1.09610268	1.090637643	1.092414933
1029	1.09368578	1.087054834	1.099094143
1030	1.093285736	1.088960018	1.093251039
1031	1.093316004	1.0926412	1.09456292
1032	1.093864977	1.088409267	1.095645661
1033	1.099411801	1.090735252	1.093681052
1034	1.094676919	1.087520571	1.09185932
1035	1.093197728	1.089485581	1.096691503
1036	1.09305595	1.089086929	1.097314326
1037	1.095038161	1.090129818	1.094864112
1038	1.095783816	1.088253902	1.09803693
1039	1.090660286	1.091362452	1.096583759
1040	1.094262483	1.087703871	1.096842671
1041	1.093695896	1.087059133	1.092516475
1042	1.094124064	1.088272802	1.100022756
1043	1.096687301	1.092419992	1.093534681
1044	1.096851491	1.086637664	1.093648855
1045	1.094625332	1.087390693	1.095456832
1046	1.094109245	1.089469708	1.091540162
1047	1.093257038	1.088061824	1.096703624
1048	1.093798361	1.086949314	1.094592213
1049	1.094827071	1.089628922	1.097141932
1050	1.095077236	1.0863629	1.093011453
1051	1.098824777	1.087311558	1.097645156
1052	1.095321314	1.087774563	1.096277715
1053	1.094101687	1.091543256	1.09599394
1054	1.09435363	1.085140979	1.099130401
1055	1.096026985	1.086733582	1.096642707
1056	1.094620467	1.089299072	1.095390796
1057	1.094907341	1.087753048	1.095761684
1058	1.090335842	1.089941406	1.095928917
1059	1.090625676	1.086220469	1.100926166
1060	1.093161929	1.084880771	1.094585549
1061	1.093936814	1.084238715	1.100421855
1062	1.095563626	1.08965792	1.097859559
1063	1.091594159	1.091835717	1.094832664
1064	1.093375048	1.088422691	1.093803289
1065	1.095985187	1.088895199	1.093612486
1066	1.092548934	1.088906398	1.094008761
1067	1.09081075	1.086723528	1.094259866
1068	1.091185165	1.088383566	1.099269115
1069	1.093368798	1.087323589	1.098157385
1070	1.091243903	1.090398105	1.094467004
1071	1.09659653	1.088627096	1.097328584
1072	1.096745973	1.08882376	1.094636979
1073	1.092024931	1.09048781	1.092629028
1074	1.0949233	1.091635095	1.097733012
1075	1.092827635	1.090303011	1.095020733
1076	1.093223293	1.089814586	1.0943343
1077	1.092756702	1.085822096	1.095903017
1078	1.095147273	1.088513429	1.099033029
1079	1.095941485	1.088656486	1.096928598
1080	1.09330803	1.089551936	1.099186023
1081	1.094353587	1.091548019	1.09596842
1082	1.09572733	1.089683964	1.096309282
1083	1.095450819	1.088249237	1.096755824
1084	1.094131497	1.088867631	1.096053966
1085	1.093514736	1.087620659	1.098942877
1086	1.092023431	1.086603057	1.095850845
1087	1.093998204	1.087412637	1.095563544
1088	1.090016774	1.086425859	1.092741274
1089	1.0932495	1.090623033	1.094735266
1090	1.094160747	1.085039089	1.093705193
1091	1.093989793	1.089224551	1.097450752
1092	1.092791695	1.084447436	1.096369742
1093	1.096307014	1.089133821	1.094084655
1094	1.095835896	1.0882752	1.094913856
1095	1.094326755	1.089595104	1.09551326
1096	1.093473276	1.087550455	1.097459433
1097	1.091784923	1.087349699	1.095173815
1098	1.093002973	1.08648183	1.094354068
1099	1.093797013	1.088300161	1.098564599
1100	1.090851659	1.092679776	1.096147872
1101	1.090622558	1.090996919	1.097394562
1102	1.096254498	1.094602782	1.097948308
1103	1.093004774	1.093018551	1.094663906
1104	1.09359298	1.091117962	1.095090645
1105	1.09547825	1.090338512	1.097831334
1106	1.092591637	1.089690598	1.097683723
1107	1.096361456	1.087440046	1.096743251
1108	1.0937417	1.089959443	1.094070412
1109	1.094038183	1.090232512	1.094882089
1110	1.096888066	1.088811693	1.098292975
1111	1.093553791	1.089335431	1.096005645
1112	1.091209015	1.090500953	1.09444323
1113	1.092827732	1.089461861	1.093587041
1114	1.095294493	1.08618693	1.095268169
1115	1.09187562	1.091146308	1.099194927
1116	1.095479673	1.086951585	1.095263415
1117	1.090846209	1.089419119	1.09577993
1118	1.093340926	1.086687507	1.093249859
1119	1.093530183	1.091198682	1.098872059
1120	1.095416162	1.091555174	1.095783157
1121	1.095244635	1.090699152	1.098387645
1122	1.094776582	1.088214367	1.095582812
1123	1.090079115	1.089708261	1.100411474
1124	1.092873497	1.089672088	1.098978098
1125	1.094291733	1.090817949	1.095763038
1126	1.092392619	1.090345624	1.093451484
1127	1.093791503	1.08828528	1.098846535
1128	1.092454785	1.092820179	1.094655298
1129	1.092675343	1.087930209	1.095291864
1130	1.094984324	1.089101929	1.094259022
1131	1.097633826	1.093395166	1.097852938
1132	1.094119904	1.087450775	1.096623771
1133	1.093751866	1.090183227	1.095882264
1134	1.092363744	1.087406339	1.091758648
1135	1.095334182	1.084312092	1.092693887
1136	1.093057515	1.090546468	1.096619579
1137	1.092425064	1.086385979	1.09671941
1138	1.09268046	1.090910196	1.097540375
1139	1.091684013	1.090415061	1.096965016
1140	1.091938135	1.087257686	1.096632123
1141	1.095001094	1.084046815	1.093676075
1142	1.092715663	1.08768313	1.097780268
1143	1.095366482	1.089382254	1.095711504
1144	1.095238881	1.088478765	1.097286735
1145	1.093606862	1.089654775	1.096762577
1146	1.094328411	1.088077481	1.095269132
1147	1.09335279	1.089554293	1.099869628
1148	1.09211571	1.093053023	1.099929639
1149	1.09509889	1.088432221	1.095874879
1150	1.095382277	1.087622799	1.092133053
1151	1.093564725	1.092911522	1.095184902
1152	1.097656833	1.086895969	1.093639061
1153	1.094386357	1.088680412	1.098707904
1154	1.094923077	1.088766406	1.094980525
1155	1.09593506	1.086483389	1.095286489
1156	1.094408515	1.089120711	1.094944211
1157	1.093374543	1.08680808	1.099142161
1158	1.095370023	1.089349389	1.099353614
1159	1.093316417	1.087808155	1.096322767
1160	1.093547699	1.086235178	1.097015891
1161	1.092205754	1.08868566	1.094151459
1162	1.095255625	1.089736452	1.096080407
1163	1.097471826	1.088527622	1.094364207
1164	1.093279377	1.085951057	1.095695238
1165	1.095603442	1.092126261	1.096397283
1166	1.095505119	1.086456396	1.095367553
1167	1.092056782	1.088523387	1.093123921
1168	1.094222351	1.092726767	1.095183429
1169	1.095263238	1.089852866	1.096302711
1170	1.095872117	1.08986457	1.096313883
1171	1.091906806	1.088166552	1.096766455
1172	1.091327769	1.088615455	1.098056493
1173	1.095238127	1.0914098	1.095121197
1174	1.09368241	1.084023292	1.096349339
1175	1.092198897	1.086123994	1.096635133
1176	1.091438157	1.089536098	1.09656501
1177	1.092157718	1.091220301	1.096555452
1178	1.092957738	1.090743084	1.094403332
1179	1.092344379	1.092611594	1.099162997
1180	1.092107312	1.089408151	1.096037989
1181	1.090657674	1.093599361	1.096708673
1182	1.096503679	1.0883144	1.094160505
1183	1.090521343	1.086726813	1.096029392
1184	1.097275034	1.090870456	1.098704136
1185	1.094001628	1.090606211	1.097735106
1186	1.093584523	1.089741051	1.095071096
1187	1.09433524	1.089258207	1.096538187
1188	1.091810493	1.088681948	1.094996034
1189	1.095360484	1.090192026	1.097350893
1190	1.092433708	1.088191245	1.099091924
1191	1.091225129	1.089288038	1.09482502
1192	1.09185949	1.087017282	1.094998574
1193	1.094006737	1.090604409	1.094656612
1194	1.090045598	1.089863648	1.093688997
1195	1.094680957	1.085701571	1.098637002
1196	1.094041988	1.090124437	1.095074086
1197	1.09447742	1.089873528	1.095767868
1198	1.095081324	1.088042459	1.095744611
1199	1.094984117	1.089398636	1.094044402
1200	1.09407302	1.088673115	1.095976321
1201	1.095564697	1.088970584	1.094744185
1202	1.094527435	1.087918905	1.096364392
1203	1.094086133	1.086801264	1.098445154
1204	1.094165724	1.08664174	1.09304027
1205	1.090622638	1.087098321	1.094715205
1206	1.093924624	1.089147288	1.09707085
1207	1.092287493	1.086023828	1.097949484
1208	1.096680026	1.091396795	1.096249985
1209	1.095244216	1.089371632	1.094478725
1210	1.09625888	1.088107565	1.094845213
1211	1.094168221	1.08320002	1.097398278
1212	1.0939425	1.092525273	1.093204649
1213	1.093659471	1.090387718	1.095540938
1214	1.092387187	1.087994524	1.098048764
1215	1.092082034	1.091020281	1.095084049
1216	1.094525465	1.087173187	1.096986832
1217	1.094011237	1.085169349	1.097104784
1218	1.092331664	1.088250796	1.098105331
1219	1.093938151	1.084813343	1.09755299
1220	1.097162038	1.089413185	1.09452977
1221	1.092748988	1.091415786	1.097830042
1222	1.095312348	1.087764405	1.094814292
1223	1.092813876	1.085543571	1.100830071
1224	1.09636739	1.090741538	1.092119844
1225	1.094048805	1.086106793	1.09871993
1226	1.091622038	1.086022883	1.099716548
1227	1.091287992	1.087029752	1.093977152
1228	1.089783032	1.092332662	1.095132872
1229	1.096520487	1.087373494	1.094096972
1230	1.095316049	1.087986037	1.100305466
1231	1.097421016	1.086075169	1.093408059
1232	1.094876949	1.08666922	1.097107259
1233	1.093265955	1.089361316	1.095149538
1234	1.093481698	1.089967663	1.102490133
1235	1.091835385	1.089411428	1.094131914
1236	1.09665521	1.088781499	1.094507775
1237	1.096411276	1.090029949	1.095922339
1238	1.097634666	1.091448936	1.095739145
1239	1.091710215	1.088682048	1.096303628
1240	1.094288322	1.092200445	1.095562095
1241	1.09480082	1.086086487	1.096566754
1242	1.093597974	1.088902381	1.093004316
1243	1.09797487	1.092972878	1.091643971
1244	1.095300987	1.087917057	1.096618101
1245	1.095851061	1.092304574	1.096128078
1246	1.095491206	1.08741566	1.094799614
1247	1.0952412	1.085958998	1.09243475
1248	1.094456963	1.088593716	1.097703623
1249	1.093024927	1.087233157	1.096940061
1250	1.097083564	1.090525747	1.095426944
1251	1.091568562	1.088349489	1.09335848
1252	1.093124739	1.09026379	1.096576013
1253	1.0936685	1.08791383	1.092874673
1254	1.097395301	1.08831755	1.098737817
1255	1.093705489	1.088536125	1.095822248
1256	1.095162008	1.085439846	1.093968131
1257	1.095067125	1.091064546	1.096170438
1258	1.094154131	1.088178775	1.095838306
1259	1.09225646	1.088664728	1.09626624
1260	1.093956672	1.089369328	1.094328361
1261	1.093357972	1.089213492	1.094162827
1262	1.093649394	1.090029042	1.09507136
1263	1.094590347	1.090840416	1.093686073
1264	1.092528173	1.090884954	1.098548675
1265	1.094045503	1.089171597	1.098902198
1266	1.092445352	1.091491547	1.095508707
1267	1.093160068	1.087814827	1.094737781
1268	1.09069263	1.088712034	1.097714889
1269	1.090352771	1.088957149	1.094049342
1270	1.093808153	1.08988027	1.096139279
1271	1.093534545	1.087388285	1.096148077
1272	1.094530085	1.086456581	1.09589153
1273	1.095091855	1.08807551	1.094884565
1274	1.091589858	1.08809982	1.099944225
1275	1.09381841	1.091159603	1.094886641
1276	1.094414161	1.09151706	1.095725058
1277	1.094497966	1.088347305	1.096193394
1278	1.093034815	1.089845046	1.098233782
1279	1.090398516	1.087466614	1.096992977
1280	1.093666484	1.090198727	1.09632393
1281	1.091315952	1.087727888	1.097379747
1282	1.088188328	1.087060731	1.096619975
1283	1.091596487	1.085705002	1.096557124
1284	1.093406172	1.089306698	1.095031006
1285	1.094170804	1.085080388	1.096335595
1286	1.096613235	1.088637165	1.095436747
1287	1.09516195	1.089384176	1.092561988
1288	1.094214134	1.093949262	1.097594948
1289	1.096442605	1.089004308	1.097068329
1290	1.09506701	1.090873585	1.097864668
1291	1.091683525	1.085490747	1.094360958
1292	1.095459065	1.09071021	1.097430288
1293	1.090687792	1.089401499	1.095502207
1294	1.097072647	1.085760575	1.097619995
1295	1.094656085	1.090379269	1.096303296
1296	1.09150193	1.086920412	1.09556304
1297	1.092694709	1.088440988	1.099192453
1298	1.091179797	1.089101791	1.097472987
1299	1.093418714	1.08965533	1.097277747
1300	1.098952908	1.087495322	1.094596216
1301	1.091964307	1.095202398	1.094238217
1302	1.093386313	1.087231847	1.091667426
1303	1.095244716	1.086128878	1.09422073
1304	1.094097257	1.090254723	1.096525493
1305	1.091778971	1.087384508	1.095922563
1306	1.093884337	1.088228414	1.098819201
1307	1.095527442	1.086024055	1.096306276
1308	1.095949567	1.089322783	1.096021228
1309	1.092983384	1.088076632	1.096398389
1310	1.094412498	1.090170248	1.095460084
1311	1.093760484	1.088829593	1.094049885
1312	1.090961238	1.0893167	1.096098298
1313	1.093162237	1.08656459	1.099085528
1314	1.094728955	1.087981171	1.095614076
1315	1.092187525	1.092256792	1.099109274
1316	1.09245291	1.084328775	1.096673157
1317	1.094256658	1.090235256	1.09202916
1318	1.094066623	1.088775518	1.09530807
1319	1.09277691	1.089060844	1.095366278
1320	1.094476543	1.091217746	1.096387439
1321	1.091358187	1.088616418	1.0980169
1322	1.093994072	1.088405193	1.097839327
1323	1.094765875	1.089150734	1.097812058
1324	1.094153741	1.091747161	1.099102092
1325	1.091725083	1.085689667	1.091988991
1326	1.097744633	1.089659839	1.097728919
1327	1.095607349	1.089037511	1.095703059
1328	1.093389291	1.087529314	1.09585828
1329	1.09596572	1.08642008	1.094312263
1330	1.091372349	1.088986265	1.097557789
1331	1.092315319	1.086213875	1.092806671
1332	1.094617886	1.089393268	1.097082764
1333	1.090669276	1.086907958	1.096753339
1334	1.095029465	1.088948522	1.096698372
1335	1.092374332	1.09236498	1.095653894
1336	1.094557959	1.090511109	1.097578983
1337	1.094382057	1.087628485	1.098221035
1338	1.091968118	1.086755973	1.097530797
1339	1.090931874	1.084458463	1.095487962
1340	1.090924725	1.090594758	1.094364476
1341	1.096117758	1.089225754	1.098677839
1342	1.094891842	1.089115598	1.097633257
1343	1.096675794	1.090248781	1.098560058
1344	1.092518424	1.084858355	1.09273207
1345	1.091450777	1.08957808	1.09539992
1346	1.095235019	1.087107941	1.091166759
1347	1.092051024	1.090757591	1.096150384
1348	1.092768761	1.087881215	1.093750381
1349	1.091776818	1.090974541	1.095948271
1350	1.09236542	1.086359023	1.096226303
1351	1.096286926	1.086721085	1.097362707
1352	1.095574724	1.088248304	1.100097194
1353	1.095593628	1.087989305	1.100792083
1354	1.093371203	1.089019809	1.09674759
1355	1.092269653	1.08738557	1.098483462
1356	1.095612902	1.085349633	1.094168257
1357	1.092985855	1.087309593	1.095646495
1358	1.096138364	1.090305417	1.096007938
1359	1.0924682	1.084419447	1.095817777
1360	1.092936329	1.087868753	1.094754669
1361	1.097727623	1.0884394	1.098587527
1362	1.096236536	1.09055561	1.097054899
1363	1.093014103	1.091097367	1.094121898
1364	1.090439319	1.086677886	1.096638549
1365	1.09368296	1.083962883	1.095480873
1366	1.093051074	1.090898792	1.095396351
1367	1.092330781	1.086387288	1.095134397
1368	1.091926522	1.090058873	1.099255058
1369	1.088731016	1.087806496	1.096231763
1370	1.095540059	1.089103746	1.09941962
1371	1.091614432	1.088877496	1.096911468
1372	1.094299339	1.090524179	1.092916499
1373	1.094442198	1.08539262	1.097351379
1374	1.090979569	1.089824123	1.092591088
1375	1.093980721	1.088591232	1.097079537
1376	1.094237199	1.088833037	1.098969788
1377	1.092555781	1.088558321	1.0940875
1378	1.093672068	1.08857626	1.096825555
1379	1.096325943	1.088370948	1.095085591
1380	1.092504328	1.087680344	1.098807833
1381	1.095900872	1.089732324	1.096917621
1382	1.092651612	1.087690074	1.097110567
1383	1.096416322	1.08766178	1.095801837
1384	1.095991703	1.089661038	1.099262162
1385	1.090082405	1.087568851	1.092655013
1386	1.090766934	1.087117708	1.095782491
1387	1.092062529	1.087878204	1.095842258
1388	1.093021762	1.084358044	1.098649421
1389	1.094877341	1.092044162	1.093898538
1390	1.093845833	1.088361213	1.095236835
1391	1.093653823	1.088179023	1.096524557
1392	1.095071496	1.087277567	1.097098209
1393	1.093946145	1.088742991	1.094554992
1394	1.093231696	1.091729908	1.094860056
1395	1.093537855	1.087738034	1.095603334
1396	1.092413686	1.089436638	1.091653077
1397	1.091897434	1.088892476	1.09276969
1398	1.09288629	1.086095497	1.097989282
1399	1.09441376	1.09082833	1.094065273
1400	1.092451532	1.08846702	1.09924233
1401	1.09187271	1.090614129	1.097618428
1402	1.096269718	1.092024317	1.097399611
1403	1.092837285	1.093610611	1.098415571
1404	1.09165515	1.092584371	1.09555604
1405	1.096775483	1.085529922	1.09634919
1406	1.092255268	1.088309046	1.094601969
1407	1.090579259	1.085620527	1.096657034
1408	1.090076487	1.089665906	1.096756641
1409	1.09130297	1.08898334	1.099500515
1410	1.093054522	1.090553923	1.097587933
1411	1.096108353	1.08769108	1.095596662
1412	1.092469614	1.088556497	1.092824538
1413	1.095892149	1.089129302	1.095962281
1414	1.096678525	1.088678128	1.098516155
1415	1.090985561	1.089067551	1.094314693
1416	1.095599959	1.088339674	1.094723711
1417	1.091608419	1.088693	1.099192501
1418	1.094420315	1.089733988	1.095856591
1419	1.091072414	1.086925218	1.094263754
1420	1.093478316	1.09181242	1.094077301
1421	1.091606053	1.087257636	1.093548475
1422	1.094093198	1.090483848	1.095698123
1423	1.093845165	1.088095486	1.093980952
1424	1.092381854	1.086111234	1.098933818
1425	1.092551772	1.088429148	1.098291511
1426	1.095584982	1.089646093	1.095937347
1427	1.089994495	1.087709736	1.097565389
1428	1.096716057	1.089284972	1.097664877
1429	1.092953511	1.087875105	1.094636987
1430	1.09483389	1.086255816	1.096349939
1431	1.093335465	1.08945762	1.092381448
1432	1.094272484	1.087841073	1.094647389
1433	1.095102679	1.086514717	1.096976333
1434	1.097745703	1.089352003	1.098235145
1435	1.093461226	1.093927201	1.09935688
1436	1.092311723	1.087243378	1.09314586
1437	1.095066488	1.08780977	1.095367851
1438	1.091184353	1.087197088	1.096455031
1439	1.096332295	1.088038808	1.095870036
1440	1.097640971	1.089917784	1.095687292
1441	1.095473231	1.093083096	1.095712942
1442	1.098457715	1.09154857	1.092573227
1443	1.09238306	1.088442036	1.099214741
1444	1.093332625	1.088850995	1.097809087
1445	1.096786962	1.086738373	1.100177593
1446	1.09667119	1.087621361	1.100283349
1447	1.094371232	1.087195612	1.093999706
1448	1.09073045	1.087928825	1.09503651
1449	1.09270943	1.085771137	1.095955749
1450	1.094775689	1.091899778	1.094547788
1451	1.094920613	1.085191949	1.100062517
1452	1.09453976	1.088959047	1.09544154
1453	1.092944396	1.091649017	1.095115545
1454	1.097820133	1.089317251	1.09809961
1455	1.093003633	1.08639959	1.094690116
1456	1.092490451	1.089718	1.09549852
1457	1.095789913	1.089303573	1.097190942
1458	1.093137714	1.088350735	1.096808504
1459	1.091640069	1.088831626	1.098166809
1460	1.09499574	1.087417748	1.092050051
1461	1.097174951	1.087924088	1.095593092
1462	1.088098902	1.093133315	1.097671533
1463	1.094607633	1.087285903	1.09466702
1464	1.096720996	1.091722707	1.092509183
1465	1.095014259	1.089138591	1.096368168
1466	1.09446228	1.088092623	1.094870262
1467	1.096764319	1.090167567	1.09788377
1468	1.094868645	1.087986929	1.093732742
1469	1.091161949	1.089879695	1.096053615
1470	1.091158426	1.088386699	1.096442837
1471	1.092246743	1.086831842	1.096821702
1472	1.095923823	1.091018927	1.095844125
1473	1.097217198	1.089318061	1.094470934
1474	1.093735324	1.087576896	1.096104951
1475	1.089639667	1.091298762	1.092522231
1476	1.091010346	1.089601118	1.094710041
1477	1.091736885	1.091793663	1.094774427
1478	1.095224695	1.089284651	1.093406395
1479	1.094053319	1.089413058	1.096331746
1480	1.092083968	1.085187544	1.094762067
1481	1.094831544	1.08933099	1.098105028
1482	1.096457811	1.087472924	1.094404775
1483	1.09330039	1.087999743	1.09364212
1484	1.094741244	1.089186765	1.093981783
1485	1.094700634	1.088372066	1.095990606
1486	1.096578918	1.092726017	1.095074216
1487	1.092365346	1.089295164	1.097038717
1488	1.093003757	1.086462543	1.094039466
1489	1.093550791	1.08801926	1.096334976
1490	1.095892935	1.08979401	1.100169975
1491	1.092167537	1.087543594	1.094196295
1492	1.091002545	1.088095728	1.09553082
1493	1.092502246	1.086317601	1.097218136
1494	1.098768784	1.087806408	1.093656643
1495	1.093313508	1.088032328	1.098387714
1496	1.093350684	1.087951341	1.091785705
1497	1.094829838	1.090261944	1.093924408
1498	1.095740233	1.088625866	1.09512292
1499	1.093311073	1.087391161	1.09684146
1500	1.096189664	1.085811572	1.096742467
1501	1.095031109	1.088156164	1.095706674
1502	1.092007363	1.090964451	1.098205944
1503	1.092375365	1.087324966	1.092081004
1504	1.094115298	1.091517608	1.095497285
1505	1.092680418	1.091004611	1.095772469
1506	1.092296838	1.087534445	1.092247396
1507	1.095624546	1.087202253	1.094973473
1508	1.095797362	1.086352477	1.096867813
1509	1.093662395	1.090358907	1.092968566
1510	1.092723607	1.087229884	1.096867524
1511	1.090227287	1.087185848	1.096244145
1512	1.093303047	1.091045345	1.097425142
1513	1.091254033	1.090334385	1.097497509
1514	1.095698812	1.089543706	1.094211528
1515	1.095957845	1.086137597	1.096288631
1516	1.093305025	1.085248583	1.094655115
1517	1.089699317	1.088835085	1.092769322
1518	1.097018936	1.091658816	1.098721416
1519	1.091542283	1.089910189	1.10019662
1520	1.094496088	1.08942558	1.093284935
1521	1.089437272	1.088429327	1.09685345
1522	1.095746288	1.086286935	1.096149817
1523	1.093158746	1.086617917	1.096615686
1524	1.095770895	1.0853469	1.093942626
1525	1.095857012	1.087393486	1.095037485
1526	1.096682001	1.089121425	1.0949308
1527	1.093009927	1.087289351	1.098929297
1528	1.094604449	1.087787628	1.09524499
1529	1.093247616	1.090706441	1.097273562
1530	1.092763852	1.089869802	1.100627539
1531	1.091869148	1.087203916	1.094418149
1532	1.094421407	1.089137467	1.094520779
1533	1.091217699	1.09160102	1.098124934
1534	1.097661968	1.085702543	1.096489527
1535	1.090555511	1.091432191	1.097845379
1536	1.094065214	1.092316479	1.097629559
1537	1.090927011	1.088939153	1.096964986
1538	1.094514302	1.086988401	1.096814897
1539	1.089819363	1.088677137	1.095558094
1540	1.095728789	1.085408886	1.097297664
1541	1.093131838	1.087375938	1.092218787
1542	1.093243318	1.08850673	1.095279449
1543	1.095537173	1.089288301	1.094713944
1544	1.090827207	1.088501828	1.091952144
1545	1.093438569	1.088613835	1.094187497
1546	1.093914522	1.086876894	1.09702367
1547	1.0959254	1.088369417	1.09584391
1548	1.091182528	1.089225352	1.094183321
1549	1.097326531	1.088362124	1.096536968
1550	1.092939	1.089499691	1.09538568
1551	1.095423381	1.090072741	1.095284388
1552	1.094981271	1.087614416	1.096008576
1553	1.095400972	1.085951084	1.0968709
1554	1.093357074	1.086331469	1.095250243
1555	1.090366284	1.082778218	1.097794136
1556	1.093001092	1.088471548	1.096611678
1557	1.09578314	1.087548536	1.097217557
1558	1.093086734	1.090743053	1.095783584
1559	1.093006823	1.088859608	1.098713723
1560	1.092828602	1.08894922	1.093055804
1561	1.095050708	1.088115145	1.094835779
1562	1.093965145	1.089030447	1.094791503
1563	1.090990514	1.08407868	1.096485049
1564	1.093308097	1.085844825	1.095272297
1565	1.092785405	1.088633543	1.094634721
1566	1.093274773	1.090157924	1.099589456
1567	1.096000098	1.089977782	1.096807155
1568	1.099146741	1.085660335	1.098267421
1569	1.09237828	1.090449842	1.096405273
1570	1.095281174	1.088547034	1.095888308
1571	1.09361832	1.088212978	1.09681247
1572	1.096815147	1.090603025	1.097141067
1573	1.093564253	1.089952694	1.099198845
1574	1.093129847	1.08758662	1.094718534
1575	1.094121743	1.086209791	1.097208353
1576	1.093561878	1.088458599	1.096702323
1577	1.092581875	1.088698238	1.096690757
1578	1.093751257	1.091566961	1.092562207
1579	1.090096941	1.086870249	1.095803935
1580	1.093593897	1.088960773	1.095378907
1581	1.09202768	1.087408506	1.094701739
1582	1.094337454	1.088419324	1.097896302
1583	1.090446714	1.088540227	1.097071989
1584	1.096362687	1.089427294	1.095096118
1585	1.094573928	1.088053291	1.09536625
1586	1.091966215	1.086905	1.097603985
1587	1.095342447	1.086959503	1.097774445
1588	1.093574848	1.091649095	1.096562902
1589	1.093267685	1.090455886	1.097847054
1590	1.09537309	1.088792119	1.09704222
1591	1.093236038	1.089805694	1.094198186
1592	1.092972944	1.087466131	1.096823989
1593	1.097465129	1.089488483	1.09514551
1594	1.088332752	1.08842855	1.094468989
1595	1.09533645	1.09236143	1.097967738
1596	1.094146297	1.090770693	1.092955232
1597	1.098434536	1.089081443	1.097095829
1598	1.095384608	1.091005984	1.09472884
1599	1.089283146	1.089060123	1.097698971
1600	1.09559803	1.083898241	1.097543771
1601	1.097317045	1.091144701	1.096652314
1602	1.090242536	1.087432168	1.097202157
1603	1.09489498	1.088719848	1.095828666
1604	1.092741908	1.085746924	1.093630628
1605	1.097243828	1.084978827	1.093008578
1606	1.093253858	1.089841856	1.090929107
1607	1.092728163	1.088052507	1.096349111
1608	1.092423852	1.089520975	1.095764295
1609	1.095456671	1.08838281	1.095485154
1610	1.096329109	1.084840064	1.093259882
1611	1.095105507	1.088278954	1.092890997
1612	1.095013748	1.090633811	1.095205608
1613	1.087267842	1.084939073	1.096734189
1614	1.093306236	1.085744952	1.097335545
1615	1.094290858	1.090879319	1.094383284
1616	1.092047111	1.087826758	1.095215757
1617	1.093494028	1.088137324	1.097673702
1618	1.093630167	1.088994373	1.095346274
1619	1.094027097	1.085792798	1.097314839
1620	1.093745995	1.086368631	1.094391599
1621	1.092505118	1.088189204	1.094947923
1622	1.095163989	1.088354471	1.096732534
1623	1.093764054	1.087456484	1.097004427
1624	1.092069767	1.086074195	1.093530158
1625	1.093449325	1.088811104	1.09487506
1626	1.091019045	1.089466873	1.095815382
1627	1.09427659	1.090603472	1.093350312
1628	1.096396887	1.087960935	1.096051573
1629	1.090647676	1.088287533	1.099773175
1630	1.093949414	1.090009685	1.096896072
1631	1.094741351	1.08733417	1.097498584
1632	1.092868313	1.089064681	1.09183246
1633	1.090708961	1.087862085	1.095892049
1634	1.094315293	1.088197221	1.09526446
1635	1.096553992	1.088617331	1.092332941
1636	1.094769812	1.08745811	1.094647128
1637	1.097838997	1.088332	1.098839231
1638	1.092986077	1.09107236	1.097917424
1639	1.097104169	1.087954247	1.098241879
1640	1.095129551	1.086738515	1.09364591
1641	1.091556509	1.089206022	1.094249585
1642	1.09400462	1.086852073	1.095105645
1643	1.092641262	1.091034873	1.096098681
1644	1.092381694	1.08935308	1.093854452
1645	1.094048749	1.087665966	1.094636455
1646	1.091671862	1.084903324	1.094769893
1647	1.095064559	1.088989545	1.099031721
1648	1.09603635	1.087031273	1.096443396
1649	1.098099123	1.086527317	1.095696351
1650	1.093563579	1.088350774	1.09682067
1651	1.091231558	1.091606986	1.094971882
1652	1.092698264	1.084308347	1.093696095
1653	1.091511871	1.088695342	1.096103736
1654	1.091452631	1.087744103	1.095260952
1655	1.093561984	1.088256088	1.094915727
1656	1.09421642	1.090075023	1.093696185
1657	1.095422584	1.089023202	1.094600279
1658	1.092239364	1.086269789	1.093261555
1659	1.097627815	1.089996252	1.094854337
1660	1.093944928	1.089763157	1.096516617
1661	1.0927923	1.089679408	1.096699741
1662	1.091919425	1.090231668	1.099492539
1663	1.096088333	1.091541167	1.096824318
1664	1.093679316	1.084815928	1.096750184
1665	1.091434716	1.090406425	1.096136264
1666	1.098637955	1.090012358	1.092559298
1667	1.093671893	1.090409151	1.092143472
1668	1.093495864	1.086402989	1.094064796
1669	1.092954383	1.089609386	1.092014985
1670	1.092869457	1.088400099	1.097508222
1671	1.094206156	1.086650858	1.094950642
1672	1.095668806	1.087534101	1.093912579
1673	1.098199859	1.085928275	1.097885188
1674	1.09204865	1.089384991	1.097338019
1675	1.093412685	1.089564222	1.095642373
1676	1.09328728	1.090906972	1.09573994
1677	1.096106043	1.090546849	1.094851173
1678	1.092871511	1.086486935	1.096976039
1679	1.095740499	1.088498115	1.09909285
1680	1.094291475	1.088653407	1.095781999
1681	1.093127841	1.088149485	1.096706631
1682	1.093396432	1.084511821	1.094833662
1683	1.090787323	1.090368891	1.094344709
1684	1.091654453	1.089128577	1.092878159
1685	1.097304644	1.09326334	1.097273739
1686	1.093656193	1.085326777	1.09642433
1687	1.098262116	1.090252543	1.096949412
1688	1.094092845	1.087353882	1.098612546
1689	1.097840447	1.089097555	1.096772913
1690	1.094981964	1.085740723	1.099641702
1691	1.091552288	1.087736661	1.09462273
1692	1.090787458	1.085687681	1.097394719
1693	1.093850978	1.091186575	1.095940924
1694	1.091376574	1.087852027	1.092452346
1695	1.092925048	1.087244081	1.095622701
1696	1.094517623	1.085382932	1.094750864
1697	1.094221221	1.086615911	1.094025562
1698	1.092118924	1.086991411	1.096400537
1699	1.092745202	1.09197281	1.099664092
1700	1.092743823	1.086368695	1.094080084
1701	1.093259687	1.08667813	1.099455192
1702	1.092113862	1.08746562	1.093271885
1703	1.090050772	1.093346343	1.091683176
1704	1.093548746	1.08532113	1.093276122
1705	1.092560787	1.087597087	1.095246466
1706	1.091423149	1.08810195	1.096471103
1707	1.096501162	1.087458493	1.097320165
1708	1.097006417	1.09105601	1.096608156
1709	1.093359933	1.083946869	1.096856526
1710	1.092098987	1.088533609	1.097621063
1711	1.093763901	1.084155792	1.093109108
1712	1.092256083	1.090896896	1.095919507
1713	1.096730826	1.091593293	1.093577754
1714	1.09459276	1.087089004	1.093608575
1715	1.091929984	1.087033194	1.093918895
1716	1.09304554	1.087182748	1.100567474
1717	1.09158045	1.088410658	1.096829327
1718	1.094151576	1.087832154	1.095228723
1719	1.093672394	1.088132113	1.097576974
1720	1.09196719	1.092327294	1.093479937
1721	1.093247408	1.086899781	1.094360615
1722	1.094844675	1.089930036	1.096060879
1723	1.095795303	1.092514934	1.096939601
1724	1.090624117	1.086829459	1.096456231
1725	1.088942173	1.089216691	1.097672637
1726	1.09497174	1.090667797	1.097565098
1727	1.093093499	1.089759404	1.093512728
1728	1.09514136	1.088836576	1.09731706
1729	1.093636093	1.090365892	1.097656624
1730	1.09296711	1.089912864	1.098900483
1731	1.098519068	1.08780658	1.095721374
1732	1.092101991	1.089461191	1.098058976
1733	1.092551301	1.085295354	1.094159014
1734	1.0928108	1.081520845	1.100181882
1735	1.09135348	1.089979677	1.097126148
1736	1.09850697	1.089982279	1.096256598
1737	1.090730941	1.08662545	1.095935096
1738	1.095423376	1.086300282	1.09637879
1739	1.095972928	1.090032767	1.095510013
1740	1.090760929	1.089126128	1.093102483
1741	1.096592611	1.091581127	1.096872968
1742	1.094837844	1.089433476	1.095438363
1743	1.097659902	1.086733262	1.095127829
1744	1.092310539	1.085812072	1.095343772
1745	1.093116647	1.089091137	1.099108153
1746	1.092584406	1.087034357	1.097026192
1747	1.093996999	1.090465005	1.098160326
1748	1.093009822	1.089949705	1.097700301
1749	1.094473583	1.089114955	1.096199045
1750	1.09356985	1.086151341	1.095130274
1751	1.097219748	1.091278762	1.09788231
1752	1.094825731	1.083365782	1.098759502
1753	1.094620755	1.089008464	1.098042415
1754	1.092067463	1.087990669	1.092790671
1755	1.091803831	1.086927485	1.095189778
1756	1.091775969	1.089069922	1.095151245
1757	1.095010415	1.088282288	1.095433107
1758	1.092916053	1.089760815	1.099086757
1759	1.09677294	1.085265469	1.09715227
1760	1.089301497	1.09088188	1.093487114
1761	1.089445342	1.091831823	1.097789825
1762	1.094643954	1.087350369	1.09671388
1763	1.093375505	1.087385659	1.096747876
1764	1.091930552	1.087849353	1.09778567
1765	1.092702948	1.088032387	1.098502228
1766	1.091507825	1.087258297	1.096276501
1767	1.095960302	1.088586296	1.098909213
1768	1.092808474	1.088762187	1.096287755
1769	1.094422223	1.086678501	1.095254935
1770	1.096105355	1.089409542	1.09585328
1771	1.095612639	1.088220515	1.097956085
1772	1.091879953	1.084965394	1.099880238
1773	1.091309912	1.087377217	1.095062076
1774	1.091561073	1.085189452	1.095069942
1775	1.092553589	1.087004149	1.096678689
1776	1.091602374	1.087207294	1.095064192
1777	1.097107064	1.089926414	1.096384818
1778	1.095466251	1.086245285	1.097146393
1779	1.094217279	1.087407161	1.096986376
1780	1.09348128	1.091725417	1.095193442
1781	1.092107582	1.090741012	1.098820673
1782	1.092294883	1.092954794	1.095480246
1783	1.091489562	1.088375711	1.092437166
1784	1.09300703	1.087954608	1.098862335
1785	1.096592012	1.089566693	1.094741542
1786	1.093836366	1.090980671	1.095878781
1787	1.093052318	1.091341271	1.096922915
1788	1.092959486	1.086933502	1.097939106
1789	1.09283125	1.088328532	1.097246765
1790	1.094962691	1.087090941	1.095789368
1791	1.095218312	1.080563539	1.094793325
1792	1.094336059	1.088903974	1.09678625
1793	1.091621326	1.090568828	1.095049967
1794	1.096594512	1.085530451	1.092715595
1795	1.092180002	1.087648107	1.09803071
1796	1.094832816	1.090113549	1.097128212
1797	1.095362792	1.088217423	1.095275137
1798	1.094611809	1.089611571	1.097943006
1799	1.097259238	1.089391419	1.096597973
1800	1.094111386	1.090455834	1.098258848
1801	1.092857502	1.089769896	1.096976163
1802	1.091289714	1.087891604	1.099976279
1803	1.097371167	1.088106084	1.097635163
1804	1.095221931	1.087379812	1.097888521
1805	1.093299299	1.089690062	1.095962969
1806	1.092177602	1.087473586	1.096266556
1807	1.09509864	1.090603548	1.095773372
1808	1.095970305	1.087941978	1.095340567
1809	1.094192561	1.086110793	1.096057994
1810	1.094410091	1.089127685	1.097516436
1811	1.089814146	1.089580637	1.09730083
1812	1.092644367	1.085797774	1.09339592
1813	1.092322087	1.090361705	1.095137332
1814	1.088870183	1.087144055	1.096150663
1815	1.09380863	1.08936474	1.093985059
1816	1.098148565	1.088295084	1.097369398
1817	1.093833706	1.090140495	1.09215343
1818	1.096513192	1.08659381	1.099363206
1819	1.093619456	1.089599746	1.096654373
1820	1.092199277	1.085053863	1.097427323
1821	1.093062642	1.086446186	1.098467361
1822	1.092353422	1.090835825	1.091495598
1823	1.095857556	1.089877745	1.094824867
1824	1.091831642	1.087120887	1.097461263
1825	1.094038966	1.090280115	1.098745211
1826	1.092283563	1.085860287	1.095869532
1827	1.095666606	1.087112506	1.098178263
1828	1.092042101	1.090865856	1.099555017
1829	1.088635665	1.090500641	1.097944493
1830	1.094119635	1.089806517	1.097214724
1831	1.090789575	1.090395682	1.093883085
1832	1.095624151	1.088095593	1.095904984
1833	1.093688328	1.087350765	1.094070161
1834	1.089810719	1.089220032	1.098341823
1835	1.095836646	1.08771665	1.095062382
1836	1.093435055	1.089635219	1.094796335
1837	1.091695264	1.087180037	1.099818371
1838	1.090673579	1.088775954	1.096257323
1839	1.093826899	1.087645119	1.099096477
1840	1.094166652	1.08743652	1.095558524
1841	1.09322431	1.090038714	1.091349541
1842	1.091741815	1.09065888	1.0977989
1843	1.094106304	1.090416054	1.093882416
1844	1.090663791	1.087386959	1.093954842
1845	1.09479582	1.089303365	1.09666491
1846	1.090153415	1.088209232	1.097058701
1847	1.094287938	1.090887843	1.092562451
1848	1.0936026	1.08628342	1.096989315
1849	1.097455846	1.084983536	1.098496673
1850	1.093622745	1.084600959	1.095571101
1851	1.090968981	1.088240833	1.095800396
1852	1.093902688	1.089308196	1.095978901
1853	1.092865942	1.093369532	1.092435804
1854	1.097646402	1.090463091	1.096548845
1855	1.092547102	1.088275665	1.094761887
1856	1.093124732	1.087594689	1.092596937
1857	1.095301206	1.089467924	1.097278086
1858	1.094434725	1.086739578	1.096578547
1859	1.091547796	1.086729544	1.09769763
1860	1.092153867	1.091337752	1.094036764
1861	1.09144442	1.087158759	1.097947328
1862	1.096427736	1.084678393	1.095038512
1863	1.095432386	1.085773151	1.098662877
1864	1.092818448	1.091666441	1.095563669
1865	1.095359129	1.086922877	1.096665814
1866	1.095536133	1.08871465	1.095386914
1867	1.095818041	1.088885799	1.096299795
1868	1.097091305	1.088440224	1.095676394
1869	1.092425762	1.088426876	1.098308778
1870	1.093348492	1.090293605	1.097048628
1871	1.092765553	1.086117781	1.098901134
1872	1.09621363	1.09157049	1.096041101
1873	1.095549647	1.087067388	1.095791838
1874	1.096579899	1.089214927	1.097830753
1875	1.093370342	1.086619687	1.093650359
1876	1.0948241	1.083663405	1.096684527
1877	1.093728518	1.086961245	1.097897941
1878	1.091491829	1.086196299	1.097205035
1879	1.096814198	1.092730866	1.096125649
1880	1.094617319	1.08930743	1.09862624
1881	1.093809049	1.090244597	1.095200699
1882	1.095614	1.09373974	1.096227945
1883	1.095946212	1.088147612	1.095621192
1884	1.093945152	1.090671472	1.095777453
1885	1.09401736	1.086604615	1.094542487
1886	1.093633298	1.090581936	1.098470641
1887	1.091991779	1.089388515	1.096053108
1888	1.093508577	1.08778494	1.097201228
1889	1.094951898	1.090077754	1.098335946
1890	1.090388168	1.092405076	1.096078509
1891	1.096437605	1.086399031	1.097911411
1892	1.09308656	1.090349738	1.095048534
1893	1.092232663	1.088167837	1.09654932
1894	1.093167865	1.086926373	1.095365128
1895	1.094146561	1.088178473	1.093954094
1896	1.096786011	1.089760975	1.095814392
1897	1.090089537	1.089258264	1.096002277
1898	1.095318999	1.08986931	1.095056359
1899	1.092641449	1.087436642	1.094882814
1900	1.093131806	1.091940381	1.096735335
1901	1.093705064	1.088459711	1.096409213
1902	1.095024066	1.089674224	1.09927063
1903	1.094677146	1.089949217	1.09579342
1904	1.092272599	1.088750922	1.094594205
1905	1.094003674	1.088198127	1.094535585
1906	1.091741916	1.091022081	1.095870686
1907	1.094962223	1.089308089	1.09448552
1908	1.093168138	1.089438791	1.096584582
1909	1.09522923	1.090562011	1.094458999
1910	1.096179391	1.085926736	1.096535422
1911	1.094774864	1.085717232	1.095373601
1912	1.094982816	1.087468594	1.09723046
1913	1.093637485	1.088046037	1.095182025
1914	1.093504161	1.085172945	1.100137733
1915	1.09074474	1.091331454	1.101161735
1916	1.094170973	1.089671771	1.097918099
1917	1.096572259	1.091323996	1.093319324
1918	1.095128532	1.090157394	1.09813323
1919	1.0916281	1.090117125	1.096654768
1920	1.095498341	1.089783456	1.09249082
1921	1.094428564	1.086180552	1.096052511
1922	1.094839497	1.088973991	1.095835043
1923	1.095434145	1.085665714	1.096297576
1924	1.097105429	1.086286235	1.099299521
1925	1.093025171	1.087939067	1.094671949
1926	1.093459119	1.087420599	1.094717933
1927	1.094920902	1.086232745	1.095037401
1928	1.096091368	1.090267482	1.095878447
1929	1.09325538	1.089368362	1.094038881
1930	1.094596107	1.088435266	1.095951749
1931	1.094170834	1.090422265	1.096468282
1932	1.092279091	1.089671415	1.097706289
1933	1.094611995	1.090068024	1.098932248
1934	1.09372223	1.089122744	1.096263439
1935	1.093014246	1.089077919	1.09402453
1936	1.094694059	1.092853629	1.093441085
1937	1.088908386	1.089223919	1.095604111
1938	1.093397891	1.088690184	1.094028573
1939	1.095044915	1.087515487	1.099879041
1940	1.091937188	1.087905759	1.094823364
1941	1.094814069	1.088967719	1.096788287
1942	1.089910761	1.089919177	1.098143576
1943	1.09834092	1.087234082	1.094014509
1944	1.096252276	1.087167324	1.092972142
1945	1.094040729	1.092175651	1.09264953
1946	1.095937881	1.089268402	1.09728454
1947	1.091019894	1.088550659	1.094463774
1948	1.088138219	1.089127847	1.096205246
1949	1.095718796	1.090281837	1.095511987
1950	1.094339408	1.091700408	1.096151838
1951	1.095585424	1.087894786	1.093569493
1952	1.093532114	1.091631271	1.095567708
1953	1.095344945	1.085908868	1.093230779
1954	1.094182979	1.09089046	1.09713228
1955	1.092187982	1.084127874	1.097847571
1956	1.096624977	1.084418888	1.099457644
1957	1.092152822	1.091397019	1.09494695
1958	1.097148185	1.088616253	1.098294045
1959	1.092948538	1.089898714	1.09438348
1960	1.095139094	1.090058498	1.094069278
1961	1.089950783	1.089696302	1.096367366
1962	1.092466266	1.091373039	1.095748365
1963	1.093764546	1.09074266	1.092079261
1964	1.093651232	1.093759274	1.095030174
1965	1.093343419	1.089071245	1.096010891
1966	1.094143145	1.087001039	1.097707188
1967	1.095246207	1.091179669	1.096838557
1968	1.093951797	1.087155245	1.093851733
1969	1.097039101	1.088806728	1.093144511
1970	1.096832901	1.089340716	1.092956937
1971	1.092582492	1.086320923	1.096768612
1972	1.094626318	1.086082862	1.097420486
1973	1.093396877	1.084178355	1.095399288
1974	1.095162591	1.087445149	1.09557381
1975	1.092833431	1.085424091	1.094063442
1976	1.096724282	1.087356371	1.095134092
1977	1.094189158	1.088501311	1.097998447
1978	1.096705243	1.090831869	1.099132602
1979	1.09561576	1.084536931	1.096044757
1980	1.09064275	1.088789914	1.095715302
1981	1.09491217	1.087837523	1.098750845
1982	1.095560892	1.088938412	1.095543523
1983	1.09411597	1.089113244	1.097866018
1984	1.093579527	1.088630827	1.097566008
1985	1.091422313	1.090240018	1.094779571
1986	1.091290413	1.089600024	1.093887415
1987	1.097185492	1.089070504	1.096851248
1988	1.092689298	1.085869323	1.096239276
1989	1.092629274	1.089505085	1.09741189
1990	1.092115224	1.090232229	1.098398006
1991	1.09134976	1.087592411	1.096511298
1992	1.098879341	1.09097178	1.096795683
1993	1.092388506	1.087797417	1.099702571
1994	1.094940511	1.089448906	1.095968226
1995	1.096667943	1.093985935	1.096808254
1996	1.092241362	1.090447086	1.094406187
1997	1.095551974	1.088001221	1.09406735
1998	1.090523622	1.089389893	1.102193973
1999	1.092601776	1.090468759	1.093869095
2000	1.093348	1.088948741	1.098324126
2001	1.096522252	1.089599817	1.09685318
2002	1.092044234	1.087089118	1.09598629
2003	1.09435825	1.087636187	1.094959069
2004	1.091975449	1.088354052	1.093499495
2005	1.09495078	1.088641239	1.094418
2006	1.094058527	1.088143652	1.097710875
2007	1.089385904	1.090654093	1.094644731
2008	1.094332083	1.091581251	1.096490503
2009	1.095779687	1.090616231	1.097539327
2010	1.092668968	1.087419553	1.096560264
2011	1.092577698	1.087885622	1.094270557
2012	1.096780025	1.091546204	1.099525171
2013	1.096192556	1.09216746	1.097197855
2014	1.094142735	1.089420833	1.095155531
2015	1.091488182	1.086398354	1.096972408
2016	1.093434235	1.090231576	1.096317694
2017	1.094753814	1.091936724	1.094750123
2018	1.096530392	1.089785944	1.095459614
2019	1.09326093	1.08740618	1.096275773
2020	1.095118913	1.091050777	1.094569881
2021	1.097276946	1.08774249	1.096561584
2022	1.090589563	1.086618834	1.09509586
2023	1.092259192	1.08747015	1.102301027
2024	1.094544782	1.09087069	1.096970031
2025	1.091503412	1.092294857	1.09982094
2026	1.092600303	1.087739214	1.094993643
2027	1.093757047	1.084583504	1.095631694
2028	1.092654703	1.088519524	1.093609843
2029	1.093772839	1.087867309	1.094944976
2030	1.094259597	1.090962646	1.094507654
2031	1.090720519	1.089278056	1.096567488
2032	1.094887756	1.087884021	1.09521346
2033	1.096565973	1.087540277	1.092685568
2034	1.093714932	1.086083477	1.096099728
2035	1.094118978	1.0875985	1.095457472
2036	1.091839798	1.085825773	1.095116567
2037	1.094865745	1.090024137	1.099936891
2038	1.092332444	1.085530295	1.096654865
2039	1.092828732	1.090380586	1.095543086
2040	1.094453364	1.088246483	1.097124825
2041	1.091233597	1.092004109	1.097856171
2042	1.095893765	1.089889721	1.099401443
2043	1.097247032	1.08747755	1.094876862
2044	1.096401604	1.08365781	1.092629429
2045	1.0926675	1.090424341	1.097429413
2046	1.095434133	1.086718112	1.094514667
2047	1.095643718	1.088653958	1.095347111
2048	1.096744659	1.087222514	1.098621487
2049	1.092509676	1.083364576	1.093069595
2050	1.092061027	1.090137026	1.099002019
2051	1.09139274	1.091035113	1.094124075
2052	1.096357579	1.087541101	1.093954235
2053	1.094342895	1.08622396	1.097223781
2054	1.096145186	1.085886866	1.097615353
2055	1.091998622	1.090885922	1.098334762
2056	1.094976478	1.090708917	1.093862206
2057	1.092372451	1.087978699	1.098027084
2058	1.091940092	1.087865869	1.098180989
2059	1.095278198	1.087542724	1.096317029
2060	1.094814175	1.086134884	1.093775063
2061	1.094701901	1.089818474	1.093974031
2062	1.089819934	1.090498623	1.101599925
2063	1.093750386	1.089714829	1.094053015
2064	1.090342639	1.085702264	1.09673243
2065	1.093296649	1.092681007	1.097833191
2066	1.094012201	1.086504138	1.095134921
2067	1.092050892	1.088485641	1.095806722
2068	1.093270022	1.092933828	1.097628161
2069	1.096104306	1.088382866	1.095408967
2070	1.0924448	1.089193955	1.096942717
2071	1.094458983	1.086723133	1.098899359
2072	1.095231526	1.088700979	1.097336486
2073	1.092981348	1.089563564	1.092113207
2074	1.088237051	1.085798425	1.098031007
2075	1.094467616	1.090889561	1.094103315
2076	1.091343509	1.090850319	1.094363052
2077	1.092807225	1.088235155	1.097412181
2078	1.091837049	1.093450716	1.097478185
2079	1.092114009	1.087269564	1.096016873
2080	1.092725413	1.085209727	1.095627636
2081	1.093193849	1.086860525	1.098076896
2082	1.093465879	1.088152796	1.095424174
2083	1.095469081	1.085018523	1.093880602
2084	1.094079669	1.091514904	1.093114937
2085	1.09591054	1.088263327	1.092807118
2086	1.09526739	1.09011902	1.097195411
2087	1.091911528	1.087273353	1.092205182
2088	1.096027337	1.086315444	1.097053346
2089	1.096032932	1.083582961	1.09322389
2090	1.092950463	1.09084255	1.095735438
2091	1.096414805	1.089892065	1.096937965
2092	1.094748798	1.083749508	1.096127386
2093	1.089630225	1.089112367	1.097171295
2094	1.096962151	1.091833145	1.095790712
2095	1.09405136	1.087372041	1.095427141
2096	1.094761595	1.089979339	1.096669611
2097	1.092843681	1.089486019	1.093610796
2098	1.094223602	1.09096445	1.098641547
2099	1.092431743	1.088265923	1.097059358
2100	1.092310274	1.090383819	1.096390863
2101	1.091165569	1.089328659	1.098922245
2102	1.097147465	1.087821856	1.096999978
2103	1.092233462	1.089200056	1.094670305
2104	1.08991928	1.089132132	1.095007108
2105	1.09291114	1.088921101	1.097513058
2106	1.093491837	1.089150001	1.09906391
2107	1.097971684	1.088203322	1.096961281
2108	1.094192711	1.08886792	1.094381209
2109	1.092204776	1.089532349	1.094107987
2110	1.09274254	1.089648307	1.094180999
2111	1.09206388	1.090411083	1.098157109
2112	1.093730107	1.085825881	1.093768007
2113	1.093856718	1.088101143	1.097945807
2114	1.09701453	1.088672261	1.097529558
2115	1.093136732	1.086275403	1.092215911
2116	1.092758604	1.090274718	1.094945244
2117	1.096121824	1.086645138	1.093390033
2118	1.096453362	1.089582316	1.093400784
2119	1.09041659	1.093690606	1.092916894
2120	1.092761327	1.088039509	1.095315856
2121	1.09227462	1.085240308	1.099722273
2122	1.090614827	1.088290879	1.093110065
2123	1.094339939	1.087907683	1.098594276
2124	1.094034209	1.086784779	1.095783257
2125	1.096068808	1.090069115	1.09850623
2126	1.096583321	1.087631535	1.092941826
2127	1.093884385	1.087738139	1.095549234
2128	1.093396524	1.086219465	1.092952963
2129	1.094214348	1.091081979	1.097294584
2130	1.094801044	1.087960556	1.097592612
2131	1.091685363	1.085610277	1.097954605
2132	1.091759779	1.087682904	1.098386631
2133	1.092980833	1.088837439	1.095363275
2134	1.095849982	1.086719024	1.098120356
2135	1.092558028	1.08935613	1.095333898
2136	1.091808694	1.087953666	1.096883488
2137	1.089427944	1.088772592	1.0999542
2138	1.096358413	1.091759244	1.097964114
2139	1.091997176	1.088841538	1.096774461
2140	1.096281997	1.089091955	1.096636866
2141	1.092733457	1.092637492	1.097382385
2142	1.090817927	1.088788453	1.098057349
2143	1.093436615	1.090045015	1.094678366
2144	1.097500304	1.086260297	1.097679403
2145	1.095004049	1.084840245	1.093071961
2146	1.096919539	1.088836197	1.095281229
2147	1.094064689	1.090253148	1.097472272
2148	1.094224536	1.087424188	1.092754
2149	1.093865365	1.085758611	1.096094504
2150	1.094149098	1.08950119	1.094228793
2151	1.089409469	1.090469313	1.089593094
2152	1.097565874	1.093042456	1.092555965
2153	1.092187305	1.089026641	1.099299616
2154	1.091444305	1.087877125	1.095962445
2155	1.09416116	1.087853522	1.097954503
2156	1.097135079	1.087347688	1.099867887
2157	1.091251613	1.086810989	1.095743987
2158	1.093088229	1.090346829	1.096267592
2159	1.094881155	1.084734397	1.094411051
2160	1.089969932	1.088867439	1.09528686
2161	1.096917004	1.090423523	1.095564571
2162	1.091227979	1.089752465	1.096293244
2163	1.09374284	1.086848838	1.094723439
2164	1.093330157	1.089499811	1.099182039
2165	1.097074589	1.088030994	1.093875058
2166	1.094073393	1.092974472	1.094489851
2167	1.093494987	1.089292515	1.094147798
2168	1.091990241	1.089879724	1.097974691
2169	1.092672019	1.08660365	1.097889855
2170	1.092181613	1.087862777	1.094179899
2171	1.098595157	1.093153438	1.097713392
2172	1.090395628	1.091309916	1.096564186
2173	1.092611307	1.088907629	1.094745189
2174	1.089131294	1.091035192	1.09900579
2175	1.094470232	1.089155175	1.094878757
2176	1.092264343	1.086282388	1.09689976
2177	1.095282824	1.086815408	1.092868806
2178	1.092575246	1.091538943	1.096708123
2179	1.094935316	1.090150856	1.0971584
2180	1.094808552	1.090017032	1.092162805
2181	1.091413705	1.089435302	1.096672423
2182	1.094697765	1.088373324	1.094759367
2183	1.096571041	1.090653208	1.092351282
2184	1.092436127	1.087305106	1.094223713
2185	1.097413179	1.087690743	1.096253354
2186	1.094198323	1.087328523	1.093483011
2187	1.094408224	1.089059248	1.095158751
2188	1.097230878	1.090549688	1.096558222
2189	1.093881137	1.086081597	1.095323343
2190	1.092886329	1.088768909	1.09483403
2191	1.095018518	1.08789345	1.096475552
2192	1.095938086	1.086658713	1.092313631
2193	1.09482617	1.088100905	1.09337403
2194	1.096727472	1.091018634	1.095082703
2195	1.090963767	1.090124009	1.09872754
2196	1.093272639	1.08659156	1.095149114
2197	1.093430601	1.08659243	1.095867779
2198	1.092594373	1.088350949	1.096825842
2199	1.09183111	1.092438537	1.09570646
2200	1.095185088	1.088768956	1.094099606
2201	1.091780369	1.08729876	1.098615806
2202	1.090691608	1.086000365	1.095771967
2203	1.094763518	1.086855584	1.095861875
2204	1.092911956	1.089399964	1.095035311
2205	1.089828274	1.088135149	1.095395134
2206	1.095544799	1.08624359	1.096437397
2207	1.092663858	1.089331647	1.0942303
2208	1.09485743	1.087177416	1.097289376
2209	1.096211693	1.088064122	1.093903591
2210	1.092336363	1.089023969	1.097340458
2211	1.094619799	1.087880985	1.09463601
2212	1.092851833	1.086224947	1.094705656
2213	1.096864003	1.092117448	1.093715521
2214	1.093839754	1.088969831	1.095280675
2215	1.093111203	1.087082298	1.095010418
2216	1.093719724	1.087651568	1.097154784
2217	1.095422251	1.086611825	1.094758537
2218	1.092295349	1.091805601	1.095290184
2219	1.093299015	1.087975409	1.091428809
2220	1.095720787	1.085856492	1.099704051
2221	1.092268832	1.091597667	1.096542877
2222	1.094273839	1.090004221	1.097315135
2223	1.090772227	1.090522747	1.097615812
2224	1.093313602	1.087242486	1.097790259
2225	1.095107922	1.093324306	1.095797044
2226	1.090808588	1.09040006	1.096264802
2227	1.094496875	1.089592559	1.098412164
2228	1.093782691	1.0852651	1.097851257
2229	1.092392685	1.090702427	1.101119935
2230	1.092723291	1.088900801	1.094387908
2231	1.091759848	1.089384353	1.096825915
2232	1.095687035	1.086962562	1.09138887
2233	1.094250239	1.090943936	1.097378964
2234	1.094015692	1.089032393	1.094092772
2235	1.093681544	1.087725543	1.097868814
2236	1.092316141	1.086116597	1.097125743
2237	1.093985819	1.085235701	1.098563139
2238	1.095605396	1.086624865	1.090985633
2239	1.09187516	1.086187383	1.092363983
2240	1.09353856	1.088090269	1.095951758
2241	1.094248559	1.09218492	1.098411559
2242	1.095905831	1.083421977	1.09671498
2243	1.091152441	1.090965422	1.095958331
2244	1.091523395	1.088136372	1.096732492
2245	1.093042183	1.088117592	1.097654313
2246	1.092651065	1.087857565	1.093612022
2247	1.093071078	1.08662784	1.097127711
2248	1.095695023	1.09036755	1.095579065
2249	1.094352635	1.093800084	1.095996375
2250	1.094906553	1.084880312	1.09269467
2251	1.095029986	1.088821783	1.091816648
2252	1.094212401	1.087115599	1.096657757
2253	1.090869375	1.09214214	1.096403236
2254	1.094730861	1.087904928	1.097750318
2255	1.094295858	1.087183275	1.093232753
2256	1.094385804	1.092006681	1.096480702
2257	1.094444168	1.088592255	1.097866477
2258	1.093484528	1.089986154	1.097152806
2259	1.094045157	1.090231921	1.090393535
2260	1.097129262	1.088483927	1.100370298
2261	1.094791228	1.089276918	1.096294207
2262	1.095630575	1.085184327	1.09531613
2263	1.095638725	1.089012147	1.096608995
2264	1.095309413	1.087449126	1.09368748
2265	1.093912758	1.087050346	1.095985695
2266	1.09560623	1.084255643	1.097788617
2267	1.096036439	1.086475452	1.097561211
2268	1.098437544	1.087406016	1.094689691
2269	1.094486066	1.090011983	1.092919079
2270	1.092006998	1.088135332	1.094919203
2271	1.092713589	1.08633564	1.09670279
2272	1.096245014	1.089714707	1.094342209
2273	1.095258379	1.091648608	1.094753774
2274	1.089879443	1.08857655	1.097015854
2275	1.094333674	1.088731816	1.096378431
2276	1.09804866	1.087944391	1.094276793
2277	1.094562356	1.090015048	1.096980698
2278	1.09415239	1.086126957	1.098157086
2279	1.094397949	1.087384356	1.097627275
2280	1.093448589	1.091550396	1.095375493
2281	1.09344706	1.087843843	1.094538836
2282	1.091856877	1.085849745	1.094671068
2283	1.09240721	1.086916214	1.095282926
2284	1.096182082	1.088108906	1.100673114
2285	1.091137592	1.088429319	1.092650994
2286	1.096440402	1.088215825	1.098314416
2287	1.09683789	1.089519341	1.095108096
2288	1.097206447	1.088504483	1.098126619
2289	1.092531029	1.089442048	1.094819915
2290	1.093679098	1.0892062	1.096711725
2291	1.094636128	1.090452904	1.091543329
2292	1.092321506	1.090796727	1.093334122
2293	1.097751034	1.088261174	1.09724549
2294	1.098082199	1.086460243	1.096324243
2295	1.094421546	1.087603541	1.094760601
2296	1.092472701	1.085020182	1.096714666
2297	1.093191787	1.092523863	1.094939065
2298	1.096010416	1.092961596	1.094232019
2299	1.089623268	1.089421052	1.093774107
2300	1.092281639	1.084644888	1.096810955
2301	1.090326914	1.089765457	1.09504418
2302	1.092285822	1.09113189	1.096869479
2303	1.091078367	1.087611801	1.09695086
2304	1.095571812	1.092124186	1.095030151
2305	1.090991565	1.090977079	1.095888352
2306	1.094527732	1.088908524	1.095926019
2307	1.092991957	1.087126535	1.09333677
2308	1.091216439	1.084602714	1.0946688
2309	1.092404548	1.090629387	1.096345083
2310	1.097637928	1.090767796	1.09571254
2311	1.091216548	1.08859687	1.094024344
2312	1.092577621	1.08733522	1.098165595
2313	1.094577518	1.091995499	1.097265783
2314	1.097698245	1.089930369	1.096237665
2315	1.090480969	1.087534948	1.097172869
2316	1.095686356	1.094134705	1.09777323
2317	1.091592104	1.085631771	1.09476517
2318	1.092940964	1.087304771	1.096014294
2319	1.091822889	1.085051586	1.097121462
2320	1.093740934	1.088963472	1.093477308
2321	1.097004224	1.089719888	1.091654176
2322	1.095439619	1.088790059	1.096031649
2323	1.092898977	1.08625267	1.095999353
2324	1.091420509	1.088453344	1.095715461
2325	1.092976433	1.088339939	1.096421471
2326	1.09404037	1.089517502	1.096286674
2327	1.093779641	1.088506955	1.092772255
2328	1.091453792	1.089813304	1.096690184
2329	1.096112079	1.090054598	1.093150074
2330	1.093030542	1.094097172	1.095590131
2331	1.09403141	1.088872543	1.091832105
2332	1.09309583	1.084236781	1.095241196
2333	1.090163551	1.088412892	1.093572155
2334	1.093881411	1.086577953	1.098277586
2335	1.094751742	1.088872258	1.094468874
2336	1.096088937	1.090227128	1.095772391
2337	1.09648438	1.088485464	1.095024452
2338	1.096280537	1.086208695	1.099184887
2339	1.09207303	1.090923878	1.095174717
2340	1.095049554	1.087321132	1.099714852
2341	1.092497368	1.090675021	1.097839792
2342	1.091637798	1.089974161	1.098075348
2343	1.092289254	1.088196858	1.094393548
2344	1.091432449	1.086575786	1.095359971
2345	1.092695656	1.090427107	1.092866321
2346	1.090484912	1.09253287	1.098465081
2347	1.090956975	1.08842701	1.095088089
2348	1.092512383	1.088285562	1.097644012
2349	1.093101461	1.086969801	1.096149272
2350	1.095225917	1.090265945	1.095111846
2351	1.092706243	1.086726802	1.093549351
2352	1.091878584	1.089203534	1.094025025
2353	1.096090924	1.088147419	1.096543067
2354	1.096660324	1.090173359	1.096487033
2355	1.090693404	1.089481898	1.098074426
2356	1.093248177	1.085324902	1.097294168
2357	1.092009688	1.08585907	1.09672088
2358	1.095716444	1.088328954	1.098708983
2359	1.095795246	1.09378952	1.097038055
2360	1.092439776	1.088033654	1.095913114
2361	1.094303339	1.087773235	1.097544696
2362	1.093442407	1.0882091	1.09818953
2363	1.090960352	1.085997265	1.099734445
2364	1.091237411	1.086684337	1.095139385
2365	1.096375117	1.088627086	1.096025683
2366	1.091539066	1.092067616	1.095226696
2367	1.095183541	1.087281847	1.093032073
2368	1.092077929	1.086580705	1.093775358
2369	1.092209947	1.089918478	1.09919897
2370	1.094279379	1.087656789	1.096546865
2371	1.094908954	1.089907687	1.09382449
2372	1.095239038	1.087685335	1.090325349
2373	1.091969704	1.090276792	1.096932673
2374	1.095250532	1.091385058	1.095907179
2375	1.091391767	1.084931225	1.098196758
2376	1.094478565	1.08663458	1.095768292
2377	1.097033908	1.086883136	1.098943121
2378	1.091983242	1.082908165	1.097564041
2379	1.094322978	1.088419348	1.099867874
2380	1.095143082	1.089984499	1.095500816
2381	1.093687771	1.090411918	1.099743293
2382	1.093951865	1.090661638	1.096303919
2383	1.09462039	1.08904001	1.095105418
2384	1.093369642	1.085322407	1.098960863
2385	1.090919185	1.08820588	1.095916077
2386	1.095798723	1.0908701	1.09872132
2387	1.092287508	1.089279273	1.094707795
2388	1.091634834	1.087780566	1.096636999
2389	1.091526026	1.088384021	1.096004788
2390	1.092008193	1.087757341	1.094841344
2391	1.096939892	1.087595168	1.094805799
2392	1.090720645	1.087435293	1.101396058
2393	1.094544322	1.094914267	1.094858189
2394	1.094050706	1.086847494	1.095455986
2395	1.094775573	1.089840478	1.098176581
2396	1.092386178	1.08960989	1.098015719
2397	1.096157809	1.088574807	1.092527642
2398	1.095162774	1.087774829	1.099897919
2399	1.09145307	1.085214782	1.097205158
2400	1.092930998	1.093049562	1.095948781
2401	1.096546211	1.089587761	1.097619148
2402	1.09307189	1.088300712	1.098279305
2403	1.090025171	1.089097825	1.097243833
2404	1.093784408	1.090313077	1.095622843
2405	1.091961603	1.088511447	1.095224552
2406	1.094486426	1.087890822	1.096068729
2407	1.094995089	1.085864338	1.092223861
2408	1.092619254	1.084158655	1.094822342
2409	1.095625882	1.088159586	1.094725463
2410	1.090693458	1.087145233	1.09896522
2411	1.091976891	1.090393442	1.09737303
2412	1.093019151	1.089222796	1.097767647
2413	1.096596852	1.087673966	1.092327562
2414	1.094037613	1.090410788	1.097696794
2415	1.092957295	1.091757554	1.092774338
2416	1.094477795	1.087916514	1.092157461
2417	1.092407361	1.089082683	1.094560915
2418	1.096249345	1.090009852	1.099423006
2419	1.094155403	1.087259156	1.094697665
2420	1.095185869	1.093256208	1.093086678
2421	1.092463112	1.092624225	1.093823537
2422	1.095242085	1.092070332	1.096675193
2423	1.093123467	1.088892765	1.094796158
2424	1.090442386	1.085515419	1.096518389
2425	1.093570507	1.084942595	1.100068573
2426	1.096461315	1.0885182	1.096607459
2427	1.090098249	1.089032529	1.095403026
2428	1.093741381	1.089763999	1.094251626
2429	1.094383431	1.090944662	1.097068137
2430	1.092347827	1.09169395	1.097014348
2431	1.097656935	1.089026902	1.094346649
2432	1.09090517	1.088003934	1.097286674
2433	1.094330827	1.090234137	1.094622008
2434	1.093916626	1.089044045	1.095140699
2435	1.093293352	1.093231809	1.095797047
2436	1.092597866	1.086580812	1.098030329
2437	1.095803252	1.092247856	1.097574431
2438	1.091038356	1.088568954	1.093245854
2439	1.091962235	1.091221138	1.098082698
2440	1.09639129	1.088621796	1.091564186
2441	1.095522574	1.086506613	1.094235114
2442	1.090528056	1.09171107	1.098978713
2443	1.091338835	1.09066466	1.095869985
2444	1.095352707	1.088949539	1.099009733
2445	1.091880096	1.091427914	1.096640407
2446	1.092347798	1.088452301	1.094110425
2447	1.094033429	1.086610623	1.100495579
2448	1.093241903	1.091397768	1.096712127
2449	1.092610978	1.088846648	1.096940391
2450	1.094189549	1.086825531	1.095689649
2451	1.093998899	1.091212036	1.097302636
2452	1.09714499	1.088557885	1.099529917
2453	1.093275655	1.091062182	1.097030416
2454	1.094510167	1.089318648	1.096643093
2455	1.096107054	1.089462764	1.099899247
2456	1.0919432	1.092672312	1.096887532
2457	1.095434968	1.090794511	1.10030786
2458	1.095465859	1.085161761	1.09483596
2459	1.093039406	1.088513293	1.094170992
2460	1.093682692	1.084712997	1.096242564
2461	1.093509686	1.090725076	1.095168731
2462	1.093598787	1.08486731	1.094411592
2463	1.092704487	1.088491536	1.098471951
2464	1.095321698	1.088460309	1.095301417
2465	1.092614003	1.09109314	1.095664089
2466	1.093694185	1.089030359	1.095313707
2467	1.096272393	1.093271797	1.096887365
2468	1.094086407	1.089205062	1.096659861
2469	1.094207658	1.086295916	1.096886962
2470	1.095301194	1.089922242	1.092902464
2471	1.09270445	1.086014302	1.100055966
2472	1.095072554	1.089909951	1.094434321
2473	1.090127035	1.085813951	1.095297743
2474	1.094622252	1.088329208	1.095251615
2475	1.094998962	1.089107141	1.096932397
2476	1.09467074	1.086494531	1.09376383
2477	1.093951352	1.083342702	1.099722422
2478	1.09500235	1.094651453	1.093499982
2479	1.092541036	1.086350686	1.098404203
2480	1.092887535	1.088855537	1.098615565
2481	1.092411962	1.086867697	1.094833815
2482	1.08888687	1.091041568	1.092161602
2483	1.094071321	1.089982034	1.092936039
2484	1.092650693	1.090878802	1.095187203
2485	1.090422588	1.087393655	1.096013381
2486	1.095809322	1.087236171	1.095845811
2487	1.091347931	1.088447301	1.092292147
2488	1.094241138	1.087619186	1.098381402
2489	1.095053214	1.088055255	1.097383732
2490	1.093669354	1.086657665	1.095293278
2491	1.09602442	1.09266388	1.097433083
2492	1.095844583	1.093488437	1.094630326
2493	1.096187683	1.085571656	1.097244675
2494	1.095264256	1.093393053	1.097732308
2495	1.096979001	1.087826882	1.096680662
2496	1.095725402	1.088892826	1.092186971
2497	1.095720723	1.08565423	1.095185481
2498	1.093541747	1.08832271	1.094562632
2499	1.09299723	1.088026692	1.092797027
2500	1.094033526	1.090992473	1.094350014
2501	1.097824806	1.088078633	1.094887721
2502	1.090483112	1.089245399	1.097826669
2503	1.091997575	1.089024421	1.091060596
2504	1.093589495	1.088964973	1.094402652
2505	1.092909273	1.09217097	1.095468426
2506	1.092000631	1.089327603	1.094121782
2507	1.093890324	1.087256446	1.095993884
2508	1.091287845	1.086291631	1.096847062
2509	1.09342233	1.090727881	1.097574036
2510	1.098863037	1.088534825	1.097102965
2511	1.095339148	1.088161521	1.098529314
2512	1.091526255	1.089203173	1.094462555
2513	1.0902491	1.086762883	1.095976855
2514	1.092161709	1.085327928	1.099296554
2515	1.093784306	1.089597432	1.09821465
2516	1.093303463	1.090035279	1.098035146
2517	1.097664263	1.088902697	1.093921774
2518	1.094281778	1.089264632	1.099501128
2519	1.092241127	1.088887563	1.093788465
2520	1.091298593	1.092393446	1.095881418
2521	1.092862696	1.090008188	1.096488232
2522	1.093019385	1.084758275	1.094636578
2523	1.09656867	1.088285696	1.095776316
2524	1.09543694	1.086199583	1.095773961
2525	1.091570684	1.09301619	1.098019112
2526	1.091215683	1.088580772	1.095618689
2527	1.093381479	1.087020097	1.095404177
2528	1.092864145	1.088325373	1.092753636
2529	1.094811553	1.085862929	1.094503176
2530	1.092282492	1.087235533	1.10193053
2531	1.097295345	1.08617679	1.098153013
2532	1.094818802	1.090363951	1.098948392
2533	1.095410509	1.089486555	1.091387792
2534	1.094932026	1.08844261	1.095981674
2535	1.093370133	1.089044232	1.094407297
2536	1.093413391	1.090611645	1.094945564
2537	1.092549144	1.088093374	1.097271188
2538	1.092928463	1.087210779	1.097182368
2539	1.09453016	1.093089597	1.096523367
2540	1.095647316	1.088843896	1.096014309
2541	1.092267709	1.09005607	1.099705267
2542	1.096990526	1.087970924	1.096295682
2543	1.091260733	1.086918558	1.092792205
2544	1.091998855	1.089093838	1.099458971
2545	1.089959439	1.084670697	1.094806154
2546	1.092316201	1.089184566	1.095905126
2547	1.093624725	1.089706106	1.096043271
2548	1.093483527	1.084791712	1.093408456
2549	1.090628644	1.084438535	1.096945207
2550	1.097856774	1.087129347	1.095168128
2551	1.090699796	1.086348262	1.097232727
2552	1.093632345	1.087904435	1.095122529
2553	1.091478513	1.089021057	1.097432886
2554	1.092897399	1.089463496	1.096294197
2555	1.0953373	1.086065575	1.093873155
2556	1.094832619	1.087847626	1.09722999
2557	1.092309347	1.092343827	1.096414612
2558	1.094960139	1.08705396	1.095937154
2559	1.09437868	1.085900586	1.098170893
2560	1.092106358	1.092476332	1.096003524
2561	1.095139727	1.087387833	1.097025975
2562	1.09587475	1.089819558	1.096130025
2563	1.09420475	1.091392988	1.095680501
2564	1.094081659	1.090061259	1.097033717
2565	1.095333204	1.089630266	1.098513417
2566	1.091739122	1.090481712	1.095566548
2567	1.09021239	1.09246681	1.097507723
2568	1.093941911	1.088851783	1.094335831
2569	1.095416776	1.089928138	1.099265372
2570	1.094301896	1.089726112	1.094004229
2571	1.092472427	1.087492336	1.096885861
2572	1.092364765	1.089933195	1.095198225
2573	1.088001884	1.086692129	1.096268525
2574	1.096222944	1.089025213	1.096078847
2575	1.093887602	1.085609301	1.094930559
2576	1.094345519	1.08462694	1.096946233
2577	1.091551408	1.088055086	1.097378098
2578	1.091176714	1.088809876	1.101004349
2579	1.092271497	1.088215387	1.09623555
2580	1.095602927	1.090089104	1.095199388
2581	1.094409101	1.085938696	1.100114934
2582	1.096073687	1.087574945	1.096024708
2583	1.091903612	1.089354248	1.097184091
2584	1.092424731	1.089774826	1.095683458
2585	1.08872878	1.087575312	1.095270909
2586	1.093989157	1.088383491	1.095486448
2587	1.090333454	1.089295707	1.096336433
2588	1.092578436	1.08586923	1.09718748
2589	1.095853288	1.088286602	1.099058282
2590	1.096242716	1.089803034	1.094108247
2591	1.096831697	1.087935716	1.097198144
2592	1.089738644	1.089392649	1.094140124
2593	1.094885309	1.089339185	1.094538215
2594	1.096107333	1.087268677	1.100710264
2595	1.09323598	1.089459339	1.098305114
2596	1.092241602	1.087120006	1.09688525
2597	1.096558398	1.08958868	1.094848457
2598	1.093758153	1.086760948	1.095490958
2599	1.095904525	1.088665486	1.098399141
2600	1.090363473	1.088479198	1.096412068
2601	1.095455101	1.089432828	1.096608915
2602	1.091849826	1.086916431	1.095148629
2603	1.092180486	1.089767362	1.096071768
2604	1.094375848	1.089242425	1.096617483
2605	1.093672082	1.090930081	1.096887555
2606	1.093163374	1.087415048	1.09601588
2607	1.092216043	1.089145507	1.094241394
2608	1.092397729	1.089720532	1.097471626
2609	1.093681504	1.087686265	1.094087917
2610	1.094533544	1.091202989	1.099134173
2611	1.092072613	1.089341565	1.094606454
2612	1.091597504	1.087857243	1.095214234
2613	1.092632152	1.088607799	1.094354361
2614	1.095146279	1.087921008	1.093203876
2615	1.094469589	1.089045087	1.093775179
2616	1.091452097	1.08930336	1.098917544
2617	1.094749475	1.088556615	1.095462535
2618	1.093454488	1.087232039	1.095673455
2619	1.0952902	1.089868932	1.100471559
2620	1.095258087	1.091078842	1.096569584
2621	1.093219465	1.087314406	1.095481084
2622	1.09372364	1.089583437	1.09388934
2623	1.095084129	1.087843668	1.09408864
2624	1.093493876	1.089353961	1.094715776
2625	1.091873175	1.089218999	1.096158688
2626	1.095400105	1.089211511	1.09339656
2627	1.091519826	1.089871297	1.094220282
2628	1.09501261	1.087850337	1.096340136
2629	1.09386732	1.086572714	1.098530623
2630	1.093571942	1.088504595	1.095291194
2631	1.096857755	1.08676252	1.096310347
2632	1.093569932	1.089808065	1.094418272
2633	1.094389827	1.088880602	1.095248848
2634	1.093027947	1.089043315	1.0995598
2635	1.091969616	1.087310304	1.097166285
2636	1.091482794	1.090430055	1.09810913
2637	1.09186183	1.088087274	1.097509368
2638	1.09374877	1.088515592	1.094021655
2639	1.095023031	1.091727545	1.096821348
2640	1.090687451	1.091812013	1.096628053
2641	1.09418021	1.08638084	1.097760923
2642	1.095553487	1.084666518	1.09116803
2643	1.09500431	1.089566727	1.093621392
2644	1.091844869	1.090987651	1.100893869
2645	1.097033755	1.090936182	1.096757956
2646	1.095001448	1.087650112	1.096145837
2647	1.091415038	1.090352341	1.097143025
2648	1.094804541	1.089381517	1.096792748
2649	1.097637102	1.090482049	1.095307987
2650	1.091340622	1.087576646	1.096628824
2651	1.092865385	1.085298093	1.094962964
2652	1.093186627	1.088572567	1.094563036
2653	1.094447922	1.090191913	1.093694756
2654	1.093330415	1.089336338	1.097530795
2655	1.095614269	1.089317433	1.095206689
2656	1.094792818	1.084896804	1.097706286
2657	1.090688499	1.090305601	1.096394742
2658	1.094906043	1.087007609	1.093877011
2659	1.094202164	1.087221463	1.094829947
2660	1.093664686	1.085096518	1.098148481
2661	1.094738979	1.090571148	1.098382063
2662	1.092285748	1.087143198	1.097563651
2663	1.096180859	1.089245134	1.096692084
2664	1.093632501	1.084773478	1.096342494
2665	1.096059747	1.092266263	1.092840209
2666	1.091963897	1.086233808	1.096848522
2667	1.095905863	1.088961051	1.098181037
2668	1.093566601	1.087500072	1.097058891
2669	1.088586774	1.088754711	1.090778251
2670	1.09470066	1.089111816	1.099593941
2671	1.094581847	1.08886703	1.096152159
2672	1.094877685	1.08971	1.095758087
2673	1.092527439	1.088813844	1.098202726
2674	1.093245254	1.092443229	1.093099986
2675	1.092343504	1.083762038	1.095062684
2676	1.097270835	1.090553654	1.096441228
2677	1.095346478	1.089609933	1.099287442
2678	1.095968625	1.085792041	1.099039285
2679	1.089794089	1.092210813	1.095716443
2680	1.092881933	1.087495527	1.093639211
2681	1.09254801	1.08819601	1.093396309
2682	1.094262176	1.087464173	1.094758394
2683	1.093305727	1.087876096	1.09567734
2684	1.091741513	1.092258639	1.092891014
2685	1.095374732	1.088670397	1.098625738
2686	1.09195019	1.090534343	1.095175056
2687	1.092550344	1.086820875	1.09487867
2688	1.094991349	1.088359775	1.096854166
2689	1.093566124	1.085332268	1.09711013
2690	1.091908983	1.091186824	1.092788065
2691	1.093929744	1.090051697	1.096993967
2692	1.097248005	1.08838683	1.093882027
2693	1.09076132	1.089542956	1.095925468
2694	1.092514581	1.087986224	1.096060965
2695	1.095238088	1.086176452	1.096025251
2696	1.093623714	1.08927745	1.095986647
2697	1.094913067	1.087296188	1.096296018
2698	1.095347901	1.087758227	1.101011971
2699	1.094496199	1.090934439	1.096750313
2700	1.094680789	1.08781854	1.096012031
2701	1.093107192	1.085659797	1.09291454
2702	1.090214089	1.091384291	1.09039827
2703	1.097605063	1.087108987	1.095975317
2704	1.094758676	1.086117997	1.097249112
2705	1.094074297	1.087149741	1.093527667
2706	1.093576259	1.090416785	1.092414282
2707	1.09264912	1.085638041	1.09464914
2708	1.09310384	1.085473205	1.094409359
2709	1.097100626	1.090282863	1.099393984
2710	1.092277241	1.086899592	1.097800596
2711	1.094744164	1.087181795	1.094962755
2712	1.092890868	1.087618553	1.098177707
2713	1.092146298	1.088947072	1.095167677
2714	1.091948985	1.08934153	1.097141023
2715	1.092032946	1.087266476	1.095708215
2716	1.094607798	1.089078128	1.095660762
2717	1.092472289	1.085342727	1.094220739
2718	1.091241343	1.09255166	1.099247527
2719	1.094297837	1.087356225	1.098496774
2720	1.09081334	1.086445071	1.098453505
2721	1.095984916	1.08396165	1.096095295
2722	1.09285427	1.087309075	1.096570898
2723	1.096872254	1.087935397	1.09597562
2724	1.094433823	1.088040789	1.098608358
2725	1.092356397	1.091082503	1.097071711
2726	1.092813998	1.089211084	1.099622377
2727	1.092002247	1.087104352	1.096385108
2728	1.095661638	1.090197701	1.096940914
2729	1.096900459	1.088630702	1.095512173
2730	1.095673835	1.088369071	1.096596558
2731	1.093629259	1.089307459	1.09580197
2732	1.094821119	1.089192991	1.095244728
2733	1.091153247	1.087908521	1.097617397
2734	1.089982556	1.088366927	1.096781462
2735	1.09396512	1.086160359	1.093665105
2736	1.095569624	1.088529176	1.092888977
2737	1.092594353	1.089473126	1.097817623
2738	1.09316149	1.088779575	1.09902151
2739	1.093913288	1.088654254	1.094914762
2740	1.092772245	1.086358194	1.096385938
2741	1.095296657	1.087732474	1.098298411
2742	1.094140911	1.089555428	1.097812682
2743	1.091392663	1.092695649	1.09746611
2744	1.091819657	1.090414033	1.095005034
2745	1.092282381	1.091292839	1.094194179
2746	1.093862587	1.088607914	1.093650729
2747	1.090776279	1.088125915	1.096505998
2748	1.093452554	1.090140256	1.097067895
2749	1.094028074	1.090270604	1.09569216
2750	1.096314258	1.087275166	1.094933103
2751	1.095967297	1.091500661	1.094274895
2752	1.092986789	1.084941575	1.093624001
2753	1.096200014	1.086159406	1.097663092
2754	1.093578085	1.088421146	1.095813528
2755	1.09446828	1.087543461	1.095983345
2756	1.092366444	1.089315106	1.093811324
2757	1.092603768	1.084646182	1.095956721
2758	1.096947679	1.091648748	1.094333755
2759	1.09432484	1.09037354	1.092554848
2760	1.091515876	1.09006122	1.096414585
2761	1.090171059	1.090670151	1.095072612
2762	1.094176482	1.085746999	1.095986918
2763	1.096661207	1.090186106	1.096003867
2764	1.096469106	1.086702933	1.094921792
2765	1.09611236	1.089198315	1.095946254
2766	1.094028557	1.088089574	1.093715495
2767	1.093742382	1.087949233	1.095079266
2768	1.092681853	1.08909948	1.094330857
2769	1.096620923	1.089848927	1.094223455
2770	1.093210542	1.089206089	1.097950354
2771	1.092008719	1.090586827	1.097817607
2772	1.092020315	1.088784133	1.096440916
2773	1.093612945	1.088127841	1.09758534
2774	1.094818214	1.090462016	1.092649379
2775	1.09378927	1.087240826	1.097369155
2776	1.095903462	1.09100831	1.092159412
2777	1.091105457	1.089313528	1.099031512
2778	1.089008443	1.090862057	1.098663132
2779	1.092659731	1.090218869	1.095508545
2780	1.095204125	1.089125132	1.093428887
2781	1.092783633	1.087415066	1.09931938
2782	1.091449359	1.086922422	1.09681614
2783	1.094947834	1.08717641	1.098496576
2784	1.092789552	1.088185848	1.096681809
2785	1.095542764	1.087945005	1.097233581
2786	1.094934798	1.087963673	1.096122213
2787	1.092564485	1.088387144	1.100366519
2788	1.093523755	1.089860646	1.092040764
2789	1.095721366	1.088505585	1.098108838
2790	1.090826448	1.092707334	1.097619672
2791	1.096420192	1.087417014	1.10065699
2792	1.094034229	1.08914893	1.092329349
2793	1.092715354	1.089551195	1.096704219
2794	1.093327364	1.0893122	1.09525692
2795	1.094903063	1.087912226	1.094292394
2796	1.094033448	1.087689199	1.095427443
2797	1.091049708	1.087482789	1.094733597
2798	1.092509334	1.085632862	1.094067107
2799	1.09404212	1.090266254	1.097457283
2800	1.092204569	1.086121545	1.100222483
2801	1.090253987	1.086712149	1.099978128
2802	1.095346912	1.089529221	1.096644699
2803	1.092707704	1.087726926	1.096239295
2804	1.089618198	1.087766642	1.096778049
2805	1.092866867	1.088499246	1.098323382
2806	1.094215722	1.090025187	1.096751557
2807	1.093179989	1.085214939	1.098416736
2808	1.095525561	1.087702251	1.097569199
2809	1.09649242	1.090598697	1.096221587
2810	1.096133014	1.087003829	1.096401895
2811	1.092660861	1.0875652	1.094281128
2812	1.091803297	1.087776836	1.096907129
2813	1.090202717	1.089652553	1.093708694
2814	1.094343643	1.087049784	1.097866844
2815	1.093499174	1.087871327	1.100988015
2816	1.093877339	1.088465891	1.096366858
2817	1.094511641	1.086199586	1.096159868
2818	1.09626973	1.085754932	1.094390976
2819	1.094156645	1.087720443	1.097374953
2820	1.092683435	1.086839294	1.094276326
2821	1.094154445	1.08804299	1.095193485
2822	1.093791372	1.087142273	1.096150811
2823	1.096049938	1.085198246	1.095931465
2824	1.094353453	1.084384774	1.094279342
2825	1.092713744	1.087256203	1.095470456
2826	1.097131131	1.092624685	1.096560787
2827	1.09149543	1.086083325	1.09920896
2828	1.094200977	1.087938048	1.098027654
2829	1.092567324	1.091921617	1.097254241
2830	1.094614151	1.088307357	1.097946133
2831	1.094328184	1.08947827	1.097525579
2832	1.093368198	1.08959325	1.095914435
2833	1.092785244	1.090159354	1.093543999
2834	1.095005867	1.087458177	1.097214799
2835	1.092671606	1.089595397	1.096008005
2836	1.094552285	1.092082366	1.097287193
2837	1.095025402	1.090217121	1.096974356
2838	1.093780143	1.085424629	1.093956974
2839	1.094064692	1.089947388	1.094676941
2840	1.0952692	1.092255	1.092909669
2841	1.093301014	1.09152793	1.094095694
2842	1.090882422	1.089330734	1.095597436
2843	1.091749484	1.088693009	1.095311688
2844	1.093847191	1.086731172	1.094130781
2845	1.093154483	1.087455833	1.096377182
2846	1.096010086	1.089908983	1.094192032
2847	1.092125961	1.087435708	1.093124245
2848	1.092243144	1.087381962	1.095965473
2849	1.095333039	1.089722623	1.097883439
2850	1.09355132	1.088639277	1.099239553
2851	1.089610136	1.089004156	1.095419392
2852	1.093152339	1.086683615	1.096642834
2853	1.093506275	1.091077061	1.093986292
2854	1.092737165	1.088937912	1.095892913
2855	1.09418873	1.089078189	1.095230744
2856	1.097114116	1.08944716	1.096746921
2857	1.092190028	1.090010687	1.096811109
2858	1.094908292	1.088610664	1.096415676
2859	1.094497692	1.087417258	1.091664302
2860	1.094300899	1.086417703	1.094896271
2861	1.093125606	1.090346146	1.098131105
2862	1.097116592	1.08785689	1.098261523
2863	1.095665564	1.090245612	1.092486866
2864	1.092686691	1.08920889	1.100291986
2865	1.094091804	1.087032882	1.093634017
2866	1.09534501	1.090582452	1.095282452
2867	1.094267695	1.088404812	1.09652422
2868	1.089252244	1.08627041	1.097439475
2869	1.097063019	1.086421027	1.096465831
2870	1.09591799	1.088156344	1.093588536
2871	1.094745512	1.087180745	1.096752325
2872	1.093391556	1.091165745	1.093949615
2873	1.093284939	1.088391972	1.096339032
2874	1.092573349	1.089019654	1.09573804
2875	1.092475486	1.091640196	1.097815863
2876	1.093418795	1.087578659	1.096985805
2877	1.091845266	1.088709594	1.095244475
2878	1.090151996	1.087907022	1.097599624
2879	1.090364937	1.092270228	1.098027824
2880	1.0918091	1.088468661	1.100272332
2881	1.095025631	1.086627919	1.099769201
2882	1.093864699	1.087159615	1.100256506
2883	1.095632984	1.089547596	1.098654512
2884	1.092719816	1.089821319	1.095475956
2885	1.096011611	1.089138397	1.094815146
2886	1.090774203	1.088168111	1.09786503
2887	1.094677921	1.089307257	1.09654145
2888	1.091925078	1.087805744	1.098043374
2889	1.092837863	1.089717153	1.096425284
2890	1.092456662	1.089427422	1.095783896
2891	1.091497448	1.087376127	1.095680748
2892	1.093095375	1.092348506	1.097903414
2893	1.093471657	1.088647424	1.093899769
2894	1.091397747	1.088289621	1.094733915
2895	1.097100944	1.08770581	1.095058024
2896	1.097306458	1.09087847	1.09614253
2897	1.09460858	1.090562322	1.091081503
2898	1.093622982	1.088214528	1.096274572
2899	1.095726641	1.084710546	1.095090701
2900	1.093112483	1.087381726	1.096068448
2901	1.094705749	1.085438615	1.094724379
2902	1.095083305	1.086597203	1.09601806
2903	1.092774695	1.089710201	1.09469464
2904	1.092825225	1.093625926	1.096749206
2905	1.08869289	1.087682592	1.096904729
2906	1.09363596	1.088133655	1.096181982
2907	1.09035387	1.087186745	1.094696906
2908	1.093049585	1.087371983	1.094536315
2909	1.094248656	1.08557858	1.096015432
2910	1.095954231	1.091395217	1.096543883
2911	1.092742192	1.090482357	1.098027909
2912	1.09029288	1.090989412	1.094826651
2913	1.091701386	1.086667477	1.097978691
2914	1.092094137	1.090305907	1.0930564
2915	1.095711368	1.088566633	1.091868795
2916	1.090330213	1.091008845	1.096159923
2917	1.096730417	1.091004011	1.093574955
2918	1.094605355	1.0883715	1.095821069
2919	1.095408539	1.086542717	1.097711244
2920	1.092718369	1.087496479	1.092076403
2921	1.093131293	1.08862211	1.093604832
2922	1.092464509	1.087042739	1.09522443
2923	1.096479395	1.085058059	1.096762175
2924	1.094394083	1.090072323	1.095191971
2925	1.093122956	1.091145013	1.095068946
2926	1.096273295	1.091328757	1.096743735
2927	1.091758212	1.087876081	1.09569156
2928	1.096157257	1.090333966	1.097645859
2929	1.093353488	1.090444144	1.094560297
2930	1.090182544	1.085468621	1.099074148
2931	1.092736787	1.092294191	1.095485491
2932	1.094703567	1.089783518	1.099035572
2933	1.091186198	1.087665633	1.098534601
2934	1.094341942	1.086024305	1.100030618
2935	1.091933639	1.086309187	1.094077992
2936	1.093173031	1.088878099	1.095569392
2937	1.093104093	1.088755049	1.098087325
2938	1.093767732	1.08973788	1.093562487
2939	1.096956609	1.088406647	1.097374959
2940	1.093409019	1.090790409	1.096304738
2941	1.095722839	1.087132828	1.096664892
2942	1.091947688	1.092331219	1.094513189
2943	1.093899326	1.089541272	1.101513243
2944	1.096616342	1.089434742	1.098711898
2945	1.095636874	1.089900547	1.0942495
2946	1.092929737	1.088123337	1.093698811
2947	1.096373633	1.086941712	1.09995927
2948	1.093155958	1.088970554	1.097619271
2949	1.09421431	1.085180366	1.094245733
2950	1.094460764	1.090817951	1.096869621
2951	1.095497817	1.088461006	1.094387155
2952	1.092512475	1.086865613	1.099363153
2953	1.093909322	1.088889967	1.095727183
2954	1.091974027	1.089787674	1.095719712
2955	1.094996346	1.087253821	1.098520992
2956	1.090764958	1.087383967	1.094998091
2957	1.094785515	1.091666762	1.0957249
2958	1.093341817	1.089203096	1.092644993
2959	1.093402982	1.088574296	1.096582515
2960	1.097260403	1.089287497	1.096711799
2961	1.090355149	1.089820566	1.100083768
2962	1.095530724	1.089713872	1.095144116
2963	1.092704375	1.088016254	1.098389535
2964	1.094551847	1.089359926	1.099508673
2965	1.093529966	1.086132128	1.094699125
2966	1.090410411	1.082432436	1.097217737
2967	1.092974046	1.090060113	1.093900215
2968	1.096030171	1.09131947	1.097803408
2969	1.094873883	1.089726806	1.09803493
2970	1.09464178	1.089177361	1.09670834
2971	1.09281724	1.090097187	1.097337994
2972	1.095083655	1.089730866	1.095482366
2973	1.093175136	1.087935633	1.095272686
2974	1.091874667	1.091558019	1.096015003
2975	1.093648391	1.092182183	1.09470047
2976	1.091468539	1.087746928	1.095991797
2977	1.09609651	1.089929164	1.094688057
2978	1.092605842	1.084974402	1.095596471
2979	1.093952405	1.089166301	1.097644398
2980	1.092006369	1.091943934	1.094533768
2981	1.098169162	1.090668502	1.100898417
2982	1.090363224	1.085159653	1.095516252
2983	1.094869457	1.088085921	1.094728381
2984	1.091755348	1.089161288	1.095691163
2985	1.093483318	1.08547581	1.095279598
2986	1.093058033	1.087680497	1.092730565
2987	1.093098652	1.092492355	1.097606989
2988	1.095635661	1.086965585	1.098225855
2989	1.093157169	1.089143387	1.092542353
2990	1.095740459	1.089185267	1.095966914
2991	1.09426689	1.08570269	1.097798998
2992	1.089325995	1.089001467	1.093735517
2993	1.093395328	1.092997472	1.09533165
2994	1.093314183	1.091583473	1.094816361
2995	1.090736751	1.0847407	1.097707837
2996	1.092307655	1.08697464	1.091788038
2997	1.08963404	1.08855993	1.096689942
2998	1.093108738	1.091424414	1.094256864
2999	1.094895925	1.087730235	1.094034384
3000	1.093553409	1.089180798	1.093904291
3001	1.096005653	1.091035184	1.094093257
3002	1.091939249	1.090385916	1.091312817
3003	1.091297571	1.089499355	1.095402582
3004	1.093110922	1.087156372	1.094909782
3005	1.091884662	1.084592847	1.097036339
3006	1.093249905	1.090161361	1.096405085
3007	1.093542021	1.091609874	1.095407122
3008	1.096235356	1.088945568	1.096331648
3009	1.091099678	1.087401433	1.099093548
3010	1.09302605	1.089688808	1.098360378
3011	1.095578252	1.089144041	1.097966518
3012	1.094165163	1.089379252	1.0965268
3013	1.093632079	1.09007414	1.09697195
3014	1.091418131	1.092507082	1.095633299
3015	1.094393601	1.086803546	1.095005589
3016	1.094018921	1.087101397	1.099539274
3017	1.09375646	1.089126298	1.094317167
3018	1.097269666	1.090033508	1.100972503
3019	1.092117646	1.085942265	1.094377703
3020	1.09403321	1.086793053	1.095455807
3021	1.091247971	1.091275691	1.095143147
3022	1.096612859	1.089897995	1.099988232
3023	1.092325574	1.091257637	1.095391171
3024	1.094424231	1.092404568	1.097541544
3025	1.092149085	1.09198601	1.095630462
3026	1.09269923	1.088172386	1.094746028
3027	1.092976863	1.088623712	1.096933976
3028	1.094918112	1.087085813	1.096360561
3029	1.095885345	1.08719566	1.096865402
3030	1.092738487	1.088248617	1.095707258
3031	1.091362625	1.090649539	1.094528546
3032	1.092612766	1.089713424	1.097888482
3033	1.091598738	1.090030153	1.096011552
3034	1.09172638	1.090589777	1.094532866
3035	1.093038935	1.090702155	1.096677356
3036	1.093389797	1.089139015	1.098396724
3037	1.095687946	1.087859413	1.095274464
3038	1.095784913	1.089873333	1.093180011
3039	1.090530417	1.088345424	1.094586254
3040	1.092843747	1.089980156	1.094511068
3041	1.092259424	1.087114393	1.096602589
3042	1.094151346	1.09005102	1.094424289
3043	1.09582235	1.088078102	1.096655024
3044	1.097107829	1.087418603	1.098587018
3045	1.093337822	1.090334528	1.097362751
3046	1.094045343	1.091645657	1.095260018
3047	1.097357211	1.088831026	1.097308929
3048	1.097727125	1.090361031	1.092612791
3049	1.095305455	1.091732072	1.094104119
3050	1.096691025	1.089055775	1.096452244
3051	1.096667015	1.087216371	1.094488504
3052	1.094702518	1.087341909	1.094770089
3053	1.094631231	1.087164322	1.094341776
3054	1.093674521	1.090384543	1.094140121
3055	1.094328553	1.091317603	1.09822415
3056	1.094981515	1.087660386	1.097007493
3057	1.092390284	1.086860188	1.100637159
3058	1.098207921	1.087327702	1.096128864
3059	1.095687274	1.086800907	1.097920524
3060	1.096450054	1.088065889	1.097297974
3061	1.094723091	1.090575029	1.095881263
3062	1.095927631	1.088452962	1.094344873
3063	1.095482503	1.088560502	1.094795923
3064	1.095575964	1.0889609	1.096106455
3065	1.094810311	1.090858284	1.096492701
3066	1.094085198	1.088736195	1.096500697
3067	1.095278098	1.088946184	1.095781109
3068	1.091188151	1.088120919	1.095939112
3069	1.093145259	1.090251761	1.096302933
3070	1.091536643	1.088838597	1.098713416
3071	1.092285833	1.086739858	1.095195893
3072	1.090870625	1.08567547	1.094893821
3073	1.094088704	1.08841766	1.097390313
3074	1.096721985	1.090660301	1.094133177
3075	1.095025797	1.087089411	1.092454859
3076	1.096442629	1.08743645	1.096835926
3077	1.092532164	1.087770942	1.098368336
3078	1.095883891	1.08818661	1.094704615
3079	1.09265739	1.090598038	1.098672862
3080	1.091984852	1.092332966	1.097650756
3081	1.093362192	1.085743684	1.094148018
3082	1.092164442	1.090064382	1.09870582
3083	1.093017449	1.087470403	1.094245389
3084	1.093466807	1.087488225	1.095716707
3085	1.09523952	1.088675153	1.097682909
3086	1.092321952	1.090353011	1.095275061
3087	1.09568556	1.090164558	1.096054502
3088	1.095656692	1.091353169	1.096922547
3089	1.092517905	1.085239384	1.096924986
3090	1.093733206	1.088432384	1.097719034
3091	1.094361082	1.088727545	1.098138027
3092	1.095338545	1.092507938	1.096287869
3093	1.097978403	1.091197128	1.095661486
3094	1.093189329	1.088904136	1.096464313
3095	1.093823418	1.087636261	1.0982315
3096	1.098018707	1.090274166	1.093599158
3097	1.093379203	1.087631511	1.096587896
3098	1.095522413	1.090096359	1.094166366
3099	1.092705125	1.087530929	1.098631841
3100	1.095556706	1.088270515	1.093459687
3101	1.094287097	1.086186625	1.095303488
3102	1.09779684	1.090596282	1.099461214
3103	1.095443931	1.090197935	1.100003037
3104	1.09323918	1.090794494	1.096369801
3105	1.096096924	1.08869725	1.096807528
3106	1.090912743	1.087309215	1.097819713
3107	1.094150006	1.089082363	1.096114523
3108	1.093009369	1.086265962	1.095546487
3109	1.095182106	1.085017518	1.095597425
3110	1.09361938	1.091221076	1.101455394
3111	1.096231179	1.086759585	1.094376894
3112	1.0938084	1.087738355	1.095088874
3113	1.094331324	1.085257364	1.098572612
3114	1.096911641	1.087988231	1.0938846
3115	1.0929779	1.088471354	1.098275597
3116	1.092149133	1.08978303	1.099786049
3117	1.094445982	1.088613486	1.095984584
3118	1.09418688	1.092644682	1.093764674
3119	1.093210225	1.08608927	1.095091547
3120	1.094666769	1.09361109	1.093119992
3121	1.096199097	1.087302311	1.096033947
3122	1.094037115	1.089811362	1.094655181
3123	1.095108074	1.089342885	1.092093965
3124	1.094890959	1.088754786	1.094828034
3125	1.095227615	1.089002497	1.095335372
3126	1.091525074	1.090104994	1.096866064
3127	1.09433112	1.08918277	1.096495474
3128	1.096465104	1.086626269	1.09762868
3129	1.096111472	1.087980578	1.096111925
3130	1.092880162	1.088504299	1.097205513
3131	1.090943935	1.086685949	1.096593473
3132	1.095729709	1.088725249	1.093936452
3133	1.095816254	1.08702089	1.094865947
3134	1.091342001	1.082190857	1.096724898
3135	1.089195835	1.092308197	1.096963901
3136	1.096090472	1.089104238	1.098013869
3137	1.093552256	1.09090109	1.096582524
3138	1.097527065	1.093132188	1.097593959
3139	1.093488299	1.087792407	1.098220191
3140	1.093373335	1.090765991	1.094261548
3141	1.095742482	1.088038561	1.096704175
3142	1.094231393	1.087264205	1.096991391
3143	1.091369646	1.090359147	1.098783251
3144	1.096025114	1.088890076	1.094446562
3145	1.092235707	1.089148849	1.096757042
3146	1.096323304	1.087046277	1.095768168
3147	1.099627666	1.091812446	1.095382152
3148	1.092907302	1.089999773	1.097163489
3149	1.09303079	1.085205053	1.093810998
3150	1.093427205	1.089578741	1.097415494
3151	1.097487917	1.090830226	1.098622142
3152	1.091825768	1.087250779	1.091530815
3153	1.093494799	1.087998595	1.096565881
3154	1.094406106	1.087932404	1.097181117
3155	1.094999341	1.092845987	1.095157194
3156	1.092091424	1.089594513	1.099871381
3157	1.093718195	1.089666522	1.097260734
3158	1.093439671	1.08607613	1.094520365
3159	1.094917336	1.088899312	1.0954623
3160	1.088461256	1.087966591	1.094829648
3161	1.094687701	1.083018317	1.095452563
3162	1.094283625	1.088369527	1.096007878
3163	1.09314279	1.089618856	1.096194727
3164	1.090174365	1.088065579	1.092481594
3165	1.093873982	1.087891921	1.096531727
3166	1.095340327	1.091901469	1.096864663
3167	1.092313881	1.08811073	1.099855274
3168	1.09523405	1.089682623	1.098559613
3169	1.094894871	1.089571823	1.095437187
3170	1.093764505	1.08983567	1.096295454
3171	1.09638497	1.089312151	1.094593266
3172	1.095252352	1.087183958	1.092952727
3173	1.091410619	1.087495881	1.09608481
3174	1.092590931	1.089607338	1.09658237
3175	1.093541922	1.088830508	1.095034605
3176	1.093740784	1.091464289	1.098688346
3177	1.094230395	1.083574008	1.098456696
3178	1.093484923	1.086918177	1.096610733
3179	1.093210283	1.084443858	1.095766427
3180	1.089510108	1.086857942	1.094803726
3181	1.096539259	1.085802258	1.096420139
3182	1.09184295	1.088325031	1.095569391
3183	1.094743174	1.086146378	1.097265566
3184	1.097157292	1.08620847	1.097382627
3185	1.094942538	1.088188846	1.094541942
3186	1.094309129	1.086945442	1.096924472
3187	1.092979632	1.091320424	1.098276999
3188	1.092723649	1.087504069	1.092908677
3189	1.093801012	1.086498641	1.100518305
3190	1.096599289	1.089715956	1.097359759
3191	1.091799981	1.087836337	1.096885795
3192	1.091676038	1.087653339	1.094538638
3193	1.094022616	1.090513397	1.09779809
3194	1.094500708	1.086655039	1.096418509
3195	1.0956647	1.087440287	1.097968135
3196	1.092665283	1.089966074	1.095947548
3197	1.094575436	1.084208844	1.099090042
3198	1.094333425	1.087684478	1.095036
3199	1.094474366	1.089641373	1.094673461
3200	1.092427885	1.089455325	1.097562883
3201	1.094959778	1.088882501	1.096988448
3202	1.09259248	1.08980789	1.098032514
3203	1.088663833	1.088794395	1.097966861
3204	1.092035379	1.088854192	1.093017839
3205	1.093788172	1.088694778	1.094719352
3206	1.095783596	1.090950308	1.100014333
3207	1.090558945	1.088060839	1.101705377
3208	1.090469503	1.089645943	1.095958039
3209	1.097193475	1.088083762	1.094232255
3210	1.090383669	1.092292773	1.095971894
3211	1.092350858	1.091315382	1.093572972
3212	1.096348428	1.085773538	1.097948622
3213	1.092950653	1.08721775	1.094532716
3214	1.09396692	1.08962317	1.095872832
3215	1.093953361	1.08795418	1.094214444
3216	1.092042993	1.090621184	1.093875747
3217	1.089804667	1.092499714	1.096301116
3218	1.097021177	1.085393158	1.097915649
3219	1.092112976	1.090544555	1.096552922
3220	1.094942641	1.087095875	1.096049814
3221	1.09471741	1.089294808	1.095384092
3222	1.093713841	1.087887693	1.096134535
3223	1.094458873	1.088280449	1.093814016
3224	1.094296149	1.085392784	1.09320365
3225	1.095167878	1.088362924	1.092662887
3226	1.099469361	1.088400614	1.097021579
3227	1.092665105	1.087930632	1.094895276
3228	1.093058347	1.090553026	1.093667782
3229	1.09636519	1.087439496	1.096161668
3230	1.095461221	1.090409797	1.09374364
3231	1.092259523	1.085555408	1.09778961
3232	1.092357927	1.088259872	1.096523251
3233	1.094683631	1.087029043	1.096932003
3234	1.094630531	1.088854005	1.097182128
3235	1.093055961	1.091753068	1.096710993
3236	1.097634468	1.087103012	1.093300684
3237	1.089124475	1.08741465	1.095945152
3238	1.092054561	1.088471039	1.09757113
3239	1.092328405	1.089732502	1.094343966
3240	1.091520168	1.088236916	1.095259807
3241	1.095727581	1.08798824	1.098351422
3242	1.097619926	1.086024419	1.098407538
3243	1.093268148	1.087834762	1.095923599
3244	1.090840648	1.088739589	1.092978189
3245	1.092307386	1.086876984	1.091167831
3246	1.095121214	1.087966449	1.095292687
3247	1.095596773	1.09255751	1.098646816
3248	1.093407414	1.088394871	1.096901861
3249	1.092215222	1.08717161	1.094790579
3250	1.093191052	1.088060317	1.096935397
3251	1.092924762	1.089017773	1.098508119
3252	1.097686373	1.08743652	1.095593775
3253	1.094315977	1.087316101	1.096752638
3254	1.094851286	1.08746132	1.093959239
3255	1.094186643	1.086737781	1.095391185
3256	1.094521365	1.08800486	1.093951376
3257	1.094304941	1.090335853	1.094748747
3258	1.092770479	1.088160093	1.097423031
3259	1.092146645	1.0845102	1.096338666
3260	1.094362617	1.086016118	1.095096634
3261	1.091557095	1.089102287	1.098727671
3262	1.096226683	1.09104095	1.094966257
3263	1.095376556	1.089193929	1.096761826
3264	1.091689029	1.089517108	1.094711362
3265	1.094205826	1.087423412	1.096296713
3266	1.090023012	1.086710366	1.094918392
3267	1.093524411	1.089140615	1.097010643
3268	1.096519391	1.089434119	1.096351142
3269	1.094424709	1.086719568	1.094190799
3270	1.091783986	1.087340488	1.098337738
3271	1.093035701	1.087524946	1.093158479
3272	1.092770728	1.083829691	1.094051394
3273	1.096029205	1.086617341	1.09727728
3274	1.09370567	1.090507695	1.099549334
3275	1.096553616	1.090928672	1.095245678
3276	1.094068229	1.087400756	1.097473796
3277	1.096180629	1.085375575	1.095777152
3278	1.093090137	1.089497216	1.094291841
3279	1.094797323	1.086686525	1.098235753
3280	1.093780149	1.089592191	1.096402217
3281	1.094258832	1.087543384	1.096942615
3282	1.095277276	1.085233876	1.097349536
3283	1.093114412	1.087120184	1.094677269
3284	1.092983927	1.089361194	1.097079571
3285	1.095642971	1.090431994	1.09538494
3286	1.09593989	1.091979463	1.093639829
3287	1.093034532	1.090293639	1.096896156
3288	1.092075045	1.088985926	1.09557569
3289	1.093556892	1.092490922	1.093846256
3290	1.092640892	1.087145567	1.092271159
3291	1.093326667	1.089466372	1.094059156
3292	1.091385634	1.088046733	1.092019368
3293	1.091947265	1.089748895	1.095695255
3294	1.095352642	1.087433144	1.101499242
3295	1.095158287	1.091452476	1.096592246
3296	1.092727396	1.08801993	1.096545017
3297	1.091016725	1.088880031	1.096802871
3298	1.09251905	1.087647404	1.093786894
3299	1.094088185	1.088426139	1.097236431
3300	1.096702522	1.087337942	1.098669201
3301	1.093369837	1.082449463	1.099147997
3302	1.09419242	1.088429202	1.092725141
3303	1.095795192	1.089030203	1.094417888
3304	1.094201138	1.088327794	1.096421239
3305	1.095027824	1.087257965	1.094852052
3306	1.092613079	1.089961935	1.095633986
3307	1.094471159	1.090266837	1.096804912
3308	1.096359705	1.088462742	1.096191875
3309	1.094088699	1.085370726	1.098384405
3310	1.095079229	1.090523789	1.094992472
3311	1.090869045	1.087060651	1.101307968
3312	1.097637645	1.088764011	1.094959194
3313	1.097988452	1.088496175	1.096451112
3314	1.095415664	1.088812749	1.095344444
3315	1.094009039	1.08692839	1.091097045
3316	1.092132576	1.090864951	1.097216507
3317	1.092134939	1.091079314	1.098291859
3318	1.093276397	1.089399371	1.099596304
3319	1.098753283	1.088023082	1.09478866
3320	1.092677831	1.086855406	1.09622105
3321	1.09304993	1.089521304	1.094647414
3322	1.094222364	1.091329202	1.095116523
3323	1.096084446	1.08707729	1.097235484
3324	1.093637884	1.091021131	1.097879766
3325	1.093425879	1.089713719	1.094179077
3326	1.094714542	1.091278856	1.094307273
3327	1.096248828	1.089135313	1.095883873
3328	1.096404657	1.088688429	1.098532128
3329	1.095209897	1.089427264	1.09832754
3330	1.094168239	1.090446626	1.097952466
3331	1.09044698	1.089584935	1.094073582
3332	1.096074294	1.088826787	1.09747647
3333	1.093017296	1.090993649	1.098262629
3334	1.094930349	1.087559748	1.095266267
3335	1.094163423	1.087033663	1.096065845
3336	1.092435731	1.087546434	1.097921041
3337	1.096112229	1.090553552	1.095028355
3338	1.093034802	1.089415208	1.097120082
3339	1.096079813	1.088373915	1.0998431
3340	1.0955832	1.089296559	1.096520573
3341	1.096386054	1.089735265	1.094633118
3342	1.093888115	1.088805571	1.093446025
3343	1.096106053	1.089889061	1.099716126
3344	1.095915011	1.091847474	1.096095307
3345	1.093165207	1.08510923	1.096529679
3346	1.091696527	1.090305735	1.100458369
3347	1.095084749	1.091193071	1.092481773
3348	1.093058666	1.088294003	1.093089705
3349	1.095133648	1.088926831	1.09473123
3350	1.091988706	1.092406315	1.093658447
3351	1.092306786	1.088563146	1.095346733
3352	1.0921116	1.084938021	1.096446918
3353	1.089750917	1.088222007	1.095659413
3354	1.090607208	1.090137299	1.09669809
3355	1.093344998	1.087908742	1.095225553
3356	1.093044199	1.084519991	1.094424345
3357	1.092438167	1.08722288	1.098477582
3358	1.091983563	1.088751463	1.09863254
3359	1.092566051	1.088274383	1.097946198
3360	1.094829842	1.085524881	1.094373029
3361	1.090936772	1.092004482	1.096102258
3362	1.09113043	1.089978421	1.095490047
3363	1.091963772	1.091419785	1.095670811
3364	1.096504037	1.087364433	1.094808055
3365	1.09174952	1.092442064	1.092799281
3366	1.093940287	1.091472296	1.093896491
3367	1.094343302	1.08516718	1.093160055
3368	1.093370597	1.090802533	1.096877723
3369	1.095713458	1.087475828	1.095049403
3370	1.092236352	1.089319636	1.096325591
3371	1.091470432	1.088981472	1.092069846
3372	1.095066497	1.091931672	1.094772595
3373	1.090223118	1.086481254	1.095930302
3374	1.094282234	1.089928731	1.098879977
3375	1.092847321	1.088078324	1.095228019
3376	1.095086755	1.089128356	1.09762042
3377	1.092173845	1.086040123	1.096497689
3378	1.091791097	1.091218095	1.096193679
3379	1.093949197	1.091894536	1.096273272
3380	1.096953344	1.090647033	1.096052315
3381	1.095586444	1.087424256	1.09498754
3382	1.092192259	1.08565835	1.09779414
3383	1.092762117	1.088743382	1.092903395
3384	1.091219966	1.088164196	1.096531698
3385	1.090955621	1.086493083	1.095374051
3386	1.098692991	1.090614034	1.095301989
3387	1.094238363	1.090840822	1.093532004
3388	1.093264559	1.089346945	1.095630287
3389	1.095023091	1.08996941	1.09525262
3390	1.094355609	1.085140017	1.09414404
3391	1.094577192	1.090284688	1.094773119
3392	1.094051793	1.087188325	1.09748485
3393	1.090629651	1.085909261	1.095909137
3394	1.09455144	1.090486743	1.098305476
3395	1.093825476	1.086760282	1.100539788
3396	1.095852814	1.091117417	1.097111461
3397	1.09311353	1.086196072	1.097908888
3398	1.089082327	1.087971896	1.096739727
3399	1.092779707	1.090447823	1.096470687
3400	1.091237543	1.091764384	1.095493904
3401	1.095105965	1.086145235	1.094020873
3402	1.092284039	1.088577152	1.100016689
3403	1.092064526	1.085424693	1.092931603
3404	1.096438884	1.089365205	1.093396108
3405	1.091737241	1.089550098	1.098338034
3406	1.095770964	1.089573691	1.098181429
3407	1.093867725	1.087421234	1.098304842
3408	1.093937665	1.088005869	1.097181441
3409	1.095743747	1.091099758	1.094389585
3410	1.093664311	1.088769242	1.096922355
3411	1.097603326	1.088366945	1.101267929
3412	1.094491047	1.087478431	1.097643767
3413	1.092013323	1.094055595	1.098121141
3414	1.095930364	1.090781023	1.095555211
3415	1.09666719	1.092007643	1.093486469
3416	1.098318255	1.087352994	1.099086415
3417	1.091624444	1.088208691	1.099398666
3418	1.093654778	1.089762705	1.09598299
3419	1.090566088	1.087890151	1.093924017
3420	1.097569625	1.090074029	1.094122314
3421	1.092221062	1.087753628	1.097058966
3422	1.093226748	1.087709823	1.097693775
3423	1.094582927	1.087572801	1.095963737
3424	1.094030377	1.086942148	1.094364101
3425	1.093184348	1.088938952	1.09783466
3426	1.095535818	1.091783122	1.097271145
3427	1.097127687	1.087152937	1.09461488
3428	1.091574868	1.08911319	1.095266807
3429	1.090789696	1.091571492	1.096516323
3430	1.092972298	1.085209536	1.095543563
3431	1.096920765	1.090938361	1.090892375
3432	1.092694779	1.085759795	1.098614071
3433	1.092628912	1.088449015	1.096182474
3434	1.093592429	1.087361856	1.093819288
3435	1.096120267	1.088149349	1.093419833
3436	1.092806942	1.086079928	1.098472317
3437	1.093320393	1.088641287	1.094126327
3438	1.094933321	1.087472046	1.098034438
3439	1.095159333	1.087810822	1.094726421
3440	1.089360345	1.0878782	1.098293384
3441	1.093766634	1.091084469	1.094931864
3442	1.093526562	1.088927451	1.09584663
3443	1.093073841	1.086399688	1.096346492
3444	1.090483136	1.087975226	1.093512422
3445	1.094660755	1.088236404	1.096426937
3446	1.094934515	1.087439964	1.095187926
3447	1.09313826	1.088934183	1.093371495
3448	1.095032899	1.089493047	1.097806665
3449	1.096906033	1.091728935	1.095222695
3450	1.092698621	1.087966442	1.095702402
3451	1.095073235	1.091386323	1.093272193
3452	1.093519888	1.091200636	1.093546635
3453	1.096682452	1.089251871	1.097470257
3454	1.094432574	1.08988368	1.09730905
3455	1.093819188	1.089015521	1.097143584
3456	1.097169227	1.090317057	1.096059061
3457	1.09593758	1.089467058	1.096006863
3458	1.093164282	1.09099207	1.096661305
3459	1.093643235	1.088137056	1.096907601
3460	1.093502714	1.0901682	1.09474065
3461	1.09360528	1.08724944	1.098032475
3462	1.089767185	1.086824695	1.094407754
3463	1.089786171	1.089892265	1.097129379
3464	1.094438468	1.088706094	1.096534581
3465	1.093091943	1.086100734	1.097264664
3466	1.095210907	1.089807864	1.09629274
3467	1.093798053	1.084283773	1.095967619
3468	1.094374372	1.088902526	1.098785197
3469	1.093696819	1.091819376	1.097582541
3470	1.094378911	1.085530118	1.092908869
3471	1.093550679	1.086472125	1.096228891
3472	1.093774985	1.088993786	1.098937178
3473	1.094567804	1.088045173	1.097922417
3474	1.093432659	1.087784765	1.094929957
3475	1.095494266	1.088120409	1.098241357
3476	1.090829373	1.089796497	1.094948759
3477	1.095514225	1.086381045	1.09478918
3478	1.090781556	1.087210498	1.096527632
3479	1.095304785	1.089106296	1.096920892
3480	1.096541339	1.089912862	1.095265844
3481	1.093039968	1.087310228	1.101042159
3482	1.096060941	1.085541377	1.096251082
3483	1.09429724	1.086277431	1.097853222
3484	1.094048834	1.087107905	1.097412324
3485	1.092786071	1.086619703	1.094786699
3486	1.089959406	1.085033896	1.098998995
3487	1.0934767	1.090077146	1.097246911
3488	1.091528852	1.088182448	1.09491071
3489	1.094983282	1.086817483	1.093260446
3490	1.097214413	1.084674526	1.09445204
3491	1.094206503	1.090134619	1.093590818
3492	1.092473685	1.089951431	1.097809601
3493	1.095219767	1.088403995	1.097556359
3494	1.095494504	1.089735747	1.098699696
3495	1.094044063	1.090208221	1.09459704
3496	1.092040515	1.087623859	1.093893321
3497	1.094412046	1.089854709	1.095601902
3498	1.091376559	1.087101675	1.100226588
3499	1.093171004	1.086537013	1.096153761
3500	1.094493078	1.087521701	1.100812912
3501	1.092063452	1.085708354	1.092302589
3502	1.095333534	1.089921136	1.095056366
3503	1.091103481	1.089203998	1.097734074
3504	1.09359642	1.087201939	1.097414848
3505	1.094947972	1.089560505	1.093308231
3506	1.095094313	1.09095493	1.097099914
3507	1.092949334	1.089015373	1.096438778
3508	1.095156036	1.09038193	1.094859645
3509	1.092707608	1.090462752	1.094119719
3510	1.097566376	1.090831633	1.094637777
3511	1.095097738	1.090903789	1.098604513
3512	1.097663009	1.088248792	1.096561314
3513	1.095452465	1.085599981	1.095508641
3514	1.098922979	1.093382173	1.096361229
3515	1.095279591	1.086573498	1.094202844
3516	1.096565726	1.089493761	1.09487093
3517	1.09397298	1.089863882	1.096759698
3518	1.093245461	1.087640777	1.091656641
3519	1.093975476	1.086575227	1.095733524
3520	1.092866379	1.088655439	1.098971924
3521	1.094417304	1.089122934	1.096464156
3522	1.094492178	1.089488369	1.09896551
3523	1.097425925	1.090594821	1.09305766
3524	1.092698236	1.088640303	1.095839054
3525	1.089605049	1.084883171	1.096865286
3526	1.093098918	1.088722211	1.097382869
3527	1.091930462	1.088157545	1.095633148
3528	1.092573467	1.087287085	1.09577824
3529	1.092299332	1.089381771	1.096509122
3530	1.097274289	1.092819431	1.096132246
3531	1.094769087	1.08688447	1.095707204
3532	1.089666231	1.087983534	1.097999151
3533	1.090701964	1.090345843	1.093637207
3534	1.094020876	1.085247543	1.092033232
3535	1.093633044	1.087894461	1.097405076
3536	1.088909913	1.090285473	1.09486225
3537	1.092174326	1.090586664	1.098266166
3538	1.089850689	1.090626414	1.098246269
3539	1.095080444	1.088485952	1.091668371
3540	1.09235262	1.086492502	1.096214377
3541	1.095309732	1.089664518	1.097961107
3542	1.09178783	1.088923351	1.094564232
3543	1.091735483	1.087904496	1.098651989
3544	1.0932157	1.08936622	1.090153338
3545	1.098333821	1.085311472	1.094016419
3546	1.092594002	1.091819733	1.096770111
3547	1.096165064	1.083582064	1.097639024
3548	1.095699773	1.090097644	1.096439523
3549	1.093755115	1.087304711	1.09834406
3550	1.094147211	1.083515399	1.098990555
3551	1.090490894	1.090386516	1.095090169
3552	1.095159214	1.091044006	1.095787922
3553	1.094679471	1.088425475	1.096222051
3554	1.090320173	1.088519091	1.095185804
3555	1.090342251	1.087854494	1.095890214
3556	1.092081772	1.09205351	1.097748223
3557	1.091768582	1.089827821	1.095495475
3558	1.094166168	1.087301581	1.096628294
3559	1.091174025	1.087906317	1.096866371
3560	1.09391812	1.089253771	1.093069641
3561	1.0878556	1.086650535	1.093973974
3562	1.096675506	1.090570399	1.096559019
3563	1.093057288	1.0860101	1.099878784
3564	1.093398595	1.087531653	1.098048724
3565	1.094257426	1.08579793	1.09888438
3566	1.089821434	1.087717665	1.093627571
3567	1.094293212	1.089806129	1.094285615
3568	1.093951835	1.087216273	1.094169201
3569	1.094202548	1.092838066	1.096158301
3570	1.093495414	1.090044308	1.09334805
3571	1.094641588	1.086041695	1.096311515
3572	1.093328628	1.085897985	1.092295847
3573	1.092385248	1.090965173	1.095631696
3574	1.092036703	1.087693514	1.099258357
3575	1.091210155	1.089155968	1.090984721
3576	1.091692746	1.088921661	1.096846167
3577	1.092994676	1.089348696	1.09569277
3578	1.093930877	1.088672752	1.096361833
3579	1.092299152	1.088042602	1.094507087
3580	1.098354156	1.088126249	1.095714306
3581	1.094640571	1.088525033	1.095536704
3582	1.094856497	1.08930611	1.098127646
3583	1.096483322	1.087982381	1.09541366
3584	1.093319041	1.08849121	1.096993961
3585	1.093596713	1.089943518	1.096190631
3586	1.091006102	1.087414879	1.098664479
3587	1.097488694	1.088746094	1.096094449
3588	1.093410318	1.088774015	1.09629329
3589	1.096674713	1.087368636	1.095196157
3590	1.096783055	1.08979989	1.094779379
3591	1.09552809	1.088498753	1.094560463
3592	1.091574749	1.086803146	1.095475906
3593	1.093960868	1.090147037	1.095496997
3594	1.092940591	1.088439555	1.094310321
3595	1.095056587	1.086913999	1.093958711
3596	1.095277768	1.086200401	1.096925618
3597	1.09420757	1.089613178	1.096553725
3598	1.091771629	1.089573846	1.094342768
3599	1.093625381	1.09019535	1.094841614
3600	1.094370526	1.089216487	1.09859503
3601	1.091965088	1.088686178	1.095470674
3602	1.094174251	1.088706413	1.098126458
3603	1.094478656	1.089367843	1.093513693
3604	1.095045113	1.088368503	1.097489541
3605	1.093436667	1.090906097	1.097942189
3606	1.094087273	1.089174035	1.093248163
3607	1.094024278	1.090429147	1.094285002
3608	1.093461788	1.089151109	1.095727817
3609	1.093650141	1.090371512	1.095754185
3610	1.094193537	1.090539499	1.093915387
3611	1.089694233	1.087424757	1.095056488
3612	1.091840552	1.090725106	1.094844381
3613	1.092205155	1.087983231	1.093130633
3614	1.088900511	1.090341229	1.098503288
3615	1.092927444	1.087953248	1.095273486
3616	1.095322443	1.088245012	1.096476367
3617	1.093326599	1.087557409	1.095564686
3618	1.092558639	1.085526344	1.0936961
3619	1.091823047	1.08721446	1.097327316
3620	1.097491685	1.088829911	1.090681593
3621	1.097432458	1.087101856	1.09503398
3622	1.095856539	1.087012985	1.097575391
3623	1.093254294	1.090914115	1.095309796
3624	1.094438661	1.086451527	1.095274782
3625	1.092352149	1.088011899	1.096685884
3626	1.09346721	1.088923837	1.096814503
3627	1.09545778	1.086338891	1.099608607
3628	1.097475005	1.088696511	1.091946001
3629	1.091409668	1.090840595	1.097935213
3630	1.094895793	1.086773464	1.092830199
3631	1.09588502	1.086220196	1.095362482
3632	1.097139592	1.086219682	1.098350742
3633	1.095720353	1.091443497	1.092911937
3634	1.095913086	1.088295153	1.093064055
3635	1.093793713	1.082001282	1.093138545
3636	1.093476949	1.090175499	1.095442645
3637	1.093474384	1.088098241	1.097632774
3638	1.095796889	1.089394478	1.09440408
3639	1.091022081	1.091578947	1.096966745
3640	1.089535101	1.089003692	1.098844468
3641	1.093996006	1.088453781	1.09634118
3642	1.089772092	1.089458998	1.095357157
3643	1.093812004	1.090230364	1.093529734
3644	1.094642208	1.091755895	1.098177532
3645	1.093929428	1.089365672	1.096294425
3646	1.090726919	1.087154238	1.093965212
3647	1.092741721	1.090475882	1.093355392
3648	1.091402748	1.086812099	1.098350411
3649	1.090027256	1.0903766	1.097795467
3650	1.09003324	1.088576985	1.096687575
3651	1.091285378	1.08336826	1.094732301
3652	1.093794018	1.091788937	1.095289301
3653	1.094497604	1.091519459	1.096130327
3654	1.095059953	1.088399016	1.099548751
3655	1.090651139	1.08751238	1.098013739
3656	1.089962546	1.083563923	1.092983685
3657	1.093907106	1.092132954	1.096828446
3658	1.090582458	1.088317846	1.096022856
3659	1.093165393	1.094180964	1.094544558
3660	1.095232609	1.085482909	1.093493569
3661	1.096446776	1.086918097	1.097741555
3662	1.093178128	1.090316855	1.097769497
3663	1.093545896	1.088628964	1.09383926
3664	1.094180924	1.086136821	1.095482897
3665	1.09203761	1.089475185	1.096176403
3666	1.093893769	1.087027507	1.095488899
3667	1.096681047	1.089487953	1.095747374
3668	1.093086738	1.089984867	1.093155941
3669	1.095116523	1.089741766	1.09997842
3670	1.091915776	1.088098642	1.098030026
3671	1.09490023	1.088990006	1.09538077
3672	1.093584876	1.086126277	1.093726364
3673	1.093910126	1.088007605	1.098227422
3674	1.092956792	1.088977932	1.095606673
3675	1.093563026	1.087803004	1.096780927
3676	1.093131453	1.085730021	1.097188655
3677	1.092843139	1.090613066	1.096235251
3678	1.088323486	1.09101277	1.100473922
3679	1.09501081	1.088247796	1.097745986
3680	1.09630404	1.088387748	1.095436992
3681	1.094301614	1.085459946	1.095180876
3682	1.092572769	1.088359723	1.096587321
3683	1.094170024	1.089687149	1.096227715
3684	1.091572907	1.086756748	1.096328772
3685	1.095030714	1.089689591	1.097600723
3686	1.091846602	1.085770391	1.094086145
3687	1.095706299	1.086382731	1.092823421
3688	1.094452062	1.089983762	1.096012045
3689	1.092722829	1.089555137	1.094121246
3690	1.090045762	1.088805846	1.09480018
3691	1.095975901	1.088178408	1.096811838
3692	1.094543614	1.088922531	1.096642398
3693	1.096895077	1.088269643	1.096765574
3694	1.094220795	1.091133003	1.097605424
3695	1.090210052	1.089627577	1.096947377
3696	1.093332539	1.089696229	1.09444494
3697	1.093313036	1.088757239	1.09319215
3698	1.093178662	1.087503191	1.095977805
3699	1.094468119	1.088038321	1.097735348
3700	1.094397872	1.091033198	1.093755074
3701	1.094979372	1.091226537	1.096730714
3702	1.091981837	1.08899747	1.098381809
3703	1.093870414	1.086704971	1.093263643
3704	1.094044829	1.084553962	1.092402082
3705	1.097204738	1.089387984	1.096927864
3706	1.091707369	1.084117184	1.095571323
3707	1.094999627	1.088855384	1.096209508
3708	1.09392807	1.087602737	1.098444591
3709	1.093795059	1.087748896	1.096273925
3710	1.092411205	1.088205311	1.101551877
3711	1.0918882	1.088049704	1.09308369
3712	1.094147183	1.089059437	1.09768154
3713	1.093444998	1.085648992	1.09808319
3714	1.098602525	1.089046599	1.097831318
3715	1.094123802	1.086341099	1.096160306
3716	1.093686138	1.090240869	1.092409379
3717	1.092120128	1.087491723	1.096032159
3718	1.09551989	1.089163826	1.098085822
3719	1.094144779	1.090968994	1.096787989
3720	1.094854255	1.088713111	1.096710415
3721	1.094982318	1.088289351	1.097923474
3722	1.090855099	1.086913992	1.092472607
3723	1.094445477	1.090522301	1.094121088
3724	1.094021309	1.091253656	1.093079026
3725	1.09409895	1.086260175	1.099034152
3726	1.089991599	1.087475052	1.096355526
3727	1.094198213	1.088221932	1.096110814
3728	1.093247318	1.085889946	1.097802276
3729	1.093168405	1.090400114	1.09696672
3730	1.095413454	1.085589385	1.095873628
3731	1.096562432	1.087505435	1.096920296
3732	1.094427599	1.087756738	1.099461572
3733	1.097201785	1.090147016	1.093875968
3734	1.093972479	1.091609708	1.093698218
3735	1.091879651	1.089297834	1.100856918
3736	1.094780727	1.089257879	1.097242873
3737	1.097653045	1.089047569	1.097360411
3738	1.095172524	1.087477035	1.095005143
3739	1.09450849	1.085998743	1.094464633
3740	1.092306539	1.089519597	1.097346403
3741	1.092428092	1.088763076	1.093740144
3742	1.094952893	1.08781108	1.096164341
3743	1.092044097	1.085535539	1.096266173
3744	1.08862101	1.0874474	1.092965697
3745	1.095238528	1.086439687	1.094997721
3746	1.092498499	1.092021943	1.092039742
3747	1.093323712	1.091445167	1.097031539
3748	1.096310206	1.088905021	1.096148619
3749	1.093686804	1.090061961	1.097950703
3750	1.095110877	1.091938241	1.097244129
3751	1.093537854	1.092690242	1.099637478
3752	1.090841879	1.085859017	1.093905657
3753	1.092723359	1.086260976	1.09750105
3754	1.094388112	1.090815806	1.097200592
3755	1.096023321	1.08703202	1.097152248
3756	1.091282758	1.085006765	1.096153349
3757	1.090843564	1.088786934	1.094801233
3758	1.093047009	1.088937221	1.094722229
3759	1.09504654	1.087299932	1.095005644
3760	1.096863414	1.085810525	1.094604209
3761	1.093356246	1.088490428	1.095496931
3762	1.094352193	1.086940262	1.097292302
3763	1.094102307	1.088185903	1.095410682
3764	1.095989665	1.08821787	1.094093015
3765	1.09929615	1.085802929	1.094927108
3766	1.093452514	1.092319436	1.096471697
3767	1.09860527	1.089549372	1.096160515
3768	1.090706882	1.090256434	1.097352609
3769	1.096565751	1.09070204	1.095676801
3770	1.092120859	1.089354354	1.095209384
3771	1.092196886	1.088719954	1.096035073
3772	1.092245611	1.085844974	1.099497876
3773	1.094831477	1.089471663	1.092391913
3774	1.094165338	1.086700917	1.09569189
3775	1.092746756	1.088279854	1.092964457
3776	1.094518537	1.089492476	1.098833916
3777	1.091715955	1.089106352	1.094204962
3778	1.092039935	1.091927649	1.092973055
3779	1.091529268	1.088323075	1.09484149
3780	1.094205045	1.086932121	1.097800419
3781	1.09420432	1.090052176	1.097554797
3782	1.094579099	1.087159666	1.093429592
3783	1.092337093	1.089268766	1.095312782
3784	1.096074935	1.088091507	1.098361581
3785	1.092052004	1.091282012	1.094965538
3786	1.09324234	1.089652526	1.096507098
3787	1.092745104	1.084260663	1.095900319
3788	1.09371964	1.089330931	1.092219475
3789	1.093138038	1.084519248	1.092563554
3790	1.093385734	1.087954442	1.099440792
3791	1.098766769	1.089040856	1.095750929
3792	1.09496799	1.086340338	1.096086555
3793	1.094399684	1.088731106	1.097509008
3794	1.091996289	1.085563521	1.093136252
3795	1.094425681	1.087642932	1.093158538
3796	1.090710446	1.086412101	1.094147797
3797	1.094327091	1.088807054	1.096362127
3798	1.092175996	1.088521305	1.098053023
3799	1.095216566	1.088723966	1.096997361
3800	1.091216653	1.090650345	1.095275411
3801	1.09264885	1.088774079	1.094736845
3802	1.092819837	1.090701766	1.099218571
3803	1.090587418	1.089785507	1.095973198
3804	1.096630329	1.088304904	1.09861774
3805	1.094539514	1.090057123	1.095725649
3806	1.09275217	1.089078624	1.096382104
3807	1.094316392	1.088788881	1.094572621
3808	1.096460762	1.090160938	1.095438771
3809	1.095062509	1.090841543	1.093970958
3810	1.093464486	1.083102955	1.094677578
3811	1.094151397	1.089818078	1.096361436
3812	1.093349174	1.088086631	1.097895287
3813	1.094899191	1.085945341	1.093531199
3814	1.093432503	1.085729187	1.097731216
3815	1.093696274	1.086035408	1.092022785
3816	1.094769464	1.091659151	1.096747831
3817	1.094003849	1.089662378	1.093876254
3818	1.09377218	1.09080799	1.099704762
3819	1.093947578	1.086355642	1.098845879
3820	1.09167466	1.090533723	1.096033202
3821	1.096016216	1.088128808	1.097050124
3822	1.095674138	1.089129251	1.098105554
3823	1.093185746	1.091793864	1.096193309
3824	1.095014686	1.091208621	1.097780047
3825	1.094988782	1.08765233	1.097937583
3826	1.091497456	1.088404614	1.0959042
3827	1.097571709	1.088799429	1.096759665
3828	1.093656003	1.086721091	1.096173075
3829	1.095046498	1.090202508	1.095792244
3830	1.094655405	1.089363263	1.094819983
3831	1.093987075	1.087399824	1.099025614
3832	1.09424966	1.089999863	1.098128786
3833	1.098023179	1.086829664	1.093833316
3834	1.090813019	1.086463173	1.095367841
3835	1.09205799	1.088473118	1.092194419
3836	1.093602452	1.089946716	1.098284129
3837	1.094184438	1.087112186	1.09536376
3838	1.09137001	1.089553171	1.096594412
3839	1.094137719	1.090719516	1.095233276
3840	1.092728905	1.086502298	1.095585919
3841	1.096273363	1.089344314	1.10028667
3842	1.093818235	1.089055637	1.092424835
3843	1.092193075	1.086498356	1.095489516
3844	1.09554683	1.090215409	1.097469424
3845	1.09419186	1.091904979	1.095498042
3846	1.096948153	1.086586835	1.09509857
3847	1.095805392	1.087180501	1.097970856
3848	1.09478678	1.089949048	1.093913071
3849	1.096105611	1.089047349	1.096161938
3850	1.093843618	1.088378157	1.095056019
3851	1.093777913	1.085951445	1.098074815
3852	1.094774037	1.090767281	1.095708842
3853	1.093669504	1.088012791	1.094038397
3854	1.092258281	1.086772973	1.096557837
3855	1.093105316	1.0881326	1.096126739
3856	1.094585383	1.089646701	1.094512701
3857	1.094972427	1.08986487	1.099219413
3858	1.092427354	1.089352031	1.095084114
3859	1.094266347	1.088409986	1.098210311
3860	1.096882088	1.085239696	1.09821365
3861	1.095745553	1.089789087	1.096165498
3862	1.093119873	1.090722092	1.096527622
3863	1.089703442	1.088646054	1.094209049
3864	1.094444631	1.089656982	1.095540769
3865	1.095393574	1.093956457	1.095441243
3866	1.094396972	1.092351951	1.093806471
3867	1.094657999	1.087236481	1.096667051
3868	1.093386217	1.087814949	1.095279761
3869	1.092969186	1.091088502	1.097065852
3870	1.094027898	1.088155803	1.096709215
3871	1.093007255	1.090920175	1.1013543
3872	1.096034769	1.091467824	1.096924694
3873	1.092633725	1.088463084	1.095842499
3874	1.095926635	1.090561374	1.09601903
3875	1.097085097	1.087641416	1.095149848
3876	1.094704033	1.090171728	1.099173387
3877	1.097799601	1.087377765	1.095129152
3878	1.094256468	1.090887032	1.092729803
3879	1.095545068	1.090511465	1.093190928
3880	1.091496336	1.084850859	1.095321779
3881	1.095659815	1.094200004	1.093469313
3882	1.095535545	1.087031908	1.095207516
3883	1.094992818	1.088350524	1.099829992
3884	1.095972886	1.089453628	1.095011592
3885	1.09386301	1.087102687	1.093054076
3886	1.092527809	1.087368202	1.094932984
3887	1.093826632	1.086806028	1.096808626
3888	1.091441256	1.087798875	1.094844123
3889	1.092916946	1.086818978	1.096088796
3890	1.093227833	1.086715239	1.095838518
3891	1.094027283	1.093088702	1.09415789
3892	1.096479513	1.0866787	1.098286282
3893	1.092513959	1.08987211	1.097201366
3894	1.095195875	1.090397861	1.095769373
3895	1.095808854	1.086836232	1.093654022
3896	1.093479876	1.088449275	1.094045711
3897	1.096313724	1.089531793	1.097026936
3898	1.095518824	1.08451799	1.099937277
3899	1.093708287	1.087123369	1.091488479
3900	1.09268083	1.088714736	1.095782555
3901	1.093035467	1.087107925	1.095244808
3902	1.090316429	1.088696984	1.097004005
3903	1.096313578	1.087257448	1.09687969
3904	1.09377268	1.086062219	1.095381096
3905	1.094390568	1.089851636	1.095299958
3906	1.094639312	1.089907975	1.095434029
3907	1.095336729	1.090655495	1.101045584
3908	1.091398986	1.090245215	1.093873749
3909	1.093069462	1.089657038	1.095178129
3910	1.095900075	1.086480636	1.098472364
3911	1.096562803	1.088433329	1.097931186
3912	1.091496514	1.082924628	1.099775415
3913	1.090937927	1.086957608	1.097190288
3914	1.094736869	1.090010562	1.096308312
3915	1.090513787	1.087907502	1.093848807
3916	1.094674974	1.087497948	1.09199433
3917	1.0954089	1.086695703	1.095207171
3918	1.091950047	1.092258193	1.09561624
3919	1.091509785	1.088774994	1.093108295
3920	1.096215919	1.087148561	1.097532767
3921	1.093970761	1.086367521	1.094957245
3922	1.09538726	1.086874622	1.098718108
3923	1.091691103	1.088505	1.096026547
3924	1.096536691	1.088780122	1.095407253
3925	1.093013298	1.091498969	1.092759974
3926	1.095601499	1.087702761	1.093686839
3927	1.097061906	1.086141426	1.095079049
3928	1.094624755	1.082845607	1.097076857
3929	1.095666931	1.086672429	1.096658908
3930	1.09475603	1.087236124	1.096361663
3931	1.099154393	1.091365081	1.09595558
3932	1.09377226	1.089508589	1.09853802
3933	1.095034305	1.086372265	1.095375633
3934	1.097146429	1.091711887	1.094179691
3935	1.090522515	1.086500796	1.094951693
3936	1.093727214	1.088560357	1.095682519
3937	1.096175828	1.090174907	1.096133538
3938	1.095561276	1.091381674	1.098418043
3939	1.092869017	1.088619659	1.100628228
3940	1.092463513	1.088143078	1.100801529
3941	1.091491296	1.089622983	1.094957668
3942	1.095596571	1.086842061	1.09178182
3943	1.092225502	1.090453716	1.09463286
3944	1.095253998	1.086611505	1.097892477
3945	1.094308767	1.086891878	1.096265839
3946	1.095069931	1.088476427	1.09568412
3947	1.094060868	1.089991274	1.093763665
3948	1.093494362	1.088646378	1.094450053
3949	1.093455256	1.090763391	1.093851685
3950	1.092963861	1.08398549	1.097927353
3951	1.092521383	1.088208806	1.094853694
3952	1.095445994	1.087285822	1.09445109
3953	1.091033838	1.085105068	1.092480236
3954	1.094623751	1.08457511	1.091825178
3955	1.09506182	1.087777394	1.098129475
3956	1.094072397	1.087754825	1.097030328
3957	1.093507793	1.087295849	1.09432907
3958	1.093972388	1.086596109	1.097625734
3959	1.094463092	1.087770671	1.096442118
3960	1.092046103	1.090098741	1.097066004
3961	1.094797216	1.088506569	1.097105335
3962	1.09132021	1.087861843	1.093280146
3963	1.093940221	1.089991958	1.09662285
3964	1.093901792	1.090591723	1.095537538
3965	1.094921395	1.0892933	1.099797761
3966	1.091647985	1.086271722	1.09762793
3967	1.092797868	1.086698659	1.093496795
3968	1.094465899	1.088897738	1.09573652
3969	1.094519681	1.089105864	1.096502135
3970	1.09168641	1.088887211	1.096950764
3971	1.093786946	1.091276475	1.093168752
3972	1.090754606	1.090514469	1.093326548
3973	1.09617462	1.083560599	1.096475856
3974	1.0918208	1.085805615	1.096080281
3975	1.095655354	1.087612165	1.101916389
3976	1.098657898	1.086916191	1.093301173
3977	1.09370144	1.089520607	1.094201302
3978	1.092854619	1.087131462	1.095915562
3979	1.092594646	1.088428439	1.096038578
3980	1.093012369	1.087321071	1.091889292
3981	1.091488855	1.084876993	1.096814285
3982	1.094125184	1.091513407	1.096379847
3983	1.096597819	1.086263989	1.096878919
3984	1.092384253	1.087885546	1.096356726
3985	1.090511856	1.090748741	1.096473623
3986	1.094748893	1.088217352	1.097297438
3987	1.095203373	1.092490946	1.096830765
3988	1.095027369	1.08709359	1.096658606
3989	1.091387941	1.087001282	1.09545969
3990	1.090934194	1.088917387	1.096246487
3991	1.095154916	1.088980949	1.098287962
3992	1.094080832	1.091418247	1.093608958
3993	1.095915493	1.087507576	1.096098871
3994	1.09478029	1.089107565	1.095691084
3995	1.09617093	1.088988122	1.09563974
3996	1.09380268	1.092812442	1.097794168
3997	1.093034666	1.089745388	1.094026498
3998	1.095395073	1.089864764	1.095798011
3999	1.091457679	1.088808544	1.094735233
4000	1.096864322	1.091032293	1.096857772
4001	1.095435674	1.089948793	1.093799163
4002	1.095825183	1.09027646	1.097870005
4003	1.094352839	1.086758768	1.097326356
4004	1.095815293	1.089312887	1.095837875
4005	1.096639167	1.08877537	1.095236567
4006	1.09899625	1.089363341	1.096028241
4007	1.09421437	1.090123551	1.095854605
4008	1.088016016	1.089143888	1.096043714
4009	1.093553631	1.087356474	1.095552408
4010	1.092444763	1.090551271	1.098938306
4011	1.096273489	1.085543849	1.092094213
4012	1.096137601	1.087783596	1.096411458
4013	1.093817115	1.08891459	1.096128856
4014	1.092995275	1.085181105	1.09344949
4015	1.095772852	1.091845845	1.097888172
4016	1.094516245	1.085563771	1.095373179
4017	1.094390426	1.087355105	1.096561064
4018	1.09260781	1.088602566	1.097201257
4019	1.095371258	1.091255894	1.099787525
4020	1.091534591	1.08826741	1.093464595
4021	1.095445083	1.093402538	1.09451771
4022	1.092756154	1.086109576	1.098607352
4023	1.094364412	1.088583125	1.097380306
4024	1.090448851	1.088856372	1.098388096
4025	1.094511006	1.089425748	1.098286593
4026	1.094823997	1.090310209	1.094836218
4027	1.092354231	1.089058853	1.095627381
4028	1.09131683	1.086210134	1.096858591
4029	1.094894091	1.087482522	1.094036879
4030	1.092089413	1.085859257	1.096700559
4031	1.092575429	1.085922483	1.093925815
4032	1.094733462	1.086624267	1.095066929
4033	1.097118352	1.090867807	1.095116484
4034	1.091843944	1.090501774	1.098940444
4035	1.094440271	1.088025338	1.095736535
4036	1.09640642	1.089382416	1.095830856
4037	1.097795706	1.089168701	1.096913473
4038	1.093735746	1.089256026	1.098791034
4039	1.094883885	1.08616244	1.0957951
4040	1.094625758	1.085320292	1.097918167
4041	1.094991307	1.087353038	1.097245288
4042	1.094490668	1.088412781	1.097130274
4043	1.093195531	1.08833579	1.094515223
4044	1.093478065	1.088756666	1.098529673
4045	1.093347736	1.091130774	1.092869531
4046	1.091343489	1.087280365	1.0934228
4047	1.093486455	1.086064466	1.098515712
4048	1.094953173	1.088531753	1.097076798
4049	1.094692207	1.088634318	1.095176593
4050	1.091436393	1.090529841	1.094472934
4051	1.090460814	1.089917891	1.09401022
4052	1.098870232	1.08849615	1.09635008
4053	1.093121284	1.087847098	1.095083033
4054	1.094460803	1.087584168	1.096673593
4055	1.094280014	1.088734981	1.097456505
4056	1.094321423	1.088258908	1.094717888
4057	1.094942882	1.092058555	1.097397555
4058	1.092142272	1.08702666	1.097109194
4059	1.092785422	1.090738714	1.0972629
4060	1.093408309	1.088831728	1.099643074
4061	1.093029762	1.0889475	1.093387669
4062	1.09176293	1.085872773	1.097598222
4063	1.095038237	1.087019913	1.094974742
4064	1.093584935	1.087356694	1.094726109
4065	1.094141876	1.089715445	1.095030014
4066	1.093878359	1.088731965	1.097707911
4067	1.091977413	1.091541818	1.098514176
4068	1.093837425	1.087268706	1.09492234
4069	1.093831195	1.089902739	1.095718051
4070	1.095806375	1.091825597	1.096368149
4071	1.093155342	1.088891336	1.095603906
4072	1.099174093	1.089535012	1.098023266
4073	1.09533874	1.0872915	1.095579821
4074	1.097195881	1.091698125	1.100460096
4075	1.093539742	1.085344108	1.09304061
4076	1.097425818	1.086140653	1.098909119
4077	1.091687897	1.090322113	1.098624647
4078	1.096879009	1.087492655	1.097268318
4079	1.092910958	1.091508534	1.095498236
4080	1.094365281	1.088666357	1.095090027
4081	1.093849732	1.088454372	1.09703961
4082	1.092786679	1.090295002	1.092970493
4083	1.091816332	1.088573802	1.096788266
4084	1.09423839	1.089962605	1.096864786
4085	1.091454039	1.092051075	1.097668006
4086	1.093813394	1.08778109	1.100364128
4087	1.092354799	1.090101459	1.095374742
4088	1.095446394	1.087235655	1.097558498
4089	1.09650489	1.088097718	1.097854251
4090	1.098162567	1.091988957	1.100026758
4091	1.09374419	1.08665852	1.099904067
4092	1.093389954	1.088677533	1.092436608
4093	1.09213572	1.086530302	1.094983159
4094	1.094521916	1.086653115	1.092438672
4095	1.094392336	1.089017033	1.092795077
4096	1.096980851	1.085526789	1.095268439
4097	1.094553199	1.092348443	1.095021108
4098	1.093777406	1.08445243	1.096577359
4099	1.091982769	1.09379736	1.093654724
4100	1.093861356	1.090047091	1.093984528
4101	1.094725703	1.090632642	1.096327275
4102	1.092256198	1.091013133	1.099026762
4103	1.09381104	1.088368639	1.096952338
4104	1.094351483	1.088905126	1.095372289
4105	1.092976702	1.089406441	1.094456997
4106	1.089230464	1.089229801	1.096641756
4107	1.096065378	1.090178863	1.09539443
4108	1.097214697	1.090578128	1.093948919
4109	1.095433934	1.086862686	1.092209905
4110	1.093156947	1.089044933	1.09590849
4111	1.094630773	1.091735176	1.095852929
4112	1.093971049	1.085448607	1.095290499
4113	1.092818009	1.089490117	1.095371368
4114	1.095282382	1.08946899	1.094783294
4115	1.098783373	1.086821834	1.095835366
4116	1.091807555	1.088940641	1.098157955
4117	1.092694891	1.086032946	1.095644571
4118	1.091728271	1.0893454	1.092641395
4119	1.094489115	1.086867134	1.093959738
4120	1.092216287	1.088477596	1.095717577
4121	1.09378147	1.089433191	1.095779708
4122	1.093026025	1.091652517	1.094570069
4123	1.092641003	1.088999074	1.095044856
4124	1.094400582	1.089007006	1.096306308
4125	1.092071076	1.091563764	1.095932282
4126	1.093533911	1.08753733	1.093948552
4127	1.091027708	1.086132191	1.092966588
4128	1.090851284	1.089970923	1.093089208
4129	1.093720912	1.086592259	1.095349127
4130	1.094412204	1.088327839	1.100948779
4131	1.09144234	1.086439324	1.095161585
4132	1.094270254	1.09125777	1.095615131
4133	1.092257087	1.089644922	1.094545752
4134	1.090009727	1.088724327	1.099882598
4135	1.093652605	1.091212714	1.094862152
4136	1.094905033	1.087656179	1.095210785
4137	1.093557298	1.08678896	1.098893377
4138	1.091858895	1.087823245	1.092704069
4139	1.096559595	1.085803991	1.09601956
4140	1.093801275	1.089437341	1.095973501
4141	1.093198174	1.08886699	1.095736277
4142	1.09267497	1.084529576	1.095834521
4143	1.09457241	1.089575001	1.095286581
4144	1.0914809	1.089557615	1.095130195
4145	1.09430062	1.091149269	1.097390254
4146	1.094353409	1.087379127	1.095762612
4147	1.095294899	1.088991317	1.093944654
4148	1.093824282	1.08818685	1.094106797
4149	1.095159863	1.089508043	1.095780727
4150	1.098781231	1.086028458	1.095560845
4151	1.092214286	1.09226294	1.093726398
4152	1.093861839	1.088789968	1.095372249
4153	1.100882035	1.090355171	1.095906003
4154	1.093915053	1.086229445	1.095959829
4155	1.093631371	1.088324296	1.097619451
4156	1.094665355	1.090672193	1.092959195
4157	1.093145512	1.088646158	1.094709766
4158	1.093133087	1.090701462	1.092703824
4159	1.093676386	1.086890365	1.09741902
4160	1.094780939	1.088734524	1.095493019
4161	1.093816176	1.089269467	1.096723009
4162	1.09106273	1.088922279	1.096231031
4163	1.094758065	1.092774005	1.097905801
4164	1.093043006	1.089348341	1.099020861
4165	1.093094463	1.088962849	1.096067886
4166	1.092078698	1.088753345	1.096630994
4167	1.09403564	1.091415587	1.09551161
4168	1.092670556	1.086810134	1.096018044
4169	1.090771387	1.09020543	1.101380071
4170	1.09189516	1.087454313	1.097239095
4171	1.091547681	1.091861723	1.096282038
4172	1.090559009	1.089369895	1.097430575
4173	1.092629945	1.09150853	1.095051363
4174	1.090978717	1.084717913	1.095199735
4175	1.092978904	1.090032079	1.097468013
4176	1.092874134	1.088214856	1.095824542
4177	1.094864116	1.089680822	1.094850444
4178	1.097798305	1.088393392	1.09764075
4179	1.09569554	1.089010079	1.093315156
4180	1.095347083	1.090367591	1.096602402
4181	1.095663666	1.089495244	1.094697763
4182	1.091024828	1.090607078	1.095253009
4183	1.092058329	1.086816026	1.09642061
4184	1.094297837	1.092147188	1.098866964
4185	1.093551733	1.089906379	1.099001129
4186	1.091895981	1.085709125	1.096075576
4187	1.093309795	1.090756643	1.093460108
4188	1.092695641	1.088118079	1.095731477
4189	1.093552871	1.086909354	1.091395769
4190	1.090879673	1.087671112	1.095944086
4191	1.095423908	1.087839557	1.095316508
4192	1.096362181	1.089027402	1.099355241
4193	1.092204929	1.086936648	1.096731508
4194	1.093399646	1.091177928	1.09666868
4195	1.09450334	1.091330329	1.097797474
4196	1.095696236	1.088671372	1.095975284
4197	1.094029229	1.088777436	1.095091895
4198	1.093066405	1.088949974	1.094183206
4199	1.09501813	1.09097958	1.095508346
4200	1.093135669	1.087358322	1.097057889
4201	1.094044176	1.086183447	1.093349038
4202	1.0934537	1.089639416	1.098302201
4203	1.093592313	1.088483445	1.096687817
4204	1.095376209	1.088504352	1.095962738
4205	1.094644568	1.089275502	1.097456377
4206	1.092047174	1.088834481	1.094391189
4207	1.095164034	1.088910467	1.090341004
4208	1.09751311	1.09143721	1.097837791
4209	1.098727781	1.088712181	1.093474513
4210	1.093699089	1.085649777	1.098147402
4211	1.095660626	1.089286308	1.094388483
4212	1.095959656	1.091543384	1.095876263
4213	1.095499846	1.088686156	1.098484142
4214	1.093554426	1.090579471	1.099130487
4215	1.094382955	1.0889228	1.096554534
4216	1.093678162	1.086806883	1.096588101
4217	1.095462948	1.091014443	1.096244505
4218	1.091412684	1.090099805	1.092347835
4219	1.092883116	1.08889769	1.093768854
4220	1.092955039	1.086363712	1.093813377
4221	1.096283312	1.08913465	1.095717204
4222	1.095587139	1.088713845	1.094978169
4223	1.094105081	1.089873669	1.099051537
4224	1.094637277	1.087281429	1.094838079
4225	1.094624322	1.085186309	1.096239059
4226	1.091652666	1.089653172	1.09383284
4227	1.096267177	1.087048977	1.096746006
4228	1.093280066	1.087503248	1.098829396
4229	1.095255228	1.088545788	1.09452463
4230	1.094513062	1.088239337	1.09323836
4231	1.094382462	1.088912293	1.094835465
4232	1.09595248	1.091476742	1.096063637
4233	1.094601312	1.08796718	1.096135391
4234	1.094107899	1.088257893	1.097023858
4235	1.096525252	1.087747875	1.094558755
4236	1.095277924	1.085134836	1.096495469
4237	1.095978186	1.089123481	1.094549756
4238	1.092982322	1.089925432	1.096293451
4239	1.092091926	1.088404436	1.094488192
4240	1.090840005	1.085965228	1.094789512
4241	1.093404625	1.089831692	1.094788804
4242	1.093702862	1.091495294	1.094336305
4243	1.094182186	1.087120822	1.095518783
4244	1.089557564	1.091045437	1.096743655
4245	1.096602087	1.087798293	1.1028161
4246	1.09422896	1.088003348	1.096495335
4247	1.095814348	1.089306093	1.098783353
4248	1.09294065	1.08994387	1.098280599
4249	1.093397574	1.087924907	1.096254958
4250	1.097820713	1.088443303	1.095722822
4251	1.094504745	1.088593835	1.094870885
4252	1.092068308	1.089217466	1.096281172
4253	1.089752362	1.089574263	1.097639746
4254	1.094798892	1.086651061	1.094946973
4255	1.094401843	1.087068532	1.097923946
4256	1.09564371	1.093786349	1.095971625
4257	1.095165306	1.087259709	1.095973897
4258	1.091889727	1.089661131	1.095058041
4259	1.097852515	1.085502639	1.092035753
4260	1.093128823	1.08620234	1.097958605
4261	1.092024404	1.085076266	1.09299006
4262	1.093289679	1.087866465	1.098806069
4263	1.092533251	1.090212755	1.096939747
4264	1.093473839	1.086890984	1.094628817
4265	1.093384196	1.088778527	1.096824401
4266	1.098219933	1.087784486	1.095430103
4267	1.091522164	1.088447904	1.093775876
4268	1.093341542	1.088545381	1.094798901
4269	1.094986913	1.086720823	1.097417961
4270	1.095201655	1.089300007	1.097785111
4271	1.096325582	1.091979551	1.094846271
4272	1.093160552	1.087873821	1.096652216
4273	1.093006102	1.09185713	1.095934315
4274	1.097091903	1.087494305	1.092357485
4275	1.093972218	1.089358885	1.096996193
4276	1.090245955	1.08783955	1.09673293
4277	1.092699428	1.092610774	1.095024382
4278	1.090363985	1.089204875	1.097714305
4279	1.100050337	1.086779818	1.095435044
4280	1.0959844	1.090410209	1.096587952
4281	1.092199317	1.092147208	1.0950463
4282	1.095627952	1.090559142	1.093165763
4283	1.093016674	1.089240036	1.09863166
4284	1.094249701	1.092185309	1.091911102
4285	1.092354784	1.087292029	1.097132309
4286	1.090859887	1.089407105	1.093257263
4287	1.09347092	1.087290933	1.094858756
4288	1.093002512	1.089951242	1.094304673
4289	1.092279636	1.089106504	1.094657667
4290	1.092425446	1.088498774	1.096708949
4291	1.094867255	1.089829976	1.098270938
4292	1.094576007	1.089290962	1.09258056
4293	1.092665399	1.091026457	1.094647659
4294	1.090301447	1.091462258	1.094326736
4295	1.096116267	1.085606648	1.093613833
4296	1.095754678	1.090158243	1.095825483
4297	1.091265211	1.087702478	1.095334139
4298	1.092370369	1.089442585	1.099862886
4299	1.094510847	1.088273724	1.092957533
4300	1.094521932	1.086991463	1.095377523
4301	1.094800949	1.087983971	1.093112104
4302	1.09125441	1.088012775	1.095308747
4303	1.09083143	1.089126729	1.09519043
4304	1.094025523	1.086528455	1.096079866
4305	1.092527567	1.090497691	1.096362027
4306	1.095207133	1.09082695	1.097255191
4307	1.093281225	1.089573598	1.093757067
4308	1.09448689	1.089566331	1.094459311
4309	1.094767621	1.091428155	1.096028618
4310	1.09420028	1.085895253	1.097188274
4311	1.098749695	1.087127095	1.095287767
4312	1.092589036	1.090483154	1.095748928
4313	1.092772705	1.085622026	1.093898749
4314	1.09358884	1.085803449	1.09723239
4315	1.092452299	1.089394857	1.097007286
4316	1.09161057	1.091642205	1.092577476
4317	1.093645502	1.088069967	1.097029365
4318	1.09496737	1.089012928	1.093100689
4319	1.092803671	1.088667175	1.097842926
4320	1.094136634	1.088196469	1.096338494
4321	1.097423731	1.088711817	1.097889608
4322	1.093804584	1.088212006	1.093852981
4323	1.09447655	1.09178022	1.095677495
4324	1.092626149	1.087011782	1.094689722
4325	1.092953351	1.087193046	1.096407755
4326	1.095719707	1.08992005	1.096868183
4327	1.095076597	1.087884181	1.094269325
4328	1.094642673	1.087473434	1.09994809
4329	1.093018229	1.091018561	1.095806155
4330	1.091168886	1.090577153	1.094890388
4331	1.090613839	1.091910726	1.094905899
4332	1.096255098	1.085285957	1.097283679
4333	1.09651128	1.086841865	1.091915157
4334	1.090200607	1.092806162	1.097980396
4335	1.091147144	1.087973479	1.094826488
4336	1.093481565	1.089345589	1.09568683
4337	1.092267699	1.092559058	1.091871918
4338	1.093798457	1.088949083	1.09427538
4339	1.093969389	1.087621214	1.098246053
4340	1.095906211	1.089231034	1.096547416
4341	1.093664138	1.08958927	1.096913547
4342	1.093838368	1.089541631	1.099112467
4343	1.092808972	1.08996286	1.096532276
4344	1.094798988	1.086219808	1.097074198
4345	1.095477032	1.088671594	1.094874619
4346	1.091967483	1.087955957	1.097197515
4347	1.09287385	1.091127633	1.091853572
4348	1.091982731	1.087963719	1.091485565
4349	1.092740709	1.092054785	1.094683828
4350	1.093884801	1.086868582	1.095979593
4351	1.093020045	1.084542566	1.091466361
4352	1.092062646	1.087843855	1.096588681
4353	1.091785366	1.088644129	1.096913599
4354	1.09169879	1.084714295	1.093443965
4355	1.091198061	1.086417042	1.094924566
4356	1.092867277	1.087159689	1.093746342
4357	1.092170369	1.088650693	1.095374239
4358	1.09389185	1.092492077	1.093437373
4359	1.093163269	1.08943824	1.095297887
4360	1.095320682	1.088101145	1.096997083
4361	1.092555381	1.089455568	1.096546031
4362	1.094813405	1.087697733	1.097230158
4363	1.097338394	1.087354945	1.095634812
4364	1.091806003	1.08468316	1.096427057
4365	1.092366679	1.087579431	1.096346027
4366	1.092878411	1.087006653	1.093777781
4367	1.094971299	1.090203193	1.095927712
4368	1.095135863	1.089425752	1.096758289
4369	1.092199541	1.089876073	1.095176537
4370	1.093898044	1.089223429	1.095524323
4371	1.091568518	1.089500945	1.094394441
4372	1.092388833	1.089489927	1.099412797
4373	1.092637283	1.085502703	1.096707096
4374	1.093957754	1.089003874	1.091904703
4375	1.093898509	1.088505102	1.096414882
4376	1.088982008	1.089155003	1.098955318
4377	1.092686323	1.089113391	1.096064827
4378	1.093674462	1.085589345	1.096143707
4379	1.094300292	1.091288001	1.098913398
4380	1.096251022	1.089826152	1.094936485
4381	1.089688312	1.091009125	1.096238492
4382	1.09347548	1.085372125	1.097005305
4383	1.091777319	1.087722873	1.08988415
4384	1.090822499	1.089431603	1.095666913
4385	1.093639866	1.088253422	1.09714001
4386	1.094720107	1.088324003	1.097091128
4387	1.093852395	1.086853109	1.096917975
4388	1.093732878	1.088821324	1.097899607
4389	1.096962082	1.09126306	1.097788197
4390	1.094778096	1.090405503	1.093743184
4391	1.094772305	1.088551522	1.097149855
4392	1.08995638	1.085048058	1.098898877
4393	1.093179549	1.087688839	1.095981585
4394	1.094118011	1.08897442	1.097983279
4395	1.092131288	1.088901474	1.095938166
4396	1.095861643	1.089277825	1.094331772
4397	1.093111786	1.091797844	1.096789754
4398	1.096466229	1.091819836	1.097302915
4399	1.090892304	1.091022144	1.096060123
4400	1.088238076	1.087607137	1.094085463
4401	1.091437197	1.087286347	1.09612637
4402	1.091403602	1.085300457	1.096987063
4403	1.094561273	1.086974182	1.09676185
4404	1.093362804	1.087787995	1.097645891
4405	1.091887156	1.086571982	1.098013981
4406	1.093050295	1.090548923	1.099630097
4407	1.091446713	1.085195065	1.093594997
4408	1.093537064	1.086699001	1.098090913
4409	1.096666638	1.092345975	1.09905824
4410	1.092821554	1.088051734	1.096957431
4411	1.097219268	1.08709344	1.096336966
4412	1.092209786	1.090175628	1.093406912
4413	1.094946145	1.087899487	1.09791988
4414	1.095851178	1.087360048	1.095098843
4415	1.092688913	1.086758994	1.098966009
4416	1.093612911	1.08752184	1.097341637
4417	1.095695968	1.088423125	1.099231679
4418	1.097576587	1.086321856	1.09383775
4419	1.090892819	1.088530613	1.094706586
4420	1.095214719	1.088907102	1.093621868
4421	1.092251252	1.088124025	1.0967549
4422	1.093933022	1.091194254	1.096039218
4423	1.093729446	1.088126548	1.097608732
4424	1.092649665	1.089314685	1.09207584
4425	1.094496928	1.086280649	1.097400717
4426	1.09366003	1.089573911	1.091730638
4427	1.095115133	1.088223572	1.094884727
4428	1.092180608	1.089421708	1.094461273
4429	1.091866579	1.093093285	1.093093256
4430	1.092808649	1.088270776	1.093183192
4431	1.091406341	1.088169546	1.098819732
4432	1.094805976	1.084474649	1.095679874
4433	1.094263945	1.087163295	1.095531857
4434	1.093005062	1.087587739	1.093129762
4435	1.093642128	1.087749192	1.097913537
4436	1.092577799	1.089049371	1.098772909
4437	1.091747512	1.090191084	1.099039301
4438	1.092198024	1.090044387	1.100336857
4439	1.094071486	1.088786743	1.097460584
4440	1.096159807	1.087247032	1.093595146
4441	1.093946812	1.090735478	1.096735365
4442	1.092631906	1.089521772	1.094888559
4443	1.093486612	1.086959144	1.093531497
4444	1.094935819	1.090378414	1.098107242
4445	1.092553817	1.088500988	1.09648857
4446	1.094842995	1.087667802	1.098589129
4447	1.097824586	1.084246516	1.092153436
4448	1.093604438	1.088449224	1.093096467
4449	1.092473309	1.087632286	1.095467012
4450	1.096792679	1.086745787	1.095300851
4451	1.095335351	1.087299046	1.097018655
4452	1.093335305	1.090083771	1.09438258
4453	1.094728497	1.08863576	1.097521355
4454	1.093449525	1.090987787	1.094731812
4455	1.095513144	1.086148002	1.092791152
4456	1.096961103	1.085344623	1.094787255
4457	1.093866918	1.087401712	1.092911885
4458	1.09631385	1.088004306	1.097969084
4459	1.095268062	1.08857972	1.096549478
4460	1.095925895	1.089193507	1.097290182
4461	1.091899186	1.086710621	1.097584568
4462	1.089727644	1.090569649	1.09891759
4463	1.094535312	1.086351196	1.098268222
4464	1.09427044	1.08671555	1.099549408
4465	1.093163523	1.086055577	1.095976943
4466	1.092966038	1.089088665	1.096552953
4467	1.091746153	1.091098352	1.094225129
4468	1.092602644	1.08826048	1.095396804
4469	1.094566339	1.084418749	1.097556377
4470	1.094583736	1.085605507	1.096961881
4471	1.095511485	1.09097584	1.097118366
4472	1.094174939	1.085686526	1.0942297
4473	1.092110075	1.08694866	1.096640034
4474	1.095341497	1.087217135	1.097013762
4475	1.093956894	1.090041121	1.093559975
4476	1.091083656	1.086642667	1.095426926
4477	1.092045332	1.085838206	1.093579063
4478	1.096650557	1.089374128	1.095164136
4479	1.094432898	1.088565136	1.097911088
4480	1.093409553	1.088968849	1.095773606
4481	1.094923044	1.087557766	1.093561704
4482	1.094300296	1.0867684	1.096194492
4483	1.095879319	1.08758746	1.095353405
4484	1.098063079	1.088139795	1.092660934
4485	1.094051136	1.088459624	1.094356
4486	1.095502538	1.087174863	1.09584045
4487	1.095522199	1.0876352	1.098208402
4488	1.090015215	1.086979423	1.094723943
4489	1.092330612	1.090972889	1.098590211
4490	1.090146667	1.090310285	1.097263795
4491	1.089391358	1.087125117	1.09795409
4492	1.096380331	1.092066644	1.098156204
4493	1.093442156	1.090069455	1.096176271
4494	1.091009565	1.088409932	1.096378454
4495	1.097234595	1.088240692	1.096544678
4496	1.09647906	1.087739465	1.097452953
4497	1.09515943	1.09234137	1.094303742
4498	1.094511528	1.08966719	1.095545888
4499	1.094142287	1.087464907	1.097890333
4500	1.094051768	1.088126874	1.094419666
4501	1.095325092	1.086535938	1.093084206
4502	1.091845747	1.091658153	1.095218312
4503	1.093626353	1.08890262	1.098990995
4504	1.093677811	1.092753893	1.097085901
4505	1.092766231	1.089419541	1.092889834
4506	1.094446647	1.088545194	1.093501613
4507	1.092275815	1.086554026	1.099511708
4508	1.096297113	1.089376933	1.095720309
4509	1.091220895	1.086337503	1.099921269
4510	1.093014381	1.087460647	1.095643592
4511	1.094543919	1.089872632	1.094734247
4512	1.093585312	1.088487109	1.092919486
4513	1.092054755	1.087636645	1.09365099
4514	1.094211555	1.086044518	1.097148519
4515	1.092613445	1.087175162	1.097517164
4516	1.091565185	1.086495505	1.097315635
4517	1.094165404	1.088737107	1.095257111
4518	1.092288578	1.086797684	1.095002755
4519	1.094873556	1.089248854	1.095200665
4520	1.100278	1.088108639	1.095677151
4521	1.091721011	1.089844905	1.100165315
4522	1.096966703	1.088127803	1.096090235
4523	1.090836485	1.085289782	1.09651216
4524	1.092983944	1.089093019	1.096724964
4525	1.094060032	1.089075249	1.095252367
4526	1.094885816	1.089430256	1.098216625
4527	1.09517425	1.089338218	1.094268243
4528	1.092063689	1.086260796	1.095834931
4529	1.0892559	1.088714826	1.097392611
4530	1.09678322	1.087696388	1.09642488
4531	1.093322834	1.089517722	1.095701459
4532	1.092715411	1.085401402	1.095033161
4533	1.094130439	1.088270488	1.098182088
4534	1.094214292	1.089003589	1.09645351
4535	1.095875238	1.088828993	1.097266565
4536	1.090717162	1.0915981	1.099525227
4537	1.096147542	1.089310759	1.095137053
4538	1.093953619	1.089163201	1.100544131
4539	1.092962627	1.087799518	1.095399343
4540	1.091191481	1.087645613	1.095472301
4541	1.094577018	1.088455623	1.096520881
4542	1.092270624	1.088075048	1.094639362
4543	1.095438825	1.087342002	1.096660839
4544	1.096876938	1.089288447	1.096613076
4545	1.090637969	1.089409035	1.095261539
4546	1.093810444	1.08805837	1.096086928
4547	1.092090719	1.089830545	1.094959509
4548	1.093200493	1.087859941	1.093458488
4549	1.093832579	1.086892093	1.095331967
4550	1.089104582	1.086340644	1.093543533
4551	1.094328638	1.087611542	1.098601837
4552	1.093802826	1.088111119	1.093820806
4553	1.092704169	1.085396199	1.096604863
4554	1.097830369	1.089285573	1.095999466
4555	1.095476889	1.090979053	1.09424651
4556	1.09475007	1.091423457	1.096301235
4557	1.09434148	1.090464408	1.096223088
4558	1.094311944	1.086811022	1.099651607
4559	1.095369025	1.085399521	1.094204134
4560	1.093817381	1.086101339	1.098257375
4561	1.090275317	1.088210782	1.09249966
4562	1.089329712	1.091124956	1.095986391
4563	1.095482442	1.086263585	1.097153145
4564	1.093109827	1.087621592	1.095102579
4565	1.093668802	1.086175578	1.099075978
4566	1.093804757	1.087923923	1.095979083
4567	1.091419088	1.089198724	1.098430377
4568	1.095072396	1.087041299	1.094124192
4569	1.091462642	1.088383396	1.095335689
4570	1.094390795	1.087228308	1.095279065
4571	1.094427997	1.090838494	1.094185047
4572	1.092220643	1.085152535	1.091727043
4573	1.093280269	1.089683727	1.096198654
4574	1.096061035	1.087218571	1.091193773
4575	1.094917709	1.084182602	1.095722903
4576	1.092056324	1.088406481	1.094138676
4577	1.093906204	1.090024136	1.09491999
4578	1.091441181	1.085737478	1.094822717
4579	1.097938782	1.088640285	1.098628508
4580	1.093453745	1.090672945	1.099139449
4581	1.097562066	1.088254622	1.095783912
4582	1.093281294	1.087410622	1.096424813
4583	1.09495796	1.08808731	1.095584461
4584	1.090856761	1.090401623	1.096257863
4585	1.093193024	1.08934061	1.095207682
4586	1.093839639	1.08839803	1.094567294
4587	1.093443427	1.088901493	1.096641817
4588	1.092463217	1.088099426	1.100710357
4589	1.09480558	1.086778178	1.097782989
4590	1.09639599	1.088847006	1.096837372
4591	1.090466514	1.088557256	1.093751293
4592	1.093072483	1.090479145	1.097434307
4593	1.093766317	1.089589202	1.09415119
4594	1.095314975	1.088232695	1.097662229
4595	1.094269502	1.090928877	1.097403247
4596	1.093159715	1.087486646	1.097417154
4597	1.095273084	1.087477374	1.094037916
4598	1.093925092	1.087819702	1.093431965
4599	1.094619273	1.087640588	1.096653753
4600	1.095322977	1.087915528	1.09394992
4601	1.092265269	1.087016455	1.093017973
4602	1.091005373	1.086832772	1.100418117
4603	1.09209733	1.090167593	1.096672548
4604	1.091613449	1.087646147	1.096545256
4605	1.092866239	1.08824259	1.094835678
4606	1.092738201	1.090895788	1.096809384
4607	1.092525368	1.09056143	1.095861974
4608	1.092053288	1.09049098	1.098176156
4609	1.095050425	1.086258172	1.100720059
4610	1.094420725	1.085964285	1.095890434
4611	1.090723212	1.084759953	1.094327726
4612	1.095352989	1.089592396	1.095516406
4613	1.093845202	1.088582189	1.094357837
4614	1.091671261	1.087197733	1.096893527
4615	1.090707391	1.090701929	1.096090169
4616	1.095831751	1.087950744	1.095665086
4617	1.092808377	1.090208303	1.09715735
4618	1.09521179	1.090204091	1.09140449
4619	1.097090448	1.088346765	1.095683893
4620	1.093041592	1.087280293	1.094794593
4621	1.094145462	1.089229223	1.094714179
4622	1.092191823	1.087196349	1.101579537
4623	1.09252843	1.090768873	1.095384769
4624	1.094728465	1.089139461	1.095777544
4625	1.093514019	1.089652479	1.096319103
4626	1.093955856	1.091882429	1.097290467
4627	1.092559671	1.089593303	1.097361077
4628	1.094790399	1.087476639	1.094018858
4629	1.093352751	1.08679426	1.095249361
4630	1.093560565	1.089305699	1.096713127
4631	1.095187451	1.088148479	1.094741854
4632	1.089991082	1.087064122	1.096994251
4633	1.095228994	1.085997553	1.096254914
4634	1.095764109	1.090405539	1.097077648
4635	1.093145466	1.087082416	1.095183421
4636	1.097048419	1.09105458	1.097713916
4637	1.092803506	1.091264508	1.094733919
4638	1.093794459	1.092297781	1.097209009
4639	1.097070338	1.089982847	1.095348153
4640	1.09682029	1.087330997	1.097228016
4641	1.094378814	1.089440004	1.095205656
4642	1.092100342	1.088769586	1.096444767
4643	1.094268868	1.086971387	1.09552328
4644	1.09481715	1.088026748	1.098036682
4645	1.095960262	1.085762509	1.095183487
4646	1.08945004	1.090330631	1.095051474
4647	1.09101107	1.090877198	1.095384399
4648	1.096546203	1.087117203	1.096357524
4649	1.094182604	1.09033816	1.098206618
4650	1.095313299	1.092066364	1.095892215
4651	1.09579008	1.087825849	1.096947457
4652	1.09157681	1.082563171	1.095347437
4653	1.096531577	1.09037403	1.094783432
4654	1.09300484	1.08742345	1.096237196
4655	1.095016658	1.084114858	1.098013823
4656	1.093730246	1.089977124	1.098817928
4657	1.096009617	1.09168325	1.094797801
4658	1.094425129	1.089609749	1.093235527
4659	1.096988133	1.090674188	1.098666489
4660	1.095136134	1.089367971	1.097513099
4661	1.092451327	1.089431282	1.095039976
4662	1.093356836	1.090681623	1.095241788
4663	1.093308983	1.088335521	1.096435213
4664	1.094215078	1.092434666	1.097557554
4665	1.095201691	1.087221157	1.095039422
4666	1.092815169	1.090265049	1.093374998
4667	1.09451983	1.085411425	1.095217505
4668	1.093389782	1.089392503	1.100557806
4669	1.094422577	1.087814648	1.093023514
4670	1.093666341	1.087040464	1.098228684
4671	1.093683744	1.085203412	1.096198993
4672	1.092305074	1.087734822	1.095341279
4673	1.091378695	1.091280818	1.097424171
4674	1.092195222	1.088362968	1.094923426
4675	1.092294627	1.090934742	1.097652581
4676	1.090051971	1.092118693	1.098480343
4677	1.093945167	1.090822305	1.094936144
4678	1.092226245	1.091147119	1.094576631
4679	1.091796732	1.09052441	1.095865321
4680	1.093075993	1.087936713	1.097884895
4681	1.093543995	1.09009641	1.095633971
4682	1.092029299	1.087150084	1.095902397
4683	1.092885095	1.088515509	1.097860858
4684	1.092257294	1.089154677	1.096613487
4685	1.094592641	1.090403321	1.098283326
4686	1.099036607	1.086472269	1.092909865
4687	1.095676285	1.085714574	1.094373727
4688	1.095121062	1.088294123	1.096282535
4689	1.095655	1.087869184	1.089210686
4690	1.094614887	1.089371383	1.098406022
4691	1.097059942	1.08483025	1.095950986
4692	1.092916646	1.088335126	1.093242544
4693	1.092049398	1.087672303	1.096984451
4694	1.093986293	1.089728613	1.092275277
4695	1.094254267	1.089628997	1.09830836
4696	1.0946202	1.086217297	1.098964974
4697	1.0924954	1.089438867	1.095013407
4698	1.096799607	1.089236571	1.093787508
4699	1.095897461	1.0867422	1.092825063
4700	1.094133083	1.086397537	1.093244229
4701	1.094758035	1.085796887	1.0950796
4702	1.092400238	1.090076211	1.093744774
4703	1.090298513	1.093130715	1.094966004
4704	1.093622679	1.088625864	1.097815293
4705	1.092002911	1.08710112	1.098165358
4706	1.096637023	1.089164876	1.097117578
4707	1.095041468	1.088900311	1.094903551
4708	1.09826322	1.089106135	1.095127508
4709	1.094601234	1.09096142	1.093278396
4710	1.09393127	1.086734092	1.098639435
4711	1.092100047	1.090552595	1.094952143
4712	1.098203683	1.086884246	1.09811934
4713	1.098007311	1.086143125	1.098262803
4714	1.091673263	1.087539514	1.096514594
4715	1.089157888	1.089599759	1.095891659
4716	1.094064082	1.087722014	1.096409964
4717	1.093240729	1.090396944	1.095715072
4718	1.092649574	1.087696474	1.093911836
4719	1.09477063	1.089839299	1.097166628
4720	1.094151988	1.090374622	1.09630246
4721	1.095956311	1.088975741	1.097467506
4722	1.092026182	1.090983398	1.097106418
4723	1.09008353	1.08866248	1.095137914
4724	1.093320039	1.087125619	1.095021812
4725	1.095912332	1.08387124	1.095756262
4726	1.094401973	1.085039574	1.094720524
4727	1.093920904	1.088716215	1.098263559
4728	1.092607173	1.091641846	1.093079218
4729	1.092164494	1.088947891	1.095923933
4730	1.09278632	1.088019444	1.095700016
4731	1.096233011	1.088524423	1.09416481
4732	1.091743546	1.09078514	1.096392948
4733	1.093288969	1.087391542	1.096541632
4734	1.097334326	1.088581758	1.093371931
4735	1.09403011	1.087243524	1.097087242
4736	1.095378836	1.087576957	1.095374984
4737	1.092494546	1.088946105	1.094483246
4738	1.092745113	1.08902262	1.094848455
4739	1.094645703	1.084006828	1.09413345
4740	1.095520162	1.09102208	1.091435091
4741	1.094107145	1.087307834	1.093912432
4742	1.090762329	1.087128675	1.096142546
4743	1.09281836	1.088939063	1.095087085
4744	1.093508964	1.091124411	1.097010857
4745	1.094690805	1.089234701	1.097415109
4746	1.092593219	1.089524947	1.097178846
4747	1.094993826	1.088040732	1.09535247
4748	1.091965344	1.087476413	1.093499226
4749	1.094248456	1.088683633	1.097190773
4750	1.09389699	1.087241493	1.095873474
4751	1.091822518	1.08667816	1.099479071
4752	1.097213453	1.087918728	1.096781447
4753	1.094143082	1.09016325	1.094112305
4754	1.093785596	1.087679124	1.098056662
4755	1.094987525	1.091120396	1.094817459
4756	1.09128139	1.08844049	1.094263664
4757	1.09532462	1.088485048	1.094324767
4758	1.093446843	1.089934585	1.096866288
4759	1.095564466	1.08821567	1.094944417
4760	1.091789764	1.090359293	1.095259143
4761	1.095451543	1.091479076	1.096823187
4762	1.095815499	1.086388715	1.100517065
4763	1.093478104	1.089299428	1.098835628
4764	1.092882935	1.089534265	1.09571734
4765	1.08790398	1.091041403	1.098928385
4766	1.092537936	1.089721917	1.097165367
4767	1.091589006	1.089344309	1.096505289
4768	1.094437068	1.084802753	1.095164705
4769	1.097144764	1.089356159	1.093196077
4770	1.091750896	1.085609844	1.095540897
4771	1.094083214	1.091282979	1.098834282
4772	1.090596069	1.083706496	1.093535855
4773	1.093396016	1.089615349	1.097608012
4774	1.09455736	1.092279129	1.096068828
4775	1.088735711	1.083830046	1.095946568
4776	1.093455475	1.087543959	1.095384968
4777	1.094154084	1.091027267	1.099620214
4778	1.092315097	1.089065738	1.098300128
4779	1.097097138	1.086644372	1.096588065
4780	1.096670803	1.086091341	1.094503615
4781	1.092843344	1.089392022	1.096099715
4782	1.092789909	1.089528172	1.095710953
4783	1.091604077	1.088313136	1.09934291
4784	1.092394189	1.090523539	1.096852192
4785	1.092001361	1.087262016	1.095372665
4786	1.09577557	1.087424258	1.095752165
4787	1.090978846	1.087226927	1.095211726
4788	1.094351045	1.087121672	1.09918056
4789	1.096383022	1.08829558	1.097685635
4790	1.092143582	1.084850273	1.096964314
4791	1.094619221	1.08935585	1.096185919
4792	1.090519272	1.08672046	1.097331151
4793	1.091528282	1.087648328	1.095020963
4794	1.094882035	1.086933257	1.094961861
4795	1.092878154	1.08769477	1.094024185
4796	1.094067637	1.090076899	1.094719437
4797	1.092428457	1.087522127	1.096054781
4798	1.094397152	1.088794545	1.095128214
4799	1.091337957	1.089066079	1.099676024
4800	1.093927879	1.086199842	1.09529947
4801	1.096626824	1.089016619	1.094708083
4802	1.09167563	1.092158655	1.097105473
4803	1.092417003	1.090632086	1.094498065
4804	1.094165923	1.088212689	1.097993195
4805	1.09414078	1.089952511	1.095787513
4806	1.096349415	1.090277867	1.094939781
4807	1.089416518	1.087492435	1.093367834
4808	1.091213875	1.08966356	1.095301761
4809	1.091770968	1.089488828	1.097129123
4810	1.09423956	1.083764748	1.096376121
4811	1.091806753	1.08825676	1.093852463
4812	1.093656643	1.090423434	1.094225097
4813	1.092455915	1.088782829	1.098240591
4814	1.093802833	1.090033684	1.094008487
4815	1.094894712	1.089443946	1.094715337
4816	1.09168421	1.087408823	1.093847248
4817	1.093610404	1.087659998	1.095646402
4818	1.092680327	1.087788669	1.09401805
4819	1.096623377	1.089468594	1.094472918
4820	1.096135877	1.090236686	1.094351788
4821	1.09409143	1.083674662	1.096854369
4822	1.097258365	1.088476686	1.099966068
4823	1.091795279	1.086769645	1.098430996
4824	1.096213461	1.088121021	1.096787397
4825	1.094320473	1.086793618	1.0980062
4826	1.093064914	1.087576065	1.098735269
4827	1.096149771	1.089250279	1.096744788
4828	1.093977643	1.088892835	1.097540324
4829	1.094024126	1.088389889	1.097724741
4830	1.093161835	1.090071201	1.095681242
4831	1.095560874	1.088615829	1.097427558
4832	1.093541908	1.090475276	1.096582827
4833	1.094030835	1.093011778	1.097595066
4834	1.092452827	1.089408186	1.095324541
4835	1.098185432	1.090111272	1.093180696
4836	1.096456524	1.092928714	1.096513068
4837	1.095874632	1.086449016	1.094497299
4838	1.091865764	1.08872281	1.093098818
4839	1.094121334	1.08750094	1.096783128
4840	1.096933818	1.091350645	1.093656515
4841	1.093597979	1.089792003	1.09681363
4842	1.094764958	1.086803169	1.09481643
4843	1.094214861	1.086637246	1.096970192
4844	1.09535453	1.087106932	1.097151136
4845	1.094034993	1.08797825	1.096590768
4846	1.094167394	1.08767237	1.093718195
4847	1.09421659	1.090352205	1.098472719
4848	1.094526936	1.09122995	1.096299926
4849	1.092393852	1.089078924	1.096413264
4850	1.093932721	1.091019542	1.094752135
4851	1.091127772	1.089441846	1.096729261
4852	1.094523723	1.088509434	1.097679744
4853	1.094705803	1.088210275	1.09462495
4854	1.093705962	1.09294761	1.099338172
4855	1.096692196	1.086481399	1.099258756
4856	1.091640182	1.087396381	1.09749189
4857	1.09059117	1.085052977	1.097466508
4858	1.093484527	1.088045688	1.096526801
4859	1.096009157	1.083351281	1.094690971
4860	1.094180379	1.090440961	1.097782931
4861	1.093140397	1.089002472	1.099181787
4862	1.09142095	1.084572265	1.096948762
4863	1.096213821	1.092082155	1.098474246
4864	1.097473593	1.087463161	1.09211632
4865	1.092637804	1.085572245	1.095430722
4866	1.09146981	1.089691419	1.094603022
4867	1.093066474	1.085415684	1.095539198
4868	1.093255404	1.090345476	1.099880868
4869	1.09430462	1.089308534	1.092736658
4870	1.092136603	1.087561875	1.099785481
4871	1.094030356	1.090438514	1.098827654
4872	1.091794684	1.089669904	1.098220017
4873	1.092001782	1.087147601	1.095617985
4874	1.094977609	1.086590452	1.096341634
4875	1.094590544	1.087670492	1.094371241
4876	1.091253821	1.090148727	1.091221311
4877	1.093954668	1.08630232	1.094298728
4878	1.096054351	1.087827242	1.09244311
4879	1.092742805	1.089314321	1.098899075
4880	1.093127258	1.089045309	1.094953745
4881	1.092725966	1.089983626	1.097245567
4882	1.09324363	1.0946627	1.094306202
4883	1.091046687	1.08670909	1.09559246
4884	1.093880802	1.090439213	1.094722866
4885	1.095895112	1.091008441	1.0947452
4886	1.091340583	1.086810597	1.097867144
4887	1.09292404	1.089774872	1.091534151
4888	1.09441738	1.085497354	1.095424813
4889	1.092384275	1.088736239	1.093807967
4890	1.091721841	1.090482964	1.094860243
4891	1.093476978	1.087769328	1.094746863
4892	1.09416688	1.089533155	1.093930341
4893	1.091961747	1.090842168	1.096548245
4894	1.092784531	1.09229419	1.097660456
4895	1.09839485	1.088243285	1.09886816
4896	1.094769594	1.086403613	1.094912018
4897	1.097030918	1.088833472	1.097902587
4898	1.093975256	1.088913018	1.092503402
4899	1.093818555	1.088482052	1.096525423
4900	1.094601135	1.087508555	1.098547371
4901	1.097105156	1.089893271	1.093461678
4902	1.09804041	1.086206163	1.095427324
4903	1.093259819	1.089843758	1.096186734
4904	1.092862707	1.086398511	1.093242724
4905	1.094627372	1.087073045	1.095056744
4906	1.095225732	1.086504953	1.093553144
4907	1.094941199	1.089970478	1.095576272
4908	1.090725551	1.087028843	1.094242417
4909	1.095816956	1.087412528	1.095432584
4910	1.094093363	1.087567777	1.096448131
4911	1.09526718	1.092075904	1.096915518
4912	1.091089368	1.091926503	1.094816855
4913	1.093978994	1.086680214	1.09845085
4914	1.094682183	1.086459524	1.09362557
4915	1.09556861	1.088234324	1.095626162
4916	1.093537095	1.09084484	1.095669494
4917	1.093124341	1.086958964	1.096850538
4918	1.093960505	1.088735256	1.091843177
4919	1.10058414	1.09016488	1.096867797
4920	1.093816155	1.087573612	1.097098242
4921	1.095575464	1.089154706	1.092095161
4922	1.093495798	1.087046021	1.094607853
4923	1.094323003	1.088452382	1.096295153
4924	1.096032554	1.084544144	1.09251248
4925	1.09190771	1.085439128	1.098920812
4926	1.093913571	1.087499159	1.094519898
4927	1.091360197	1.088789421	1.095547784
4928	1.094175686	1.092597919	1.097112563
4929	1.095076148	1.088476585	1.096209234
4930	1.093254747	1.089708189	1.095950847
4931	1.091901825	1.085294874	1.096399521
4932	1.094703521	1.088255523	1.101280821
4933	1.093475753	1.086140454	1.096662
4934	1.09267328	1.089783757	1.096111445
4935	1.091454538	1.085375815	1.094984497
4936	1.093358344	1.08677493	1.097039721
4937	1.094567264	1.087981027	1.09375784
4938	1.094413256	1.090489282	1.0960217
4939	1.0929826	1.086274678	1.096484667
4940	1.09696158	1.085813755	1.095446119
4941	1.090937121	1.089259749	1.09715024
4942	1.089416282	1.088379922	1.09693675
4943	1.092671167	1.091007828	1.097180715
4944	1.091754846	1.088799888	1.09504813
4945	1.092271572	1.090027934	1.095066959
4946	1.092212666	1.092467233	1.098086686
4947	1.093627489	1.085903895	1.093712798
4948	1.088355429	1.093222358	1.098031028
4949	1.099818621	1.087733138	1.093991847
4950	1.096351469	1.086556208	1.092566587
4951	1.095016797	1.088343718	1.094702248
4952	1.092810297	1.087347522	1.096494991
4953	1.096922361	1.088916759	1.098208162
4954	1.097626206	1.089318266	1.09279034
4955	1.09371214	1.091457642	1.092329898
4956	1.094204148	1.087808364	1.095299783
4957	1.091806925	1.089691459	1.09633338
4958	1.090091478	1.088094306	1.09672755
4959	1.092336619	1.086911064	1.097012361
4960	1.089286006	1.0903314	1.097242514
4961	1.094069903	1.089909907	1.09742276
4962	1.095232106	1.085078655	1.095205487
4963	1.090169481	1.08563587	1.096878545
4964	1.091419751	1.090396251	1.100240074
4965	1.091661074	1.088853402	1.093356466
4966	1.093383548	1.088523704	1.096168373
4967	1.091317786	1.085300009	1.095674196
4968	1.093547511	1.089903623	1.095700363
4969	1.092871224	1.087494731	1.096234228
4970	1.095182198	1.089847112	1.100287233
4971	1.093886649	1.084357705	1.094877867
4972	1.092844894	1.086524154	1.097995733
4973	1.094752598	1.089948127	1.100611857
4974	1.094163745	1.084459803	1.09550636
4975	1.092220393	1.093016872	1.097230473
4976	1.091634581	1.087243214	1.095066508
4977	1.093803784	1.088894158	1.095589868
4978	1.094340704	1.087081795	1.096538043
4979	1.092492831	1.085904204	1.093353764
4980	1.096234568	1.086265357	1.099014695
4981	1.091969517	1.087813048	1.097135718
4982	1.096933235	1.085464658	1.096787719
4983	1.095495128	1.090395522	1.095796212
4984	1.097903525	1.088762993	1.091903251
4985	1.095564731	1.092050401	1.095658118
4986	1.093623217	1.087754069	1.095543395
4987	1.091334508	1.087713616	1.09832112
4988	1.095179816	1.088357918	1.094471123
4989	1.095106563	1.088979242	1.09532741
4990	1.095337413	1.087363439	1.096210994
4991	1.091578029	1.089405485	1.096838723
4992	1.094072484	1.08994359	1.096804915
4993	1.095026448	1.090877521	1.092969672
4994	1.094318545	1.087015708	1.099223647
4995	1.094943567	1.092293134	1.09954338
4996	1.094759791	1.088574353	1.099324733
4997	1.093887866	1.091323967	1.095968793
4998	1.090217711	1.090077278	1.095513193
4999	1.092512149	1.090327683	1.096174293
5000	1.092754792	1.089876674	1.097335848

